Simpler Methods Work Better for L1 Penalized Logistic Models and Large Datasets

Linear models with an $L_1$-norm penalty remain state-of-the-art for high-dimensional ($d > 1,000,000$) tasks, offering a straightforward method for solving real-world industry problems. Despite their widespread use in industry and utility, many $L_1$ solvers are not effective for general use, are prohibitively slow, and are ineffective in parallelization. This makes them difficult to train in an MLOps pipeline on large industry-scale corpora. In this work, we test several proposed ``state-of-the-art'' solutions from the literature and find that older methods are currently far superior for general use. We also identify several recommendations for academics to perform research that avoids erroneously overconfident results, which can prevent the transition to production use. Equally surprising, we find that a new and simple baseline, using LBFGS on a sub-gradient, is highly effective with minor tweaks, despite being dismissed in the literature for theoretical non-convergence. In practice, we find it is an easier-to-support and easier-to-scale method for production use.

==> data/lbfgs_outs/avazu-app.tr_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.03211057204181948, 3.0961661338806152,1721, 0.9982789827898279, 0.8828194737434387, 1.0, 0.0002896364303705939, 0.37292530257640744, 0.14054857701680204, 0.3729253025745269, 0.3729253025745269, 999990, 0
1, 0.0100, 0.031999270572693986, 3.703306198120117,1715, 0.9982849828498285, 0.8828194737434387, 1.0, 0.00028971733115879336, 0.3727802702363862, 0.14062442957784335, 0.00014503234565321765, 0.17006155772283033, 999990, 0
2, 0.0100, 0.16391271592839446, 4.35058331489563,4619, 0.9953809538095381, 0.8693201541900635, 0.9526278972625732, 0.0009747559026615261, 0.36911848056190955, 0.2822310081236704, 0.003661789672558702, 0.11585502547943197, 999990, 0
3, 0.0100, 0.02353514613442557, 5.636743545532227,3579, 0.9964209642096421, 0.8828194737434387, 1.0, 0.0005101121305429467, 0.3488755084700095, 0.13839146754362422, 0.020242972103236112, 0.09730850874067845, 999990, 0
4, 0.0100, 0.024761276916927418, 6.95661473274231,4181, 0.9958189581895819, 0.8828194737434387, 1.0, 0.0006971261107368541, 0.34268008086062257, 0.1656857597071433, 0.006195427593562619, 0.07388271799710719, 999990, 0
5, 0.0100, 0.014800628264106495, 7.600047588348389,3870, 0.996129961299613, 0.8828195333480835, 1.0, 0.0009215341332267159, 0.339537493743648, 0.159915441687222, 0.003142587125409879, 0.05387872503421003, 999990, 0
6, 0.0100, 0.01983093440174454, 8.894142866134644,3320, 0.996679966799668, 0.8828194737434387, 1.0, 0.0008283000906247756, 0.33875314129039164, 0.1435807645446246, 0.0007843524287677317, 0.03529609858165447, 999990, 0
7, 0.0100, 0.010517258847523069, 9.56213903427124,2858, 0.9971419714197142, 0.8828194737434387, 1.0, 0.0009207535648150005, 0.3359831276558147, 0.14938479652707198, 0.002770013648005387, 0.02736542669453016, 999990, 0
8, 0.0100, 0.007741124213678532, 10.231242179870605,4553, 0.9954469544695447, 0.8828194737434387, 1.0, 0.0011955495276418043, 0.3312986991538032, 0.15687067172604185, 0.004684428504306892, 0.022937583539968012, 999990, 0
9, 0.0100, 0.0034968795838131047, 10.880592107772827,4562, 0.9954379543795437, 0.8828173279762268, 1.0, 0.0014842383754528738, 0.3278937514557445, 0.15604039786660268, 0.003404947714472084, 0.018954133786119657, 999990, 0
10, 0.0100, 0.0068170481763192865, 11.516670227050781,4448, 0.9955519555195552, 0.8827921748161316, 0.9999982714653015, 0.00183349510486094, 0.32556509246296295, 0.14965761361019678, 0.002328658968136166, 0.01536894783902063, 999990, 0
11, 0.0100, 0.007180128435327189, 12.189337253570557,4452, 0.9955479554795548, 0.8827546238899231, 0.9999825358390808, 0.0020701734949069924, 0.3246779553977349, 0.1552982140526312, 0.0008871370770627274, 0.011555235368058973, 999990, 0
12, 0.0100, 0.006392209241726606, 13.494288206100464,4332, 0.9956679566795668, 0.8827410340309143, 0.9999749660491943, 0.002074288424038363, 0.3242996984228403, 0.16454684265625344, 0.00037825696140819653, 0.008208798767121394, 999990, 0
13, 0.0100, 0.007276480020724793, 14.151047229766846,1356, 0.9986439864398644, 0.8827396035194397, 0.9999749660491943, 0.001859129047068811, 0.3242865483947857, 0.16438543230170485, 4.1821411085329885e-06, 0.0038458426964521337, 1432, 0
14, 0.0100, 0.0034975940226900093, 14.822283029556274,1336, 0.9986639866398664, 0.8827738165855408, 0.9999953508377075, 0.00186298561427696, 0.32406437597134585, 0.15651227938723763, 0.00022217242615862887, 0.002891754238105249, 1432, 0
15, 0.0100, 0.0024370999054645387, 15.488088130950928,1336, 0.9986639866398664, 0.8827751874923706, 0.9999959468841553, 0.0018669957407424335, 0.32389941374668757, 0.15630349356536571, 0.00016496225281542598, 0.00217161933914708, 1432, 0
16, 0.0100, 0.00485522544753326, 16.136997938156128,1342, 0.9986579865798658, 0.8827542066574097, 0.999987781047821, 0.001957873422146672, 0.32310604354021466, 0.15900472234361493, 0.0007933701888275801, 0.001963599524584481, 1432, 0
17, 0.0100, 0.002136839881028686, 16.80042791366577,1337, 0.9986629866298663, 0.8827711939811707, 0.999990701675415, 0.0020323570344589425, 0.32247608664390265, 0.16202265632125443, 0.0006299569061091748, 0.0017525834675311952, 1432, 0
18, 0.0100, 0.0028189178896825076, 17.45701003074646,1348, 0.9986519865198652, 0.8828027248382568, 0.9999586939811707, 0.002246037705952928, 0.32184304620379944, 0.16826284179264975, 0.000633040442877153, 0.001582901844584791, 1432, 0
19, 0.0100, 0.003489962528918623, 18.108750820159912,1351, 0.9986489864898649, 0.8827998638153076, 0.9999709129333496, 0.002524222116651364, 0.321063908431608, 0.16925967129680572, 0.0007791377535169008, 0.0014745856782474838, 1432, 0
20, 0.0100, 0.020968094564230932, 18.771694898605347,1333, 0.9986669866698668, 0.8828825950622559, 0.9996638298034668, 0.0028072017875551917, 0.3207699324815792, 0.18850042304592796, 0.0002939759530110053, 0.0012549724473750158, 1432, 0
21, 0.0100, 0.011766174990489046, 19.434597969055176,1346, 0.9986539865398654, 0.882897675037384, 0.9996765851974487, 0.0028926261396456225, 0.32009805132517793, 0.1799680519211049, 0.0006718811616054365, 0.0011789625732437888, 1432, 0
22, 0.0100, 0.00762342517700563, 20.087729930877686,1367, 0.9986329863298633, 0.8830671906471252, 0.9991967678070068, 0.0032111383958284318, 0.3194905745734702, 0.17824936935540128, 0.0006074767658570956, 0.0011033237930523905, 1432, 0
23, 0.0100, 0.0018306143548423648, 20.751534938812256,1365, 0.9986349863498635, 0.883115291595459, 0.9973053336143494, 0.0037552371508867187, 0.3191134971208836, 0.17659566460443027, 0.00037707743669412874, 0.000991004758931709, 1432, 0
24, 0.0100, 0.0023968962288784617, 21.40513300895691,1357, 0.9986429864298643, 0.8831778168678284, 0.9984627366065979, 0.003511658814098509, 0.31890896227074256, 0.17649317738728568, 0.00020453484876697958, 0.0008463400590393096, 1432, 0
25, 0.0100, 0.0018464625983074345, 22.730536937713623,1360, 0.998639986399864, 0.8831812143325806, 0.9974321126937866, 0.0038197080357903757, 0.31865457908535544, 0.17541328631410333, 0.0002543831839651456, 0.0007504802153327373, 1432, 0
26, 0.0100, 0.001120049405354898, 23.38568687438965,1298, 0.9987019870198702, 0.883195698261261, 0.9975181818008423, 0.0037502181107372376, 0.31865469592028844, 0.17549537622207906, 3.634930267892855e-07, 0.0003498282932178664, 3592, 0
27, 0.0100, 0.004735605521193125, 24.04856777191162,1329, 0.9986709867098671, 0.883253276348114, 0.9975135326385498, 0.003737429784649957, 0.3185111604807707, 0.1789230720882038, 0.00014353543873302232, 0.00032001132808112063, 3592, 0
28, 0.0100, 0.002656886335067527, 24.718817710876465,1333, 0.9986669866698668, 0.8833112120628357, 0.9979386925697327, 0.0037296468222732405, 0.3183045212039944, 0.17472675571486415, 0.00020663927859498887, 0.0003063162979845829, 3592, 0
29, 0.0100, 0.0011557802920767772, 25.376771688461304,1336, 0.9986639866398664, 0.8834311366081238, 0.9982208013534546, 0.003731761297452166, 0.3181413610851758, 0.1725116741157278, 0.00016316011551431586, 0.00028761696196225376, 3592, 0
30, 0.0100, 0.0033943899933595845, 26.037136793136597,1334, 0.9986659866598666, 0.8834023475646973, 0.998110294342041, 0.0037279608138749516, 0.31797148448620866, 0.17595866787804448, 0.00016987659741929395, 0.00027286410002758885, 3592, 0
31, 0.0100, 0.0011482563840418218, 26.704395532608032,1342, 0.9986579865798658, 0.883567750453949, 0.9985029101371765, 0.0037452620635802015, 0.3177782825017237, 0.17099428904935543, 0.00019320199065242516, 0.0002636045608814081, 3592, 0
32, 0.0100, 0.002577039404361092, 27.365240573883057,1358, 0.9986419864198642, 0.8835803270339966, 0.9984057545661926, 0.003753074908780437, 0.3176021250386228, 0.17306808541876684, 0.00017615746225485562, 0.0002531906901869778, 3592, 0
33, 0.0100, 0.003072525125230268, 28.69342875480652,1353, 0.9986469864698647, 0.8835675120353699, 0.9986099004745483, 0.0037617447963962905, 0.31755062980708854, 0.16811062813461494, 5.149521899333598e-05, 0.00021591342684757517, 3592, 0
34, 0.0100, 0.0022703156501719204, 29.34964346885681,1352, 0.9986479864798647, 0.883610725402832, 0.9986832141876221, 0.0037796873039815993, 0.31750153135983994, 0.16732804345468633, 4.9098449830087265e-05, 0.00018619090520072607, 3592, 0
35, 0.0100, 0.0005307110720785487, 30.01291537284851,1356, 0.9986439864398644, 0.8836212158203125, 0.9987349510192871, 0.003801291766325182, 0.31736528186394297, 0.1688094651079614, 0.00013624950787510803, 0.00018046629871525506, 3592, 0
36, 0.0100, 0.000798296139576789, 30.68272042274475,1358, 0.9986419864198642, 0.8836413025856018, 0.9987995028495789, 0.003840210512087475, 0.3172614929548013, 0.1689013966321553, 0.00010378890281237396, 0.00017075427764466018, 3592, 0
37, 0.0100, 0.0009151936915800012, 31.343631505966187,1366, 0.9986339863398634, 0.883674681186676, 0.9987826347351074, 0.0038981354487138955, 0.3170698663498169, 0.16731126206465616, 0.00019162659518479064, 0.00017273486754259578, 3592, 0
38, 0.0100, 0.0008311518940764955, 32.01515555381775,1364, 0.9986359863598636, 0.883725106716156, 0.9987878799438477, 0.004015922162060468, 0.3168897018643546, 0.1673933354989197, 0.00018016448695118426, 0.00017346382916835044, 3592, 0
39, 0.0100, 0.006214784767608611, 33.350661516189575,1359, 0.9986409864098641, 0.8837704062461853, 0.9986611008644104, 0.004043671738252117, 0.31680519008902924, 0.17261204883539766, 8.451178795931824e-05, 0.00016142833417280979, 3592, 0
40, 0.0100, 0.0011809159171354878, 34.0081582069397,1368, 0.9986319863198632, 0.883779764175415, 0.998695969581604, 0.004191538843381772, 0.31666667043872077, 0.16977377122314297, 0.00013851964956879126, 0.0001589764984177958, 3592, 0
41, 0.0100, 0.0009740237142622494, 34.66518712043762,1366, 0.9986339863398634, 0.883785605430603, 0.9986855387687683, 0.004232543326147562, 0.3166216935354286, 0.1695728570218084, 4.4976899497561895e-05, 0.00014011950220487666, 3592, 0
42, 0.0100, 0.0010352019052373687, 35.32215404510498,1370, 0.998629986299863, 0.8839002847671509, 0.998511016368866, 0.004449713450973741, 0.31648400867271537, 0.17119245857843848, 0.00013768485903453698, 0.00013987411303291214, 3592, 0
43, 0.0100, 0.0013974354176294985, 35.972212076187134,1365, 0.9986349863498635, 0.883953869342804, 0.998183012008667, 0.004546704885135775, 0.3163148705841787, 0.16989761202357032, 0.00016913809160634674, 0.00014255673945317467, 3592, 0
44, 0.0100, 0.002693775712106002, 36.638270139694214,1367, 0.9986329863298633, 0.884066104888916, 0.9975751638412476, 0.005032970518155644, 0.31627674311486303, 0.17499961035204212, 3.812747150166995e-05, 0.00012494324432151265, 3592, 0
45, 0.0100, 0.0032543434477092354, 37.95986533164978,1366, 0.9986339863398634, 0.8840700387954712, 0.9979660511016846, 0.004904580645201453, 0.31621596378707695, 0.1697004652097059, 6.0779326241156006e-05, 0.00011625645852286873, 3592, 0
46, 0.0100, 0.001619252272146467, 38.62179231643677,1362, 0.9986379863798638, 0.8840789198875427, 0.9978869557380676, 0.004876652809807333, 0.31615466388496144, 0.1707912180150909, 6.129990362158111e-05, 0.00010904891763193576, 3592, 0
47, 0.0100, 0.0007293117543024012, 39.2926504611969,1354, 0.9986459864598646, 0.8840947151184082, 0.9978014230728149, 0.004875713388071699, 0.316098113897671, 0.17182674614962457, 5.654998530313371e-05, 0.00010211804057556708, 3592, 0
48, 0.0100, 0.0017003527170471875, 39.96235132217407,1358, 0.9986419864198642, 0.8841431140899658, 0.9976944327354431, 0.005003182907570637, 0.31603669306644855, 0.17126018394363632, 6.14208335071309e-05, 9.70563145876016e-05, 3592, 0
49, 0.0100, 0.0005443401954943064, 40.62270212173462,1371, 0.9986289862898629, 0.88413405418396, 0.9977583885192871, 0.004905007018734632, 0.3159644575981111, 0.17180281060158037, 7.223547750107029e-05, 9.42315796506965e-05, 3592, 0
50, 0.0100, 0.0015732886226347135, 41.28837203979492,1374, 0.9986259862598627, 0.8841829299926758, 0.9975013136863708, 0.0050528287763724235, 0.3159102840657393, 0.171820227998725, 5.417351230302403e-05, 8.915701580780327e-05, 3592, 0
51, 0.0100, 0.001906678375750931, 42.62168622016907,1343, 0.9986569865698657, 0.884173572063446, 0.9973355531692505, 0.005066429862337828, 0.31588649258932666, 0.17463298578365138, 2.379148311937307e-05, 7.812357755085412e-05, 3592, 0
52, 0.0100, 0.0011174012172516896, 43.29028105735779,1354, 0.9986459864598646, 0.8841716051101685, 0.9973844289779663, 0.005063037364525535, 0.3158584998817829, 0.17384548324956584, 2.799271045239582e-05, 7.050313127055278e-05, 3592, 0
53, 0.0100, 0.0010858607028801008, 43.9461772441864,1341, 0.9986589865898658, 0.8841716647148132, 0.997385561466217, 0.005059971276121763, 0.31585539405984525, 0.17382722202285758, 1.6175901051962427e-07, 3.839497714589742e-05, 7184, 0
54, 0.0100, 0.0035084551742628175, 44.620336294174194,1333, 0.9986669866698668, 0.8841826319694519, 0.9975769519805908, 0.005053672526585714, 0.315850516026638, 0.17004324562846654, 4.878043960654388e-06, 3.1237160069376413e-05, 7184, 0
55, 0.0100, 0.001354199109885199, 45.946309328079224,1327, 0.9986729867298673, 0.8841809630393982, 0.9974821209907532, 0.005055902725231835, 0.3158439099859369, 0.17180789433911547, 6.6060282754021316e-06, 2.674227999292508e-05, 7184, 0
56, 0.0100, 0.003505637935368604, 46.612218379974365,1328, 0.9986719867198672, 0.8841838240623474, 0.9975699186325073, 0.005050573119479296, 0.31584112877107906, 0.16996878200102777, 2.7812155434792096e-06, 2.132563900011416e-05, 7184, 0
57, 0.0100, 0.001102653514379698, 47.925496339797974,1328, 0.9986719867198672, 0.8841816782951355, 0.9974722266197205, 0.005052530669536266, 0.31583296572397646, 0.17192830652750946, 8.163040725706061e-06, 1.9373007393411156e-05, 7184, 0
58, 0.0100, 0.0038757988973306045, 48.59263348579407,1347, 0.9986529865298653, 0.8841947913169861, 0.9975681900978088, 0.005045302039259863, 0.3158290077504762, 0.1695277967430367, 3.9579777007525685e-06, 1.6528166307356173e-05, 7184, 0
59, 0.0100, 0.00034767872834903806, 49.251426458358765,1343, 0.9986569865698657, 0.8841834664344788, 0.997403621673584, 0.0050395474037187174, 0.3157962885519241, 0.17215645705613636, 3.2719207604170464e-05, 1.769630049997721e-05, 7184, 0
60, 0.0100, 0.0006850496374382447, 49.91798448562622,1339, 0.9986609866098661, 0.8841843605041504, 0.9973762631416321, 0.005035564941486586, 0.31578857410292216, 0.17236995463284702, 7.714443478690214e-06, 1.6286384965998816e-05, 7184, 0
61, 0.0100, 0.0008780459647252924, 50.586244344711304,1340, 0.998659986599866, 0.8841842412948608, 0.9973558783531189, 0.005025905521289339, 0.31576514472506123, 0.1730011478091655, 2.3429381164841168e-05, 1.688955893593146e-05, 7184, 0
62, 0.0100, 0.0007139420741408086, 51.25493836402893,1361, 0.9986389863898639, 0.8841906785964966, 0.997452437877655, 0.005017009617602819, 0.31572787919392054, 0.17300858682315817, 3.726552662874916e-05, 1.8280463530041046e-05, 7184, 0
63, 0.0100, 0.0011356855238379264, 51.92064833641052,1347, 0.9986529865298653, 0.8841967582702637, 0.9976345300674438, 0.005005450884653777, 0.3156919889074561, 0.17124434114297882, 3.5890288437701034e-05, 1.9556276916931182e-05, 7184, 0
64, 0.0100, 0.0005265661228979071, 52.586958169937134,1349, 0.9986509865098651, 0.884204626083374, 0.9976077675819397, 0.005005547999319139, 0.3156697909503301, 0.17157969487643593, 2.219796057106871e-05, 1.9805639416973485e-05, 7184, 0
65, 0.0100, 0.0019151541292544512, 53.918851137161255,1320, 0.998679986799868, 0.8841971755027771, 0.9975420236587524, 0.004997646883551769, 0.3156557861593163, 0.17330211310521923, 1.4004786579480122e-05, 1.913099819284745e-05, 7184, 0
66, 0.0100, 0.0003983328046743957, 54.586666107177734,1342, 0.9986579865798658, 0.8842127323150635, 0.9975966811180115, 0.0049958460275319255, 0.3156287345359808, 0.17190118441220523, 2.7051622554008503e-05, 1.9805380913466135e-05, 7184, 0
67, 0.0100, 0.00026510770775319334, 55.24247407913208,1348, 0.9986519865198652, 0.8842203617095947, 0.9976048469543457, 0.004997453954501418, 0.3156112330600045, 0.1714073121971837, 1.750148231133286e-05, 1.956195983717614e-05, 7184, 0
68, 0.0100, 0.0005040831308996916, 55.895992040634155,1336, 0.9986639866398664, 0.8842213153839111, 0.9976048469543457, 0.0049973182265601645, 0.31558846205249325, 0.17174334938415237, 2.2771011259636875e-05, 1.9861377153465853e-05, 7184, 0
69, 0.0100, 0.001234937913548054, 56.55773735046387,1341, 0.9986589865898658, 0.8842276930809021, 0.997710108757019, 0.005004331391039773, 0.31556643498587844, 0.1704738649367099, 2.202705429477092e-05, 2.0067998727462923e-05, 7184, 0
70, 0.0100, 0.0005934271027419885, 57.21331334114075,1336, 0.9986639866398664, 0.8842316269874573, 0.9976397156715393, 0.005008746998980589, 0.31555218942527036, 0.17197434692113292, 1.4245569832926908e-05, 1.9391957065168515e-05, 7184, 0
71, 0.0100, 0.0006226767948563556, 57.88263130187988,1326, 0.9986739867398674, 0.8842160105705261, 0.9976409077644348, 0.005012042278396648, 0.3155428830223314, 0.17199987549025741, 9.306404634534804e-06, 1.8019289799366878e-05, 7184, 0
72, 0.0100, 0.0006002123098685434, 58.547524213790894,1342, 0.9986579865798658, 0.8841874599456787, 0.9976699948310852, 0.005022975288040435, 0.31551827857285997, 0.17082295344054743, 2.4604440812481254e-05, 1.8589394880398434e-05, 7184, 0
73, 0.0100, 0.00020025027397807296, 59.21414923667908,1339, 0.9986609866098661, 0.8841767311096191, 0.9976415038108826, 0.005027717404889649, 0.3155013997144136, 0.1709742044878697, 1.6878866372249668e-05, 1.8410816740838875e-05, 7184, 0
74, 0.0100, 0.00024187645625384447, 59.88430738449097,1350, 0.998649986499865, 0.8841732144355774, 0.9976130127906799, 0.0050448628203058074, 0.31547852544401217, 0.17046396638564307, 2.287426371289092e-05, 1.8814837075839057e-05, 7184, 0
75, 0.0100, 0.00035237149862952854, 60.54619646072388,1356, 0.9986439864398644, 0.8841698169708252, 0.9975873827934265, 0.005054628956416755, 0.3154528811544142, 0.17085617966673913, 2.564429786916511e-05, 1.9406601902375245e-05, 7184, 0
76, 0.0100, 0.0028917894757381456, 61.2096164226532,1357, 0.9986429864298643, 0.8842352032661438, 0.9976688027381897, 0.00507195183844823, 0.3154411452356753, 0.16821632246589358, 1.173591081687908e-05, 1.8454667607609054e-05, 7184, 0
77, 0.0100, 0.0004306111643886962, 61.867539405822754,1341, 0.9986589865898658, 0.8841952085494995, 0.9975984692573547, 0.0050714676383285745, 0.3154231916424013, 0.17021274734157069, 1.7953594426745045e-05, 1.84039373285018e-05, 7184, 0
78, 0.0100, 0.0002495918110594871, 62.524962425231934,1351, 0.9986489864898649, 0.8841953277587891, 0.9975867867469788, 0.0050753146996368025, 0.31541687473265545, 0.170555531371834, 6.316911723591723e-06, 1.6537511221856617e-05, 7184, 0
79, 0.0100, 0.0008772913306007144, 63.1894633769989,1349, 0.9986509865098651, 0.8842436671257019, 0.9975606203079224, 0.005091410484792582, 0.31540438061547155, 0.17118768420555314, 1.2494124200401746e-05, 1.6080284143214517e-05, 7184, 0
80, 0.0100, 0.00039795007241346585, 63.84514832496643,1318, 0.9986819868198682, 0.8842470645904541, 0.9975833296775818, 0.005094924083846062, 0.3153844769423708, 0.17091389797445178, 1.9903663249276615e-05, 1.642697696905069e-05, 7184, 0
81, 0.0100, 0.0006319253711594186, 64.5137312412262,1351, 0.9986489864898649, 0.8842484951019287, 0.9976537227630615, 0.005111988179125528, 0.31536463179649044, 0.17009334180390562, 1.984515092862127e-05, 1.6740457553686504e-05, 7184, 0
82, 0.0100, 0.00040254639345741876, 65.17573618888855,1370, 0.998629986299863, 0.884243369102478, 0.9976356625556946, 0.005113344307262598, 0.31534984486245704, 0.17057492774109867, 1.4786932516219764e-05, 1.653401779579901e-05, 7184, 0
83, 0.0100, 0.0012246649709548119, 65.83008027076721,1335, 0.9986649866498665, 0.8842326998710632, 0.9976641535758972, 0.005135409860252935, 0.31533220955829294, 0.16938574569623616, 1.7635301162166606e-05, 1.6640978087085262e-05, 7184, 0
84, 0.0100, 0.0006145754209000281, 66.49559426307678,1352, 0.9986479864798647, 0.8842015862464905, 0.9976362586021423, 0.005145618926267721, 0.3153156953691204, 0.17047824675918596, 1.651418964510043e-05, 1.662825556162365e-05, 7184, 0
85, 0.0100, 0.0005338114781758859, 67.11901712417603,1328, 0.9986719867198672, 0.8842080235481262, 0.9976717233657837, 0.005150482879087916, 0.3153030709346021, 0.16994113042155598, 1.2624437144725942e-05, 1.6176450159157396e-05, 7184, 0
86, 0.0100, 0.0004143675318217382, 67.75421404838562,1358, 0.9986419864198642, 0.8842177987098694, 0.9976944327354431, 0.005173287477505824, 0.3152850726736658, 0.17049965443155876, 1.7998273143915444e-05, 1.635000859994228e-05, 7184, 0
87, 0.0100, 0.0005438145493409022, 68.38450598716736,1342, 0.9986579865798658, 0.8842528462409973, 0.9976664781570435, 0.005201272090538822, 0.3152625001016668, 0.17073520287490596, 2.2572557368039092e-05, 1.6885901960549938e-05, 7184, 0
88, 0.0100, 0.001024824447868024, 69.01780676841736,1356, 0.9986439864398644, 0.8842746019363403, 0.9976874589920044, 0.005212899046307893, 0.31524169216247816, 0.16884710032021888, 2.0807951264023572e-05, 1.7242283013407843e-05, 7184, 0
89, 0.0100, 0.0009543676968970853, 69.68940567970276,1340, 0.998659986599866, 0.8842508792877197, 0.9976502060890198, 0.005230328721823973, 0.31522893284476333, 0.1705432389595706, 1.2759316857624547e-05, 1.673085111899286e-05, 7184, 0
90, 0.0100, 0.00026321352006449574, 70.35716366767883,1353, 0.9986469864698647, 0.8842249512672424, 0.9976693987846375, 0.005227191478527152, 0.31522048727908947, 0.1700998987229957, 8.445552269087386e-06, 1.5625324183980266e-05, 7184, 0
91, 0.0100, 0.00033537521695532687, 71.04494762420654,1359, 0.9986409864098641, 0.8842334747314453, 0.997664749622345, 0.0052399221730761066, 0.31521125034223907, 0.1702342387767042, 9.236936025280862e-06, 1.4825144205650814e-05, 7184, 0
92, 0.0100, 0.00020135787468733015, 71.72442865371704,1333, 0.9986669866698668, 0.884242594242096, 0.997664749622345, 0.005256159903210421, 0.3151889542450583, 0.1700861742994983, 2.229609638615404e-05, 1.5442653152664013e-05, 7184, 0
93, 0.0100, 0.0003861608741637625, 72.39446449279785,1344, 0.9986559865598656, 0.8842491507530212, 0.997646152973175, 0.005284067531584827, 0.3151722328162429, 0.1701528919249629, 1.67214260176074e-05, 1.5566001092895553e-05, 7184, 0
94, 0.0100, 0.0004587451661729236, 73.06719851493835,1342, 0.9986579865798658, 0.8842592835426331, 0.9976595044136047, 0.005319301234173486, 0.3151584374693132, 0.16930446361877588, 1.379535480955374e-05, 1.5379160821574275e-05, 7184, 0
95, 0.0100, 0.0020265602057775276, 73.74877262115479,1324, 0.9986759867598676, 0.8842648863792419, 0.9975879788398743, 0.005338961756591347, 0.31515230015626017, 0.1713521374478555, 6.137313012410939e-06, 1.4029338756013818e-05, 7184, 0
96, 0.0100, 0.0003479196967631777, 74.41323852539062,1323, 0.9986769867698677, 0.8842449188232422, 0.9976257681846619, 0.00533460676086909, 0.3151425146463251, 0.16997893762791724, 9.78550719432647e-06, 1.3532929389029424e-05, 7184, 0
97, 0.0100, 0.0001546887201808933, 75.07885122299194,1312, 0.9986879868798688, 0.8842476010322571, 0.9976292848587036, 0.00534127228158627, 0.315137632796825, 0.16968086982950695, 4.881855857064021e-06, 1.2221123403546002e-05, 7184, 0
98, 0.0100, 0.00037619564545819043, 75.7552444934845,1342, 0.9986579865798658, 0.8842504620552063, 0.9976031184196472, 0.005348989934692073, 0.31512995490914125, 0.16917576232950382, 7.67787130928621e-06, 1.166605714227422e-05, 7184, 0
99, 0.0100, 0.0002466818888578883, 76.42425847053528,1289, 0.998710987109871, 0.8842577338218689, 0.9976118206977844, 0.0053555771730921875, 0.31511951792094234, 0.16977891662048872, 1.0437012222919151e-05, 1.1536904791389197e-05, 7184, 0
100, 0.0100, 0.000387625027530374, 77.09485840797424,1332, 0.9986679866798668, 0.8842901587486267, 0.9975612163543701, 0.00539249935566867, 0.31511198986255207, 0.16912557801430778, 7.5280527367938e-06, 1.1054742808039885e-05, 7184, 0
101, 0.0100, 0.0010753983600355252, 78.45186829566956,1311, 0.9986889868898688, 0.8842920064926147, 0.9975990056991577, 0.005374909750599261, 0.3151025589504499, 0.1688395927415661, 9.430909708618707e-06, 1.0880507118633674e-05, 7184, 0
102, 0.0100, 0.0006734664364043137, 79.78214430809021,1300, 0.99869998699987, 0.884297788143158, 0.9975391030311584, 0.0053875006345206625, 0.3150969158448675, 0.17012862610601276, 5.643111431807846e-06, 1.0189106139743465e-05, 7184, 0
103, 0.0100, 0.00044650634984679796, 80.43988704681396,1305, 0.9986949869498695, 0.8842999935150146, 0.9975420236587524, 0.005391147531496877, 0.31509178815462474, 0.1699840554343688, 5.127677336347336e-06, 9.512935378152937e-06, 7184, 0
104, 0.0100, 0.00029175033408491876, 81.10373497009277,1317, 0.9986829868298683, 0.8843137621879578, 0.9975286722183228, 0.0054063372388461735, 0.31508451290440687, 0.16979837589443406, 7.275248942950618e-06, 9.261213107626924e-06, 7184, 0
105, 0.0100, 0.00017140624139584315, 81.75968718528748,1301, 0.9986989869898699, 0.8843236565589905, 0.997530996799469, 0.005415606866174465, 0.31507421114337925, 0.16937574714969594, 1.0301759637731944e-05, 9.360353085845679e-06, 7184, 0
106, 0.0100, 0.00024186044790198494, 82.42186212539673,1309, 0.9986909869098691, 0.8843346238136292, 0.9975123405456543, 0.0054347444019041055, 0.3150660405771052, 0.16957618259869675, 8.170578600308342e-06, 9.233966387609043e-06, 7184, 0
107, 0.0100, 0.00016547283421928456, 83.09425783157349,1296, 0.9987039870398704, 0.8843488693237305, 0.9975094795227051, 0.005445560674440488, 0.31505869407427334, 0.16932816238468706, 7.3464933594835635e-06, 9.025213190463786e-06, 7184, 0
108, 0.0100, 0.0006744458620687236, 83.75287556648254,1292, 0.9987079870798709, 0.8843725323677063, 0.9974570870399475, 0.005495252169721475, 0.3150534818645708, 0.16992427874248126, 5.212220477279761e-06, 8.54307069694782e-06, 7184, 0
109, 0.0100, 0.0011334975516594016, 85.12181568145752,1290, 0.998709987099871, 0.8843742609024048, 0.9975007176399231, 0.00548848646227254, 0.31504751187880725, 0.1685788233289889, 5.969987756149209e-06, 8.242328972291718e-06, 7184, 0
110, 0.0100, 0.0005372307495514676, 85.79224967956543,1286, 0.9987139871398714, 0.884372353553772, 0.9974850416183472, 0.005480683531643529, 0.3150430885153666, 0.16906311746263647, 4.423354479976549e-06, 7.744976856398666e-06, 7184, 0
111, 0.0100, 0.0002478577583576968, 86.47440266609192,1274, 0.9987259872598726, 0.8843761682510376, 0.9974576830863953, 0.005494319610013848, 0.3150383841739213, 0.1696881953519208, 4.704343494310592e-06, 7.368312123297527e-06, 7184, 0
112, 0.0100, 0.0002524983742347751, 87.15818858146667,1261, 0.9987389873898739, 0.8843730688095093, 0.9974559545516968, 0.005486169273289285, 0.3150340448902647, 0.16967970558655068, 4.339289726706941e-06, 6.98832473652398e-06, 7184, 0
113, 0.0100, 0.0002400841793140238, 87.83560538291931,1224, 0.9987759877598776, 0.8843729496002197, 0.9974559545516968, 0.0054850868997710885, 0.3150329740362726, 0.16966381822052998, 2.994874503947642e-08, 4.0511062415960615e-06, 3306, 0
114, 0.0100, 0.0006711142425804778, 89.18908548355103,1172, 0.9988279882798828, 0.8843747973442078, 0.9974867701530457, 0.005482536519214961, 0.31503077254453976, 0.16891191168804032, 2.2014980258777683e-06, 3.8114313303782044e-06, 3306, 0
115, 0.0100, 0.0004549872615806267, 90.54713368415833,1174, 0.9988259882598826, 0.884374737739563, 0.9974774718284607, 0.0054827743387302974, 0.3150307223984893, 0.16908767368004504, 5.0140149421284974e-08, 2.4717119201573813e-06, 3306, 0
116, 0.0100, 0.0007538430466978466, 91.8973228931427,1172, 0.9988279882798828, 0.8843749165534973, 0.9974873661994934, 0.0054822894217988844, 0.31503066111159433, 0.16884084760358772, 6.129034019197732e-08, 1.70780102553048e-06, 3306, 0
117, 0.0100, 0.00047599998150612, 93.25455904006958,1169, 0.9988309883098831, 0.8843744397163391, 0.9974792003631592, 0.0054826302753308125, 0.3150305969954869, 0.16906860100274845, 6.411009578766169e-08, 1.229946399759246e-06, 3306, 0
118, 0.0100, 0.0007175448560427547, 94.6038761138916,1172, 0.9988279882798828, 0.8843751549720764, 0.9974873661994934, 0.005482236873851196, 0.31503054132889596, 0.16886879571525762, 5.56682617780524e-08, 9.025231138473486e-07, 3306, 0
119, 0.0100, 0.00040944980082146295, 95.28342723846436,1154, 0.9988459884598846, 0.884374737739563, 0.9974762797355652, 0.005481471538250501, 0.3150293164792078, 0.1690961961393984, 1.224845944947095e-06, 9.30509147058436e-07, 3306, 0
120, 0.0100, 0.0003244680431920786, 95.96553802490234,1150, 0.998849988499885, 0.8843727111816406, 0.9974483847618103, 0.005480051930674978, 0.31502789620016175, 0.16960667195607923, 1.4202909026650445e-06, 9.707028674641237e-07, 3306, 0
121, 0.0100, 0.00010939885640523858, 96.63383913040161,1100, 0.99889998899989, 0.8843744993209839, 0.9974559545516968, 0.005478916472246017, 0.3150265285660242, 0.16933328900981356, 1.3676212778368502e-06, 1.0045562642428198e-06, 3306, 0
122, 0.0100, 0.00013233861256648692, 97.30531311035156,1083, 0.9989169891698917, 0.8843732476234436, 0.9974530339241028, 0.005477495425548208, 0.31502523999068, 0.1693743769872643, 1.2885847973653775e-06, 1.0298835939672995e-06, 3306, 0
123, 0.0100, 0.00011724245660227006, 97.98512697219849,1101, 0.9988989889898899, 0.8843727707862854, 0.9974570870399475, 0.005476462567228176, 0.3150240409650758, 0.1694558508782076, 1.1990184278221072e-06, 1.0456634107220118e-06, 3306, 0
124, 0.0100, 0.00024165282817769436, 98.67083692550659,1098, 0.9989019890198902, 0.8843719959259033, 0.9974466562271118, 0.005475767641825767, 0.3150235756331688, 0.16957659491834667, 4.6533776609791744e-07, 9.643385995176423e-07, 3306, 0
125, 0.0100, 0.0002648836525154641, 99.35281705856323,1098, 0.9989019890198902, 0.8843744397163391, 0.9974658489227295, 0.005475764837318119, 0.3150231029271123, 0.1692317466641936, 4.727060896603241e-07, 8.97978038122839e-07, 3306, 0
126, 0.0100, 0.00012793190843514825, 100.71189308166504,1016, 0.9989839898398984, 0.884372353553772, 0.9974547624588013, 0.005473880094383307, 0.31502107231252036, 0.16940465565600377, 2.0306029239747225e-06, 9.743200605210107e-07, 3306, 0
127, 0.0100, 0.0001256066928822483, 101.38505101203918,968, 0.9990319903199032, 0.8843722939491272, 0.9974542260169983, 0.005472804984811687, 0.31501982445087695, 0.16945288472069928, 1.2478633778512105e-06, 9.987302034042986e-07, 3306, 0
128, 0.0100, 0.00012222139774069037, 102.06649398803711,946, 0.9990539905399054, 0.884372353553772, 0.9974542260169983, 0.005472165044816467, 0.3150188777348605, 0.16944850409695164, 9.467233964000066e-07, 9.934034788271692e-07, 3306, 0
129, 0.0100, 0.00012960051687221336, 102.74917268753052,944, 0.9990559905599056, 0.8843721151351929, 0.9974530339241028, 0.005471691983954403, 0.3150180798179503, 0.16947013178209333, 7.979233156429899e-07, 9.718723453207162e-07, 3306, 0
130, 0.0100, 0.0001211354735402711, 103.42930364608765,917, 0.9990829908299083, 0.8843720555305481, 0.9974513053894043, 0.005471107113423476, 0.3150171433320176, 0.1694683513960066, 9.364763858821235e-07, 9.682733638715085e-07, 3306, 0
131, 0.0100, 0.00012989186289729486, 104.11183142662048,923, 0.9990769907699077, 0.884372353553772, 0.9974466562271118, 0.0054709936625047945, 0.3150165646368394, 0.16950972993905056, 5.786836347332347e-07, 9.196917836811637e-07, 3306, 0
132, 0.0100, 0.00012473055876222885, 104.79345226287842,890, 0.999109991099911, 0.8843722343444824, 0.9974466562271118, 0.0054705120617334225, 0.31501557348565007, 0.16947871331780764, 9.911634529791158e-07, 9.266006573198815e-07, 3306, 0
133, 0.0100, 0.0001287766623566982, 105.472971200943,899, 0.9991009910099101, 0.8843725919723511, 0.9974443316459656, 0.005470664188077689, 0.3150146787281481, 0.1694432309607972, 8.947568001516082e-07, 9.233659262718801e-07, 3306, 0
134, 0.0100, 0.0001287867165655862, 106.15744638442993,888, 0.9991119911199112, 0.8843732476234436, 0.9974454641342163, 0.005470482880140937, 0.31501364285290306, 0.16943312660044998, 1.0358696089785013e-06, 9.340432129267362e-07, 3306, 0
135, 0.0100, 0.00012632313639825832, 106.83522725105286,872, 0.9991279912799128, 0.8843730092048645, 0.9974420070648193, 0.005470140903705784, 0.3150126498696371, 0.16947018435011751, 9.929911217732013e-07, 9.397769929987631e-07, 3306, 0
136, 0.0100, 0.00012834310709169613, 107.50957226753235,891, 0.9991089910899109, 0.8843737840652466, 0.9974355697631836, 0.005470530863165752, 0.3150117412029704, 0.16951578916208462, 9.086594390250724e-07, 9.366178754240701e-07, 3306, 0
137, 0.0100, 0.00013516355116280552, 108.18570232391357,887, 0.9991129911299113, 0.8843722343444824, 0.9974303841590881, 0.00547076624439973, 0.31501083186107454, 0.1695590994841397, 9.093459460984832e-07, 9.338542752704267e-07, 3306, 0
138, 0.0100, 0.00013597152194637675, 108.89114427566528,882, 0.9991179911799118, 0.8843740820884705, 0.9974256753921509, 0.005470995532616787, 0.3150098120692762, 0.16956712977384786, 1.0197956615831671e-06, 9.421119580228003e-07, 3306, 0
139, 0.0100, 0.00013640357122390962, 109.56090331077576,898, 0.9991019910199102, 0.8843740820884705, 0.9974222183227539, 0.0054719566983925235, 0.315008636340543, 0.1695608136993098, 1.1757342719409536e-06, 9.632148785123134e-07, 3306, 0
140, 0.0100, 0.00013898183378021817, 110.23820114135742,891, 0.9991089910899109, 0.8843724727630615, 0.9974169731140137, 0.005472168456305576, 0.3150074715346203, 0.16956387664580375, 1.1648002689046422e-06, 9.816937145757377e-07, 3306, 0
141, 0.0100, 0.00012951719377115632, 110.92778301239014,915, 0.9990849908499085, 0.8843725919723511, 0.9974140524864197, 0.005473091235824583, 0.3150064822280566, 0.16958973145295128, 9.893047328013438e-07, 9.82452174012203e-07, 3306, 0
142, 0.0100, 0.00012988576159074535, 111.61621308326721,917, 0.9990829908299083, 0.8843711614608765, 0.9974088072776794, 0.005473701976716102, 0.31500550765331786, 0.16963329946612957, 9.745743827505038e-07, 9.816615378033906e-07, 3306, 0
143, 0.0100, 0.00012936910775349217, 112.28643202781677,909, 0.999090990909909, 0.884369432926178, 0.9974076747894287, 0.005473817972053901, 0.3150045260388211, 0.16967584205611225, 9.816200963741473e-07, 9.816573935817376e-07, 3306, 0
144, 0.0100, 0.00012923851046201378, 112.97076368331909,914, 0.9990859908599086, 0.8843693733215332, 0.997409999370575, 0.005474366483768474, 0.31500363225790007, 0.16969870951000599, 8.937786881157983e-07, 9.724940373403578e-07, 3306, 0
145, 0.0100, 0.00013466796165460297, 113.65233945846558,913, 0.9990869908699087, 0.8843686580657959, 0.9974105954170227, 0.005474662847380297, 0.3150027921275898, 0.1697040161428991, 8.401337862062874e-07, 9.583697507545441e-07, 3306, 0
146, 0.0100, 0.00012829176487061449, 114.32292246818542,917, 0.9990829908299083, 0.8843686580657959, 0.9974076747894287, 0.005475106519569909, 0.31500196264877084, 0.16971774577344373, 8.294670365560641e-07, 9.446255779367113e-07, 3306, 0
147, 0.0100, 0.00012372983801609385, 115.00148820877075,907, 0.9990929909299093, 0.8843681216239929, 0.997407078742981, 0.005475324075870614, 0.3150012842089513, 0.1697333402586105, 6.78443504209536e-07, 9.138714286168033e-07, 3306, 0
148, 0.0100, 0.00012817172450923356, 115.68828511238098,905, 0.9990949909499095, 0.8843689560890198, 0.9974047541618347, 0.005475602302154501, 0.31500054440277214, 0.16975564597110604, 7.398160255522868e-07, 8.947649494788842e-07, 3306, 0
149, 0.0100, 0.00012951520019834618, 116.35524797439575,908, 0.9990919909199092, 0.8843684196472168, 0.9974030256271362, 0.005476362570848682, 0.31499973656891933, 0.16978666196719522, 8.078273435185856e-07, 8.856658960062725e-07, 3306, 0
150, 0.0100, 0.00013025298240490265, 117.03344178199768,899, 0.9991009910099101, 0.8843669295310974, 0.9974018335342407, 0.005476897390938757, 0.3149989049342276, 0.1698054573695089, 8.31637727294332e-07, 8.801087685478218e-07, 3306, 0
151, 0.0100, 0.00012986665296849093, 117.71932458877563,889, 0.9991109911099111, 0.8843671679496765, 0.9974024295806885, 0.00547663819949162, 0.3149979771275658, 0.16980671500929798, 9.278153657588106e-07, 8.847669046847453e-07, 3306, 0
152, 0.0100, 0.0001317371800916423, 118.40363049507141,890, 0.999109991099911, 0.8843652606010437, 0.99740070104599, 0.005477639305075285, 0.3149973851030518, 0.1698255279015976, 5.920070227927177e-07, 8.499212116104111e-07, 3306, 0
153, 0.0100, 0.00013208402343678645, 119.0877435207367,887, 0.9991129911299113, 0.8843643069267273, 0.9974018335342407, 0.005477876519770185, 0.31499679517477136, 0.169828615380196, 5.899328600067477e-07, 8.194473593605143e-07, 3306, 0
154, 0.0100, 0.00013286109068653027, 119.77618670463562,872, 0.9991279912799128, 0.8843643069267273, 0.99740070104599, 0.005478035650365935, 0.31499618110292327, 0.16983206723659433, 6.140637413554195e-07, 7.961415674211202e-07, 3306, 0
155, 0.0100, 0.00013287749612699774, 120.45417881011963,862, 0.9991379913799138, 0.8843634128570557, 0.9974001049995422, 0.005478884073982373, 0.31499572978828944, 0.16984266252462382, 4.513322321986202e-07, 7.522131208634083e-07, 3306, 0
156, 0.0100, 0.00012646495180760616, 121.12901067733765,846, 0.9991539915399154, 0.8843640089035034, 0.9973966479301453, 0.005478649870279863, 0.3149951325234796, 0.169849330800922, 5.97257457601863e-07, 7.350603080025098e-07, 3306, 0
157, 0.0100, 0.0001334285882621929, 121.81024861335754,851, 0.9991489914899149, 0.8843607306480408, 0.9973954558372498, 0.005479496440104742, 0.3149947105839002, 0.16986321290251602, 4.219340001831995e-07, 6.953686824173303e-07, 3306, 0
158, 0.0100, 0.00013348099096371942, 122.47571158409119,844, 0.9991559915599156, 0.8843602538108826, 0.997394859790802, 0.00547907483090216, 0.3149943233353278, 0.16986676026281836, 2.5932691216645765e-08, 5.004703734418975e-07, 1930, 0
159, 0.0100, 0.00012498876699743505, 123.14919757843018,834, 0.9991659916599166, 0.8843603730201721, 0.9973954558372498, 0.005478837292534347, 0.3149939960852432, 0.1698466781847209, 3.2724879167611576e-07, 4.796542990030295e-07, 1930, 0
160, 0.0100, 0.00012302901992577599, 124.49132966995239,834, 0.9991659916599166, 0.8843602538108826, 0.9973954558372498, 0.005478720666533699, 0.3149939023884329, 0.16985307011122652, 9.369836240225027e-08, 4.0738844549619875e-07, 1930, 0
161, 0.0100, 0.00012498225891188815, 125.14813256263733,829, 0.9991709917099171, 0.8843601942062378, 0.9973954558372498, 0.005478613964422605, 0.3149937794528195, 0.1698441053975259, 1.2292990686502137e-07, 3.613878869731574e-07, 1930, 0
162, 0.0100, 0.00012300410985832292, 126.48018169403076,831, 0.9991689916899169, 0.8843603730201721, 0.9973954558372498, 0.0054784904540582414, 0.3149936791452012, 0.1698494428477581, 1.0031231412188646e-07, 3.1791546706814433e-07, 1930, 0
163, 0.0100, 0.00012299064471357814, 127.80372667312622,828, 0.9991719917199172, 0.8843603730201721, 0.9973954558372498, 0.005478443418582292, 0.31499362946353276, 0.16984643574189937, 4.967277006384663e-08, 2.6405374401524984e-07, 1930, 0
164, 0.0100, 0.00013140921002064159, 128.47500467300415,820, 0.999179991799918, 0.8843606114387512, 0.9973966479301453, 0.005478326560245842, 0.31499352821617704, 0.16984043736018964, 1.0125019755946596e-07, 2.399179183903692e-07, 1930, 0
165, 0.0100, 0.00013287996962784175, 129.14853858947754,819, 0.9991809918099182, 0.8843606114387512, 0.9973954558372498, 0.005478151757564155, 0.31499340730946507, 0.16984700852240395, 1.209138145719102e-07, 2.2402888039477221e-07, 1930, 0
166, 0.0100, 0.00012323560375981324, 129.81432127952576,825, 0.9991749917499175, 0.8843611478805542, 0.9973966479301453, 0.005478111288421518, 0.31499337267650723, 0.16983655317644855, 3.464016518073265e-08, 1.8587954598706828e-07, 1930, 0
167, 0.0100, 0.00012323669063326093, 131.13071823120117,818, 0.9991819918199182, 0.8843611478805542, 0.9973966479301453, 0.005477924544578946, 0.3149932005365728, 0.1698424912106164, 1.7213755609812864e-07, 1.8445736739170473e-07, 1930, 0
168, 0.0100, 0.00012591745590014052, 131.79688596725464,817, 0.9991829918299183, 0.8843611478805542, 0.9973966479301453, 0.005477715179205069, 0.3149930457980716, 0.16984734503932228, 1.5474243314494984e-07, 1.812455479623916e-07, 1930, 0
169, 0.0100, 0.0001243623123841762, 132.47013020515442,816, 0.9991839918399184, 0.884361207485199, 0.9973966479301453, 0.005477579846997203, 0.3149929012512756, 0.16984156953268126, 1.4453026270233593e-07, 1.771888918322962e-07, 1930, 0
170, 0.0100, 0.0001250169390732918, 133.1300892829895,801, 0.9991989919899199, 0.884361207485199, 0.9973966479301453, 0.0054774505338731, 0.3149928399571032, 0.16985074325205526, 6.130357155242905e-08, 1.5934609338144646e-07, 1930, 0
171, 0.0100, 0.0001264387435378032, 133.74531960487366,801, 0.9991989919899199, 0.8843610882759094, 0.9973960518836975, 0.0054773203692927855, 0.3149925813772465, 0.16983895180528286, 2.585739944938048e-07, 1.6724986001073163e-07, 1930, 0
172, 0.0100, 0.00012558095151952523, 134.9775207042694,800, 0.99919999199992, 0.8843609690666199, 0.9973960518836975, 0.00547711887760218, 0.31499240738267015, 0.16984469073787437, 1.7399416590846428e-07, 1.6791235599018376e-07, 1930, 0
173, 0.0100, 0.0001264402437920452, 135.59858083724976,799, 0.9992009920099201, 0.8843608498573303, 0.9973960518836975, 0.005476958832801621, 0.31499223750439526, 0.16984556963370773, 1.6987073975238687e-07, 1.6810717405521345e-07, 1930, 0
174, 0.0100, 0.0001254377199914115, 136.21530103683472,795, 0.9992049920499205, 0.884361207485199, 0.997397780418396, 0.0054768152332772225, 0.3149920787624641, 0.1698464869893823, 1.5875058995140634e-07, 1.6714721992794816e-07, 1930, 0
175, 0.0100, 0.0001254355999486103, 136.832337141037,796, 0.9992039920399204, 0.8843616247177124, 0.9973983764648438, 0.0054766260455954814, 0.3149918561945645, 0.16984631797429467, 2.225599926575228e-07, 1.7200218014493774e-07, 1930, 0
176, 0.0100, 0.00013095776843247045, 137.45005321502686,796, 0.9992039920399204, 0.8843621611595154, 0.997397780418396, 0.00547650796448881, 0.3149916774909999, 0.16984610562588953, 1.7872278834651922e-07, 1.726627086566761e-07, 1930, 0
177, 0.0100, 0.0001258706010110356, 138.0685691833496,794, 0.9992059920599206, 0.8843628764152527, 0.9973971843719482, 0.005476359633133725, 0.31499147067607597, 0.1698454331906144, 2.0680285323093628e-07, 1.7580626494681474e-07, 1930, 0
178, 0.0100, 0.0001306843642794545, 138.68358302116394,796, 0.9992039920399204, 0.8843631148338318, 0.9973960518836975, 0.005476274669041386, 0.3149912847276017, 0.16984361697242922, 1.8594323880627428e-07, 1.767945820471407e-07, 1930, 0
179, 0.0100, 0.00012398952044219625, 139.29674983024597,792, 0.9992079920799208, 0.88436359167099, 0.9973960518836975, 0.005476102526978574, 0.31499104002520756, 0.16984016336712196, 2.447134487826297e-07, 1.826366112165521e-07, 1930, 0
180, 0.0100, 0.00013164634698536033, 139.91096663475037,790, 0.999209992099921, 0.8843638896942139, 0.9973966479301453, 0.005476015256665945, 0.3149908339059243, 0.16983436619542153, 2.0611152956595546e-07, 1.8485844049129008e-07, 1930, 0
181, 0.0100, 0.00012742390930762387, 140.52901554107666,788, 0.9992119921199212, 0.884364128112793, 0.9973966479301453, 0.0054759248170918855, 0.31499063788267706, 0.16982883485519404, 1.960275193835237e-07, 1.8594609437404783e-07, 1930, 0
182, 0.0100, 0.00013058789074764024, 141.14524364471436,787, 0.9992129921299213, 0.8843650221824646, 0.9973937273025513, 0.005475837013383773, 0.3149904496185751, 0.16982439812693392, 1.8827512765495769e-07, 1.8617769528768976e-07, 1930, 0
183, 0.0100, 0.00013089921226510157, 141.77388763427734,796, 0.9992039920399204, 0.8843664526939392, 0.9973931312561035, 0.005475821974319602, 0.31499030317422694, 0.16981932211828848, 1.464325178890391e-07, 1.81760135524816e-07, 1930, 0
184, 0.0100, 0.00013138972406810656, 142.39095783233643,795, 0.9992049920499205, 0.884367048740387, 0.9973931312561035, 0.005475742038043083, 0.31499017361922826, 0.16981885542893568, 1.2956335015967824e-07, 1.7571020724422695e-07, 1930, 0
185, 0.0100, 0.00012759087892043092, 143.007408618927,792, 0.9992079920799208, 0.8843672275543213, 0.9973931312561035, 0.005475703941590145, 0.31499003553616217, 0.16981532267867683, 1.3808076948507164e-07, 1.715262574274097e-07, 1930, 0
186, 0.0100, 0.0001275689380215298, 143.6267545223236,800, 0.99919999199992, 0.8843688368797302, 0.9973937273025513, 0.0054757348329652926, 0.31498988271436573, 0.16980948253389322, 1.5281708071190891e-07, 1.6955661604314854e-07, 1930, 0
187, 0.0100, 0.00012737904036132924, 144.25327157974243,795, 0.9992049920499205, 0.8843689560890198, 0.9973937273025513, 0.005475623383937981, 0.31498969079606676, 0.16980601685031477, 1.9192247646682148e-07, 1.7167057046524214e-07, 1930, 0
188, 0.0100, 0.00012459592460964714, 144.87248063087463,791, 0.9992089920899209, 0.8843690752983093, 0.9973954558372498, 0.0054756805445492635, 0.3149895823991475, 0.16979886422393653, 1.0838968395043835e-07, 1.6395514902673059e-07, 1930, 0
189, 0.0100, 0.000115390164775058, 145.49042558670044,779, 0.9992209922099221, 0.884367048740387, 0.9973937273025513, 0.0054754411155276935, 0.31498949206003257, 0.16980358169478998, 9.034310322064698e-08, 1.544692559619536e-07, 1930, 0
190, 0.0100, 0.00011825099906049314, 146.73000478744507,783, 0.9992169921699217, 0.8843677639961243, 0.9973954558372498, 0.0054754549275329864, 0.3149893041826289, 0.1697941546043077, 1.8788237154954146e-07, 1.575238988957748e-07, 1930, 0
191, 0.0100, 0.00012489214579066894, 147.3421926498413,771, 0.9992289922899229, 0.8843674063682556, 0.9973937273025513, 0.005475316303894211, 0.3149892194862413, 0.16979295346567153, 8.468754986168392e-08, 1.4804500674778906e-07, 1930, 0
192, 0.0100, 0.00013270909238322692, 147.9576985836029,780, 0.999219992199922, 0.8843672871589661, 0.9973954558372498, 0.005475381871430999, 0.3149890684447264, 0.1697811259739517, 1.5104837047807962e-07, 1.4834263604552055e-07, 1930, 0
193, 0.0100, 0.00011984104601063843, 148.57724976539612,779, 0.9992209922099221, 0.884367048740387, 0.9973960518836975, 0.005475238457949981, 0.3149889146818633, 0.16977696131271924, 1.5376498896380042e-07, 1.488761533745699e-07, 1930, 0
194, 0.0100, 0.00013058866681589824, 149.1939296722412,778, 0.9992219922199223, 0.8843667507171631, 0.9973960518836975, 0.005475254249782538, 0.31498880002412083, 0.1697670594004439, 1.1465267524268796e-07, 1.450377468615106e-07, 1930, 0
195, 0.0100, 0.00012592128708295534, 149.8126106262207,776, 0.9992239922399224, 0.8843667507171631, 0.9973960518836975, 0.0054752095182692756, 0.3149886800308742, 0.16976107843593166, 1.200020579017469e-07, 1.4231537102857747e-07, 1930, 0
196, 0.0100, 0.00012951826817159587, 150.43073272705078,775, 0.9992249922499225, 0.884366512298584, 0.9973960518836975, 0.005475208335451617, 0.3149885342561405, 0.169749971809649, 1.4576834045376685e-07, 1.4265695486123385e-07, 1930, 0
197, 0.0100, 0.00012951732365968995, 151.04838275909424,772, 0.9992279922799228, 0.8843664526939392, 0.997397780418396, 0.005475220348504171, 0.31498836521825824, 0.1697381193272062, 1.6904465233169574e-07, 1.4509879243711422e-07, 1930, 0
198, 0.0100, 0.000129514993526986, 151.66255569458008,767, 0.9992329923299234, 0.8843662738800049, 0.9973971843719482, 0.005475336860519016, 0.31498820018008783, 0.16972033502346748, 1.6503201555329028e-07, 1.4697864479043925e-07, 1930, 0
199, 0.0100, 0.00012927802048054785, 152.28211975097656,770, 0.999229992299923, 0.8843664526939392, 0.9973971843719482, 0.005475368298510676, 0.3149880470691477, 0.16971248924946142, 1.53100648492277e-07, 1.4757966420150549e-07, 1930, 0
200, 0.0100, 0.00012926931475132155, 152.90446066856384,770, 0.999229992299923, 0.8843660354614258, 0.9973971843719482, 0.005475397627338578, 0.3149879343545638, 0.16970668473600134, 1.1272075156609773e-07, 1.4365616009144157e-07, 1930, 0
201, 0.0100, 0.0001288113356560921, 153.52273082733154,768, 0.9992319923199232, 0.8843662142753601, 0.9973960518836975, 0.0054753901918972265, 0.31498782592624697, 0.16970375787214348, 1.0842932585131138e-07, 1.3967108408434552e-07, 1930, 0
202, 0.0100, 0.0001289371016725787, 154.13766813278198,766, 0.9992339923399234, 0.8843663334846497, 0.9973960518836975, 0.005475477526897885, 0.3149877313385497, 0.16969729110581133, 9.45935474394588e-08, 1.3433278073341805e-07, 1930, 0
203, 0.0100, 0.00012963097951356636, 154.7564001083374,762, 0.9992379923799238, 0.8843662738800049, 0.9973966479301453, 0.005475439746835165, 0.3149876000105889, 0.1696964280474879, 1.3130607812161799e-07, 1.3402699714247783e-07, 1930, 0
204, 0.0100, 0.00012693293944118225, 155.36604833602905,763, 0.9992369923699237, 0.8843660354614258, 0.9973960518836975, 0.005475517463814553, 0.3149874846843234, 0.16969271458833254, 1.1534232230436814e-07, 1.320297885585372e-07, 1930, 0
205, 0.0100, 0.00012866643224792904, 155.97699451446533,761, 0.9992389923899239, 0.8843663334846497, 0.9973960518836975, 0.005475561061189662, 0.3149873413230605, 0.16968935006667377, 1.4336386111590826e-07, 1.331216536716792e-07, 1930, 0
206, 0.0100, 0.00012866959005462326, 156.60104751586914,767, 0.9992329923299234, 0.8843665719032288, 0.9973971843719482, 0.00547574621652567, 0.3149871980857764, 0.16968264200849656, 1.4323094998935915e-07, 1.340996118372587e-07, 1930, 0
207, 0.0100, 0.00012867081666313992, 157.22590684890747,774, 0.9992259922599226, 0.8843662738800049, 0.997397780418396, 0.005475867259704658, 0.31498702231137476, 0.16967593679350199, 1.7578106942250926e-07, 1.3777866707721795e-07, 1930, 0
208, 0.0100, 0.0001286734391441405, 157.84558486938477,785, 0.9992149921499215, 0.884366512298584, 0.9973983764648438, 0.005476291948797119, 0.3149868440202263, 0.16966281813079745, 1.7828501180927603e-07, 1.4137586151139244e-07, 1930, 0
209, 0.0100, 0.00013131737916349673, 158.5053129196167,789, 0.9992109921099211, 0.8843682408332825, 0.9973971843719482, 0.005476523388405893, 0.3149866284849253, 0.16965519647204436, 2.155482041188428e-07, 1.4746609461688489e-07, 1930, 0
210, 0.0100, 0.00013131729380260523, 159.1654200553894,793, 0.9992069920699207, 0.8843697309494019, 0.9973983764648438, 0.005477030969130758, 0.3149863364358552, 0.16964261978272974, 2.9204877627364567e-07, 1.578950445268803e-07, 1930, 0
211, 0.0100, 0.00013209421585172218, 159.78263807296753,796, 0.9992039920399204, 0.884371280670166, 0.9973983764648438, 0.005477898980882628, 0.3149859299720027, 0.1696248766379883, 4.0644251586563485e-07, 1.735527753972585e-07, 1930, 0
212, 0.0100, 0.00013281705701602816, 160.39936685562134,802, 0.9991979919799198, 0.8843720555305481, 0.997397780418396, 0.005478872434190162, 0.3149855308806959, 0.16960942172701454, 3.9909588078756997e-07, 1.886236442955623e-07, 1930, 0
213, 0.0100, 0.00013138577099734743, 161.01738095283508,807, 0.9991929919299193, 0.8843731880187988, 0.9973983764648438, 0.005479678382212996, 0.31498523771784726, 0.16960034212920594, 2.93178982924136e-07, 1.9712867445937013e-07, 1930, 0
214, 0.0100, 0.00013125971872717098, 161.63677883148193,805, 0.9991949919499195, 0.8843725323677063, 0.997397780418396, 0.00547956421069029, 0.314984896750094, 0.1696077335577459, 3.4096165835162395e-07, 2.0823099576143928e-07, 1930, 0
215, 0.0100, 0.00013121782733164039, 162.2518618106842,809, 0.9991909919099191, 0.8843729496002197, 0.9973966479301453, 0.005480166772845415, 0.3149845703329904, 0.1696089534370951, 3.264194997631975e-07, 2.178053021562243e-07, 1930, 0
216, 0.0100, 0.0001307976592183883, 162.86698484420776,821, 0.9991789917899179, 0.8843730092048645, 0.9973937273025513, 0.005480656396787876, 0.3149841720041479, 0.1696191496184117, 3.9832181353283147e-07, 2.3135826144629729e-07, 1930, 0
217, 0.0100, 0.00013171451355052413, 163.48625683784485,828, 0.9991719917199172, 0.8843744397163391, 0.9973908066749573, 0.005481925829144057, 0.3149837143407689, 0.16962466703434673, 4.57666012088076e-07, 2.476916561657185e-07, 1930, 0
218, 0.0100, 0.0001314493847554885, 164.1047399044037,828, 0.9991719917199172, 0.8843750357627869, 0.9973908066749573, 0.0054821838535733655, 0.3149832347370999, 0.16963472633060706, 4.795931145551435e-07, 2.6461078017654793e-07, 1930, 0
219, 0.0100, 0.0001309878804164237, 164.7196547985077,836, 0.9991639916399164, 0.8843753933906555, 0.9973902106285095, 0.005482801612091637, 0.31498276947835707, 0.1696463232301522, 4.652595749221611e-07, 2.799731037670786e-07, 1930, 0
220, 0.0100, 0.0001307178371936208, 165.33661079406738,838, 0.9991619916199161, 0.8843770623207092, 0.9973872900009155, 0.00548324270809087, 0.31498221008098803, 0.1696574837191766, 5.594056958213578e-07, 3.000387649462867e-07, 1930, 0
221, 0.0100, 0.00013092080554611422, 165.9508249759674,847, 0.9991529915299153, 0.8843774199485779, 0.9973844289779663, 0.005484138414988249, 0.3149816278694879, 0.16967048843465649, 5.822058314897127e-07, 3.2060278253061906e-07, 1930, 0
222, 0.0100, 0.0001310135321935557, 166.56941509246826,852, 0.9991479914799148, 0.8843764066696167, 0.9973838329315186, 0.005485216865685107, 0.31498094229394696, 0.16968328890746406, 6.855800093741315e-07, 3.4592055824433743e-07, 1930, 0
223, 0.0100, 0.00013103196520893032, 167.18868899345398,860, 0.999139991399914, 0.8843785524368286, 0.9973809123039246, 0.005486324949653098, 0.31498033282606547, 0.16969348834462483, 6.09473919666037e-07, 3.660785212222111e-07, 1930, 0
224, 0.0100, 0.0001318460887505638, 167.8031520843506,860, 0.999139991399914, 0.8843798637390137, 0.9973779916763306, 0.005487742891497286, 0.31497973806419344, 0.1697047715712553, 5.947565276387401e-07, 3.842826220431393e-07, 1930, 0
225, 0.0100, 0.00013098799844441146, 168.42097234725952,858, 0.9991419914199142, 0.8843793272972107, 0.9973756670951843, 0.005489072271731069, 0.3149791744229605, 0.16971290997359467, 5.636455616131464e-07, 3.992880198789527e-07, 1930, 0
226, 0.0100, 0.0001308303776379009, 169.04963755607605,859, 0.9991409914099141, 0.8843861222267151, 0.9973692893981934, 0.005490240392707446, 0.3149785250899873, 0.1697162056601257, 6.493308196131586e-07, 4.1918357151887243e-07, 1930, 0
227, 0.0100, 0.00014846216422768408, 169.6679916381836,871, 0.999128991289913, 0.8843875527381897, 0.9973652362823486, 0.0054922168813581074, 0.3149778684832277, 0.16971618658176238, 6.566152569997818e-07, 4.384246109002433e-07, 1930, 0
228, 0.0100, 0.00015027011547474666, 170.28074979782104,881, 0.9991189911899119, 0.8843883275985718, 0.9973617196083069, 0.005494088251873411, 0.31497705383744196, 0.16971131277632834, 8.146339447456796e-07, 4.6644633275034523e-07, 1930, 0
229, 0.0100, 0.0001520782742669231, 170.90148091316223,902, 0.9990979909799098, 0.8843815326690674, 0.9973564743995667, 0.005497369279551166, 0.314976367600876, 0.1697061289953038, 6.862381324856948e-07, 4.84807131162066e-07, 1930, 0
230, 0.0100, 0.0001328822580483303, 171.52465891838074,883, 0.9991169911699117, 0.8843764066696167, 0.9973541498184204, 0.005498234799171927, 0.3149754447537714, 0.16970427038766983, 9.228498511482108e-07, 5.170412633457569e-07, 1930, 0
231, 0.0100, 0.00014072423695890004, 172.14343881607056,887, 0.9991129911299113, 0.88437819480896, 0.9973489046096802, 0.005501738682125803, 0.31497483253943653, 0.16970557028538727, 6.122019829413183e-07, 5.258503373449874e-07, 1930, 0
232, 0.0100, 0.00013992364982455527, 172.76218175888062,872, 0.9991279912799128, 0.8843780755996704, 0.997346043586731, 0.005501471363296782, 0.3149741303275199, 0.1697103164292677, 7.022236500064949e-07, 5.412818768980003e-07, 1930, 0
233, 0.0100, 0.00013878118396017707, 173.37747979164124,883, 0.9991169911699117, 0.8843768835067749, 0.9973390102386475, 0.005503751641745543, 0.31497355436503544, 0.16971086763042387, 5.759583981412852e-07, 5.446534378553168e-07, 1930, 0
234, 0.0100, 0.00013909762049976504, 173.99797773361206,876, 0.9991239912399124, 0.8843778967857361, 0.9973366856575012, 0.005504732199694771, 0.31497272042013624, 0.16970591325944498, 8.339406756263656e-07, 5.683576894376832e-07, 1930, 0
235, 0.0100, 0.00013972666792071533, 174.61519265174866,890, 0.999109991099911, 0.8843799829483032, 0.9973303079605103, 0.005507886433198553, 0.3149718629908679, 0.16969332688386446, 8.574368836056223e-07, 5.92215516645881e-07, 1930, 0
236, 0.0100, 0.00013007577102807947, 175.234308719635,882, 0.9991179911799118, 0.8843799829483032, 0.9973273873329163, 0.005509129705097638, 0.3149706717276218, 0.16968013966432202, 1.1912616539877519e-06, 6.350859722583699e-07, 1930, 0
237, 0.0100, 0.00013377393859793595, 175.85268378257751,893, 0.9991069910699107, 0.8843830227851868, 0.9973210096359253, 0.0055129980365850135, 0.3149696635750154, 0.16966663508183696, 1.0081630980041112e-06, 6.651235847456987e-07, 1930, 0
238, 0.0100, 0.00013402153769312522, 176.4704086780548,888, 0.9991119911199112, 0.8843840956687927, 0.9973099827766418, 0.005516549458023542, 0.31496855775238297, 0.16966178392300907, 1.1058062380775446e-06, 6.998097945951271e-07, 1930, 0
239, 0.0100, 0.00013651579040220013, 177.08739972114563,923, 0.9990769907699077, 0.8843857645988464, 0.9973035454750061, 0.0055215715907231755, 0.3149675283867276, 0.16965447423166782, 1.0293737537914183e-06, 7.273431013442138e-07, 1930, 0
240, 0.0100, 0.00013631540435355696, 177.7025375366211,911, 0.9990889908899089, 0.8843849301338196, 0.9972983002662659, 0.005524962735178154, 0.3149664083220885, 0.169650821785723, 1.1200724682192131e-06, 7.594339425790141e-07, 1930, 0
241, 0.0100, 0.00014946673899759026, 178.3180193901062,929, 0.9990709907099071, 0.8843759298324585, 0.9972948431968689, 0.005529971367763993, 0.31496534184916664, 0.1696525768541531, 1.0664736755927606e-06, 7.856624871119882e-07, 1930, 0
242, 0.0100, 0.0001851157411823866, 178.93317437171936,939, 0.999060990609906, 0.8843762278556824, 0.9972866773605347, 0.00553324928711287, 0.31496430258262254, 0.16967313717329527, 1.0392538396519768e-06, 8.079501752496194e-07, 1930, 0
243, 0.0100, 0.00018858189593203971, 179.54978823661804,946, 0.9990539905399054, 0.8843742609024048, 0.9972832202911377, 0.005536802302738595, 0.31496313278865284, 0.16971726000270507, 1.169807513634602e-06, 8.384121477704989e-07, 1930, 0
244, 0.0100, 0.00018838388690902238, 180.1636221408844,956, 0.9990439904399044, 0.8843727707862854, 0.997273325920105, 0.005543275666809506, 0.3149620620583773, 0.16979653500798636, 1.0707183669689257e-06, 8.591704491719839e-07, 1930, 0
245, 0.0100, 0.0001489934861830603, 180.78958010673523,944, 0.9990559905599056, 0.8843739628791809, 0.9972739219665527, 0.005539151765101502, 0.3149608112093036, 0.16983825629298405, 1.2508499724894762e-06, 8.920555928741987e-07, 1930, 0
246, 0.0100, 0.00014863376336155134, 181.41434597969055,945, 0.9990549905499055, 0.8843722939491272, 0.99726402759552, 0.005550286584404493, 0.3149598365106796, 0.1699711050253231, 9.746883185002275e-07, 8.999933583581232e-07, 1930, 0
247, 0.0100, 0.00014173694639032207, 182.03713488578796,985, 0.9990149901499015, 0.8843708634376526, 0.9972587823867798, 0.005549710974763459, 0.31495907184777, 0.1700864311584991, 7.646657934623491e-07, 8.854469378346398e-07, 1930, 0
248, 0.0100, 0.00014160036512229638, 182.6584300994873,927, 0.9990729907299073, 0.8843720555305481, 0.9972575902938843, 0.0055481073263533515, 0.31495775665574494, 0.1700415186423229, 1.3151955017831618e-06, 9.211817339784833e-07, 1930, 0
249, 0.0100, 0.0001418166134363156, 183.2764151096344,915, 0.9990849908499085, 0.8843730092048645, 0.9972524046897888, 0.005550588036544498, 0.3149570877918823, 0.17010322544996856, 6.688817246747192e-07, 8.921661038715927e-07, 1930, 0
250, 0.0100, 0.00014378947975823082, 183.89347314834595,920, 0.999079990799908, 0.8843737244606018, 0.9972518086433411, 0.005551939627260319, 0.3149565389074126, 0.17013841872291163, 5.48864409755101e-07, 8.498605190092648e-07, 1930, 0
251, 0.0100, 0.0001438364321620206, 184.50933980941772,889, 0.9991109911099111, 0.88437420129776, 0.9972506165504456, 0.005552814509374743, 0.3149558885586394, 0.17016112280473097, 6.503619157660623e-07, 8.274245433461314e-07, 1930, 0
252, 0.0100, 0.0001439179553232078, 185.1343219280243,898, 0.9991019910199102, 0.8843740820884705, 0.9972476959228516, 0.005555398729753105, 0.3149554561694825, 0.17020815139029713, 4.3238787922339483e-07, 7.75430555459941e-07, 1930, 0
253, 0.0100, 0.00014375014777486634, 185.7520592212677,860, 0.999139991399914, 0.8843745589256287, 0.9972471594810486, 0.005555187674581722, 0.3149547117866583, 0.170204947821921, 7.443764414305498e-07, 7.72267718185763e-07, 1930, 0
254, 0.0100, 0.0001436897702456581, 186.3690402507782,865, 0.9991349913499135, 0.8843935132026672, 0.9972355365753174, 0.005558825259508362, 0.3149543685588497, 0.17026581572166619, 3.4322279490739405e-07, 7.121126577160488e-07, 1930, 0
255, 0.0100, 0.00012831194023733047, 186.98562836647034,838, 0.9991619916199161, 0.8843737840652466, 0.9972413182258606, 0.005557403854762198, 0.31495379973032234, 0.1702399662832569, 5.688302357476083e-07, 6.962931170315173e-07, 1930, 0
256, 0.0100, 0.00013063002710137964, 187.60402250289917,856, 0.9991439914399144, 0.8843957185745239, 0.9972343444824219, 0.005562041935488575, 0.31495346666032803, 0.17031065394835795, 3.330649805954877e-07, 6.467937119948288e-07, 1930, 0
257, 0.0100, 0.0001261295863729511, 188.22061562538147,820, 0.999179991799918, 0.8843957781791687, 0.9972349405288696, 0.005560323507242644, 0.314952765427986, 0.17028093690513899, 7.012418758445271e-07, 6.520426360470799e-07, 1930, 0
258, 0.0100, 0.0001320023889448449, 188.83853340148926,823, 0.9991769917699177, 0.8843955397605896, 0.9972261786460876, 0.0055631314568588, 0.3149523058911494, 0.17031299136166403, 4.595488767855649e-07, 6.296244231045614e-07, 1930, 0
259, 0.0100, 0.00012467577122283267, 189.4594304561615,815, 0.9991849918499185, 0.8843958377838135, 0.9972326159477234, 0.00556107181496301, 0.3149519686757044, 0.17027632650908814, 3.372055838446464e-07, 5.915110813575027e-07, 1930, 0
260, 0.0100, 0.00014038226854035858, 190.07557249069214,824, 0.9991759917599176, 0.8843960762023926, 0.997215747833252, 0.005565591945051678, 0.3149516455298018, 0.1703202767844784, 3.2314700881830305e-07, 5.568094669786406e-07, 1930, 0
261, 0.0100, 0.000123259711724953, 190.6953353881836,815, 0.9991849918499185, 0.8843973875045776, 0.9972244501113892, 0.005563944806319492, 0.31495115946566726, 0.1702769425459897, 4.860697198627584e-07, 5.492952029180591e-07, 1930, 0
262, 0.0100, 0.00012959607645012487, 191.3203592300415,818, 0.9991819918199182, 0.8843966722488403, 0.9972151517868042, 0.005565076727643693, 0.3149508171867998, 0.170280420402168, 3.422674235142864e-07, 5.23916145407166e-07, 1930, 0
263, 0.0100, 0.00013197062975020736, 191.93823409080505,821, 0.9991789917899179, 0.8843966722488403, 0.9972151517868042, 0.005566984071954999, 0.3149505495613448, 0.17028747460363416, 2.676266646073344e-07, 4.898786836099999e-07, 1930, 0
264, 0.0100, 0.00013200843623555362, 192.55307126045227,818, 0.9991819918199182, 0.8843971490859985, 0.9972139596939087, 0.0055676881881942236, 0.31495024401961014, 0.17029807083414683, 3.055482201697046e-07, 4.6729126592152445e-07, 1930, 0
265, 0.0100, 0.00013168968698895516, 193.18131828308105,808, 0.9991919919199193, 0.8843962550163269, 0.9972151517868042, 0.0055666830505306545, 0.3149499911968393, 0.1702992592778692, 2.528230538811904e-07, 4.3945110887846997e-07, 1930, 0
266, 0.0100, 0.00013162794200882117, 193.79993438720703,829, 0.9991709917099171, 0.8843969702720642, 0.9972134232521057, 0.005567863766758242, 0.31494979892570124, 0.17031292954381844, 1.9226570407981924e-07, 4.0458491915972536e-07, 1930, 0
267, 0.0100, 0.00012105585940929464, 194.41694164276123,822, 0.9991779917799178, 0.8843967914581299, 0.9972163438796997, 0.005566119997069822, 0.3149495636775005, 0.1703219863602642, 2.3525764064613597e-07, 3.832331731841954e-07, 1930, 0
268, 0.0100, 0.0001265472035047855, 195.03502225875854,832, 0.9991679916799168, 0.884395956993103, 0.9972145557403564, 0.005568488880612448, 0.31494936867023776, 0.1703444826354249, 1.9499442399650846e-07, 3.5819457574032043e-07, 1930, 0
269, 0.0100, 0.00012720291574375663, 195.65159726142883,819, 0.9991809918099182, 0.8843967318534851, 0.9972198009490967, 0.005566300238927747, 0.3149490170690548, 0.1703462071893243, 3.5160129402411755e-07, 3.5752972173076025e-07, 1930, 0
270, 0.0100, 0.00013277566362273057, 196.26596021652222,828, 0.9991719917199172, 0.8843965530395508, 0.9972180724143982, 0.005568767104281971, 0.31494884928006045, 0.17036116621232425, 1.677942497169127e-07, 3.314810021466552e-07, 1930, 0
271, 0.0100, 0.00011926530593062525, 196.8796010017395,811, 0.9991889918899189, 0.8843753933906555, 0.9972203969955444, 0.005566661870931361, 0.31494838384445173, 0.17034459643593605, 4.654296381634282e-07, 3.429242380705332e-07, 1930, 0
272, 0.0100, 0.00012815574267226415, 197.49740982055664,808, 0.9991919919199193, 0.8843767046928406, 0.9972192049026489, 0.00556800756467147, 0.3149481364760915, 0.1703511860215493, 2.473657482182645e-07, 3.31903873252658e-07, 1930, 0
273, 0.0100, 0.00012658307189621618, 198.11576795578003,809, 0.9991909919099191, 0.8843774199485779, 0.9972198009490967, 0.005567362118707063, 0.3149478260122521, 0.1703386148349507, 3.104588247038187e-07, 3.296943384244723e-07, 1930, 0
274, 0.0100, 0.00012654841353392006, 198.74264574050903,811, 0.9991889918899189, 0.8843770623207092, 0.9972209930419922, 0.005567235866758796, 0.3149474984830176, 0.17033248647368163, 3.2754149337232974e-07, 3.2947841869448685e-07, 1930, 0
275, 0.0100, 0.00012721588275578163, 199.36570858955383,812, 0.9991879918799188, 0.8843768835067749, 0.9972209930419922, 0.005567218293566133, 0.31494715337690965, 0.1703292304688833, 3.451075279436999e-07, 3.3100893652069207e-07, 1930, 0
276, 0.0100, 0.00012722622861860048, 199.98840069770813,810, 0.999189991899919, 0.8843773007392883, 0.9972209930419922, 0.005567106905681143, 0.3149468639769705, 0.1703298108839642, 2.893901446809899e-07, 3.2659093096709643e-07, 1930, 0
277, 0.0100, 0.0001183925687152283, 200.60882353782654,803, 0.9991969919699197, 0.8843783736228943, 0.9972209930419922, 0.005566984453581725, 0.31494659369483985, 0.1703304676739332, 2.7028265731088297e-07, 3.2046863214792173e-07, 1930, 0
278, 0.0100, 0.00012269980214807383, 201.22967076301575,806, 0.9991939919399194, 0.8843789100646973, 0.9972221255302429, 0.005566846047469517, 0.31494637717948143, 0.17032907596526828, 2.1651879644757344e-07, 3.0814599989474315e-07, 1930, 0
279, 0.0100, 0.00012903198997830535, 201.847718000412,799, 0.9992009920099201, 0.8843799829483032, 0.9972215294837952, 0.005566741275920819, 0.31494617289013493, 0.17032527972610448, 2.0428833419350312e-07, 2.957367103841949e-07, 1930, 0
280, 0.0100, 0.00012904007408692802, 202.4743230342865,799, 0.9992009920099201, 0.8843805193901062, 0.9972221255302429, 0.005566629564332633, 0.3149459720924347, 0.17031939557511286, 2.0080148116496943e-07, 2.845059838763418e-07, 1930, 0
281, 0.0100, 0.00012935636638588586, 203.09914112091064,796, 0.9992039920399204, 0.884381890296936, 0.9972221255302429, 0.005566492035773674, 0.31494575870074354, 0.17031311977128838, 2.1339038563938928e-07, 2.7643927763853105e-07, 1930, 0
282, 0.0100, 0.0001276985542122527, 203.7169280052185,801, 0.9991989919899199, 0.8843814134597778, 0.9972221255302429, 0.005566392300339389, 0.31494551641640345, 0.17030154778788806, 2.4227164163725945e-07, 2.728161229088596e-07, 1930, 0
283, 0.0100, 0.000129749950053183, 204.33626508712769,804, 0.9991959919599196, 0.8843824863433838, 0.9972215294837952, 0.005566256666922809, 0.3149452617756838, 0.17028890032321384, 2.546541890691145e-07, 2.7094311024986955e-07, 1930, 0
284, 0.0100, 0.00012957210768083004, 204.95715808868408,802, 0.9991979919799198, 0.884382963180542, 0.9972215294837952, 0.005566138700522052, 0.3149449717660456, 0.17027127864471953, 2.900342577216719e-07, 2.7279426167064373e-07, 1930, 0
285, 0.0100, 0.0001295694332863721, 205.58507108688354,809, 0.9991909919099191, 0.8843839764595032, 0.9972221255302429, 0.0055660192149730925, 0.31494465737661814, 0.17025167810030378, 3.143707089092729e-07, 2.766915619017073e-07, 1930, 0
286, 0.0100, 0.00013250455212133143, 206.20628309249878,812, 0.9991879918799188, 0.8843846321105957, 0.9972209930419922, 0.005565919412676169, 0.31494432447047915, 0.17022840908975428, 3.3290927614615384e-07, 2.818570570837018e-07, 1930, 0
287, 0.0100, 0.00013304504391707227, 206.82665514945984,816, 0.9991839918399184, 0.8843860626220703, 0.9972221255302429, 0.005565911715541225, 0.3149439886087363, 0.170198270653067, 3.358619656834705e-07, 2.8684157885376035e-07, 1930, 0
288, 0.0100, 0.00013243509969760247, 207.44966888427734,808, 0.9991919919199193, 0.8843863606452942, 0.9972215294837952, 0.00556567491075062, 0.3149436093780787, 0.17019493948066494, 3.792290627080419e-07, 2.949633487014123e-07, 1930, 0
289, 0.0100, 0.0001327083582567701, 208.0729649066925,807, 0.9991929919299193, 0.8843876123428345, 0.9972209930419922, 0.005565764892813643, 0.3149433978773653, 0.17018009151743418, 2.1149892481808763e-07, 2.853133322394487e-07, 1930, 0
290, 0.0100, 0.00013032553550535394, 208.69505500793457,790, 0.999209992099921, 0.8843863606452942, 0.9972209930419922, 0.005565435154439077, 0.3149431488901123, 0.17020293489272906, 2.489853000997577e-07, 2.8145387360620977e-07, 1930, 0
291, 0.0100, 0.0001318953090153977, 209.31512212753296,796, 0.9992039920399204, 0.8843873739242554, 0.9972203969955444, 0.005565456299172843, 0.3149429441554875, 0.17018880961543797, 2.047277082861676e-07, 2.726366078672288e-07, 1930, 0
292, 0.0100, 0.00013155038026762384, 209.93360829353333,792, 0.9992079920799208, 0.8843870162963867, 0.9972215294837952, 0.005565326967912354, 0.3149427457187213, 0.17019246852989287, 1.984368502849776e-07, 2.641119095346179e-07, 1930, 0
293, 0.0100, 0.00013261665511144668, 210.55591106414795,792, 0.9992079920799208, 0.8843871355056763, 0.9972215294837952, 0.005565193225433392, 0.3149425708733124, 0.17019450613483111, 1.7485057851596153e-07, 2.5344042840498963e-07, 1930, 0
294, 0.0100, 0.00013065738649606216, 211.18264603614807,791, 0.9992089920899209, 0.8843878507614136, 0.9972215294837952, 0.005565069616736966, 0.3149424044905108, 0.17019688719487136, 1.6639156130704436e-07, 2.429972922967954e-07, 1930, 0
295, 0.0100, 0.00011708979289923342, 211.8081090450287,791, 0.9992089920899209, 0.8843877911567688, 0.9972221255302429, 0.005564965355590035, 0.3149422125057405, 0.17019538042737126, 1.9196883482841542e-07, 2.373364072237146e-07, 1930, 0
296, 0.0100, 0.00012977407167637405, 212.43489027023315,794, 0.9992059920599206, 0.8843873143196106, 0.9972233176231384, 0.0055649271177959335, 0.3149420365567832, 0.1701910300523679, 1.759445247273561e-07, 2.303379530360106e-07, 1930, 0
297, 0.0100, 0.00013256484526246563, 213.06105017662048,790, 0.999209992099921, 0.8843880295753479, 0.9972221255302429, 0.005564918507300706, 0.31494184873990166, 0.1701866873922958, 1.878423375734073e-07, 2.2568791332740352e-07, 1930, 0
298, 0.0100, 0.00013252915583339097, 213.686829328537,787, 0.9992129921299213, 0.8843877911567688, 0.9972215294837952, 0.0055648958998857955, 0.3149416420612384, 0.17018298385590824, 2.0665877459302706e-07, 2.237086906964692e-07, 1930, 0
299, 0.0100, 0.00012699688961830008, 214.3088023662567,786, 0.9992139921399213, 0.884387731552124, 0.9972209930419922, 0.005564822546358168, 0.3149414384498216, 0.17018200235603972, 2.036213467282444e-07, 2.2161385119906445e-07, 1930, 0
300, 0.0100, 0.00013240964755678196, 214.9292664527893,786, 0.9992139921399213, 0.884388267993927, 0.9972233176231384, 0.005564824099284517, 0.3149412537052541, 0.1701795848311752, 1.847379708097563e-07, 2.1761700441208798e-07, 1930, 0
301, 0.0100, 0.0001300971866375245, 215.55347681045532,784, 0.9992159921599216, 0.8843882083892822, 0.9972233176231384, 0.0055646948867632395, 0.3149410503061942, 0.17018131380048732, 2.03399437070928e-07, 2.1615163236492755e-07, 1930, 0
302, 0.0100, 0.00013300353916404517, 216.1764748096466,782, 0.9992179921799218, 0.8843892812728882, 0.9972227215766907, 0.005564709543343071, 0.31494082775181775, 0.17017977720502572, 2.2255425652373262e-07, 2.1678351718258223e-07, 1930, 0
303, 0.0100, 0.00013342047806548412, 216.79850792884827,784, 0.9992159921599216, 0.8843899965286255, 0.9972238540649414, 0.00556474957856469, 0.31494066810023336, 0.1701807594051543, 1.596506003509468e-07, 2.1025226737596008e-07, 1930, 0
304, 0.0100, 0.00013011813393992976, 217.41835403442383,780, 0.999219992199922, 0.8843894600868225, 0.9972238540649414, 0.005564505594515479, 0.3149404994871412, 0.1701834830784528, 1.686173740633734e-07, 2.0566332427653685e-07, 1930, 0
305, 0.0100, 0.0001324867529573715, 218.03459405899048,785, 0.9992149921499215, 0.8843927979469299, 0.9972238540649414, 0.005564857593259184, 0.31494047731644775, 0.17018355928683493, 2.2164577173633404e-08, 1.6459138937044692e-07, 1930, 0
306, 0.0100, 0.00012524658236313937, 218.65744614601135,780, 0.999219992199922, 0.8843911290168762, 0.9972244501113892, 0.005564483994556651, 0.31494022555955653, 0.1701877986529692, 2.5175167694957423e-07, 1.7173690716406825e-07, 1930, 0
307, 0.0100, 0.0001299956226357428, 219.2783191204071,782, 0.9992179921799218, 0.8843923807144165, 0.9972244501113892, 0.0055645025668232895, 0.31494005877220654, 0.17018984273713103, 1.668021404888087e-07, 1.712369309963962e-07, 1930, 0
308, 0.0100, 0.0001252035794140198, 219.9063847064972,780, 0.999219992199922, 0.8843925595283508, 0.9972238540649414, 0.0055644006006640035, 0.3149399039338076, 0.1701918208075132, 1.5484302329227262e-07, 1.6952230787982257e-07, 1930, 0
309, 0.0100, 0.00013026166900550706, 220.5304365158081,785, 0.9992149921499215, 0.8843932747840881, 0.9972238540649414, 0.00556437825359974, 0.31493976453012157, 0.17019478895203613, 1.3939818122032932e-07, 1.6623783773324998e-07, 1930, 0
310, 0.0100, 0.00012530859828912972, 221.149968624115,781, 0.9992189921899219, 0.8843926191329956, 0.9972198009490967, 0.005564239188284279, 0.314939575989474, 0.17019517857797414, 1.8853231997795206e-07, 1.6834315971150612e-07, 1930, 0
311, 0.0100, 0.00012612672138442738, 221.77045249938965,785, 0.9992149921499215, 0.8843931555747986, 0.9972233176231384, 0.005564161504274246, 0.31493939368999313, 0.1701974124593355, 1.8230352427650587e-07, 1.6968968106432314e-07, 1930, 0
312, 0.0100, 0.00012465605592899406, 222.38948369026184,784, 0.9992159921599216, 0.8843932747840881, 0.9972233176231384, 0.005563983596401732, 0.3149391712087019, 0.17019769684260566, 2.224824944829784e-07, 1.7434900554502919e-07, 1930, 0
313, 0.0100, 0.0001252391980900144, 223.0086636543274,791, 0.9992089920899209, 0.8843914866447449, 0.9972238540649414, 0.005563813531642408, 0.3149389053590264, 0.17019998099578867, 2.6584149726005535e-07, 1.8186109620298008e-07, 1930, 0
314, 0.0100, 0.00012924280712493737, 223.62662863731384,792, 0.9992079920799208, 0.8843909502029419, 0.9972279667854309, 0.00556364508135579, 0.3149386626097029, 0.1702020925612675, 2.427554640638263e-07, 1.8719003500245702e-07, 1930, 0
315, 0.0100, 0.0001312294985389063, 224.24504256248474,800, 0.99919999199992, 0.8843904137611389, 0.9972285032272339, 0.005563495135712555, 0.31493844563229567, 0.170204431230432, 2.1698047625307026e-07, 1.8997502868565128e-07, 1930, 0
316, 0.0100, 0.0001293745243260448, 224.8701934814453,798, 0.9992019920199202, 0.8843904137611389, 0.9972302913665771, 0.005563333471831534, 0.31493826132665176, 0.17020546754868723, 1.8431820214548367e-07, 1.8940162005745373e-07, 1930, 0
317, 0.0100, 0.00012402346738948526, 225.4934206008911,795, 0.9992049920499205, 0.884390115737915, 0.9972314238548279, 0.005563217145285987, 0.31493812836450663, 0.17020650655457067, 1.329525639026663e-07, 1.8281633246767897e-07, 1930, 0
318, 0.0100, 0.00013226974377450094, 226.1162667274475,792, 0.9992079920799208, 0.8843896985054016, 0.9972332119941711, 0.005563124889408477, 0.31493800637430425, 0.17020815715351947, 1.21994084889554e-07, 1.755688119468432e-07, 1930, 0
319, 0.0100, 0.00012304951902052962, 226.73922753334045,784, 0.9992159921599216, 0.8843896985054016, 0.9972332119941711, 0.0055630304505056615, 0.31493790097310626, 0.17020832297880495, 1.0539172612400449e-07, 1.668335092540787e-07, 1930, 0
320, 0.0100, 0.0001260398758031556, 227.356436252594,779, 0.9992209922099221, 0.8843904137611389, 0.9972355365753174, 0.00556293351431582, 0.31493778561703817, 0.17020933674763697, 1.153505532758281e-07, 1.6078921863567038e-07, 1930, 0
321, 0.0100, 0.0001329386994664918, 227.9754343032837,774, 0.9992259922599226, 0.8843907713890076, 0.9972360730171204, 0.0055628500756242615, 0.31493769030508895, 0.1702094992240203, 9.531701472553777e-08, 1.5259780106039143e-07, 1930, 0
322, 0.0100, 0.00013139228571524422, 228.59715747833252,774, 0.9992259922599226, 0.8843904137611389, 0.9972395896911621, 0.00556281556887019, 0.31493764155457016, 0.17021029091054737, 4.875900277978573e-08, 1.361441326315952e-07, 1930, 0
323, 0.0100, 0.0001244072872424044, 229.23150038719177,772, 0.9992279922799228, 0.8843907117843628, 0.9972366690635681, 0.005562704905411191, 0.31493754373644584, 0.1702082207040909, 9.781135074105052e-08, 1.3171582672523286e-07, 1930, 0
324, 0.0100, 0.0001285367729051339, 230.48444366455078,772, 0.9992279922799228, 0.8843905925750732, 0.9972395896911621, 0.005562661539017, 0.3149375010661649, 0.17020834853515385, 4.2676824629772625e-08, 1.1767748435779667e-07, 1930, 0
325, 0.0100, 0.0001264049456656988, 231.10611152648926,771, 0.9992289922899229, 0.8843903541564941, 0.9972395896911621, 0.005562595278238338, 0.3149374481425348, 0.17020753507281478, 5.29178434405253e-08, 1.0863862289703513e-07, 1930, 0
326, 0.0100, 0.00012707314235722164, 231.72929453849792,772, 0.9992279922799228, 0.8843905925750732, 0.9972389936447144, 0.005562538719054195, 0.3149374042406298, 0.17020694009695156, 4.390402502663093e-08, 9.922846208492104e-08, 1930, 0
327, 0.0100, 0.00012237766541803777, 232.3533546924591,772, 0.9992279922799228, 0.8843909502029419, 0.9972389936447144, 0.005562480647579898, 0.3149373558392883, 0.17020640404280576, 4.838790701455764e-08, 9.235200276844205e-08, 1930, 0
328, 0.0100, 0.00012528736231603375, 232.9710178375244,773, 0.9992269922699227, 0.8843923807144165, 0.9972389936447144, 0.005562417723967349, 0.3149373188115051, 0.17020500905343336, 3.7040426170698026e-08, 8.428868604261925e-08, 1930, 0
329, 0.0100, 0.00012703182056586265, 233.59509301185608,774, 0.9992259922599226, 0.8843925595283508, 0.9972389936447144, 0.005562349304423892, 0.314937257979429, 0.17020420953783147, 6.082585807254404e-08, 8.158328337645321e-08, 1930, 0
330, 0.0100, 0.00013012113952704858, 234.2185719013214,774, 0.9992259922599226, 0.8843925595283508, 0.9972389936447144, 0.005562286747290513, 0.31493720605565506, 0.17020306263795887, 5.193567176320357e-08, 7.798079118401396e-08, 1930, 0
331, 0.0100, 0.00012319938952020529, 234.83523774147034,772, 0.9992279922799228, 0.8843927979469299, 0.9972389936447144, 0.0055622247461903345, 0.3149371483095068, 0.17020200343353337, 5.773591732483041e-08, 7.567169822151649e-08, 1930, 0
332, 0.0100, 0.00012545579050940602, 235.45537972450256,770, 0.999229992299923, 0.8843926191329956, 0.9972413182258606, 0.00556214501158927, 0.31493709221090793, 0.1701994966011297, 5.6105876611312056e-08, 7.344140347126556e-08, 1930, 0
333, 0.0100, 0.00012557034628055965, 236.07574367523193,767, 0.9992329923299234, 0.8843926191329956, 0.9972413182258606, 0.00556207691905647, 0.31493701926615497, 0.1701979690931614, 7.29344534766696e-08, 7.339055030847802e-08, 1930, 0
334, 0.0100, 0.00012615064011806172, 236.694180727005,765, 0.9992349923499235, 0.8843926787376404, 0.9972401857376099, 0.005562006481379119, 0.31493696306661706, 0.17019501714854307, 5.620424248231615e-08, 7.145835916559167e-08, 1930, 0
335, 0.0100, 0.00012460935078569221, 237.31565189361572,763, 0.9992369923699237, 0.8843925595283508, 0.9972401857376099, 0.005561949474437539, 0.3149368958218931, 0.17019402994265237, 6.724512158218232e-08, 7.10254205665252e-08, 1930, 0
336, 0.0100, 0.00012708500316633133, 237.9331579208374,762, 0.9992379923799238, 0.8843927979469299, 0.9972378611564636, 0.005561878526430696, 0.3149368540892831, 0.17018871060552362, 4.1729998678796676e-08, 6.734684726113527e-08, 1930, 0
337, 0.0100, 0.0001280798356595644, 238.56206893920898,761, 0.9992389923899239, 0.8843927979469299, 0.9972378611564636, 0.005561834542016483, 0.31493680646615235, 0.17018543074398446, 2.5535632997009117e-08, 6.112237281636093e-08, 1920, 0
338, 0.0100, 0.00012614806532838623, 239.19470977783203,760, 0.999239992399924, 0.8843927979469299, 0.9972378611564636, 0.005561794856827168, 0.314936753833444, 0.1701861746257063, 5.2630303615242013e-08, 6.021487269565715e-08, 1920, 0
339, 0.0100, 0.00012340755985235175, 239.82158184051514,760, 0.999239992399924, 0.8843927979469299, 0.9972378611564636, 0.005561762789863023, 0.3149367132925837, 0.17018657149553643, 4.053667757020207e-08, 5.7878625682306157e-08, 1920, 0
340, 0.0100, 0.0001233806812439046, 240.44810557365417,760, 0.999239992399924, 0.8843927979469299, 0.9972378611564636, 0.005561745378738836, 0.3149366909548753, 0.17018713472562966, 2.234180079829784e-08, 5.2623315469498423e-08, 1920, 0
341, 0.0100, 0.00012336729614255667, 241.07284426689148,760, 0.999239992399924, 0.8843927979469299, 0.9972378611564636, 0.0055617119043992755, 0.31493666321234104, 0.17018721373791726, 2.7741384689417004e-08, 4.9359778211508715e-08, 1920, 0
342, 0.0100, 0.00012264593192147296, 241.6996030807495,758, 0.9992419924199242, 0.8843926191329956, 0.9972378611564636, 0.005561692898881899, 0.3149366508620279, 0.17018814761124232, 1.2356647483002803e-08, 4.297599548459539e-08, 1920, 0
343, 0.0100, 0.00011725565651824535, 242.320903301239,758, 0.9992419924199242, 0.8843926787376404, 0.9972378611564636, 0.005561658864685939, 0.31493662688058466, 0.17018791486626622, 2.3973277918365454e-08, 4.053928576115598e-08, 1920, 0
344, 0.0100, 0.00012116513364557469, 242.9483654499054,758, 0.9992419924199242, 0.8843926787376404, 0.9972378611564636, 0.0055616299507567, 0.314936609811712, 0.17018842540300416, 1.7072882885216245e-08, 3.7180837639011606e-08, 1920, 0
345, 0.0100, 0.0001211632514642482, 243.57152152061462,757, 0.9992429924299243, 0.8843931555747986, 0.9972372651100159, 0.005561609667946455, 0.314936594954939, 0.1701884200696066, 1.484851391841957e-08, 3.3919977206239054e-08, 1920, 0
346, 0.0100, 0.00012337306712447937, 244.19976449012756,756, 0.9992439924399243, 0.8843931555747986, 0.9972372651100159, 0.005561590722908738, 0.3149365833682097, 0.17018863486317543, 1.1582306447266433e-08, 3.046418062685566e-08, 1920, 0
347, 0.0100, 0.00012021067340186631, 244.82562136650085,756, 0.9992439924399243, 0.8843931555747986, 0.9972372651100159, 0.00556158099316536, 0.3149365719629857, 0.1701885216318985, 1.1408187394756908e-08, 2.76141841176304e-08, 1920, 0
348, 0.0100, 0.00012021267117779084, 246.06976771354675,756, 0.9992439924399243, 0.8843931555747986, 0.9972372651100159, 0.005561579966669426, 0.3149365714008304, 0.17018852410766103, 5.713293727005464e-10, 1.8737327591650974e-08, 1920, 0
349, 0.0100, 0.00011879862217677544, 246.69463396072388,752, 0.9992479924799248, 0.8843931555747986, 0.9972372651100159, 0.005561563068544893, 0.3149365660331205, 0.17018858188804503, 5.379389489412745e-09, 1.6539035668770292e-08, 1920, 0
350, 0.0100, 0.00011879857228810168, 247.94170212745667,752, 0.9992479924799248, 0.8843931555747986, 0.9972372651100159, 0.005561562934067425, 0.3149365655777993, 0.1701885818444787, 4.3810371996855224e-10, 1.1503152027069576e-08, 1920, 0
351, 0.0100, 0.00011953832222773732, 248.56942915916443,752, 0.9992479924799248, 0.8843931555747986, 0.9972372651100159, 0.0055615568274013675, 0.3149365577321608, 0.17018867244893496, 7.849993544084555e-09, 1.107189869692087e-08, 1920, 0
352, 0.0100, 0.00011953889414198069, 249.828063249588,752, 0.9992479924799248, 0.8843931555747986, 0.9972372651100159, 0.005561554233751783, 0.3149365565254802, 0.17018869365543535, 1.194566501272476e-09, 8.861779228631675e-09, 1920, 0


==> data/lbfgs_outs/avazu-app.tr_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.03212234768548323, 3.0209615230560303,1981, 0.998018980189802, 0.8828194737434387, 1.0, 3.009161634608799e-06, 0.3726290848333192, 0.14008726444717612, 0.37262908481662854, 0.37262908481662854, 999990, 0
1, 1.0000, 0.032011018948675474, 3.637171506881714,1980, 0.998019980199802, 0.8828194737434387, 1.0, 3.012788788081688e-06, 0.3724835046401506, 0.14016311206457566, 0.00014558017056476302, 0.1700040615817384, 999990, 0
2, 1.0000, 0.02566368105986277, 4.269518613815308,5021, 0.9949789497894979, 0.8828194737434387, 1.0, 9.110779450648376e-06, 0.3383967788011746, 0.13426567214837562, 0.034086725851001864, 0.14476777390926565, 999990, 0
3, 1.0000, 0.009252356197495102, 5.535346746444702,5203, 0.9947969479694797, 0.8828194737434387, 1.0, 9.440853046849148e-06, 0.33618339470063563, 0.1583932227682926, 0.0022133840975060437, 0.09530383682988604, 999990, 0
4, 1.0000, 0.010808572593975538, 6.187518835067749,5483, 0.9945169451694517, 0.8828194737434387, 1.0, 1.0276023800604755e-05, 0.33475124664272327, 0.1606738747844118, 0.001432148057391558, 0.06263226801992794, 999990, 0
5, 1.0000, 0.04037580865231341, 6.8462207317352295,7701, 0.9922989229892298, 0.8803399801254272, 0.9955359697341919, 2.0683218309469733e-05, 0.33157810400241616, 0.17774240122541216, 0.0031731426398548535, 0.046480124660956086, 999990, 0
6, 1.0000, 0.008749142414487111, 8.148478984832764,7315, 0.9926849268492685, 0.8828192353248596, 1.0, 1.722637553816563e-05, 0.3266223789277109, 0.1474883585441721, 0.004955725062926908, 0.037157909802624074, 999990, 0
7, 1.0000, 0.006050437479641252, 8.820971012115479,7646, 0.9923539235392353, 0.8828137516975403, 1.0, 1.914071991634698e-05, 0.32555571424554364, 0.15782782253153185, 0.0010666646922427026, 0.02605247216366611, 999990, 0
8, 1.0000, 0.005210425502278646, 9.491416931152344,8075, 0.9919249192491925, 0.8827781081199646, 0.9999953508377075, 2.2073873867926582e-05, 0.32439254966369185, 0.15554103496569588, 0.0011631645867540286, 0.019090977404386228, 999990, 0
9, 1.0000, 0.01974137320251958, 10.161849021911621,8839, 0.9911609116091161, 0.882740318775177, 0.999990701675415, 2.8569917098030557e-05, 0.32320357583437387, 0.13786250658538388, 0.0011889738317311105, 0.014463139560022363, 999990, 0
10, 1.0000, 0.006507540324967909, 10.836781024932861,8928, 0.9910719107191072, 0.8827528953552246, 0.9999755620956421, 2.940502372777503e-05, 0.32190406218045864, 0.14937174743932982, 0.001299513667695984, 0.011366176726107412, 999990, 0
11, 1.0000, 0.005147377184511025, 11.504812955856323,9120, 0.9908799087990879, 0.8827503323554993, 0.9999721050262451, 3.144759903002968e-05, 0.32141015534169814, 0.15299204856622686, 0.000493906814814149, 0.008306488454591992, 999990, 0
12, 1.0000, 0.005045096386123557, 12.234503030776978,8645, 0.9913549135491355, 0.8827503323554993, 0.9999721050262451, 3.090045108512867e-05, 0.3214074836973826, 0.153138598125747, 2.9768092631443643e-06, 0.0037570832647568038, 11070, 0
13, 1.0000, 0.008066415555241369, 12.978737115859985,8717, 0.9912829128291283, 0.8827357292175293, 0.9999802112579346, 3.1600436585445065e-05, 0.32050336236347826, 0.16389400795974857, 0.0009041213503547252, 0.0032582800592653198, 11070, 0
14, 1.0000, 0.010719547082127032, 13.709367036819458,8836, 0.9911639116391164, 0.882760763168335, 0.9999674558639526, 3.2851059867887816e-05, 0.32032681830346665, 0.15768286822932598, 0.00017654406090605868, 0.0024343043810415893, 11070, 0
15, 1.0000, 0.0017159957642377697, 14.434821844100952,8816, 0.9911839118391184, 0.8827773928642273, 0.9999860525131226, 3.2585842734935323e-05, 0.31985425481211827, 0.15983602627251056, 0.0004725634929009792, 0.0020662525826416673, 11070, 0
16, 1.0000, 0.004041257441415268, 15.177726745605469,8885, 0.9911149111491115, 0.882786750793457, 0.9999808073043823, 3.350348320590005e-05, 0.31959368532913623, 0.1597940501383097, 0.00026056947432939737, 0.0016797994013646048, 11070, 0
17, 1.0000, 0.010595868788414169, 15.8886239528656,9108, 0.9908919089190892, 0.8828155994415283, 0.9999697804450989, 3.6410629686204016e-05, 0.31882061551773466, 0.16725488204768016, 0.0007730698222165322, 0.0015543669447957876, 11070, 0
18, 1.0000, 0.006847056876855524, 16.593848943710327,9378, 0.9906219062190622, 0.8828518390655518, 0.9999523162841797, 4.0671511728977976e-05, 0.31810921324123803, 0.16230857491717707, 0.0007114022731249947, 0.0014375061839182772, 11070, 0
19, 1.0000, 0.006039980374967704, 17.31677484512329,9443, 0.9905569055690557, 0.882864236831665, 0.9999063611030579, 4.213935631006809e-05, 0.3176353726364126, 0.17366572563766924, 0.0004738406052234301, 0.0012865064766033375, 11070, 0
20, 1.0000, 0.006153888226013714, 18.038054704666138,9566, 0.9904339043390434, 0.8828912973403931, 0.9998505115509033, 4.5019943495899115e-05, 0.3172094512370924, 0.17581780360761984, 0.00042592140194830375, 0.0011518706846758789, 11070, 0
21, 1.0000, 0.011459012372291731, 18.765394687652588,9849, 0.9901509015090151, 0.8830099701881409, 0.9996609091758728, 5.4397208484768547e-05, 0.3163752458981545, 0.16849722391211175, 0.0008342053407073835, 0.0011152972968008579, 11070, 0
22, 1.0000, 0.003433632166042995, 19.487701654434204,9905, 0.9900949009490095, 0.8831365704536438, 0.9994497895240784, 5.6916302426856184e-05, 0.31530323145089006, 0.16958872287599674, 0.0010720144471375037, 0.001110891511953583, 11070, 0
23, 1.0000, 0.0032652434766401563, 20.22067165374756,10093, 0.9899068990689907, 0.8834148049354553, 0.9983388781547546, 6.675693426778614e-05, 0.31431809482910333, 0.17277187404132385, 0.000985136612600579, 0.0010976253523962763, 11070, 0
24, 1.0000, 0.005621655478475384, 20.944007635116577,10307, 0.9896928969289693, 0.8835031986236572, 0.9947443604469299, 8.83280336274638e-05, 0.31302361097563636, 0.174376981494517, 0.0012944838575841833, 0.001115882278510337, 11070, 0
25, 1.0000, 0.009720404679720258, 22.407705545425415,10311, 0.9896888968889689, 0.8834311366081238, 0.9934263825416565, 8.833308275699315e-05, 0.3127205193333935, 0.18447250246352245, 0.0003030916426426389, 0.0009795214225304244, 11070, 0
26, 1.0000, 0.005271605565702095, 23.147539615631104,10314, 0.9896858968589686, 0.8835093975067139, 0.9945541620254517, 8.891494502610694e-05, 0.3123568451170413, 0.1792704047919922, 0.0003636742131207793, 0.0008871229109808561, 11070, 0
27, 1.0000, 0.0026632292361629868, 23.87251377105713,10351, 0.9896488964889649, 0.8836008310317993, 0.9947583675384521, 9.23492340132945e-05, 0.3120297039170024, 0.17600974530163635, 0.00032714119544235976, 0.0008028953443454016, 11070, 0
28, 1.0000, 0.002775277246549914, 24.54417371749878,9659, 0.9903409034090341, 0.8835983872413635, 0.9947513937950134, 9.147844018982199e-05, 0.3120390858754774, 0.176084557256009, 8.362282591933834e-07, 0.00040404108590604416, 10704, 0
29, 1.0000, 0.0025003438784934715, 25.229127407073975,9665, 0.9903349033490335, 0.8836895227432251, 0.9954400062561035, 9.175841702218946e-05, 0.31177031062258703, 0.17391200138722834, 0.0002687752619734418, 0.0003879018993105875, 10704, 0
30, 1.0000, 0.006680202525878754, 25.915630340576172,9699, 0.9903009030090301, 0.8837464451789856, 0.9951770901679993, 9.218406030024372e-05, 0.31174562571622105, 0.18027910338649067, 2.4684917016293273e-05, 0.0002945051425013957, 10704, 0
31, 1.0000, 0.0010319430546261166, 26.599565267562866,9700, 0.99029990299903, 0.8837491273880005, 0.9958768486976624, 9.215172769239e-05, 0.3115470384391854, 0.17368639043953255, 0.0001985872614435058, 0.00028312533488323075, 10704, 0
32, 1.0000, 0.0021354011938750214, 27.295801162719727,9724, 0.9902759027590275, 0.8837864995002747, 0.9960571527481079, 9.247373736388633e-05, 0.31145313489238385, 0.17483354083352734, 9.390354581217952e-05, 0.0002535415020615537, 10704, 0
33, 1.0000, 0.0034591865810163027, 27.971185207366943,9791, 0.9902089020890209, 0.8838789463043213, 0.9971046447753906, 9.337003849445763e-05, 0.3112375355072759, 0.1690656206539403, 0.00021559939077381296, 0.000249464588334629, 10704, 0
34, 1.0000, 0.004038460739107211, 28.6600501537323,9828, 0.9901719017190171, 0.8839460015296936, 0.9969882965087891, 9.422526091367306e-05, 0.3110295838346456, 0.17411137525787473, 0.000207951672758111, 0.0002449651236973606, 10704, 0
35, 1.0000, 0.003358296378232195, 29.349980115890503,9908, 0.9900919009190092, 0.8839495778083801, 0.9973163604736328, 9.549390051161027e-05, 0.31081308513066036, 0.1701637587225109, 0.00021649870480433542, 0.0002419576521770565, 10704, 0
36, 1.0000, 0.0023260030028620722, 30.02320408821106,9935, 0.9900649006490065, 0.8839501142501831, 0.9972558617591858, 9.632269277191505e-05, 0.31070824274154746, 0.17135268229042627, 0.00010484238820646086, 0.00022254565323308098, 10704, 0
37, 1.0000, 0.001163306520137958, 30.693423986434937,9982, 0.9900179001790018, 0.8839557766914368, 0.9973425269126892, 9.7785515294823e-05, 0.31046779274912284, 0.17202827368093526, 0.00024044999628847208, 0.0002242743888626006, 10704, 0
38, 1.0000, 0.002126603389069535, 31.355626821517944,10080, 0.989919899198992, 0.8841156959533691, 0.9980451464653015, 0.00010202835386255801, 0.3102347771893851, 0.1673282174147835, 0.0002330155657416788, 0.00022513354353399228, 10704, 0
39, 1.0000, 0.0031131633283906965, 32.03605794906616,10040, 0.989959899598996, 0.8839848041534424, 0.9975420236587524, 0.00010091670027163195, 0.3101061937517948, 0.17094336490010087, 0.00012858342392596533, 0.00021287011018720814, 10704, 0
40, 1.0000, 0.004434095285185808, 33.37658977508545,10067, 0.9899328993289933, 0.8839484453201294, 0.9981381893157959, 0.00010255073549172442, 0.3099681554590237, 0.1632549620933215, 0.00013803829512931687, 0.0002038464605890137, 10704, 0
41, 1.0000, 0.0014793405996134585, 34.05234479904175,10113, 0.9898868988689887, 0.8840556740760803, 0.9981474876403809, 0.00010495370922661077, 0.30983788230222187, 0.1651948267977073, 0.00013027316750113815, 0.0001949208761907412, 10704, 0
42, 1.0000, 0.0015077655680634258, 34.738734006881714,10132, 0.9898678986789868, 0.8840535283088684, 0.9982271790504456, 0.0001065710695865894, 0.309755718705169, 0.1644920652263131, 8.216359930185435e-05, 0.00017878886403140562, 10704, 0
43, 1.0000, 0.002351289974071893, 35.44343590736389,10174, 0.9898258982589826, 0.8841399550437927, 0.9982609152793884, 0.00010986157790895012, 0.3095309507282701, 0.16452078666809888, 0.0002247679726923857, 0.00018292786319753764, 10704, 0
44, 1.0000, 0.0022494466071333557, 36.13988018035889,10249, 0.989750897508975, 0.8841487765312195, 0.9984354376792908, 0.00011707843898338123, 0.3093865702848, 0.16054058423583106, 0.0001443804349612332, 0.00017864987217922917, 10704, 0
45, 1.0000, 0.0032568899987660553, 36.817554235458374,10212, 0.9897878978789788, 0.8841832280158997, 0.998162031173706, 0.00011472030705686054, 0.30920570297883987, 0.1648376384336097, 0.00018086730252064864, 0.00017887038632354095, 10704, 0
46, 1.0000, 0.009499850897423152, 37.518415212631226,10314, 0.9896858968589686, 0.8841797709465027, 0.9985133409500122, 0.00012859925135808855, 0.30906683075106633, 0.15334346892108236, 0.0001388722367551276, 0.0001743998646463186, 10704, 0
47, 1.0000, 0.0025060073612162867, 38.174201250076294,10320, 0.989679896798968, 0.8841307163238525, 0.9980742335319519, 0.0001317844815727198, 0.30875993891438713, 0.16413485904242273, 0.0003068918292623013, 0.00018453980687143311, 10704, 0
48, 1.0000, 0.0023660878293215192, 38.87009525299072,10330, 0.989669896698967, 0.8841407895088196, 0.9980276823043823, 0.00013358082900968466, 0.30869079702124375, 0.16429645904478044, 6.914189240320168e-05, 0.00016728429938542557, 10704, 0
49, 1.0000, 0.002278069721235115, 39.58489513397217,10334, 0.9896658966589665, 0.884229302406311, 0.9973361492156982, 0.00014184618139187832, 0.3081792808933246, 0.17120025598687663, 0.0005115161328472229, 0.00018706631756772746, 10704, 0
50, 1.0000, 0.0024481616872939352, 40.263756275177,10366, 0.9896338963389634, 0.8842802047729492, 0.9973024129867554, 0.00015309380854602015, 0.3078694942155154, 0.168597411205227, 0.00030978667121439596, 0.0001967443685191723, 10704, 0
51, 1.0000, 0.005344141749445871, 40.954315185546875,10374, 0.9896258962589626, 0.8841970562934875, 0.9956622123718262, 0.00015737727875195288, 0.30780012908280996, 0.17218920109775998, 6.936514418670603e-05, 0.00017726631167455217, 10704, 0
52, 1.0000, 0.004344108604416841, 42.332056283950806,10373, 0.9896268962689627, 0.8842366337776184, 0.9959948658943176, 0.00016119151746659267, 0.3072930011821428, 0.17476371553652917, 0.000507127887248715, 0.0001969134299512691, 10704, 0
53, 1.0000, 0.003614030799982724, 43.67124319076538,10380, 0.989619896198962, 0.8842517137527466, 0.9963066577911377, 0.00016253066696118762, 0.3072000805518957, 0.16845284452656134, 9.29206535009719e-05, 0.00018266655104913138, 10704, 0
54, 1.0000, 0.003002136234967572, 44.33109211921692,10377, 0.9896228962289623, 0.8842371106147766, 0.9959093928337097, 0.0001653843967409582, 0.3071109736078011, 0.16936205307031355, 8.910692500740947e-05, 0.00017001383806561053, 10704, 0
55, 1.0000, 0.0035405818647249727, 45.01402521133423,10393, 0.9896068960689607, 0.8841705918312073, 0.9940429329872131, 0.0001753726306544599, 0.3069606413000783, 0.1770528573467, 0.00015033231026206906, 0.00016793494550217485, 10704, 0
56, 1.0000, 0.001316251282873572, 45.69131016731262,10390, 0.989609896098961, 0.8842105865478516, 0.9947874546051025, 0.0001734528159749179, 0.3068146296770929, 0.1750071589021949, 0.00014601161982197297, 0.00016560205120326368, 10704, 0
57, 1.0000, 0.0014840052017884246, 46.38876128196716,10397, 0.9896028960289603, 0.88419109582901, 0.9943162798881531, 0.00017577777685323014, 0.30673730254481807, 0.17588123190262467, 7.732714612757041e-05, 0.00015345899116708936, 10704, 0
58, 1.0000, 0.0006127414480883636, 47.09599018096924,10402, 0.9895978959789598, 0.8842456340789795, 0.9947589039802551, 0.00017814093255858743, 0.3065452471242898, 0.17380274293666886, 0.0001920554141571218, 0.000156940763265672, 10704, 0
59, 1.0000, 0.0043575945553889, 47.78770685195923,10399, 0.9896008960089601, 0.8842564225196838, 0.994222104549408, 0.00018579530631491914, 0.3063549172744526, 0.17616560045355265, 0.00019032984520295226, 0.00015999738103024568, 10704, 0
60, 1.0000, 0.007711235005250366, 48.469939947128296,10402, 0.9895978959789598, 0.8843395709991455, 0.9953463673591614, 0.00019365975678850081, 0.3063307548453855, 0.16549774552591312, 2.416243720099187e-05, 0.0001324389290622132, 10704, 0
61, 1.0000, 0.0024694294209458676, 49.16227412223816,10404, 0.9895958959589596, 0.8843140602111816, 0.9950113296508789, 0.00019142287166048659, 0.30625167401918973, 0.1699769266507631, 7.908083437813129e-05, 0.00012578278852414248, 10704, 0
62, 1.0000, 0.0016419538597377884, 49.84789204597473,10405, 0.9895948959489594, 0.8843180537223816, 0.994983434677124, 0.0001916121531716022, 0.30622833862487187, 0.17042817817157557, 2.333539085230818e-05, 0.0001062822169013584, 10704, 0
63, 1.0000, 0.0015518641197886489, 50.5336389541626,10407, 0.9895928959289593, 0.8843770623207092, 0.9956197142601013, 0.00019496063732269464, 0.30611103893214436, 0.16857128347543143, 0.00011729967136075992, 0.00010733570760340523, 10704, 0
64, 1.0000, 0.001567090251027329, 51.22592806816101,10410, 0.989589895898959, 0.8843909502029419, 0.9962636232376099, 0.00020142449847048346, 0.3059731472688372, 0.16457403563963258, 0.00013789167379024692, 0.00011005850410212525, 10704, 0
65, 1.0000, 0.0012363987111700906, 52.60600733757019,10412, 0.9895878958789588, 0.8843604922294617, 0.9955697059631348, 0.00020408416682668074, 0.305870623751529, 0.16688251812491697, 0.00010252351212181043, 0.0001092807312991191, 10704, 0
66, 1.0000, 0.001182734595196442, 53.97070336341858,10419, 0.9895808958089581, 0.8844413161277771, 0.9960431456565857, 0.00020535092853573867, 0.30581411632567956, 0.1651764508255124, 5.650743300117389e-05, 0.00010230569056967866, 10704, 0
67, 1.0000, 0.0033557017756892177, 55.34411859512329,10417, 0.9895828958289583, 0.8843662142753601, 0.9955470561981201, 0.00020553933462322168, 0.30577971401061754, 0.16872347394086942, 3.440232494628104e-05, 9.174208192876312e-05, 10704, 0
68, 1.0000, 0.0008590476374763307, 56.01934266090393,10420, 0.989579895798958, 0.8844099640846252, 0.9956034421920776, 0.00020844480201458415, 0.30571276231685374, 0.16682584988691776, 6.695168337822466e-05, 8.889715911071453e-05, 10704, 0
69, 1.0000, 0.00079083153246975, 56.7167387008667,10424, 0.9895758957589575, 0.8843954801559448, 0.9955295920372009, 0.00021016103885949705, 0.30567535082846803, 0.16633655258389168, 3.741148004599015e-05, 8.152664737325181e-05, 10704, 0
70, 1.0000, 0.002121518979823356, 57.39106559753418,10419, 0.9895808958089581, 0.8843445777893066, 0.9953585863113403, 0.00021912414800852185, 0.30550232199686705, 0.16500802336333087, 0.00017302883819425574, 8.789850205992481e-05, 10704, 0
71, 1.0000, 0.0007131577976226088, 58.07233262062073,10415, 0.9895848958489585, 0.8843467235565186, 0.9952701926231384, 0.00022841918721582446, 0.30536096263435203, 0.16183617005704742, 0.0001413593647857092, 9.21755600700511e-05, 10704, 0
72, 1.0000, 0.0008775673478317252, 58.7620267868042,10417, 0.9895828958289583, 0.8843872547149658, 0.994986355304718, 0.00023525388471824047, 0.30520382700987053, 0.16344384601825493, 0.0001571356290927528, 9.722583316279169e-05, 10704, 0
73, 1.0000, 0.003975532741516208, 59.44981265068054,10425, 0.9895748957489575, 0.8844655752182007, 0.9949997067451477, 0.00025263187520790497, 0.3049665653213692, 0.1603545804785069, 0.00023726168368465306, 0.00010629828724453011, 10704, 0
74, 1.0000, 0.009036150411691974, 60.137287616729736,10436, 0.9895638956389564, 0.8842496871948242, 0.9923468828201294, 0.0002641818090613137, 0.30494088097382355, 0.17291734407058948, 2.568434584176993e-05, 9.222326448031103e-05, 10704, 0
75, 1.0000, 0.0018065650205223865, 60.83057951927185,10432, 0.9895678956789568, 0.8843678832054138, 0.9936497807502747, 0.0002624481870440103, 0.3048107971062233, 0.16607742435250028, 0.00013008387198831795, 9.545062743982568e-05, 10704, 0
76, 1.0000, 0.0014006053176855316, 61.52816939353943,10435, 0.9895648956489564, 0.8843815326690674, 0.9936160445213318, 0.00026408963206546676, 0.30479435132251753, 0.16597772693596993, 1.6445778616869244e-05, 8.005829796154849e-05, 10704, 0
77, 1.0000, 0.0014777393588006114, 62.20367932319641,10335, 0.9896648966489665, 0.8843811750411987, 0.9936270713806152, 0.00026303864475647445, 0.3048096921451288, 0.16606852008160705, 2.2178142594642125e-07, 4.442815052786944e-05, 17849, 0
78, 1.0000, 0.00215318579569357, 62.901331424713135,10336, 0.9896638966389664, 0.8844137191772461, 0.993694543838501, 0.0002631435837619845, 0.3047495210534117, 0.1651280284339218, 6.017107997918769e-05, 4.5796384377158825e-05, 17849, 0
79, 1.0000, 0.0025134489040169656, 63.59565329551697,10354, 0.9896458964589646, 0.8843708634376526, 0.9927325248718262, 0.00026331897996857386, 0.30471957614041, 0.16948050260816255, 2.994492171282115e-05, 4.389149673074232e-05, 17849, 0
80, 1.0000, 0.0009079491700432919, 64.27746224403381,10356, 0.9896438964389644, 0.8843887448310852, 0.9933054447174072, 0.0002633177270476471, 0.3046833817376917, 0.16729869467690586, 3.6194395596100826e-05, 4.3053303892050754e-05, 17849, 0
81, 1.0000, 0.001315701087574723, 64.97990131378174,10373, 0.9896268962689627, 0.8843755125999451, 0.9932460784912109, 0.00026349265770136146, 0.30464290734249716, 0.16812663038091014, 4.047439432908195e-05, 4.278818570647792e-05, 17849, 0
82, 1.0000, 0.0017649041964830127, 65.6868543624878,10407, 0.9895928959289593, 0.8844019770622253, 0.9941167831420898, 0.0002638191809355974, 0.30458150106124243, 0.16496376727279885, 6.140628464518239e-05, 4.436216849031649e-05, 17849, 0
83, 1.0000, 0.002011068857212395, 66.37320947647095,10427, 0.9895728957289572, 0.8843863606452942, 0.9935026168823242, 0.00026409403766904256, 0.3045522597013966, 0.16835167582287794, 2.924136090032281e-05, 4.255114475002161e-05, 17849, 0
84, 1.0000, 0.0013731059634514643, 67.06850934028625,10440, 0.989559895598956, 0.884432315826416, 0.9939539432525635, 0.00026428295650229676, 0.3045325785191075, 0.1661696921967188, 1.968118208961478e-05, 3.9393561057248086e-05, 17849, 0
85, 1.0000, 0.0012991738887084318, 67.76802945137024,10458, 0.9895418954189542, 0.8844388723373413, 0.9939219355583191, 0.0002644391771578584, 0.30452133128739456, 0.16643001901147977, 1.124722529993738e-05, 3.4752596409072935e-05, 17849, 0
86, 1.0000, 0.0013283113259517786, 68.4681646823883,10512, 0.9894878948789488, 0.8844661712646484, 0.9936869740486145, 0.00026515529765666087, 0.304460403405389, 0.16830850708425604, 6.092788227463064e-05, 3.67595460400901e-05, 17849, 0
87, 1.0000, 0.0005142699312571619, 69.1631977558136,10564, 0.9894358943589436, 0.8844929933547974, 0.9940045475959778, 0.0002657705907796677, 0.30443504715911085, 0.167456898978507, 2.5356255383301995e-05, 3.541943565700259e-05, 17849, 0
88, 1.0000, 0.00034903999335420276, 69.87448191642761,10579, 0.9894208942089421, 0.8845049142837524, 0.9941034317016602, 0.0002660402206936812, 0.30441411173909266, 0.16735062912345877, 2.093541739700555e-05, 3.360513434245395e-05, 17849, 0
89, 1.0000, 0.0013015621236697255, 70.52924704551697,10642, 0.9893578935789358, 0.8845195174217224, 0.994340181350708, 0.0002675355404060003, 0.3043785954656291, 0.16847229718694287, 3.551627634651444e-05, 3.37915268043439e-05, 17849, 0
90, 1.0000, 0.001920252584545503, 71.83817505836487,10641, 0.9893588935889359, 0.884548544883728, 0.9947001934051514, 0.00026768573756412716, 0.3043610951006847, 0.1658567095137773, 1.7500364264289026e-05, 3.16396552208608e-05, 17849, 0
91, 1.0000, 0.0005717401643493219, 72.51715326309204,10653, 0.9893468934689347, 0.8845365643501282, 0.9946321249008179, 0.0002680881090773053, 0.30433889937400815, 0.16670030053824814, 2.2195724403428763e-05, 3.0537642070441285e-05, 17849, 0
92, 1.0000, 0.001053766719893613, 73.19307732582092,10734, 0.9892658926589266, 0.8845599293708801, 0.9948554635047913, 0.00027007837572614994, 0.30429773839589047, 0.16682967596505135, 4.1160972255538386e-05, 3.146302771720855e-05, 17849, 0
93, 1.0000, 0.0007859259017670393, 73.87654829025269,10783, 0.9892168921689217, 0.8845717906951904, 0.9949026107788086, 0.00027220335021335977, 0.3042604355187974, 0.16689651788133222, 3.730287742692573e-05, 3.200329500941274e-05, 17849, 0
94, 1.0000, 0.001162198534003723, 74.55318832397461,10764, 0.9892358923589236, 0.884563148021698, 0.994592010974884, 0.00027196922449418105, 0.304235933960346, 0.16841102275722422, 2.4501564728496295e-05, 3.1159796123408786e-05, 17849, 0
95, 1.0000, 0.0005491930384790401, 75.90093445777893,10816, 0.9891838918389184, 0.8845759630203247, 0.9950026273727417, 0.0002741451749895616, 0.304209959609377, 0.16740940328763015, 2.597434860041048e-05, 3.059775854618451e-05, 17849, 0
96, 1.0000, 0.0017700366455781216, 76.5842776298523,10804, 0.9891958919589195, 0.8845818042755127, 0.9947827458381653, 0.00027430308424009677, 0.3041762875935102, 0.16888257254161468, 3.3672016364560964e-05, 3.089210940653964e-05, 17849, 0
97, 1.0000, 0.0027340479514803197, 77.95060348510742,10830, 0.989169891698917, 0.8846291303634644, 0.9953876733779907, 0.00027634365965719786, 0.30414142747760636, 0.16495637205829278, 3.486012044390252e-05, 3.1267682700578155e-05, 17849, 0
98, 1.0000, 0.001415488664117226, 78.64833331108093,10855, 0.9891448914489145, 0.8847070336341858, 0.9954283833503723, 0.00027893540015664747, 0.3040991161517728, 0.16577019402689191, 4.231132053889031e-05, 3.2227883461384766e-05, 17849, 0
99, 1.0000, 0.0005308328384686619, 79.33882665634155,10893, 0.9891068910689107, 0.8847154378890991, 0.9953225255012512, 0.0002807815981061146, 0.3040622100305788, 0.166985358759773, 3.690613230827866e-05, 3.266769254351147e-05, 17849, 0
100, 1.0000, 0.0009459749721751616, 80.0086817741394,10940, 0.989059890598906, 0.8847149014472961, 0.9952486753463745, 0.0002823446352059691, 0.3040178760613207, 0.16652593273531147, 4.4333956582987e-05, 3.368063436574121e-05, 17849, 0
101, 1.0000, 0.0007422883167110627, 80.6953055858612,10970, 0.989029890298903, 0.8846952319145203, 0.9952131509780884, 0.00028484737465762097, 0.30396803283801654, 0.16587362489003227, 4.984322909218353e-05, 3.502699283165009e-05, 17849, 0
102, 1.0000, 0.0011162456133681992, 81.3649525642395,11016, 0.9889838898388984, 0.884701132774353, 0.9954772591590881, 0.00029098277946423433, 0.30387921477905294, 0.16473006759464037, 8.881804966642814e-05, 3.844259456624809e-05, 17849, 0
103, 1.0000, 0.0020008236120682846, 82.03747940063477,11029, 0.9889708897088971, 0.8846845626831055, 0.995365560054779, 0.0002938969273194213, 0.30382605346675134, 0.16520005944535487, 5.3161333790019416e-05, 3.970918824578572e-05, 17849, 0
104, 1.0000, 0.002761170482558363, 82.7058973312378,11055, 0.9889448894488945, 0.8847365975379944, 0.9956703186035156, 0.0002983633561239483, 0.30379538659800986, 0.16179493306051385, 3.066685525754398e-05, 3.8696245754135056e-05, 17849, 0
105, 1.0000, 0.0017868983326733967, 83.36223411560059,11058, 0.9889418894188942, 0.8847455382347107, 0.9957314133644104, 0.0002998361474678765, 0.30375852068062015, 0.16312132395846557, 3.686591980683884e-05, 3.8509196462880856e-05, 17849, 0
106, 1.0000, 0.0008376020112980525, 84.03573727607727,11078, 0.9889218892188922, 0.8847464919090271, 0.9957605004310608, 0.0003049029447354778, 0.303706139041707, 0.16372021612145413, 5.238163539350582e-05, 3.9712380075441275e-05, 17849, 0
107, 1.0000, 0.0015206814651509055, 84.71177458763123,11108, 0.9888918889188892, 0.8847942352294922, 0.9958041310310364, 0.0003119514520995782, 0.303626649186709, 0.16356408636828557, 7.948985071437598e-05, 4.256616193024167e-05, 17849, 0
108, 1.0000, 0.000731820464532034, 86.05907773971558,11113, 0.9888868888688886, 0.8847699165344238, 0.9955941438674927, 0.0003130635643836737, 0.30357114234741617, 0.16468074797601026, 5.5506839470420566e-05, 4.371119639775494e-05, 17849, 0
109, 1.0000, 0.0017902988727071809, 86.75356864929199,11152, 0.9888478884788848, 0.8848187923431396, 0.9957151412963867, 0.0003200021615353922, 0.3035315226286426, 0.16330922103298667, 3.9619717999705983e-05, 4.3283718327550706e-05, 17849, 0
110, 1.0000, 0.0027060787436757796, 88.10317373275757,11126, 0.9888738887388874, 0.8847865462303162, 0.9953934550285339, 0.00031776189522555136, 0.30350496153269935, 0.16575934992548438, 2.656110469556605e-05, 4.122082877307397e-05, 17849, 0
111, 1.0000, 0.001578197886540262, 88.76504373550415,11147, 0.9888528885288853, 0.884792149066925, 0.9954493045806885, 0.0003211248027146815, 0.30346530367864455, 0.16484282779813333, 3.965784838066977e-05, 4.106179800031396e-05, 17849, 0
112, 1.0000, 0.0011357880357214915, 89.43387460708618,11158, 0.9888418884188842, 0.8848024606704712, 0.995650589466095, 0.00032533860632091356, 0.30342102353591877, 0.1627471538657956, 4.428014833712801e-05, 4.1372815138217216e-05, 17849, 0
113, 1.0000, 0.0005116228740950484, 90.11408758163452,11163, 0.9888368883688837, 0.8848080635070801, 0.9956976771354675, 0.00033096965656349896, 0.3033843576110522, 0.16299639454838322, 3.666592539663949e-05, 4.087613553174641e-05, 17849, 0
114, 1.0000, 0.0011117124524978777, 90.8048665523529,11182, 0.9888178881788818, 0.8848317265510559, 0.9956726431846619, 0.0003402497295056308, 0.3033297296150262, 0.16366306928941107, 5.462798576638672e-05, 4.207889883041582e-05, 17849, 0
115, 1.0000, 0.0010614922114878236, 91.47757363319397,11174, 0.9888258882588826, 0.88481605052948, 0.9956249594688416, 0.00034650812252192255, 0.30326272423536926, 0.16272816521409952, 6.700537924625438e-05, 4.408277206436975e-05, 17849, 0
116, 1.0000, 0.0030794053489568082, 92.1544234752655,11190, 0.988809888098881, 0.884823739528656, 0.9953219294548035, 0.00035254947121573686, 0.30323232733757677, 0.16521569637913538, 3.0396905897622783e-05, 4.247417428501923e-05, 17849, 0
117, 1.0000, 0.001221321785854669, 92.83449745178223,11186, 0.9888138881388814, 0.8848271369934082, 0.9954319000244141, 0.00035228374898500954, 0.3032030727649862, 0.1638908851929359, 2.925456746866173e-05, 4.09196413358949e-05, 17849, 0
118, 1.0000, 0.0010441107059303847, 93.5060703754425,11193, 0.9888068880688807, 0.8848509192466736, 0.9954271912574768, 0.00035679623807454396, 0.30317763094197775, 0.16411293951136482, 2.544182430741504e-05, 3.9020556735425464e-05, 17849, 0
119, 1.0000, 0.0023519139758645456, 94.87313723564148,11180, 0.988819888198882, 0.8848676085472107, 0.9950608015060425, 0.0003596622837840807, 0.30313929657855565, 0.16701846532022346, 3.833436428030135e-05, 3.8951388350079274e-05, 17849, 0
120, 1.0000, 0.0008825291801819063, 95.55918836593628,11182, 0.9888178881788818, 0.884884238243103, 0.9951154589653015, 0.00036453355689470705, 0.3031027563312277, 0.16596277531217143, 3.6540246397820386e-05, 3.870328204893345e-05, 17849, 0
121, 1.0000, 0.0006467074180892862, 96.24098348617554,11204, 0.9887958879588796, 0.8848976492881775, 0.9950032234191895, 0.0003723001543252113, 0.3030622772902309, 0.1653210481916165, 4.047904016751813e-05, 3.8877294639633615e-05, 17849, 0
122, 1.0000, 0.0012305482049627893, 96.91776776313782,11206, 0.9887938879388793, 0.8848960399627686, 0.994598388671875, 0.0003801706545673303, 0.30303120567145797, 0.16632181878465638, 3.107161566517913e-05, 3.801568461744541e-05, 17849, 0
123, 1.0000, 0.0019047149883493922, 98.29163765907288,11205, 0.9887948879488795, 0.8848943710327148, 0.994920015335083, 0.0003793564287580008, 0.30301139418024575, 0.16419048742937933, 1.9811498300326136e-05, 3.5617076293941205e-05, 17849, 0
124, 1.0000, 0.0012154985048856621, 98.96442198753357,11212, 0.9887878878788788, 0.8848809599876404, 0.9947263598442078, 0.00038427248328567554, 0.3029905423794542, 0.16449948996917704, 2.0851802298049726e-05, 3.37603390691178e-05, 17849, 0
125, 1.0000, 0.0006812998174116329, 99.63815927505493,11223, 0.9887768877688777, 0.8848829865455627, 0.9946873784065247, 0.0003901363108470127, 0.302938972257606, 0.16494764241191354, 5.1570124483202306e-05, 3.522134511267902e-05, 17849, 0
126, 1.0000, 0.0030184133089289455, 100.33271646499634,11228, 0.9887718877188771, 0.8849149942398071, 0.9952660799026489, 0.00039962208942865706, 0.3028914911941333, 0.16234972969148484, 4.748105664476032e-05, 3.6289198937477085e-05, 17849, 0
127, 1.0000, 0.0037484216400657465, 101.02055931091309,11222, 0.9887778877788778, 0.8848961591720581, 0.9946088790893555, 0.0003990380521829668, 0.3028722121833836, 0.1673511899779172, 1.9279009668471403e-05, 3.406497821007139e-05, 17849, 0
128, 1.0000, 0.001618520424828524, 101.7095513343811,11216, 0.9887838878388784, 0.8849125504493713, 0.9948484897613525, 0.0004001728320869751, 0.30284874174471293, 0.16562286345218763, 2.347043871009369e-05, 3.281930838013221e-05, 17849, 0
129, 1.0000, 0.001244303340728811, 102.39101910591125,11217, 0.9887828878288782, 0.8849157094955444, 0.9948810935020447, 0.00040130945315794983, 0.30283793340778853, 0.16538491983235193, 1.0808335813794478e-05, 2.9369216800019726e-05, 17849, 0
130, 1.0000, 0.004306100016505178, 103.074627161026,11222, 0.9887778877788778, 0.8849295377731323, 0.9942778944969177, 0.000415267109593565, 0.3028002742821269, 0.16883216533458478, 3.765913568554158e-05, 3.010857237200872e-05, 17849, 0
131, 1.0000, 0.0006099231213833403, 103.76120281219482,11218, 0.9887818878188782, 0.8849372863769531, 0.9948281645774841, 0.00041193145075966796, 0.3027565724405535, 0.16498805980873973, 4.3701830766018634e-05, 3.125151748041044e-05, 17849, 0
132, 1.0000, 0.0013363983666792644, 104.45015692710876,11227, 0.9887728877288773, 0.8849411010742188, 0.9945896863937378, 0.00042068753549293737, 0.30272702474600727, 0.16664797101152007, 2.954770611512947e-05, 3.107680597306488e-05, 17849, 0
133, 1.0000, 0.0007481851246702893, 105.15736699104309,11228, 0.9887718877188771, 0.8849589228630066, 0.9947554469108582, 0.00042416495565183093, 0.30269730097424397, 0.165416597061851, 2.972376943183308e-05, 3.093877592190657e-05, 17849, 0
134, 1.0000, 0.001062624215988165, 105.84391903877258,11275, 0.9887248872488725, 0.8849908709526062, 0.9946251511573792, 0.0004404553798398383, 0.30264270050129133, 0.1668113382495821, 5.4600471106169834e-05, 3.274707039073436e-05, 17849, 0
135, 1.0000, 0.0016047323823782326, 106.52453994750977,11275, 0.9887248872488725, 0.8850196599960327, 0.9949979782104492, 0.00044629928991095396, 0.3025848813976338, 0.16502643163037448, 5.781910246444033e-05, 3.466269634067601e-05, 17849, 0
136, 1.0000, 0.0013039481656463368, 107.1994161605835,11280, 0.9887198871988719, 0.8850466012954712, 0.9950131177902222, 0.0004572385454523304, 0.3025480845973377, 0.16601605417791873, 3.679680173490629e-05, 3.487041496476201e-05, 17849, 0
137, 1.0000, 0.0009409179486945311, 107.88424134254456,11272, 0.9887278872788728, 0.8850347399711609, 0.9950165748596191, 0.0004548321104810181, 0.3024981161272367, 0.16475367356596735, 4.996846938892796e-05, 3.614772824931006e-05, 17849, 0
138, 1.0000, 0.0028816349320118593, 108.57126832008362,11280, 0.9887198871988719, 0.8850504755973816, 0.9947967529296875, 0.0004789466094276703, 0.30245086935636717, 0.16643245852357844, 4.724676688055984e-05, 3.712873196712644e-05, 17849, 0
139, 1.0000, 0.006292464771583407, 109.24441337585449,11277, 0.9887228872288722, 0.8850261569023132, 0.9951683878898621, 0.00048483344642106493, 0.3024493321466784, 0.1581127310193336, 1.5372142408431877e-06, 2.7003032895935395e-05, 17849, 0
140, 1.0000, 0.0024085147936840795, 109.91877222061157,11275, 0.9887248872488725, 0.8850229978561401, 0.9949328303337097, 0.0004878186635308193, 0.3023825143784193, 0.16155516293570013, 6.681777214151419e-05, 2.9563815960321697e-05, 17849, 0
141, 1.0000, 0.001844982021099302, 110.59458327293396,11278, 0.9887218872188722, 0.8850192427635193, 0.9948694109916687, 0.0004868034698209669, 0.3023698168451542, 0.162292220701291, 1.2697533073424694e-05, 2.7167919162005402e-05, 17849, 0
142, 1.0000, 0.0005222678957403209, 111.28236627578735,11277, 0.9887228872288722, 0.8850225210189819, 0.9946821331977844, 0.000489977693655262, 0.30233520034255357, 0.16367364492534842, 3.461649429309377e-05, 2.7834219455026564e-05, 17849, 0
143, 1.0000, 0.0010085088056998863, 111.95128226280212,11286, 0.9887138871388714, 0.8850169777870178, 0.9946100115776062, 0.0004980365023620288, 0.3023143913757445, 0.16316991448693238, 2.0808963695939653e-05, 2.7036233437727925e-05, 17849, 0
144, 1.0000, 0.0006884326912612072, 112.61757135391235,11288, 0.9887118871188711, 0.8850056529045105, 0.9945821166038513, 0.0005033738950793039, 0.3022812643777175, 0.1637613867936783, 3.312699935292818e-05, 2.7591148506733295e-05, 17849, 0
145, 1.0000, 0.0022276768274348937, 113.29103517532349,11296, 0.9887038870388704, 0.8850046992301941, 0.9943593740463257, 0.0005222929159629479, 0.30227512252867117, 0.163422526190581, 6.141851848384672e-06, 2.3742297060376678e-05, 17849, 0
146, 1.0000, 0.002435464833009304, 114.6448163986206,11296, 0.9887038870388704, 0.8849988579750061, 0.9942296147346497, 0.0005208660692855844, 0.3022326283922842, 0.16549141753617075, 4.2494133548398594e-05, 2.516537224877068e-05, 17849, 0
147, 1.0000, 0.0006522495527598087, 115.3294825553894,11299, 0.98870088700887, 0.885010838508606, 0.9944623112678528, 0.000527428815477016, 0.30220291887896605, 0.16280847396283432, 2.970951321912274e-05, 2.5586599814367586e-05, 17849, 0
148, 1.0000, 0.0007356817037557867, 116.0097405910492,11296, 0.9887038870388704, 0.8850129842758179, 0.9944686889648438, 0.0005293212050422988, 0.302188245256752, 0.16271772905875267, 1.467362903939673e-05, 2.420276993422893e-05, 17849, 0
149, 1.0000, 0.0007355220183330111, 116.68951773643494,11301, 0.9886988869888699, 0.8850241303443909, 0.9941697120666504, 0.0005464540140928196, 0.3021185535501643, 0.16317676543828605, 6.969170509291134e-05, 2.69027499022292e-05, 17849, 0
150, 1.0000, 0.0006051630364757621, 117.36327052116394,11292, 0.9887078870788708, 0.8850428462028503, 0.9939702153205872, 0.0005489221437187915, 0.3020508624295022, 0.16414958392638979, 6.76911147651782e-05, 2.950327134107242e-05, 17849, 0
151, 1.0000, 0.000597955501059444, 118.04320049285889,11293, 0.9887068870688707, 0.8850454092025757, 0.9938969612121582, 0.0005500973336958629, 0.302005423793676, 0.16341766478445818, 4.5438632703231896e-05, 3.080531695481454e-05, 17849, 0
152, 1.0000, 0.0016242763910258658, 119.40631628036499,11293, 0.9887068870688707, 0.8850321173667908, 0.993688702583313, 0.0005552287713408236, 0.30198519122079587, 0.16471906966735314, 2.023257832933778e-05, 2.9537126057816084e-05, 17849, 0
153, 1.0000, 0.0032633453172890743, 120.08236193656921,11295, 0.9887048870488705, 0.8850334286689758, 0.9938678741455078, 0.0005591105651463942, 0.30196700113694874, 0.16146428191868142, 1.8190081043312212e-05, 2.813940280156493e-05, 17849, 0
154, 1.0000, 0.000913364117570832, 120.77180767059326,11316, 0.9886838868388684, 0.8850078582763672, 0.9935176968574524, 0.0005654209725758005, 0.3019463114213376, 0.1634387265216743, 2.0689728361555915e-05, 2.7287193305110818e-05, 17849, 0
155, 1.0000, 0.0005936810916742957, 121.45297884941101,11319, 0.9886808868088681, 0.885004997253418, 0.9934060573577881, 0.0005676745249148765, 0.3019411927786881, 0.16378836373858413, 5.118628561950889e-06, 2.3082260726487248e-05, 17849, 0
156, 1.0000, 0.00040310005999220005, 122.1247091293335,11325, 0.9886748867488675, 0.8849957585334778, 0.9930739402770996, 0.0005784502660279204, 0.30192894159453926, 0.16400953587200331, 1.2251191949197437e-05, 2.1665481357641755e-05, 17849, 0
157, 1.0000, 0.001468491694757094, 122.80440616607666,11305, 0.9886948869488695, 0.885010838508606, 0.9933694005012512, 0.0005644878078573362, 0.3019273433909968, 0.1634019965502411, 1.5982081338905552e-06, 1.6693786000172996e-05, 17849, 0
158, 1.0000, 0.000655597482728975, 124.16659927368164,11314, 0.9886858868588686, 0.8850093483924866, 0.9930402040481567, 0.0005810367181768828, 0.3019031148648756, 0.16358613036425115, 2.4228507439161273e-05, 1.732734504873639e-05, 17849, 0
159, 1.0000, 0.0008536166316929967, 125.56217908859253,11303, 0.9886968869688697, 0.8850005865097046, 0.9930960536003113, 0.0005730138954065271, 0.30189550203009086, 0.16446807710611236, 7.612845218385456e-06, 1.5959288345193497e-05, 17849, 0
160, 1.0000, 0.0020651407069800574, 126.2541401386261,11291, 0.9887088870888708, 0.8850063681602478, 0.9931501150131226, 0.0005817082731030121, 0.30188545870422434, 0.16249504628718955, 1.0043323306341279e-05, 1.5237015650501545e-05, 17849, 0
161, 1.0000, 0.000613974201333128, 126.96863889694214,11285, 0.9887148871488715, 0.8850003480911255, 0.9929907917976379, 0.0005747443785771877, 0.30187179036793554, 0.16448011271988577, 1.366833475385798e-05, 1.5072367785448368e-05, 17849, 0
162, 1.0000, 0.0005989584617257208, 127.6616518497467,11283, 0.9887168871688717, 0.8850058317184448, 0.9929959774017334, 0.000577138848096162, 0.3018661642404358, 0.16397287530486854, 5.626132196234757e-06, 1.3657912557272688e-05, 17849, 0
163, 1.0000, 0.0007458701189604887, 128.35448908805847,11273, 0.9887268872688727, 0.885021448135376, 0.9928261637687683, 0.0005789247248572279, 0.3018575843184158, 0.16491030554289687, 8.579920320994638e-06, 1.3037496972016261e-05, 17849, 0
164, 1.0000, 0.00040079213082670957, 129.04040026664734,11268, 0.9887318873188732, 0.8850301504135132, 0.9928860664367676, 0.0005790530779613787, 0.30184920512116925, 0.1647390762021641, 8.379199556152184e-06, 1.247369302263966e-05, 17849, 0
165, 1.0000, 0.0009726106731765547, 129.7279281616211,11269, 0.988730887308873, 0.8850284218788147, 0.992720901966095, 0.0005835912071970834, 0.30183486079134353, 0.1653940255810665, 1.4344327318338568e-05, 1.2649214736803341e-05, 17849, 0
166, 1.0000, 0.0005732646628846104, 130.42107701301575,11249, 0.9887508875088751, 0.8850506544113159, 0.9930018186569214, 0.0005775349660988834, 0.30182190936779657, 0.16434048153641426, 1.2951428972229895e-05, 1.2679116071562735e-05, 17849, 0
167, 1.0000, 0.0009159305945575358, 131.11621189117432,11264, 0.9887358873588736, 0.8850400447845459, 0.9926202893257141, 0.0005841667210711117, 0.3018021046526465, 0.16592230439712352, 1.9804710581161622e-05, 1.3257356345775431e-05, 17849, 0
168, 1.0000, 0.0025421563611552176, 131.81517696380615,11274, 0.9887258872588726, 0.885066568851471, 0.9928610920906067, 0.0005879138081159755, 0.3017876659045497, 0.16342839018115776, 1.4438753898893264e-05, 1.3371009836788286e-05, 17849, 0
169, 1.0000, 0.0012583227444540254, 132.494482755661,11291, 0.9887088870888708, 0.8850515484809875, 0.9923067688941956, 0.0005959866706969071, 0.3017623899296482, 0.16528750736109987, 2.5275976437644232e-05, 1.425012197251235e-05, 17849, 0
170, 1.0000, 0.000917058869672054, 133.2014319896698,11312, 0.9886878868788688, 0.8850579261779785, 0.9920421242713928, 0.000604701375056867, 0.3017469408468008, 0.16527956638824698, 1.5449076752493962e-05, 1.4365706079366293e-05, 17849, 0
171, 1.0000, 0.0018209052653971076, 134.58186197280884,11326, 0.9886738867388674, 0.8850569725036621, 0.9922003149986267, 0.0006124460918088227, 0.30173471990121936, 0.16366042804116082, 1.222095476371976e-05, 1.4135292267191242e-05, 17849, 0
172, 1.0000, 0.0004721930889800302, 135.27833199501038,11319, 0.9886808868088681, 0.885050356388092, 0.9921619296073914, 0.0006111776162420429, 0.30172368395906535, 0.1644702392512417, 1.1035932933056714e-05, 1.3789712717523875e-05, 17849, 0
173, 1.0000, 0.0005479805640623067, 135.95642495155334,11320, 0.988679886798868, 0.885050356388092, 0.9922311305999756, 0.0006134945839744674, 0.3017163273553763, 0.16431058526907572, 7.356604541708389e-06, 1.2949930504899565e-05, 17849, 0
174, 1.0000, 0.000975287359637835, 136.64034509658813,11311, 0.9886888868888689, 0.8850583434104919, 0.992377758026123, 0.0006194477569492264, 0.3016935816457726, 0.16377875426896585, 2.2745704746085504e-05, 1.3700317559114956e-05, 17849, 0
175, 1.0000, 0.00149191088115563, 137.93645215034485,11303, 0.9886968869688697, 0.8850520253181458, 0.9920834302902222, 0.0006149081212354637, 0.3016764911097397, 0.1654728259678895, 1.7090545434472748e-05, 1.4006614076093017e-05, 17849, 0
176, 1.0000, 0.00038544117529466494, 138.58684706687927,11324, 0.9886758867588676, 0.8850712180137634, 0.992466151714325, 0.0006155947819445084, 0.30165724378610903, 0.1639271885021341, 1.9247311990933103e-05, 1.4458953300729724e-05, 17849, 0
177, 1.0000, 0.0003820853261996977, 139.2454981803894,11324, 0.9886758867588676, 0.8850677609443665, 0.9924876689910889, 0.000613566201748109, 0.30164414461192485, 0.1640464205330013, 1.309918329306381e-05, 1.4316853845453466e-05, 17849, 0
178, 1.0000, 0.0026409869446431607, 139.93574810028076,11345, 0.9886548865488655, 0.8851062655448914, 0.9930920004844666, 0.0006114546321940481, 0.3016304606384592, 0.16170108020245144, 1.3683976142209175e-05, 1.425227072070271e-05, 17849, 0
179, 1.0000, 0.0009476488643060967, 140.60880303382874,11330, 0.988669886698867, 0.8850789666175842, 0.9927575588226318, 0.0006092221330152384, 0.30161738111974423, 0.16445142394226872, 1.3079515264358132e-05, 1.413041190207284e-05, 17849, 0
180, 1.0000, 0.0006653849045827497, 141.30036997795105,11330, 0.988669886698867, 0.88508141040802, 0.9928069710731506, 0.0006092520346615497, 0.3016152798711252, 0.16416401639137773, 2.1012454053392915e-06, 1.167849871373527e-05, 17849, 0
181, 1.0000, 0.00029923531853196384, 142.00773096084595,11329, 0.988670886708867, 0.8850905299186707, 0.9929279685020447, 0.0006099710520711763, 0.3016059344971312, 0.16359764972507868, 9.345378135794391e-06, 1.1421101821611124e-05, 17849, 0
182, 1.0000, 0.0007330654013062209, 142.71026730537415,11346, 0.9886538865388654, 0.8851065635681152, 0.9931524395942688, 0.0006115262882730943, 0.30159577405695354, 0.16290985549056017, 1.0160445271467644e-05, 1.12882982933502e-05, 17849, 0
183, 1.0000, 0.0007674641726821423, 143.39802742004395,11328, 0.9886718867188672, 0.8851101398468018, 0.9929762482643127, 0.0006111906141816619, 0.30158140517826015, 0.1645321857612247, 1.4368866660841029e-05, 1.1563994618315927e-05, 17849, 0
184, 1.0000, 0.0007685010150338584, 144.08623147010803,11330, 0.988669886698867, 0.8851305246353149, 0.9932088851928711, 0.0006137925892320584, 0.3015708280430136, 0.16369856508858027, 1.0577127285804622e-05, 1.1461299617696189e-05, 17849, 0
185, 1.0000, 0.0010785328328518646, 145.47837853431702,11331, 0.9886688866888669, 0.8851418495178223, 0.9933211207389832, 0.0006138017694912255, 0.30156391418037215, 0.16297721160997056, 6.913877361958143e-06, 1.0896390187855418e-05, 17849, 0
186, 1.0000, 0.0005135873176484018, 146.16997456550598,11331, 0.9886688866888669, 0.8851389288902283, 0.9931809902191162, 0.0006148108748077073, 0.3015553806633154, 0.16413208955083283, 8.533516437148059e-06, 1.0633278401104519e-05, 17849, 0
187, 1.0000, 0.0004809612096323134, 146.84954237937927,11323, 0.9886768867688677, 0.8851408362388611, 0.9931449294090271, 0.000615993963230652, 0.301544735485707, 0.16423584783433912, 1.0645173822598775e-05, 1.0634467344845864e-05, 17849, 0
188, 1.0000, 0.0023570526087516243, 147.52905225753784,11361, 0.9886388863888639, 0.8851588368415833, 0.9933042526245117, 0.0006238545845962498, 0.3015366434321168, 0.162260692889096, 8.092060961750747e-06, 1.0347848992950123e-05, 17849, 0
189, 1.0000, 0.0005698292740491936, 148.2182161808014,11325, 0.9886748867488675, 0.885151207447052, 0.9932053685188293, 0.0006203882115548704, 0.30151264187804183, 0.16390712988485207, 2.4001550342378497e-05, 1.125612749725231e-05, 17849, 0
190, 1.0000, 0.00023213368247785543, 148.90418028831482,11326, 0.9886738867388674, 0.8851537108421326, 0.9931768774986267, 0.0006219507295078291, 0.30150630647692117, 0.1638657819778239, 6.335408237134743e-06, 1.0627413133177404e-05, 17849, 0
191, 1.0000, 0.00029072252258637775, 149.5856213569641,11314, 0.9886858868588686, 0.885160505771637, 0.9931704998016357, 0.0006218752635410794, 0.301495533655936, 0.1639890342865489, 1.0772811922632464e-05, 1.0641864262962883e-05, 17849, 0
192, 1.0000, 0.0017189018045426874, 150.97023344039917,11311, 0.9886888868888689, 0.8851746916770935, 0.9933164715766907, 0.0006228938316378847, 0.30148911022832015, 0.16244560263863966, 6.423431947177871e-06, 1.0117952970263106e-05, 17849, 0
193, 1.0000, 0.001192901022686398, 151.6654396057129,11311, 0.9886888868888689, 0.8851737976074219, 0.9932129383087158, 0.0006251118075482607, 0.3014762321012317, 0.16295210533641527, 1.2878125985771316e-05, 1.0364984517616233e-05, 17849, 0
194, 1.0000, 0.000220903691375836, 152.3539457321167,11312, 0.9886878868788688, 0.8851647973060608, 0.9930588006973267, 0.0006273571056190131, 0.30146235266474697, 0.16372470655302362, 1.3879430934171655e-05, 1.067207719410698e-05, 17849, 0
195, 1.0000, 0.00021830404382052656, 153.0644187927246,11309, 0.9886908869088691, 0.8851629495620728, 0.9930477738380432, 0.0006289876769846154, 0.3014555744073323, 0.16382063759714027, 6.778259509621076e-06, 1.0198490163835257e-05, 17849, 0
196, 1.0000, 0.00033267574541117115, 153.75387382507324,11300, 0.98869988699887, 0.8851696252822876, 0.9929721355438232, 0.000631183694625729, 0.3014357046006821, 0.16438140746346444, 1.9869810046591052e-05, 1.0901886713448484e-05, 17849, 0
197, 1.0000, 0.0011915067938854042, 154.45260572433472,11325, 0.9886748867488675, 0.8851704001426697, 0.9924643635749817, 0.0006356657539237637, 0.30141420928862406, 0.16655315148397748, 2.149531226242063e-05, 1.1667716660176682e-05, 17849, 0
198, 1.0000, 0.0014965737110507944, 155.82679057121277,11339, 0.9886608866088661, 0.885173499584198, 0.9927342534065247, 0.0006375365648414211, 0.30140379597066885, 0.1649229654843951, 1.0413316562540853e-05, 1.1535759516478011e-05, 17849, 0
199, 1.0000, 0.000929950166192638, 156.51886367797852,11308, 0.9886918869188692, 0.8851636052131653, 0.9925202131271362, 0.0006358962097520278, 0.3013946014583821, 0.1661833851627118, 9.194512319787851e-06, 1.127702243263709e-05, 17849, 0
200, 1.0000, 0.00040612588929568285, 157.20942282676697,11323, 0.9886768867688677, 0.8851607441902161, 0.9925789833068848, 0.0006374143525244862, 0.30138987236926035, 0.16574699368851778, 4.7290857613235815e-06, 1.0338385421601542e-05, 17849, 0
201, 1.0000, 0.0010676258523344836, 157.88261771202087,11334, 0.9886658866588666, 0.885152280330658, 0.9924882650375366, 0.0006390868754824105, 0.30138319936959185, 0.16603483439858494, 6.672995203460541e-06, 9.895540675133367e-06, 17849, 0
202, 1.0000, 0.0003459490424671295, 158.55558061599731,11345, 0.9886548865488655, 0.8851558566093445, 0.9925673604011536, 0.0006407126403142901, 0.3013726499801893, 0.1652165865410524, 1.0549396928682953e-05, 9.959059769026953e-06, 17849, 0
203, 1.0000, 0.0003431128671577164, 159.23189067840576,11345, 0.9886548865488655, 0.8851542472839355, 0.9925975799560547, 0.0006425824759996456, 0.30136409737474984, 0.16492200791058767, 8.552607606293616e-06, 9.808584991740018e-06, 17849, 0
204, 1.0000, 0.002866759541469825, 159.89952874183655,11395, 0.9886048860488605, 0.8851140141487122, 0.992259681224823, 0.0006530434272437593, 0.3013619618300004, 0.1673613117433237, 2.135541620817971e-06, 8.421637187652266e-06, 17849, 0
205, 1.0000, 0.00018585969600360132, 160.5844566822052,11359, 0.988640886408864, 0.8851449489593506, 0.992641806602478, 0.0006479603073982036, 0.3013321892209714, 0.16481145559947477, 2.977261034770029e-05, 9.555173257915258e-06, 17849, 0
206, 1.0000, 0.0005679348660379459, 161.2620334625244,11356, 0.9886438864388644, 0.8851382732391357, 0.9925958514213562, 0.0006481541046038102, 0.3013278860825006, 0.16502810349685773, 4.303141354466966e-06, 8.822532581443595e-06, 17849, 0
207, 1.0000, 0.0009619477758966631, 161.95653343200684,11343, 0.9886568865688656, 0.8851307034492493, 0.9926342368125916, 0.0006485559338210591, 0.30131540522820577, 0.16487261112659024, 1.2480849202578526e-05, 9.133944268220456e-06, 17849, 0
208, 1.0000, 0.0024206809541534773, 162.63458442687988,11373, 0.9886268862688626, 0.8851336240768433, 0.9931844472885132, 0.0006558854800094421, 0.30130747023962534, 0.161766696179154, 7.934986407831524e-06, 9.00631516217504e-06, 17849, 0
209, 1.0000, 0.0007923030183978163, 163.3178985118866,11360, 0.988639886398864, 0.8851299285888672, 0.9929564595222473, 0.0006563627980753626, 0.3012861186346963, 0.16337696970188845, 2.1351612118136742e-05, 9.81828181316385e-06, 17849, 0
210, 1.0000, 0.0006909525756554861, 163.98191475868225,11386, 0.9886138861388614, 0.885129988193512, 0.9929657578468323, 0.0006580627215439387, 0.3012771558376488, 0.16343206426634688, 8.962800283562888e-06, 9.729181739812902e-06, 17849, 0
211, 1.0000, 0.0019292646599923336, 165.36450672149658,11419, 0.9885808858088581, 0.8851557970046997, 0.9932344555854797, 0.0006642082261029089, 0.30126211054519497, 0.1619065914876058, 1.5045283505044083e-05, 1.016269102557154e-05, 17849, 0
212, 1.0000, 0.0012491739029098182, 166.03882265090942,11403, 0.9885968859688596, 0.8851398229598999, 0.9928034543991089, 0.0006638710692748672, 0.3012494983120448, 0.1645934877465669, 1.2612234969955338e-05, 1.0384535016954092e-05, 17849, 0
213, 1.0000, 0.00024759707743463803, 166.7232837677002,11414, 0.9885858858588585, 0.8851483464241028, 0.9929977655410767, 0.0006674096227669789, 0.3012416486198154, 0.16357365505645266, 7.849684981131588e-06, 1.009795828866035e-05, 17849, 0
214, 1.0000, 0.00045232818747550555, 167.41405367851257,11416, 0.9885838858388584, 0.885148286819458, 0.9929971694946289, 0.0006688974488654597, 0.3012366797616708, 0.16367971003439577, 4.9688694634397734e-06, 9.406671415617903e-06, 17849, 0
215, 1.0000, 0.0009292615323187997, 168.10771870613098,11409, 0.9885908859088591, 0.8851571083068848, 0.9930680990219116, 0.0006722691823387039, 0.30122119545026416, 0.16299428695086407, 1.548430527287259e-05, 9.887387362649307e-06, 17849, 0
216, 1.0000, 0.00048229176506568293, 168.78551650047302,11407, 0.9885928859288593, 0.8851538300514221, 0.9929238557815552, 0.0006746738038198282, 0.30121381186707247, 0.16383156802933685, 7.383590493736936e-06, 9.602850204667278e-06, 17849, 0
217, 1.0000, 0.00025458041422453707, 169.4736304283142,11393, 0.9886068860688607, 0.8851473331451416, 0.9928686022758484, 0.0006759183261874195, 0.3012071649517468, 0.16399624150663178, 6.646910120255978e-06, 9.255973861794479e-06, 17849, 0
218, 1.0000, 0.00043551908274999874, 170.14854335784912,11362, 0.9886378863788637, 0.8851567506790161, 0.9928796887397766, 0.0006771040402537279, 0.30119841725009544, 0.1641113200002788, 8.747699935141018e-06, 9.203844981308768e-06, 17849, 0
219, 1.0000, 0.0007197196515067878, 171.50595545768738,11354, 0.9886458864588646, 0.8851580619812012, 0.9927592873573303, 0.000676043660006121, 0.3011946058243266, 0.1649895275640278, 3.81143053512778e-06, 8.427158584798407e-06, 17849, 0
220, 1.0000, 0.00018474791676432987, 172.19282245635986,11337, 0.9886628866288663, 0.8851667642593384, 0.9928005933761597, 0.0006763691015000002, 0.3011914914351413, 0.16482299370789455, 3.1143850544035345e-06, 7.628695505801093e-06, 17849, 0
221, 1.0000, 0.0002083061926294884, 172.88811039924622,11315, 0.9886848868488685, 0.8851693272590637, 0.9928325414657593, 0.0006754963595661726, 0.30120142206177924, 0.16481103765558147, 1.0010565931750648e-08, 3.928720342899655e-06, 23115, 0
222, 1.0000, 0.0012614419001701312, 174.3088674545288,11307, 0.9886928869288693, 0.8851650357246399, 0.9927074909210205, 0.0006755090882253019, 0.3011947910380021, 0.1657468115753492, 6.631033109161244e-06, 4.13984540715831e-06, 23115, 0
223, 1.0000, 0.0002664785096844766, 175.03037858009338,11302, 0.9886978869788698, 0.8851737976074219, 0.9928872585296631, 0.0006755177461617562, 0.30118991066455053, 0.1645693136536565, 4.8803677294428915e-06, 4.208535220069783e-06, 23115, 0
224, 1.0000, 0.00023396803317069298, 175.7389657497406,11304, 0.9886958869588696, 0.8851754069328308, 0.9928907155990601, 0.0006755202881387727, 0.30118875321299204, 0.1645644099896194, 1.1574601336827861e-06, 3.6988649379181465e-06, 23115, 0
225, 1.0000, 0.0002072926391299638, 176.44278597831726,11286, 0.9887138871388714, 0.8851822018623352, 0.9929843544960022, 0.0006755800119110393, 0.301173110040435, 0.16439082243264333, 1.5643171843715553e-05, 4.272618413651619e-06, 23115, 0
226, 1.0000, 0.00021079329278325454, 177.15108132362366,11304, 0.9886958869588696, 0.8851690888404846, 0.9931361675262451, 0.000675662636116731, 0.30116174815955116, 0.16412844149247635, 1.1361875195847748e-05, 4.711613944982098e-06, 23115, 0
227, 1.0000, 0.0002140399190345931, 177.86241817474365,11316, 0.9886838868388684, 0.8851680159568787, 0.9931489825248718, 0.0006757614402771719, 0.3011511707389617, 0.16397286834828095, 1.0577425929192419e-05, 5.108468595957914e-06, 23115, 0
228, 1.0000, 0.00043989645157141704, 178.55717730522156,11317, 0.9886828868288683, 0.8851819038391113, 0.993306577205658, 0.0006759732701043276, 0.301136084977317, 0.1634672319661392, 1.5085753443166983e-05, 5.692700762592885e-06, 23115, 0
229, 1.0000, 0.00201004168048922, 179.25661826133728,11329, 0.988670886708867, 0.8852096199989319, 0.993154764175415, 0.0006763221139556904, 0.3011288236314046, 0.165945530189642, 7.261356380294792e-06, 5.832950559195097e-06, 23115, 0
230, 1.0000, 0.0020395615664001257, 179.9721794128418,11335, 0.9886648866488665, 0.885238766670227, 0.9936380982398987, 0.0006764012627880208, 0.3011284681686647, 0.16292851098278124, 3.5544556314937026e-07, 4.409372361227551e-06, 23115, 0
231, 1.0000, 0.0004529703884504689, 180.68565249443054,11325, 0.9886748867488675, 0.8852240443229675, 0.9934490919113159, 0.0006763287041555891, 0.3011218209854965, 0.16395609822396184, 6.64718882920079e-06, 4.594125973198264e-06, 23115, 0
232, 1.0000, 0.00019541030943688432, 181.39756655693054,11322, 0.9886778867788678, 0.8852180242538452, 0.9934240579605103, 0.0006763236692470105, 0.30112116167386577, 0.16407986551126058, 6.593178911717956e-07, 3.7834856901047456e-06, 23115, 0
233, 1.0000, 0.0001647476249542242, 182.1092426776886,11322, 0.9886778867788678, 0.8852143287658691, 0.9934165477752686, 0.0006763414510323606, 0.30111966170272153, 0.16412444277564858, 1.4999666990145322e-06, 3.449141788650156e-06, 23115, 0
234, 1.0000, 0.0005516374539737943, 182.8527388572693,11315, 0.9886848868488685, 0.8852018117904663, 0.9934002161026001, 0.0006765651506619684, 0.3011158771422168, 0.16409459803370227, 3.7845701673089316e-06, 3.481301195651034e-06, 23115, 0
235, 1.0000, 0.0004412542679145291, 184.25433588027954,11323, 0.9886768867688677, 0.8852072954177856, 0.9934008121490479, 0.0006765768478684598, 0.30111441313817405, 0.1643545200197172, 1.4639989533993258e-06, 3.1924309749612867e-06, 23115, 0
236, 1.0000, 0.0002290979968908498, 185.69534277915955,11315, 0.9886848868488685, 0.8852056860923767, 0.9934357404708862, 0.000676601612266106, 0.3011136180800879, 0.1639047864844122, 7.950691688907163e-07, 2.7781126731556265e-06, 23115, 0
237, 1.0000, 0.00035232691941020647, 186.4207239151001,11324, 0.9886758867588676, 0.8852044343948364, 0.9933955669403076, 0.0006766639160856389, 0.3011116083848223, 0.16431599117248027, 2.0096848142303614e-06, 2.689599808398549e-06, 23115, 0
238, 1.0000, 0.0011397813337806967, 187.13601183891296,11315, 0.9886848868488685, 0.8852039575576782, 0.9935398101806641, 0.0006768608996702804, 0.30110989715695824, 0.16293275489271983, 1.7112243410610795e-06, 2.5706893217301982e-06, 23115, 0
239, 1.0000, 0.00038911604159809206, 187.8394956588745,11313, 0.9886868868688687, 0.8852102160453796, 0.9934589862823486, 0.0006769628662812785, 0.30110561450314977, 0.16369845362959165, 4.282656566934051e-06, 2.7053032802046226e-06, 23115, 0
240, 1.0000, 0.00030847897871167073, 188.54333686828613,11310, 0.9886898868988689, 0.8852084875106812, 0.9934508204460144, 0.0006771047216492263, 0.30110257805286633, 0.16372895708561364, 3.0364455224085596e-06, 2.736723444007326e-06, 23115, 0
241, 1.0000, 0.0008425037651418343, 189.259379863739,11317, 0.9886828868288683, 0.8852342367172241, 0.9935566782951355, 0.0006778165758048451, 0.3010946030757609, 0.16315692331039733, 7.974978760261209e-06, 3.0456554784894923e-06, 23115, 0
242, 1.0000, 0.0011363655558476393, 189.97569799423218,11303, 0.9886968869688697, 0.8852194547653198, 0.993372917175293, 0.0006778081723672598, 0.30108909973591996, 0.1645399930251779, 5.503345135771109e-06, 3.2312858017771023e-06, 23115, 0
243, 1.0000, 0.00037057926362607963, 190.68968105316162,11395, 0.9886048860488605, 0.8852444291114807, 0.9934415221214294, 0.0006787058868872745, 0.30108165962069133, 0.16396492922854086, 7.440113256096392e-06, 3.512333854364047e-06, 23115, 0
244, 1.0000, 0.0007830177642323658, 191.42166113853455,11345, 0.9886548865488655, 0.8852357268333435, 0.9934170842170715, 0.0006783959121131225, 0.30107877721346155, 0.16447087052715986, 2.8824072876854068e-06, 3.4435924383459743e-06, 23115, 0
245, 1.0000, 0.0005818798487046146, 192.842942237854,11382, 0.9886178861788618, 0.8852384686470032, 0.993560791015625, 0.0006786672893322539, 0.30107590261957984, 0.16344816825911124, 2.874598537372375e-06, 3.3819586316419167e-06, 23115, 0
246, 1.0000, 0.000445699970618357, 193.5582001209259,11390, 0.988609886098861, 0.8852375149726868, 0.9935410022735596, 0.0006789146680305855, 0.3010739114476004, 0.1636617532708864, 1.9911660313343127e-06, 3.2074670924302363e-06, 23115, 0
247, 1.0000, 0.00015703783654461074, 194.27018904685974,11386, 0.9886138861388614, 0.8852444291114807, 0.99343341588974, 0.0006794445996619588, 0.3010672257989441, 0.1643657186454252, 6.6856437467843755e-06, 3.451916735959187e-06, 23115, 0
248, 1.0000, 0.00041654128964549003, 194.99039602279663,11367, 0.9886328863288633, 0.8852353692054749, 0.9933257699012756, 0.000679760985578754, 0.30106049636109344, 0.16488336125600153, 6.729444785913419e-06, 3.6902195368178035e-06, 23115, 0
249, 1.0000, 0.00029432393108391026, 195.68976402282715,11361, 0.9886388863888639, 0.8852390646934509, 0.9933926463127136, 0.000680270590658933, 0.30105372152482396, 0.16432984881572593, 6.774832225053817e-06, 3.921361113957082e-06, 23115, 0
250, 1.0000, 0.00018926358422311436, 196.39930891990662,11356, 0.9886438864388644, 0.885234534740448, 0.9933944344520569, 0.0006805226737058834, 0.30104859742996126, 0.1643500357640428, 5.124094168029725e-06, 4.0276791267861595e-06, 23115, 0
251, 1.0000, 0.0014181038774210115, 197.11445808410645,11328, 0.9886718867188672, 0.8852329254150391, 0.9933089017868042, 0.0006806264314778724, 0.3010462883596494, 0.1652058328163123, 2.3090773877409987e-06, 3.8097214813349342e-06, 23115, 0
252, 1.0000, 0.00021229321201708085, 197.8166971206665,11342, 0.9886578865788658, 0.8852344155311584, 0.9934263825416565, 0.0006808846734799397, 0.30104255297861315, 0.1643482068388304, 3.7353809428375406e-06, 3.8022213305728804e-06, 23115, 0
253, 1.0000, 0.0002539482463987549, 198.541264295578,11339, 0.9886608866088661, 0.8852341771125793, 0.9934619069099426, 0.0006809304351841672, 0.301041737226701, 0.1642003129470092, 8.157473221359623e-07, 3.2597869756038337e-06, 23115, 0
254, 1.0000, 0.00042957623017981323, 199.26961827278137,11354, 0.9886458864588646, 0.8852351903915405, 0.9934863448143005, 0.000681463737694006, 0.3010381705870928, 0.16393985798976018, 3.566639610652622e-06, 3.289244983688791e-06, 23115, 0
255, 1.0000, 0.00019536491783231748, 199.9718120098114,11376, 0.9886238862388624, 0.8852322697639465, 0.9933659434318542, 0.0006825022419479641, 0.30103263998917823, 0.16401591350942002, 5.530609172521572e-06, 3.4646861173144097e-06, 23115, 0
256, 1.0000, 0.0001989795865698111, 201.3758261203766,11350, 0.988649886498865, 0.8852262496948242, 0.9934223294258118, 0.0006821110616982757, 0.30102992605617945, 0.16381236729433094, 2.7139228030437224e-06, 3.381094079972773e-06, 23115, 0
257, 1.0000, 0.0004505515163508704, 202.07816624641418,11386, 0.9886138861388614, 0.8852322101593018, 0.9933746457099915, 0.0006831792177068028, 0.3010272540140137, 0.1643146722923152, 2.672041899687283e-06, 3.3024469976736136e-06, 23115, 0
258, 1.0000, 0.0007290371767914864, 203.48804831504822,11380, 0.988619886198862, 0.8852385878562927, 0.9934746623039246, 0.0006831451425379232, 0.3010252098353866, 0.16342361694636953, 2.044189727878898e-06, 3.147780137990963e-06, 23115, 0
259, 1.0000, 0.0003696990868227008, 204.19031643867493,11367, 0.9886328863288633, 0.8852402567863464, 0.9934700131416321, 0.0006833696818237684, 0.3010209883778847, 0.16370812002467014, 4.22145229928006e-06, 3.2415307088337763e-06, 23115, 0
260, 1.0000, 0.00022160425445345576, 204.89232730865479,11384, 0.9886158861588615, 0.8852443695068359, 0.9934484958648682, 0.0006838584068725408, 0.3010172965383763, 0.16409448219519124, 3.6918266640983965e-06, 3.2839705701452115e-06, 23115, 0
261, 1.0000, 0.0004832967326615618, 205.60577917099,11388, 0.9886118861188612, 0.885246753692627, 0.9935386776924133, 0.0006846656863529886, 0.3010106780706767, 0.16394855315726342, 6.618471386221625e-06, 3.522371028352536e-06, 23115, 0
262, 1.0000, 0.00021796688539736902, 206.30149626731873,11384, 0.9886158861588615, 0.8852473497390747, 0.9934840202331543, 0.0006851110718358792, 0.30100498042718304, 0.16448297084547128, 5.69764053376387e-06, 3.695907513920653e-06, 23115, 0
263, 1.0000, 0.00017371138486774561, 207.02142143249512,11384, 0.9886158861588615, 0.8852508068084717, 0.9935374855995178, 0.0006858176773375444, 0.30100188868956174, 0.1644636181457196, 3.0917471028901744e-06, 3.630524582126471e-06, 23115, 0
264, 1.0000, 0.0005949377504100404, 207.73731541633606,11369, 0.9886308863088631, 0.8852512240409851, 0.9936840534210205, 0.0006865727284870861, 0.3009997927935055, 0.16399441562592718, 2.0958884813793155e-06, 3.4364439171775345e-06, 23115, 0
265, 1.0000, 0.00036198690687912227, 208.4139313697815,11371, 0.9886288862888629, 0.8852496147155762, 0.9936416149139404, 0.0006867413662244687, 0.3009946261078639, 0.16412054938669426, 5.166692808589168e-06, 3.5794771849457953e-06, 23115, 0
266, 1.0000, 0.0008867978228996098, 209.08494234085083,11359, 0.988640886408864, 0.8852491974830627, 0.9934520125389099, 0.000687047123948663, 0.3009933540949383, 0.16522740338361042, 1.272014414799294e-06, 3.2276530284614537e-06, 23115, 0
267, 1.0000, 0.0003282911966074446, 209.74836134910583,11352, 0.9886478864788648, 0.8852551579475403, 0.9935380816459656, 0.0006872742756475122, 0.30099147345696997, 0.1647856978697617, 1.8806287562789237e-06, 3.057936516455629e-06, 23115, 0
268, 1.0000, 0.00021980518178961318, 210.44042038917542,11332, 0.9886678866788667, 0.8852549195289612, 0.9935410022735596, 0.0006874871940565959, 0.30099056107990635, 0.1646516226384111, 9.123799308285996e-07, 2.7095875676108837e-06, 23115, 0
269, 1.0000, 0.00021313033725165002, 211.16133046150208,11339, 0.9886608866088661, 0.8852595090866089, 0.9935724139213562, 0.0006878252424182333, 0.30098883718704683, 0.16448523248648822, 1.7238927976226393e-06, 2.5897861108244527e-06, 23115, 0
270, 1.0000, 0.00022398179063739398, 211.86054825782776,11371, 0.9886288862888629, 0.8852625489234924, 0.9936689734458923, 0.0006890910219907015, 0.3009877499877076, 0.16409434903957987, 1.0872104801440408e-06, 2.3744819395703044e-06, 23115, 0
271, 1.0000, 0.00017368057047450735, 213.29180932044983,11336, 0.9886638866388664, 0.8852607607841492, 0.9936707019805908, 0.0006883742809760438, 0.30098556126203724, 0.16428257563686266, 2.1887198043968326e-06, 2.3552173955823208e-06, 23115, 0
272, 1.0000, 0.00031834500542154536, 213.98863410949707,11341, 0.9886588865888659, 0.8852583765983582, 0.9935910105705261, 0.0006887688063599905, 0.3009840199514694, 0.16473900603081024, 1.5413063875757693e-06, 2.257443025338746e-06, 23115, 0
273, 1.0000, 0.00033473048711013905, 215.41476917266846,11327, 0.9886728867288673, 0.8852552175521851, 0.9936846494674683, 0.0006886294175812317, 0.3009830742951255, 0.16422644907504255, 9.456583660583107e-07, 2.069324240677759e-06, 23115, 0
274, 1.0000, 0.00023051266023916525, 216.11533403396606,11328, 0.9886718867188672, 0.8852552175521851, 0.9936677813529968, 0.0006888267924138366, 0.300981955972242, 0.16440417379914304, 1.1183239688739022e-06, 1.9458190639424972e-06, 23115, 0
275, 1.0000, 0.00017516983299664752, 216.8287751674652,11309, 0.9886908869088691, 0.8852521777153015, 0.9936863780021667, 0.000689047313069885, 0.30098023374682453, 0.1644337518526233, 1.7222225998092533e-06, 1.9222113488389112e-06, 23115, 0
276, 1.0000, 0.00013262074373747486, 217.54966616630554,11344, 0.9886558865588656, 0.885249674320221, 0.993691623210907, 0.0006900014634906721, 0.3009757476796921, 0.16443271097776954, 4.4860714673577995e-06, 2.0922214106796177e-06, 23115, 0
277, 1.0000, 0.0006482397318374445, 218.27581000328064,11369, 0.9886308863088631, 0.8852510452270508, 0.9936352372169495, 0.000691446325963255, 0.3009668917152287, 0.1645643501235114, 8.855962670140105e-06, 2.416965524158881e-06, 23115, 0
278, 1.0000, 0.00020876338528469092, 218.985004901886,11403, 0.9885968859688596, 0.8852518796920776, 0.993676483631134, 0.0006927249692147399, 0.30096283926474365, 0.1643529220730965, 4.052441324120526e-06, 2.5451599671999658e-06, 23115, 0
279, 1.0000, 0.0005252039184751919, 220.41250085830688,11395, 0.9886048860488605, 0.8852489590644836, 0.9935834407806396, 0.0006926228048805716, 0.300961633524098, 0.16501789963897182, 1.2057417461686093e-06, 2.3619407826567874e-06, 23115, 0
280, 1.0000, 0.00028650185449869927, 221.1415238380432,11401, 0.9885988859888599, 0.8852551579475403, 0.9936177730560303, 0.000693145667441067, 0.3009579613950331, 0.16472610431463935, 3.6721357127844634e-06, 2.468504804505936e-06, 23115, 0
281, 1.0000, 0.0002716762973622502, 221.85764288902283,11434, 0.9885658856588566, 0.885257363319397, 0.993634045124054, 0.0006944295391865845, 0.3009525832250609, 0.16462643361295137, 5.378165314207095e-06, 2.6684188131363805e-06, 23115, 0
282, 1.0000, 0.0017846627467942547, 222.5739517211914,11422, 0.9885778857788577, 0.8852693438529968, 0.9939720034599304, 0.0006972728663052196, 0.30094819837788106, 0.16317249310663215, 4.3848553605840834e-06, 2.804297738374141e-06, 23115, 0
283, 1.0000, 0.00033219951931482734, 223.27824068069458,11432, 0.9885678856788568, 0.8852660655975342, 0.9937753677368164, 0.00069763587307186, 0.30094199889959966, 0.1645175961603904, 6.1994684730781735e-06, 3.0358279504130782e-06, 23115, 0
284, 1.0000, 0.0002962373570593895, 223.98779702186584,11425, 0.9885748857488574, 0.8852654695510864, 0.9937695860862732, 0.0006974669374315245, 0.3009408464154664, 0.1644931474000284, 1.1524806399210163e-06, 2.755578600912991e-06, 23115, 0
285, 1.0000, 0.00036439439471827194, 224.70552492141724,11414, 0.9885858858588585, 0.8852638006210327, 0.9937713146209717, 0.0006977069677339359, 0.3009356718486541, 0.16430753951425256, 5.174570596899741e-06, 2.9348030028876862e-06, 23115, 0
286, 1.0000, 0.0008307803062658444, 225.41569876670837,11413, 0.9885868858688587, 0.8852447867393494, 0.9937928318977356, 0.000700344217929194, 0.3009274849784593, 0.16429884989895543, 8.186873307058917e-06, 3.251867684679278e-06, 23115, 0
287, 1.0000, 0.0003274417215253321, 226.12181973457336,11424, 0.9885758857588576, 0.8852458596229553, 0.9938132166862488, 0.0007008627344630888, 0.30092114063425485, 0.16391405267530487, 6.344338246033754e-06, 3.476627911903769e-06, 23115, 0
288, 1.0000, 0.0002729757180544097, 226.8448886871338,11415, 0.9885848858488585, 0.8852446675300598, 0.9937887787818909, 0.0007008725456988173, 0.3009192485106943, 0.16397778742785873, 1.8921308411190552e-06, 3.271429064343409e-06, 23115, 0
289, 1.0000, 0.00054330410504728, 227.5650336742401,11391, 0.9886088860888609, 0.8852503299713135, 0.9936590790748596, 0.0007018027662510255, 0.3009099213842635, 0.16447662271465516, 9.327124752545046e-06, 3.632775295829653e-06, 23115, 0
290, 1.0000, 0.000429711413443406, 228.9759156703949,11384, 0.9886158861588615, 0.8852503895759583, 0.993758499622345, 0.0007022173925511467, 0.3009081998736811, 0.16360741670287254, 1.7215096445033495e-06, 3.3713638677972477e-06, 23115, 0
291, 1.0000, 0.0003561724874265256, 229.71049761772156,11406, 0.9885938859388594, 0.8852512240409851, 0.9937329292297363, 0.0007027634708861757, 0.30090642848318283, 0.16364702945342785, 1.771388532301188e-06, 3.161232572038842e-06, 23115, 0
292, 1.0000, 0.00030816146433438934, 230.40376567840576,11430, 0.988569885698857, 0.8852469325065613, 0.993676483631134, 0.0007046405608091273, 0.30089932979913986, 0.1634643672316223, 7.098689359941179e-06, 3.427588053325909e-06, 23115, 0
293, 1.0000, 0.0004955467590900458, 231.09563064575195,11422, 0.9885778857788577, 0.8852494955062866, 0.9936584830284119, 0.0007055863622261395, 0.3008950382766912, 0.16347169004839632, 4.291521465915604e-06, 3.5055073926968687e-06, 23115, 0
294, 1.0000, 0.00022971153490353229, 231.80469846725464,11404, 0.9885958859588596, 0.8852522969245911, 0.9936363697052002, 0.0007063692840268798, 0.30089057062268787, 0.16409915496888888, 4.467665189467063e-06, 3.5915660737166273e-06, 23115, 0
295, 1.0000, 0.00013885614214156593, 232.51946425437927,11405, 0.9885948859488595, 0.885249137878418, 0.9936230182647705, 0.0007072124853303447, 0.30088813448638757, 0.16397554730024777, 2.4361203100897733e-06, 3.45481938468535e-06, 23115, 0
296, 1.0000, 0.0011664173140101912, 233.2327799797058,11389, 0.988610886108861, 0.8852521181106567, 0.9933978915214539, 0.0007084612517354378, 0.30088258170310234, 0.16510156695880865, 5.552785226403678e-06, 3.622712758029309e-06, 23115, 0
297, 1.0000, 0.00025122416729713364, 233.9451642036438,11409, 0.9885908859088591, 0.8852525949478149, 0.9934235215187073, 0.0007106211291441996, 0.30087626765981834, 0.1641284487773175, 6.314057111822535e-06, 3.829670073578378e-06, 23115, 0
298, 1.0000, 0.000256412107118177, 234.6531183719635,11422, 0.9885778857788577, 0.8852459788322449, 0.9934700131416321, 0.000710875181906081, 0.30087427889148055, 0.1641043116541296, 1.9887502550886005e-06, 3.586767697172574e-06, 23115, 0
299, 1.0000, 0.00035869358669363664, 235.3622603416443,11429, 0.9885708857088571, 0.8852401971817017, 0.9934107065200806, 0.0007130939317194849, 0.30086677069131995, 0.16422916811671556, 7.508210307538565e-06, 3.861771451913079e-06, 23115, 0
300, 1.0000, 0.00031911618816950687, 236.08327531814575,11446, 0.9885538855388554, 0.8852440714836121, 0.9933403134346008, 0.0007147268917115444, 0.3008597181569703, 0.1644736080629946, 7.052533272433603e-06, 4.101497255776024e-06, 23115, 0
301, 1.0000, 0.00021629022521767408, 236.79469656944275,11462, 0.9885378853788538, 0.885244607925415, 0.9932554364204407, 0.000716913871850021, 0.300854249201371, 0.1650557098164518, 5.468955456389146e-06, 4.221226164716165e-06, 23115, 0
302, 1.0000, 0.0008468947147743599, 237.4795503616333,11443, 0.9885568855688557, 0.8852531313896179, 0.9934700131416321, 0.0007171866053707248, 0.30085016887948235, 0.16389871690863128, 4.080335749556685e-06, 4.206920928633663e-06, 23115, 0
303, 1.0000, 0.0002246266471192253, 238.19899940490723,11445, 0.9885548855488555, 0.8852558135986328, 0.9933682680130005, 0.000718785252179687, 0.3008459168889135, 0.16460275216426115, 4.251977329228218e-06, 4.211404999787097e-06, 23115, 0
304, 1.0000, 0.00019628905058601337, 238.90258049964905,11438, 0.9885618856188562, 0.8852621912956238, 0.9933885931968689, 0.0007192352646591248, 0.3008425446552964, 0.16452004709936638, 3.3722319961460023e-06, 4.118850719703775e-06, 23115, 0
305, 1.0000, 0.0002570871987804751, 239.6024775505066,11437, 0.9885628856288563, 0.885261058807373, 0.9933403134346008, 0.0007209177941771718, 0.30083686638032603, 0.16476484495555227, 5.678283404808582e-06, 4.253242582365209e-06, 23115, 0
306, 1.0000, 0.00039970899895183003, 240.29209446907043,11446, 0.9885538855388554, 0.8852620720863342, 0.9933694005012512, 0.0007226353434840122, 0.3008313980909303, 0.16437909656764554, 5.46828725056514e-06, 4.361473820118236e-06, 23115, 0
307, 1.0000, 0.00026485115454118896, 240.9932336807251,11459, 0.9885408854088541, 0.8852571845054626, 0.993372917175293, 0.0007244145321786265, 0.30082722471402457, 0.16458509989406578, 4.173369190785259e-06, 4.3422879908986534e-06, 23115, 0
308, 1.0000, 0.00035926687438384084, 241.69955778121948,11455, 0.9885448854488544, 0.8852603435516357, 0.9934659600257874, 0.0007253408988010436, 0.3008228483510899, 0.1642848824937906, 4.376361602886902e-06, 4.345683379764156e-06, 23115, 0
309, 1.0000, 0.0009822564948622648, 242.40396666526794,11494, 0.9885058850588506, 0.8852503299713135, 0.9932711124420166, 0.0007290039487891798, 0.3008184688522225, 0.16567823897335746, 4.379498370732371e-06, 4.3490530963056625e-06, 23115, 0
310, 1.0000, 0.00017902110577296379, 243.09467554092407,11483, 0.9885168851688517, 0.8852590322494507, 0.9933816194534302, 0.0007290961920551409, 0.30081559398593405, 0.16503673413701192, 2.8748662317945595e-06, 4.172698474318783e-06, 23115, 0
311, 1.0000, 0.0002008064287965283, 243.8019163608551,11482, 0.9885178851788518, 0.8852576613426208, 0.9933816194534302, 0.0007293365048165566, 0.3008147435284705, 0.16513758376426724, 8.504604683823302e-07, 3.5591043051532945e-06, 23115, 0
312, 1.0000, 0.0004183686870794876, 244.51093649864197,11471, 0.9885288852888529, 0.8852683901786804, 0.9935712218284607, 0.000731048918584565, 0.3008063990234083, 0.16496956976352056, 8.344503365897982e-06, 3.875669129330915e-06, 23115, 0
313, 1.0000, 0.0002204301915334462, 245.22558975219727,11498, 0.9885018850188502, 0.885269820690155, 0.9936643242835999, 0.0007341599443515943, 0.30079931747461697, 0.16495196483066576, 7.081544285691965e-06, 4.116468740949638e-06, 23115, 0
314, 1.0000, 0.0003725936396211875, 245.9352467060089,11477, 0.9885228852288523, 0.8852625489234924, 0.9934136271476746, 0.0007346349511252788, 0.300789232132488, 0.1654469502263292, 1.0085348324972987e-05, 4.502372570338656e-06, 23115, 0
315, 1.0000, 0.00043104883249161786, 247.3466775417328,11531, 0.9884688846888469, 0.8852697610855103, 0.9937096834182739, 0.0007390977044638504, 0.30078221374177916, 0.1646692170840029, 7.018383590740029e-06, 4.70674854503204e-06, 23115, 0
316, 1.0000, 0.0015571204389303666, 248.0752923488617,11496, 0.9885038850388503, 0.8852530717849731, 0.9933967590332031, 0.0007388035447078893, 0.30078178122604654, 0.16592721797152754, 4.3253438042345493e-07, 3.7072422048844964e-06, 23115, 0
317, 1.0000, 0.0002727285567354762, 248.77884435653687,11508, 0.9884918849188492, 0.8852651119232178, 0.9936782717704773, 0.0007403790766592559, 0.30077661719865256, 0.1645154195136194, 5.164023017367736e-06, 3.832169248611996e-06, 23115, 0
318, 1.0000, 0.00025910057598788213, 249.49157333374023,11507, 0.9884928849288492, 0.885265588760376, 0.9936835169792175, 0.0007407076270372442, 0.3007759821231385, 0.16453370095803918, 6.3506940123359e-07, 3.201712504764679e-06, 23115, 0
319, 1.0000, 0.00039801048479469865, 250.20152020454407,11505, 0.9884948849488495, 0.8852660655975342, 0.9936707019805908, 0.0007426412062724208, 0.30077061200179883, 0.16487595076418515, 5.370113760783113e-06, 3.371649704823027e-06, 23115, 0
320, 1.0000, 0.0003850645256468182, 250.90958523750305,11503, 0.9884968849688497, 0.8852731585502625, 0.9937078952789307, 0.0007471270529070609, 0.30076299223557945, 0.16456234220892801, 7.619774037348481e-06, 3.658073371740609e-06, 23115, 0
321, 1.0000, 0.00027608252704843455, 251.59868741035461,11514, 0.9884858848588486, 0.8852663040161133, 0.9937538504600525, 0.0007498600439899869, 0.30075762427034913, 0.16466319388149345, 5.367964813263182e-06, 3.801089861847439e-06, 23115, 0
322, 1.0000, 0.00018384331023291203, 252.29212856292725,11517, 0.9884828848288483, 0.8852680325508118, 0.9937253594398499, 0.000752247929946888, 0.3007531365882769, 0.1647253161015605, 4.4876790522563326e-06, 3.864733059503163e-06, 23115, 0
323, 1.0000, 0.0012297297779529667, 253.0023114681244,11512, 0.9884878848788488, 0.8852614760398865, 0.9934031367301941, 0.0007550606439491736, 0.30074238191500935, 0.16612636105319462, 1.0754677272239999e-05, 4.281217482615173e-06, 23115, 0
324, 1.0000, 0.0013567550248346474, 253.724627494812,11545, 0.9884548845488454, 0.8852711915969849, 0.9935136437416077, 0.0007623185986864919, 0.30073458174480316, 0.16478868316106735, 7.800170488569957e-06, 4.545911438392808e-06, 23115, 0
325, 1.0000, 0.0006897073529561026, 254.44770455360413,11537, 0.9884628846288462, 0.8852713704109192, 0.9934746623039246, 0.0007618330677424143, 0.300730593643072, 0.1651863075580357, 3.988097403484492e-06, 4.4867869632977535e-06, 23115, 0
326, 1.0000, 0.00042174011473757777, 255.1584243774414,11546, 0.9884538845388454, 0.8852750062942505, 0.993479311466217, 0.0007635756228335197, 0.30072620171145725, 0.1651778963631059, 4.391931368585844e-06, 4.477209935923347e-06, 23115, 0
327, 1.0000, 0.0008314532899338409, 255.86710262298584,11603, 0.9883968839688397, 0.8852775692939758, 0.9933647513389587, 0.0007722180818099659, 0.30071897975459, 0.16493413439934426, 7.221956971725785e-06, 4.696477030736557e-06, 23115, 0
328, 1.0000, 0.00036063903048876955, 257.2996196746826,11592, 0.9884078840788408, 0.8852763175964355, 0.9932565689086914, 0.0007722512557270698, 0.3007092237255303, 0.1655913361404263, 9.756029925811482e-06, 5.052685825428775e-06, 23115, 0
329, 1.0000, 0.0007625208554709449, 258.70820569992065,11579, 0.9884208842088421, 0.8852793574333191, 0.9934130311012268, 0.0007713036587755036, 0.30070505678478876, 0.16482624121642897, 4.166942936367768e-06, 4.956234204901987e-06, 23115, 0
330, 1.0000, 0.001454641784319756, 259.4193608760834,11562, 0.9884378843788438, 0.8852695226669312, 0.9930576682090759, 0.0007706090554916245, 0.30070296689511206, 0.16692344490699818, 2.0898959278703444e-06, 4.54620593417937e-06, 23115, 0
331, 1.0000, 0.001376703148108376, 260.12823581695557,11551, 0.9884488844888449, 0.8852852582931519, 0.993415355682373, 0.0007744648365660847, 0.3006916534299025, 0.16431104062006166, 1.1313462002671137e-05, 4.9801651666027235e-06, 23115, 0
332, 1.0000, 0.0001811419075555717, 260.8248014450073,11548, 0.9884518845188451, 0.8852781653404236, 0.9932664632797241, 0.0007748967543063022, 0.3006864581650206, 0.16541170493009213, 5.195255788015274e-06, 5.0012672828655495e-06, 23115, 0
333, 1.0000, 0.0002022343267372467, 261.53184628486633,11554, 0.9884458844588446, 0.8852782845497131, 0.9932344555854797, 0.0007760523440382918, 0.3006844447139944, 0.16555573656531553, 2.013452626681289e-06, 4.566318500631586e-06, 23115, 0
334, 1.0000, 0.0011123870299691646, 262.243771314621,11583, 0.9884168841688417, 0.8852736949920654, 0.9932926297187805, 0.000783397707503358, 0.3006784078830361, 0.16506964600561222, 6.036833522904406e-06, 4.695593580076277e-06, 23115, 0
335, 1.0000, 0.0014178973359736597, 262.95041823387146,11542, 0.9884578845788458, 0.8852782845497131, 0.9931443333625793, 0.0007792123921574731, 0.30067419989873306, 0.16632064627410387, 4.207979475923107e-06, 4.644391391855391e-06, 23115, 0
336, 1.0000, 0.0004147182678201975, 263.67984533309937,11569, 0.9884308843088431, 0.8852787613868713, 0.9931658506393433, 0.0007851317895289227, 0.30066502499503783, 0.1657984565057928, 9.174913177978361e-06, 4.971599396457721e-06, 23115, 0
337, 1.0000, 0.0002946619937613941, 264.39791917800903,11556, 0.9884438844388443, 0.8852841854095459, 0.9931937456130981, 0.0007845845814094792, 0.3006614368408936, 0.1654729581684422, 3.58814963424825e-06, 4.812088085768407e-06, 23115, 0
338, 1.0000, 0.0009096635770335197, 265.10461235046387,11557, 0.9884428844288443, 0.8852867484092712, 0.9931140542030334, 0.000787528237430761, 0.3006543811144251, 0.16574757071370658, 7.05573401466042e-06, 4.999820717097017e-06, 23115, 0
339, 1.0000, 0.0008579737240788381, 265.8270332813263,11548, 0.9884518845188451, 0.885299563407898, 0.9933385848999023, 0.0007909536482251796, 0.30064848920310305, 0.16392766663787192, 5.891905941413089e-06, 5.082584048160579e-06, 23115, 0
340, 1.0000, 0.0001716251138057903, 266.533495426178,11545, 0.9884548845488454, 0.885294497013092, 0.9932600855827332, 0.0007922623698948171, 0.3006461900097836, 0.16447168573400642, 2.2991902194902103e-06, 4.694978442622125e-06, 23115, 0
341, 1.0000, 0.0001475671894665609, 267.2586045265198,11549, 0.9884508845088451, 0.8852920532226562, 0.9932618141174316, 0.0007932133384983827, 0.3006450066569349, 0.16446842013191684, 1.183362123569065e-06, 4.09055285548521e-06, 23115, 0
342, 1.0000, 0.0003581385976402081, 267.9568943977356,11562, 0.9884378843788438, 0.8853003978729248, 0.9932460784912109, 0.0007971217168780213, 0.30064054634537635, 0.16458265395903085, 4.4603094981332525e-06, 4.1261053018248185e-06, 23115, 0
343, 1.0000, 0.0004273753941197155, 268.6713695526123,11531, 0.9884688846888469, 0.8852946758270264, 0.9932984709739685, 0.000794903323529821, 0.3006339186533883, 0.16422726187436198, 6.62768844411632e-06, 4.326358311374165e-06, 23115, 0
344, 1.0000, 0.00028231362827656474, 269.37803840637207,11537, 0.9884628846288462, 0.8852932453155518, 0.9933804869651794, 0.0007998434024513704, 0.3006256965570461, 0.1642987939821128, 8.222087030218539e-06, 4.613265435643044e-06, 23115, 0
345, 1.0000, 0.001120426879177207, 270.0877993106842,11515, 0.9884848848488484, 0.8852896094322205, 0.9932559728622437, 0.0007970529561200528, 0.3006233835696149, 0.1652267550621985, 2.3129899486828975e-06, 4.3055136826743475e-06, 23115, 0
346, 1.0000, 0.00061827125698112, 271.4815113544464,11519, 0.9884808848088481, 0.8852987885475159, 0.9935287833213806, 0.0007988663174576977, 0.30061860265325774, 0.16380324525890502, 4.780924502678641e-06, 4.350845533075383e-06, 23115, 0
347, 1.0000, 0.00023809947800483555, 272.2045555114746,11524, 0.9884758847588476, 0.88530433177948, 0.9934996962547302, 0.0008004964892077568, 0.300616133974776, 0.1641435598724574, 2.468677862743629e-06, 4.111144489642107e-06, 23115, 0
348, 1.0000, 0.0001581840016327381, 272.904593706131,11522, 0.9884778847788478, 0.8853076696395874, 0.9934903979301453, 0.0008015329038376676, 0.3006140460063565, 0.16436259044686938, 2.0879646386862127e-06, 3.84183563519215e-06, 23115, 0
349, 1.0000, 0.000209468974752291, 273.61456084251404,11531, 0.9884688846888469, 0.8853132724761963, 0.9935421347618103, 0.0008043417037414555, 0.3006084300956952, 0.16428628764872472, 5.6159100684793906e-06, 3.990496341195023e-06, 23115, 0
350, 1.0000, 0.00043414001418729827, 274.3206651210785,11551, 0.9884488844888449, 0.8853324055671692, 0.9935439229011536, 0.0008122770039226117, 0.3006077125388835, 0.1643107226239886, 7.175623323307789e-07, 3.3613225460667167e-06, 23115, 0
351, 1.0000, 0.00021508895199671678, 275.7516860961914,11524, 0.9884758847588476, 0.8853135108947754, 0.9936038255691528, 0.0008083322958548036, 0.3006000064404742, 0.1641413209838182, 7.706089840686658e-06, 3.652099292004267e-06, 23115, 0
352, 1.0000, 0.00039193348051934395, 276.476674079895,11518, 0.9884818848188481, 0.8853240013122559, 0.9934572577476501, 0.0008105421434546338, 0.3005969896082711, 0.16474937711413812, 3.0168403595265403e-06, 3.5829731342971946e-06, 23115, 0
353, 1.0000, 0.0003218404815405294, 277.174880027771,11508, 0.9884918849188492, 0.8853214383125305, 0.9934676885604858, 0.000812410898999124, 0.3005915401857418, 0.16483711801656437, 5.449424717307583e-06, 3.7364077336859712e-06, 23115, 0
354, 1.0000, 0.0013486006178033865, 278.57448410987854,11505, 0.9884948849488495, 0.8853144645690918, 0.9936357736587524, 0.0008148482708989101, 0.3005877860724631, 0.16378112797759148, 3.7541172044353033e-06, 3.7381749148654296e-06, 23115, 0
355, 1.0000, 0.00046694439604001237, 279.2906081676483,11542, 0.9884578845788458, 0.8853185176849365, 0.9935229420661926, 0.0008194192950093315, 0.300581341499835, 0.16468311082150058, 6.444561311769181e-06, 3.947416870842671e-06, 23115, 0
356, 1.0000, 0.00028497355703823205, 279.98921632766724,11549, 0.9884508845088451, 0.8853188157081604, 0.9935055375099182, 0.0008203284482508385, 0.30057935535218117, 0.16475821865568088, 1.986156730693356e-06, 3.6853865391991814e-06, 23115, 0
357, 1.0000, 0.00014654874642747032, 280.6974792480469,11548, 0.9884518845188451, 0.8853200674057007, 0.9933874607086182, 0.0008236964399062954, 0.3005746950859182, 0.16504393864611425, 4.660257516386768e-06, 3.772903803619786e-06, 23115, 0
358, 1.0000, 0.00013092184760651372, 281.3918399810791,11542, 0.9884578845788458, 0.8853278756141663, 0.9933560490608215, 0.0008265539508004393, 0.30057087676557886, 0.16538191740673833, 3.818322847404243e-06, 3.777421289566583e-06, 23115, 0
359, 1.0000, 0.00037409342751197383, 282.1025969982147,11516, 0.9884838848388484, 0.8853220343589783, 0.9934543371200562, 0.0008309077501839692, 0.3005640141890361, 0.1654535503289024, 6.862576367339113e-06, 4.009817439484766e-06, 23115, 0
360, 1.0000, 0.0008278080323066653, 282.8093240261078,11519, 0.9884808848088481, 0.885323166847229, 0.9932955503463745, 0.0008345655890515856, 0.30055749226151784, 0.166378796189454, 6.52192716005251e-06, 4.209686306795366e-06, 23115, 0
361, 1.0000, 0.0005409384388560762, 284.23205399513245,11545, 0.9884548845488454, 0.8853271007537842, 0.9933868646621704, 0.0008374711637963684, 0.3005549776943672, 0.1656185868342098, 2.514561003030824e-06, 3.998259509513824e-06, 23115, 0
362, 1.0000, 0.00044920998955223275, 284.9268867969513,11546, 0.9884538845388454, 0.8853314518928528, 0.993430495262146, 0.0008378129743921146, 0.3005533720542579, 0.16555767432730045, 1.6056494085425754e-06, 3.6496309704278165e-06, 23115, 0
363, 1.0000, 0.000280563524335396, 285.601934671402,11563, 0.9884368843688437, 0.8853289484977722, 0.9935555458068848, 0.0008433106529012107, 0.30054454966332667, 0.1654037657983827, 8.822391446061673e-06, 3.986416670697972e-06, 23115, 0
364, 1.0000, 0.0004102885815097032, 286.2769637107849,11566, 0.9884338843388434, 0.8853382468223572, 0.9937061667442322, 0.0008467000678289513, 0.30053883413321764, 0.16479445676341192, 5.715539372286305e-06, 4.13266444075234e-06, 23115, 0
365, 1.0000, 0.00019815372785378146, 286.98284578323364,11569, 0.9884308843088431, 0.8853387236595154, 0.9936043620109558, 0.0008496916460501469, 0.30053239445187835, 0.16494028884107545, 6.439662785184819e-06, 4.320096437131309e-06, 23115, 0
366, 1.0000, 0.0006671895862880526, 287.6723346710205,11584, 0.9884158841588416, 0.8853474259376526, 0.9937660694122314, 0.0008553650843349323, 0.30052710581062647, 0.16399362757459235, 5.2886421311182374e-06, 4.408374844564831e-06, 23115, 0
367, 1.0000, 0.0005269490947864403, 289.04942774772644,11575, 0.9884248842488425, 0.8853393793106079, 0.9936061501502991, 0.0008549265526017644, 0.30052535495634236, 0.16489966912784115, 1.7508686613876279e-06, 4.019536909217325e-06, 23115, 0
368, 1.0000, 0.0004510807781104521, 289.74194049835205,11571, 0.9884288842888429, 0.8853364586830139, 0.9936282634735107, 0.0008554669329282458, 0.30052395439648205, 0.16482804800409895, 1.4005516593140754e-06, 3.6173316815279625e-06, 23115, 0
369, 1.0000, 0.0001524679769147294, 290.4458556175232,11540, 0.988459884598846, 0.8853408694267273, 0.9936253428459167, 0.0008567176292234588, 0.3005192722623316, 0.16487499136644196, 4.682142601131201e-06, 3.7118802981361854e-06, 23115, 0
370, 1.0000, 0.0001923875125939755, 291.16047167778015,11539, 0.9884608846088461, 0.8853393793106079, 0.9936479926109314, 0.0008602033839746203, 0.30051502854250134, 0.16472390614983626, 4.24371798707357e-06, 3.761917072955957e-06, 23115, 0
371, 1.0000, 0.0005257234693292142, 291.84637904167175,11564, 0.9884358843588436, 0.8853482007980347, 0.9936509132385254, 0.0008701319308593098, 0.300509521221776, 0.16522691005785548, 5.507305239016436e-06, 3.908068890855936e-06, 23115, 0
372, 1.0000, 0.0002072051305149128, 292.5717842578888,11545, 0.9884548845488454, 0.8853525519371033, 0.9936427474021912, 0.0008693906990630117, 0.3005034657026516, 0.16537176455857236, 6.0555231839454216e-06, 4.083016705569725e-06, 23115, 0
373, 1.0000, 0.0006470856746460848, 293.9834072589874,11541, 0.9884588845888459, 0.8853480815887451, 0.9935357570648193, 0.0008724270249085049, 0.3005019049786369, 0.16605239478715714, 1.560727297900133e-06, 3.7086491001546587e-06, 23115, 0
374, 1.0000, 0.0003069149991473613, 294.70149326324463,11547, 0.9884528845288453, 0.8853498101234436, 0.9936084747314453, 0.0008754426592335451, 0.3004998328881888, 0.16579311289395657, 2.0720869091106486e-06, 3.498927680433138e-06, 23115, 0
375, 1.0000, 0.0001332462158891982, 295.40425729751587,11549, 0.9884508845088451, 0.8853493332862854, 0.9936270713806152, 0.0008774088837811574, 0.30049830826249563, 0.16548025183253012, 1.524624436033406e-06, 3.2200139791812274e-06, 23115, 0
376, 1.0000, 0.000119100724494954, 296.1093292236328,11548, 0.9884518845188451, 0.8853519558906555, 0.9935857653617859, 0.0008790365576006157, 0.30049605301662674, 0.16544881347104246, 2.255255259486777e-06, 3.1073598635488806e-06, 23115, 0
377, 1.0000, 0.00028158036115482797, 296.8066921234131,11515, 0.9884848848488484, 0.8853443264961243, 0.9934287071228027, 0.0008847852796291324, 0.300490353306334, 0.16556832749581854, 5.699703254424815e-06, 3.3017000871903144e-06, 23115, 0
378, 1.0000, 0.00033697428880150255, 297.5117061138153,11539, 0.9884608846088461, 0.8853515386581421, 0.9935479760169983, 0.0008911359180485817, 0.300484758929335, 0.16529494890568347, 5.594374835049543e-06, 3.480478980156217e-06, 23115, 0
379, 1.0000, 0.0010174256308251393, 298.21065616607666,11576, 0.9884238842388424, 0.8853507041931152, 0.9933711290359497, 0.0008998412246909997, 0.3004818803727381, 0.166170634560784, 2.878558613139681e-06, 3.4150150457406072e-06, 23115, 0
380, 1.0000, 0.0002909404601753626, 298.9014711380005,11573, 0.9884268842688427, 0.8853616714477539, 0.9934659600257874, 0.0009007642109973729, 0.30047836566002706, 0.16561832539393057, 3.5147116034806025e-06, 3.4248561004572093e-06, 23115, 0
381, 1.0000, 0.00025038436913437913, 299.6093122959137,11582, 0.9884178841788418, 0.8853669166564941, 0.9934537410736084, 0.0009044373203657881, 0.3004765545023069, 0.1655969454900992, 1.8111610812221457e-06, 3.213466698659604e-06, 23115, 0
382, 1.0000, 0.00016018109456061646, 300.3340883255005,11583, 0.9884168841688417, 0.8853713274002075, 0.9934903979301453, 0.0009089632101134769, 0.30047221502903154, 0.16524555327021573, 4.339475553727379e-06, 3.3114648375718466e-06, 23115, 0
383, 1.0000, 0.00045876723690157746, 301.02050948143005,11550, 0.988449884498845, 0.8853855133056641, 0.9934961795806885, 0.0009114287966689417, 0.30046607295940697, 0.16559462556256913, 6.142070763770491e-06, 3.5224887494388743e-06, 23115, 0
384, 1.0000, 0.0003200433718375798, 302.4506573677063,11550, 0.988449884498845, 0.8853785991668701, 0.993433952331543, 0.0009153382136425501, 0.30046113356051285, 0.16515899407606366, 4.9393978858724985e-06, 3.6436114180699203e-06, 23115, 0
385, 1.0000, 0.0010532309892093675, 303.1607391834259,11577, 0.9884228842288423, 0.8853918313980103, 0.9932687878608704, 0.0009259906734994802, 0.3004579330896218, 0.16633775594546557, 3.200471170694552e-06, 3.5966670883182695e-06, 23115, 0
386, 1.0000, 0.0017424561233146878, 303.87151527404785,11579, 0.9884208842088421, 0.8853879570960999, 0.9935328364372253, 0.0009268518090899871, 0.30045584811925624, 0.16449714011115693, 2.0849653267207557e-06, 3.4058075233053795e-06, 23115, 0
387, 1.0000, 0.0007413429964209603, 304.60058212280273,11582, 0.9884178841788418, 0.8853877782821655, 0.9934293031692505, 0.0009295139029478587, 0.30045125574370823, 0.16522605163565723, 4.5923683446025265e-06, 3.5091486199630056e-06, 23115, 0
388, 1.0000, 0.00047731821330283477, 305.30005741119385,11580, 0.988419884198842, 0.8853884935379028, 0.9933909177780151, 0.0009304444272857777, 0.3004500648094311, 0.16538216193282, 1.1909460651549075e-06, 3.149711637753662e-06, 23115, 0
389, 1.0000, 0.00022813799323649126, 306.0037603378296,11597, 0.9884028840288402, 0.8853882551193237, 0.9933955669403076, 0.0009345751078379307, 0.3004471539809785, 0.16533475100986775, 2.910824875468343e-06, 3.124966193052962e-06, 23115, 0
390, 1.0000, 0.0004703931704197331, 307.38900232315063,11620, 0.988379883798838, 0.8853870034217834, 0.9934345483779907, 0.0009402557565042945, 0.30044566299287995, 0.1648586581428501, 1.490985019503288e-06, 2.9020715723258107e-06, 23115, 0
391, 1.0000, 0.00028732420244969177, 308.09053325653076,11604, 0.9883958839588396, 0.8853911757469177, 0.9933275580406189, 0.0009373029429159199, 0.30044395040773775, 0.16566095487823282, 1.7125835422571178e-06, 2.752976370416922e-06, 23115, 0
392, 1.0000, 0.0003609202972818182, 309.4655382633209,11631, 0.9883688836888369, 0.885392427444458, 0.9933694005012512, 0.0009465572732931204, 0.3004411130457697, 0.16511576593897598, 2.8373710312390443e-06, 2.7613016245116694e-06, 23115, 0
393, 1.0000, 0.0002355637303876451, 310.8679373264313,11613, 0.9883868838688387, 0.8853880167007446, 0.9933135509490967, 0.0009439805056135624, 0.30043965896512226, 0.16575635810405948, 1.454082330487605e-06, 2.5897709993787268e-06, 23115, 0
394, 1.0000, 0.00046851525926072153, 311.5828261375427,11622, 0.9883778837788378, 0.8853884339332581, 0.9934287071228027, 0.0009530373950122509, 0.3004363985608197, 0.16508220374897406, 3.2603971175104718e-06, 2.650100090888369e-06, 23115, 0
395, 1.0000, 0.0008691623341347671, 312.2763442993164,11619, 0.988380883808838, 0.8853858709335327, 0.993306040763855, 0.0009568361947029466, 0.30043441609595967, 0.16606008606144346, 1.982470221872923e-06, 2.574285536030625e-06, 23115, 0
396, 1.0000, 0.0005232448509785566, 312.98531436920166,11611, 0.9883888838888389, 0.8853884935379028, 0.9933624267578125, 0.0009568490233314892, 0.30043280004926803, 0.16574242913672196, 1.6160522834374191e-06, 2.4571778152785396e-06, 23115, 0
397, 1.0000, 0.00028056943935848486, 313.6821994781494,11605, 0.9883948839488395, 0.8853962421417236, 0.9934543371200562, 0.0009569959737771838, 0.30042994517069377, 0.16532434720396394, 2.8548658161930973e-06, 2.494316141055517e-06, 23115, 0
398, 1.0000, 0.00021115606819114652, 314.3913803100586,11599, 0.9884008840088401, 0.8854032754898071, 0.9934624433517456, 0.0009582824752941762, 0.3004268864299834, 0.1651878077469602, 3.058736398386941e-06, 2.5457195191870403e-06, 23115, 0
399, 1.0000, 0.0002851959884062874, 315.0957705974579,11590, 0.988409884098841, 0.8854023218154907, 0.9934502840042114, 0.0009613584279293909, 0.30042122143862776, 0.1652499475402649, 5.664998264764964e-06, 2.7577155968812244e-06, 23115, 0
400, 1.0000, 0.00035328887803458666, 315.7926354408264,11582, 0.9884178841788418, 0.885368824005127, 0.9934950470924377, 0.0009686811766494039, 0.3004211458207775, 0.16529229756997713, 7.561847625847662e-08, 1.924674622497718e-06, 23115, 0
401, 1.0000, 0.0008692977892435261, 317.173921585083,11593, 0.9884068840688407, 0.8853814005851746, 0.9934293031692505, 0.0009694670106539084, 0.3004174195996146, 0.16590723305406024, 3.7262254516390314e-06, 2.0561202050286047e-06, 23115, 0
402, 1.0000, 0.0002728478381567846, 317.8570444583893,11587, 0.9884128841288413, 0.8853834271430969, 0.993545651435852, 0.0009710191468113511, 0.30041512574596835, 0.16505296287716958, 2.2938516688886246e-06, 2.0787400517877663e-06, 23115, 0
403, 1.0000, 0.00018444522218342925, 318.54023456573486,11588, 0.9884118841188412, 0.8853858113288879, 0.9935357570648193, 0.0009712453814829525, 0.3004146359517523, 0.16512504845505502, 4.897986395357989e-07, 1.7989617232363436e-06, 23115, 0
404, 1.0000, 0.00014854707409561328, 319.23718643188477,11586, 0.9884138841388413, 0.8853846788406372, 0.9935083985328674, 0.000972034992173368, 0.3004132608318564, 0.1651624751443708, 1.3751120067073686e-06, 1.751271733674542e-06, 23115, 0
405, 1.0000, 0.00019496626244053093, 319.9326243400574,11567, 0.9884328843288432, 0.8853833675384521, 0.9933967590332031, 0.0009782810998349616, 0.30040622086933916, 0.16519719013894432, 7.039969703415139e-06, 2.0126824664104086e-06, 23115, 0
406, 1.0000, 0.0003584372600747083, 320.62553334236145,11567, 0.9884328843288432, 0.885392427444458, 0.9934624433517456, 0.000983782581159851, 0.3004019186666689, 0.16468706570957733, 4.302192773586455e-06, 2.17153444999124e-06, 23115, 0
407, 1.0000, 0.00032635593146489395, 321.33307433128357,11575, 0.9884248842488425, 0.885402262210846, 0.9932798147201538, 0.0009856610398319189, 0.3003983816344936, 0.1656065859501775, 3.537046082302542e-06, 2.2801011992179617e-06, 23115, 0
408, 1.0000, 0.0004928695728210055, 322.03984332084656,11578, 0.9884218842188421, 0.8854012489318848, 0.9933490753173828, 0.000987589695505959, 0.30039630192567246, 0.16521588398102036, 2.0797021291207862e-06, 2.2592215622614934e-06, 23115, 0
409, 1.0000, 0.000493652785039499, 322.7163681983948,11591, 0.9884088840888409, 0.8853906989097595, 0.9931879639625549, 0.0009912394172261242, 0.30039393673682946, 0.16609944454092143, 2.3651798424784154e-06, 2.2696001882677417e-06, 23115, 0
410, 1.0000, 0.00020093439798862784, 323.4139382839203,11591, 0.9884088840888409, 0.8853901624679565, 0.9932350516319275, 0.0009914614844311086, 0.3003931046879368, 0.16581933179144345, 8.3205468071057e-07, 2.0529085795844796e-06, 23115, 0
411, 1.0000, 0.0001820798241205101, 324.0999641418457,11588, 0.9884118841188412, 0.8853864073753357, 0.9932443499565125, 0.000992184518384992, 0.30039204576048983, 0.16572909467451072, 1.0589368719116088e-06, 1.921408270847602e-06, 23115, 0
412, 1.0000, 0.00024063961260666105, 324.7816684246063,11559, 0.9884408844088441, 0.8853754997253418, 0.9931239485740662, 0.0009953197118113587, 0.3003893487518647, 0.16607154046027806, 2.697003232521311e-06, 1.987677112319235e-06, 23115, 0
413, 1.0000, 0.00013873888940522502, 326.13937854766846,11560, 0.988439884398844, 0.8853781819343567, 0.9931303858757019, 0.000995312942282697, 0.3003879761716916, 0.1660601609766176, 1.3725804633435423e-06, 1.915424484187897e-06, 23115, 0
414, 1.0000, 0.0002141879801458944, 327.5216898918152,11549, 0.9884508845088451, 0.8853744268417358, 0.9931652545928955, 0.000995231431865592, 0.3003872170384585, 0.16595693521816765, 7.591352304547883e-07, 1.7461053611985936e-06, 23115, 0
415, 1.0000, 0.00025741863961637433, 328.9218647480011,11544, 0.9884558845588456, 0.885383129119873, 0.9932432174682617, 0.0009945003493965696, 0.3003865897284301, 0.16560930851456931, 6.272998263612273e-07, 1.576198529291924e-06, 23115, 0
416, 1.0000, 0.00027975943717811405, 329.6386797428131,11535, 0.9884648846488465, 0.8853732347488403, 0.9931896924972534, 0.0009956475001289032, 0.3003855845338159, 0.16578984597818486, 1.005199360082365e-06, 1.5068674317893e-06, 23115, 0
417, 1.0000, 0.0005493835164099902, 330.31621265411377,11536, 0.9884638846388464, 0.8853735327720642, 0.9932594895362854, 0.000997133433748205, 0.3003844234937356, 0.16516762667872503, 1.161038000019321e-06, 1.4680883260597823e-06, 23115, 0
418, 1.0000, 0.00017027747342154566, 331.0051476955414,11542, 0.9884578845788458, 0.8853793740272522, 0.993179202079773, 0.0009996423376957722, 0.30038293181549386, 0.16552818268090894, 1.4916861467151321e-06, 1.4704312110435199e-06, 23115, 0
419, 1.0000, 0.00013545095313560024, 331.7270483970642,11552, 0.9884478844788448, 0.8853766322135925, 0.9931233525276184, 0.0010021842322240257, 0.300382120262156, 0.16561283326984555, 8.115466018088213e-07, 1.3855799411465199e-06, 23115, 0
420, 1.0000, 0.0008174136751435872, 332.44999146461487,11567, 0.9884328843288432, 0.8853831887245178, 0.9931722283363342, 0.0010080412492753936, 0.3003801382968416, 0.16523563918063042, 1.981971818609818e-06, 1.4360784866497933e-06, 23115, 0
421, 1.0000, 0.0002320830576923154, 333.1449365615845,11552, 0.9884478844788448, 0.8853850960731506, 0.9930977821350098, 0.0010076457484797523, 0.3003782984731004, 0.16570469280214062, 1.8398223521343127e-06, 1.4721021524403214e-06, 23115, 0
422, 1.0000, 0.00017368067078256977, 333.83584856987,11543, 0.9884568845688457, 0.8853858709335327, 0.9930751323699951, 0.0010088612468162777, 0.30037708532175106, 0.16578235279962616, 1.213142013234414e-06, 1.443894018458927e-06, 23115, 0
423, 1.0000, 0.00040878457562677187, 335.21851539611816,11544, 0.9884558845588456, 0.8853866457939148, 0.9930785894393921, 0.0010118051022905117, 0.30037538111285117, 0.16542513015922714, 1.704215482234428e-06, 1.4680276523044172e-06, 23115, 0
424, 1.0000, 0.0004903599465733994, 335.90897727012634,11512, 0.9884878848788488, 0.8853802680969238, 0.99310302734375, 0.0010089811231292734, 0.30037433518171436, 0.16564811934997078, 1.045923763098866e-06, 1.419092862056665e-06, 23115, 0
425, 1.0000, 0.0002375906186526104, 336.59728717803955,11520, 0.988479884798848, 0.8853822946548462, 0.9931612014770508, 0.0010108326441571583, 0.30037303531533566, 0.16510631536990727, 1.299875331928213e-06, 1.4066948718803806e-06, 23115, 0
426, 1.0000, 0.00015463931155317923, 337.28737020492554,11507, 0.9884928849288492, 0.8853850364685059, 0.9931414127349854, 0.0010103738479627599, 0.30037230481415705, 0.16527835505317906, 7.305010414349056e-07, 1.3174738315515448e-06, 23115, 0
427, 1.0000, 0.0010277836266914086, 337.99778723716736,11504, 0.9884958849588495, 0.8853861689567566, 0.9932489991188049, 0.0010119746543453595, 0.3003717154280095, 0.1644543071026662, 5.893887102259576e-07, 1.215648390008162e-06, 23115, 0
428, 1.0000, 0.0004798447861258572, 338.6828303337097,11488, 0.9885118851188512, 0.8853826522827148, 0.993179202079773, 0.00101089916448774, 0.3003695298679674, 0.1650231889328073, 2.1855531521230986e-06, 1.2890902350660604e-06, 23115, 0
429, 1.0000, 0.0003820590405261795, 339.3758261203766,11485, 0.9885148851488514, 0.8853841423988342, 0.9931600093841553, 0.001010962486569223, 0.3003688901920963, 0.16517461211686482, 6.396907289429876e-07, 1.2018547725987995e-06, 23115, 0
430, 1.0000, 0.00027027538812041357, 340.08247208595276,11468, 0.9885318853188532, 0.8853843808174133, 0.9931588768959045, 0.001011310863786037, 0.3003667395109582, 0.16539037081611882, 2.1506757580391778e-06, 1.2738675864879112e-06, 23115, 0
431, 1.0000, 0.0005653393894446644, 340.80786633491516,11487, 0.9885128851288513, 0.8853955864906311, 0.9932734370231628, 0.001011333487952209, 0.30036656238190085, 0.1650882615507787, 1.7712329269947702e-07, 1.04577781889718e-06, 23115, 0
432, 1.0000, 0.0004007072540181093, 342.2343921661377,11484, 0.9885158851588516, 0.8853909969329834, 0.993245542049408, 0.0010125567851279869, 0.30036496736189455, 0.16490977583111238, 1.5950237222672747e-06, 1.0908679900207999e-06, 23115, 0
433, 1.0000, 0.0004306745753731574, 342.946408033371,11474, 0.9885258852588525, 0.8853875398635864, 0.9931565523147583, 0.0010123997912947884, 0.30036384881533973, 0.16522981399402714, 1.1185427225002265e-06, 1.0936043675604072e-06, 23115, 0
434, 1.0000, 0.00012598142514353637, 344.34128499031067,11472, 0.9885278852788528, 0.8853878378868103, 0.993118166923523, 0.001012346800492176, 0.3003633543367449, 0.16547548662777037, 4.944742006407488e-07, 1.010156298589449e-06, 23115, 0
435, 1.0000, 7.820460880940404e-05, 345.04749512672424,11474, 0.9885258852588525, 0.8853875994682312, 0.9931274652481079, 0.001012734920651501, 0.3003627734417467, 0.16537308386995378, 5.808985192312655e-07, 9.557839766187052e-07, 23115, 0
436, 1.0000, 0.00039615293089988006, 345.753427028656,11476, 0.9885238852388524, 0.8853853344917297, 0.9930611252784729, 0.00101466698940188, 0.30036141696815716, 0.16546943383879142, 1.356476915348459e-06, 9.898400267086466e-07, 23115, 0
437, 1.0000, 0.0003638655460600386, 346.4551818370819,11492, 0.9885078850788508, 0.8853892683982849, 0.9931175708770752, 0.0010156410822718363, 0.30036028976037343, 0.16497623477750822, 1.1272063542011601e-06, 1.0027873650882894e-06, 23115, 0
438, 1.0000, 0.0001445912499874782, 347.15743470191956,11477, 0.9885228852288523, 0.8853872418403625, 0.9930855631828308, 0.0010160887109217087, 0.3003594824959164, 0.16519532687980237, 8.072621081045561e-07, 9.812720407816708e-07, 23115, 0
439, 1.0000, 0.00019906727026012828, 347.8582806587219,11476, 0.9885238852388524, 0.8853872418403625, 0.9930896162986755, 0.0010167327502493074, 0.3003586919494818, 0.16512903550754965, 7.905470067459675e-07, 9.60291870144572e-07, 23115, 0
440, 1.0000, 0.0002422583090164128, 348.5853748321533,11469, 0.9885308853088531, 0.8853845596313477, 0.9929430484771729, 0.0010182462289022214, 0.30035589106537197, 0.1656900712429773, 2.8008873150797697e-06, 1.0687902679009303e-06, 23115, 0
441, 1.0000, 0.00014305054754946452, 349.3104887008667,11490, 0.988509885098851, 0.8853855133056641, 0.9929134249687195, 0.0010203286941647917, 0.3003540954551809, 0.1656336787904087, 1.79560656360378e-06, 1.1257043905379122e-06, 23115, 0
442, 1.0000, 9.001872111592604e-05, 349.9979908466339,11475, 0.9885248852488525, 0.8853918313980103, 0.992905855178833, 0.001021288271607197, 0.3003518374688523, 0.16556159266738096, 2.257989345721967e-06, 1.2068522731951835e-06, 23115, 0
443, 1.0000, 0.000360230818307472, 350.68849301338196,11511, 0.9884888848888489, 0.8853940367698669, 0.9929203987121582, 0.0010244264642392657, 0.30034975653736445, 0.1654428474385865, 2.080928385272962e-06, 1.2744253892605032e-06, 23115, 0
444, 1.0000, 0.00042883653551058145, 352.08700704574585,11503, 0.9884968849688497, 0.8853859901428223, 0.992842435836792, 0.0010254159119895744, 0.30034869868978004, 0.16598750773294021, 1.057846616026037e-06, 1.250907635837672e-06, 23115, 0
445, 1.0000, 0.0003210315416789687, 352.784166097641,11511, 0.9884888848888489, 0.8853901028633118, 0.9928598999977112, 0.0010267302136307216, 0.30034787767872817, 0.1659055769924159, 8.210110234441181e-07, 1.1993270197094455e-06, 23115, 0
446, 1.0000, 0.0001432855933432083, 353.4862051010132,11524, 0.9884758847588476, 0.8853928446769714, 0.9928273558616638, 0.0010282605118348026, 0.3003460709077995, 0.1659419504162113, 1.806771229018178e-06, 1.2494939938100225e-06, 23115, 0
447, 1.0000, 0.0004015737556208585, 354.1677339076996,11518, 0.9884818848188481, 0.8853933215141296, 0.9926568865776062, 0.0010316817677846007, 0.30034349410571964, 0.16640540826466788, 2.5768074044529854e-06, 1.343287432322481e-06, 23115, 0
448, 1.0000, 0.00029416296659933496, 354.86041593551636,11504, 0.9884958849588495, 0.8853916525840759, 0.9928790926933289, 0.0010326569271358692, 0.30034216110400325, 0.16543174162140376, 1.332998928182949e-06, 1.342255018535072e-06, 23115, 0
449, 1.0000, 0.00011753373814980432, 355.56933975219727,11506, 0.9884938849388494, 0.8853952884674072, 0.9927964806556702, 0.0010336167533813348, 0.3003410305509621, 0.1657510306153718, 1.1305510671522079e-06, 1.3194123692654899e-06, 23115, 0
450, 1.0000, 0.00048676220692589917, 356.2903835773468,11488, 0.9885118851188512, 0.8853949904441833, 0.9928901195526123, 0.0010335335473531122, 0.30034026395867425, 0.1652496710127557, 7.665933370315514e-07, 1.249680519998629e-06, 23115, 0
451, 1.0000, 0.0004634264820166771, 356.9996213912964,11473, 0.9885268852688527, 0.8853937983512878, 0.9929023385047913, 0.0010340791910457073, 0.30033886889258365, 0.1652138395014937, 1.3950542864238358e-06, 1.263508625042788e-06, 23115, 0
452, 1.0000, 0.0010508065688322784, 357.72959756851196,11460, 0.988539885398854, 0.8853794932365417, 0.9928691983222961, 0.0010366438176145263, 0.30033789020847146, 0.16558777929734453, 9.786998579897066e-07, 1.23164441634426e-06, 23115, 0
453, 1.0000, 0.00041310238014045513, 358.4367046356201,11449, 0.9885508855088551, 0.8853864073753357, 0.9929233193397522, 0.0010364714258515064, 0.3003350832637032, 0.16526161942537695, 2.8069325997970296e-06, 1.3373959587085545e-06, 23115, 0
454, 1.0000, 0.0002679741140935694, 359.16942262649536,11452, 0.9885478854788547, 0.8853906989097595, 0.9929500818252563, 0.0010369872908272395, 0.30033407950211016, 0.1651022921217672, 1.0037747948943299e-06, 1.2995638872214934e-06, 23115, 0
455, 1.0000, 0.00046634333005230637, 359.87313175201416,11480, 0.988519885198852, 0.8854047060012817, 0.9930180907249451, 0.00103991285168136, 0.3003321983946735, 0.16495958593345073, 1.8811058002388137e-06, 1.3485255935473005e-06, 23115, 0
456, 1.0000, 0.0003441790300394908, 361.19235157966614,11471, 0.9885288852888529, 0.8854035139083862, 0.9930826425552368, 0.0010392267020531934, 0.3003313518174513, 0.16455094051590471, 8.465750387376403e-07, 1.2871815908265492e-06, 23115, 0
457, 1.0000, 0.0001654457522314906, 361.8555827140808,11461, 0.9885388853888539, 0.8854038119316101, 0.9930570721626282, 0.0010391754821437549, 0.3003305180457478, 0.16479869389228433, 8.337696428828423e-07, 1.2324816041097732e-06, 23115, 0
458, 1.0000, 0.00018738476357198588, 362.5218777656555,11443, 0.9885568855688557, 0.8854024410247803, 0.9930216073989868, 0.0010393624992398505, 0.3003292932283117, 0.16520559234147614, 1.2248177068685528e-06, 1.2317130613752575e-06, 23115, 0
459, 1.0000, 0.00024131079772362233, 363.2286899089813,11440, 0.988559885598856, 0.8854027390480042, 0.9930570721626282, 0.0010396551585110055, 0.3003285630166896, 0.16512574446824463, 7.302094126027114e-07, 1.16896991675824e-06, 23115, 0
460, 1.0000, 0.00015848816784139405, 363.92236495018005,11431, 0.9885688856888569, 0.8854027986526489, 0.993030309677124, 0.0010398695410513317, 0.3003277987919426, 0.16514937129820118, 7.64226505023391e-07, 1.1203280532105511e-06, 23115, 0
461, 1.0000, 0.00015027588974920406, 364.6320698261261,11419, 0.9885808858088581, 0.8853933215141296, 0.9930093884468079, 0.0010406961429171115, 0.30032587676155986, 0.16525522862904712, 1.922030971990285e-06, 1.1824607339275738e-06, 23115, 0
462, 1.0000, 0.0006739630890738234, 365.3421058654785,11437, 0.9885628856288563, 0.885395348072052, 0.993090808391571, 0.001041434212349191, 0.3003254338943251, 0.16470810422873583, 4.4287200406945004e-07, 1.071854604491444e-06, 23115, 0
463, 1.0000, 0.0002631508643813438, 366.06048798561096,11433, 0.9885668856688566, 0.8853862881660461, 0.9929680824279785, 0.0010417482511929953, 0.30032377095542556, 0.16531392043454934, 1.6629387437072651e-06, 1.1199790921978887e-06, 23115, 0
464, 1.0000, 0.00015448654247145535, 366.76081705093384,11429, 0.9885708857088571, 0.885393500328064, 0.9929919242858887, 0.0010417375750428073, 0.3003231174078254, 0.16515005108363523, 6.535454930012286e-07, 1.0612470748468747e-06, 23115, 0
465, 1.0000, 0.00011757630125477318, 367.46549224853516,11423, 0.9885768857688577, 0.8853947520256042, 0.9929378628730774, 0.0010422273723592805, 0.30032213379272543, 0.16539139009093848, 9.836161554699352e-07, 1.0532159340324548e-06, 23115, 0
466, 1.0000, 0.0001321489828477966, 368.1745762825012,11428, 0.9885718857188572, 0.8854029178619385, 0.9929233193397522, 0.0010429047924085915, 0.3003206794275504, 0.16547403303288516, 1.4543566441704847e-06, 1.0877592140294982e-06, 23115, 0
467, 1.0000, 0.00034156403513646994, 368.86308240890503,11478, 0.9885218852188522, 0.8854029774665833, 0.9929227232933044, 0.0010448376979549977, 0.300320446423916, 0.16507201752603418, 2.3300184504027044e-07, 9.324282643760637e-07, 23115, 0
468, 1.0000, 0.00017535736633616603, 370.25458335876465,11455, 0.9885448854488544, 0.88541179895401, 0.992841899394989, 0.0010442524134105415, 0.30031836975142606, 0.16568418094744655, 2.0766829842422396e-06, 1.0101617204899147e-06, 23115, 0
469, 1.0000, 9.530915729008661e-05, 370.94778633117676,11443, 0.9885568855688557, 0.8854089975357056, 0.9928691983222961, 0.0010442235104910775, 0.3003178485459438, 0.16550837645153402, 5.2119884819124e-07, 9.454795964414209e-07, 23115, 0
470, 1.0000, 0.0002105474920992804, 371.6497015953064,11460, 0.988539885398854, 0.8854044079780579, 0.9928133487701416, 0.0010448591352614344, 0.3003171025314585, 0.16580498460820114, 7.460286726712617e-07, 9.233418006614651e-07, 23115, 0
471, 1.0000, 9.558994365265574e-05, 372.35330843925476,11450, 0.988549885498855, 0.8854084014892578, 0.9928052425384521, 0.0010453317526992745, 0.3003163262278517, 0.16587482683675533, 7.762945191669424e-07, 9.074629429543035e-07, 23115, 0
472, 1.0000, 4.872509520954163e-05, 373.0340836048126,11443, 0.9885568855688557, 0.885405957698822, 0.9927988052368164, 0.001045567940647321, 0.3003157214162779, 0.16584920958326088, 6.048143808556894e-07, 8.713812690640325e-07, 23115, 0
473, 1.0000, 0.0003367330572398482, 373.7298414707184,11405, 0.9885948859488595, 0.885401725769043, 0.9928273558616638, 0.0010458811392147645, 0.30031436656357424, 0.1658217204263144, 1.3548458107637273e-06, 9.107021995603324e-07, 23115, 0
474, 1.0000, 0.00029230825304608855, 374.4454445838928,11429, 0.9885708857088571, 0.8854158520698547, 0.9928680658340454, 0.0010472963344541062, 0.3003135841245074, 0.16534938890415732, 7.824358973507195e-07, 8.969817844886261e-07, 23115, 0
475, 1.0000, 0.00012725766547152988, 375.16266775131226,11434, 0.9885658856588566, 0.8854143619537354, 0.9928413033485413, 0.0010474862847289588, 0.3003130263967291, 0.16554700506247577, 5.577318532012931e-07, 8.553577726370357e-07, 23115, 0
476, 1.0000, 0.00011154717491945515, 375.878497838974,11431, 0.9885688856888569, 0.8854144215583801, 0.9928314089775085, 0.001047752435524821, 0.3003125035013432, 0.1655299763780864, 5.229033162579277e-07, 8.14282619681552e-07, 23115, 0
477, 1.0000, 0.00018685808767823314, 376.5890347957611,11425, 0.9885748857488574, 0.8854133486747742, 0.9928168654441833, 0.0010484261401916433, 0.30031107473324614, 0.165617500724215, 1.428764373034852e-06, 8.613778698886012e-07, 23115, 0
478, 1.0000, 0.00022901974841581674, 377.3186717033386,11454, 0.9885458854588546, 0.8854097723960876, 0.9928837418556213, 0.0010493712906917356, 0.30030840250585905, 0.16516475677502857, 2.6722192614236917e-06, 9.646317403648726e-07, 23115, 0
479, 1.0000, 0.0004213248859238981, 378.03546690940857,11493, 0.9885068850688506, 0.8854122757911682, 0.9928174614906311, 0.0010506948837219266, 0.30030700687080925, 0.165492239874189, 1.3956334906639611e-06, 1.0009272923951334e-06, 23115, 0
480, 1.0000, 8.919282994812585e-05, 378.71945881843567,11494, 0.9885058850588506, 0.8854153156280518, 0.992851734161377, 0.0010512038134551894, 0.30030568219073184, 0.16524200354952942, 1.3246925155696587e-06, 1.0293754028783907e-06, 23115, 0
481, 1.0000, 0.00038798053423614524, 379.4163167476654,11504, 0.9884958849588495, 0.8854167461395264, 0.9928465485572815, 0.0010520493086817228, 0.30030459799164033, 0.1654100047092901, 1.084187623123789e-06, 1.0347295510190167e-06, 23115, 0
482, 1.0000, 0.00013656936867589346, 380.1182737350464,11518, 0.9884818848188481, 0.8854228258132935, 0.9929389953613281, 0.0010528116806434364, 0.30030353147066075, 0.16491854596230796, 1.0665236432894076e-06, 1.0378658350444098e-06, 23115, 0
483, 1.0000, 0.00015806918304391428, 380.8263099193573,11514, 0.9884858848588486, 0.8854237198829651, 0.9929622411727905, 0.0010536109323788965, 0.30030266898489005, 0.16488602937977423, 8.624925766365088e-07, 1.0188321262660496e-06, 23115, 0
484, 1.0000, 0.0002750920725028024, 381.53305864334106,11537, 0.9884628846288462, 0.8854265213012695, 0.9929308891296387, 0.0010573000807487765, 0.3003010803130742, 0.1649092100234327, 1.5886721687619065e-06, 1.0651132725329055e-06, 23115, 0
485, 1.0000, 0.00021388218146235597, 382.9351885318756,11512, 0.9884878848788488, 0.8854209780693054, 0.9928866624832153, 0.0010558499509370647, 0.3002996390050444, 0.16494388252795156, 1.4412980158806654e-06, 1.0978211559488047e-06, 23115, 0
486, 1.0000, 0.00047715427553564647, 383.65071964263916,11505, 0.9884948849488495, 0.8854271769523621, 0.9928639531135559, 0.001057215022079565, 0.3002994615986809, 0.16527510171061624, 1.7741012775518428e-07, 9.149055814293978e-07, 23115, 0
487, 1.0000, 0.00016940127702700668, 384.3650875091553,11497, 0.9885028850288503, 0.8854225277900696, 0.9928651452064514, 0.0010563999101972999, 0.3002986199807265, 0.1651035654891089, 8.416128473576201e-07, 9.07297856761739e-07, 23115, 0
488, 1.0000, 0.00021203916645318882, 385.06010842323303,11483, 0.9885168851688517, 0.8854228258132935, 0.9928593039512634, 0.0010566151990095449, 0.30029823623144275, 0.1651957957904107, 3.8375215904995486e-07, 8.324918292309763e-07, 23115, 0
489, 1.0000, 0.0002460095586974148, 385.7665174007416,11447, 0.9885528855288553, 0.8854266405105591, 0.9928959608078003, 0.001057686387321599, 0.3002962030193183, 0.16507522299364916, 2.033218873931375e-06, 9.102493866249755e-07, 23115, 0
490, 1.0000, 0.00034656614969444404, 386.47228717803955,11444, 0.9885558855588555, 0.8854240775108337, 0.9928308129310608, 0.0010579896241795044, 0.30029519784217795, 0.1655738398274812, 1.0051768138952255e-06, 9.193240077744334e-07, 23115, 0
491, 1.0000, 0.00025864617424247187, 387.1834089756012,11429, 0.9885708857088571, 0.8854243755340576, 0.9927924275398254, 0.0010583470435695777, 0.30029364260691455, 0.1657477263119799, 1.555229555250115e-06, 9.68949608564111e-07, 23115, 0
492, 1.0000, 0.00027049322176182056, 387.87921595573425,11520, 0.988479884798848, 0.8854264616966248, 0.9927563667297363, 0.0010618705667551688, 0.3002912647768742, 0.16594794074002675, 2.377834351419139e-06, 1.0599594036166116e-06, 23115, 0
493, 1.0000, 0.00034396032050152894, 389.27979493141174,11492, 0.9885078850788508, 0.8854228258132935, 0.9927569627761841, 0.0010610693904710305, 0.3002889551578441, 0.16574360441875427, 2.3096159353919177e-06, 1.1458144256318318e-06, 23115, 0
494, 1.0000, 0.0003453893753657522, 389.9811990261078,11512, 0.9884878848788488, 0.8854305744171143, 0.9928284883499146, 0.0010629673860127536, 0.30028723504244353, 0.1652912892121061, 1.7201236901520645e-06, 1.1933252353970965e-06, 23115, 0
495, 1.0000, 0.00024268480955385072, 390.6820228099823,11503, 0.9884968849688497, 0.8854305148124695, 0.9928366541862488, 0.0010641809180457213, 0.3002855282270579, 0.16517141439385902, 1.7068026810229675e-06, 1.236805118665944e-06, 23115, 0
496, 1.0000, 0.0002220988030391731, 391.3636746406555,11509, 0.9884908849088491, 0.88543301820755, 0.9926522374153137, 0.001065552047698125, 0.3002840313027753, 0.16506101397592934, 1.4969281715293548e-06, 1.2606404632646815e-06, 23115, 0
497, 1.0000, 0.0009905529769963998, 392.0559837818146,11518, 0.9884818848188481, 0.8854326009750366, 0.9922497868537903, 0.001068888687820488, 0.30028363359531723, 0.16604910909508494, 3.977080108574782e-07, 1.1232813604885763e-06, 23115, 0
498, 1.0000, 0.0002879826265703024, 392.7687237262726,11514, 0.9884858848588486, 0.8854337334632874, 0.9923282861709595, 0.0010682319460112789, 0.30028188538327316, 0.16550157650927216, 1.748210005869666e-06, 1.174083696105105e-06, 23115, 0
499, 1.0000, 0.0002302059959120611, 393.47523975372314,11516, 0.9884838848388484, 0.885430634021759, 0.9923375844955444, 0.0010685719237443288, 0.3002814975425776, 0.16546524446123903, 3.8783856914914594e-07, 1.0509795150133078e-06, 23115, 0
500, 1.0000, 0.0004167509390521196, 394.18391489982605,11549, 0.9884508845088451, 0.8854293823242188, 0.9923434257507324, 0.0010713555171426128, 0.3002802240792655, 0.16548367347284218, 1.2734694773142152e-06, 1.0713556888572988e-06, 23115, 0
501, 1.0000, 0.00014769811446598553, 394.8815128803253,11526, 0.9884738847388473, 0.8854327201843262, 0.9923980832099915, 0.0010707886322487432, 0.3002795677040225, 0.16501354372045773, 6.563752772970055e-07, 1.0201300329348672e-06, 23115, 0
502, 1.0000, 0.00014496371298060648, 395.5758321285248,11545, 0.9884548845488454, 0.8854308128356934, 0.9923852682113647, 0.0010735105768249263, 0.30027849111299204, 0.16514605010386138, 1.076588175219495e-06, 1.0256399780268278e-06, 23115, 0
503, 1.0000, 0.0001913808079591028, 396.94512605667114,11531, 0.9884688846888469, 0.8854331970214844, 0.9924236536026001, 0.0010727816797340421, 0.3002779448783637, 0.1649884713054638, 5.4623631834394e-07, 9.630160024468172e-07, 23115, 0
504, 1.0000, 0.00014316588603000523, 398.32636618614197,11535, 0.9884648846488465, 0.885432779788971, 0.992387056350708, 0.0010735617391811412, 0.3002776405505915, 0.16527012749718664, 3.043311483930111e-07, 8.58232178590299e-07, 23115, 0
505, 1.0000, 0.00010774767362226487, 399.024533033371,11521, 0.9884788847888479, 0.8854327201843262, 0.9923946261405945, 0.0010741256847730443, 0.300277195618073, 0.1651959775213937, 4.449336842848872e-07, 8.036627574438565e-07, 23115, 0
506, 1.0000, 6.70355238674194e-05, 399.71658301353455,11506, 0.9884938849388494, 0.885431706905365, 0.9924120306968689, 0.0010751476651107757, 0.30027653645620855, 0.16512793712483212, 6.59158609084276e-07, 7.878897520005991e-07, 23115, 0
507, 1.0000, 0.0004072941907065758, 400.4048068523407,11459, 0.9885408854088541, 0.8854312896728516, 0.9923824071884155, 0.0010754687017308275, 0.3002749115578868, 0.16525126213909394, 1.6248977220412186e-06, 8.470352993715915e-07, 23115, 0
508, 1.0000, 0.00011504786493687307, 401.10659885406494,11444, 0.9885558855588555, 0.8854349255561829, 0.9924440383911133, 0.0010759589377262054, 0.30027375079159196, 0.16495811073567623, 1.1607663678026015e-06, 8.741497550059418e-07, 23115, 0
509, 1.0000, 0.00015857362540799762, 401.82161688804626,11443, 0.9885568855688557, 0.8854321837425232, 0.9924184679985046, 0.0010751009582728724, 0.30027300591960726, 0.16515005740242236, 7.448747746940931e-07, 8.602715941133811e-07, 23115, 0
510, 1.0000, 0.00023558240104074564, 402.52283811569214,11457, 0.9885428854288543, 0.8854324221611023, 0.9924533367156982, 0.0010751185339267322, 0.3002724530563868, 0.1648526873633982, 5.528591169312591e-07, 8.230637454122494e-07, 23115, 0
511, 1.0000, 0.00017915906356398773, 403.2493278980255,11463, 0.9885368853688536, 0.8854331970214844, 0.9924381971359253, 0.0010752642364506722, 0.3002715560391976, 0.1649567477610395, 8.970263693508507e-07, 8.301769021838019e-07, 23115, 0
512, 1.0000, 0.00016815138045904305, 403.96166801452637,11479, 0.9885208852088521, 0.8854308724403381, 0.9923608899116516, 0.0010758447350281144, 0.3002692739241191, 0.1653843484667013, 2.2821185421406653e-06, 9.185174285464133e-07, 23115, 0
513, 1.0000, 0.0005355949438441008, 404.6525340080261,11455, 0.9885448854488544, 0.8854315280914307, 0.9924504160881042, 0.0010764559721600558, 0.30026909448985406, 0.16486322977471043, 1.7941585511715985e-07, 7.801259835136279e-07, 23115, 0
514, 1.0000, 0.0002637072396713633, 405.348925113678,11465, 0.9885348853488535, 0.8854280710220337, 0.9923561811447144, 0.0010763741486312269, 0.30026789998930037, 0.16542791235010154, 1.1945053483009005e-06, 8.140799875588157e-07, 23115, 0
515, 1.0000, 0.00013755710607506617, 406.06780338287354,11459, 0.9885408854088541, 0.8854284286499023, 0.9923771619796753, 0.0010763145252739347, 0.3002675544071162, 0.16531277794171476, 3.4558822986641147e-07, 7.472333814578005e-07, 23115, 0
516, 1.0000, 0.00018501936336244153, 406.75550746917725,11445, 0.9885548855488555, 0.8854278922080994, 0.992378294467926, 0.0010750680271819268, 0.30027960852276436, 0.16536631063199655, 3.2787577652904076e-09, 4.3419175453188355e-07, 23253, 0
517, 1.0000, 0.0001739658881583614, 407.47382164001465,11443, 0.9885568855688557, 0.8854310512542725, 0.9924062490463257, 0.0010750654741084925, 0.30027925320706256, 0.16514505531615495, 3.5531951975142917e-07, 4.255742292190447e-07, 23253, 0
518, 1.0000, 0.00011328814159436208, 408.1587076187134,11441, 0.9885588855888559, 0.885432779788971, 0.992387056350708, 0.0010750616523247493, 0.30027886619287686, 0.16524931307032031, 3.8701687737896506e-07, 4.215516364651055e-07, 23253, 0
519, 1.0000, 0.000109680801303413, 408.8541142940521,11423, 0.9885768857688577, 0.8854378461837769, 0.9923538565635681, 0.0010750443881246477, 0.3002781013225544, 0.16538927775658865, 7.648743782784351e-07, 4.4742960122281483e-07, 23253, 0
520, 1.0000, 0.00013300586919272886, 409.5486762523651,11411, 0.9885888858888588, 0.885437548160553, 0.9924271702766418, 0.0010750225322314934, 0.30027742351555814, 0.165102692501301, 6.777954003611697e-07, 4.6640382493334634e-07, 23253, 0
521, 1.0000, 6.936971992352767e-05, 410.2466013431549,11394, 0.9886058860588606, 0.8854395151138306, 0.9923974871635437, 0.0010750014492348053, 0.30027694615923256, 0.16522605685203703, 4.773611075870043e-07, 4.67488138737198e-07, 23253, 0
522, 1.0000, 6.842613175799228e-05, 410.94544553756714,11373, 0.9886268862688626, 0.8854383826255798, 0.9924015998840332, 0.0010749704967406644, 0.30027624312108286, 0.16516635318814518, 7.030420270948134e-07, 4.869581798033552e-07, 23253, 0
523, 1.0000, 0.0009364004308824045, 411.64816069602966,11330, 0.988669886698867, 0.8854286074638367, 0.9922485947608948, 0.0010748900817601447, 0.3002762271835828, 0.16608344731726468, 1.5932726971090716e-08, 3.4591668492974254e-07, 23253, 0
524, 1.0000, 0.00021839577301055793, 412.34011340141296,11330, 0.988669886698867, 0.8854354023933411, 0.9923183917999268, 0.0010748891859776646, 0.3002749921390505, 0.16556102589939936, 1.2350546660377937e-06, 3.9286467225559425e-07, 23253, 0
525, 1.0000, 0.00012696027139250736, 413.03739070892334,11332, 0.9886678866788667, 0.8854365348815918, 0.9923352599143982, 0.0010748811647043493, 0.30027482939217, 0.16548721574234607, 1.6274153535889013e-07, 3.5972325992898975e-07, 23253, 0
526, 1.0000, 6.0170980791391464e-05, 413.74443554878235,11326, 0.9886738867388674, 0.8854374289512634, 0.9923428297042847, 0.0010748502270298114, 0.30027451488274565, 0.1654484113650186, 3.1450574133895515e-07, 3.5492331257117e-07, 23253, 0
527, 1.0000, 0.00013636595110905618, 414.44455552101135,11351, 0.9886488864888648, 0.8854390978813171, 0.9923492074012756, 0.001074810142918504, 0.30027429111734, 0.16541388922726497, 2.2376357855513618e-07, 3.389221974020696e-07, 23253, 0
528, 1.0000, 3.834358665203241e-05, 415.12998628616333,11343, 0.9886568865688656, 0.8854397535324097, 0.9923509955406189, 0.0010747976124776265, 0.30027387515871296, 0.16540458558379928, 4.159625390243171e-07, 3.459357409266838e-07, 23253, 0
529, 1.0000, 6.646802942463454e-05, 415.8389172554016,11334, 0.9886658866588666, 0.885441780090332, 0.9923800826072693, 0.0010747256114266002, 0.30027323711116094, 0.16534149716441257, 6.380447938325595e-07, 3.6777398681023537e-07, 23253, 0
530, 1.0000, 0.0002554777667167985, 417.2523033618927,11330, 0.988669886698867, 0.8854381442070007, 0.9923486709594727, 0.0010746488225165127, 0.30027277518618734, 0.16561379472799137, 4.6192318825521994e-07, 3.7625292371374767e-07, 23253, 0
531, 1.0000, 0.0003222310126859377, 417.9530313014984,11304, 0.9886958869588696, 0.8854411840438843, 0.992460310459137, 0.0010745206749306515, 0.3002723231439586, 0.16500742720001113, 4.520480824665718e-07, 3.832219338710914e-07, 23253, 0
532, 1.0000, 7.788561204992188e-05, 418.65528440475464,11303, 0.9886968869688697, 0.8854365944862366, 0.992378294467926, 0.001074514168316378, 0.3002718084780898, 0.1654061377197634, 5.146735351235776e-07, 3.9469216563972017e-07, 23253, 0
533, 1.0000, 7.817650294423019e-05, 419.33974862098694,11298, 0.9887018870188702, 0.8854361176490784, 0.9923864603042603, 0.001074488438566431, 0.3002716297147872, 0.16532879786285976, 1.787589385959798e-07, 3.6463590634244074e-07, 23253, 0
534, 1.0000, 0.00020328165376412295, 420.0278196334839,11280, 0.9887198871988719, 0.8854329586029053, 0.9923445582389832, 0.0010743905844653472, 0.3002708186856972, 0.1654755760005407, 8.11015176127583e-07, 3.949811655668568e-07, 23253, 0
535, 1.0000, 7.132632963775653e-05, 420.7176296710968,11273, 0.9887268872688727, 0.8854358792304993, 0.9923538565635681, 0.0010743450851633282, 0.30027024622970555, 0.16538323546324277, 5.724634372095139e-07, 4.099147291212107e-07, 23253, 0
536, 1.0000, 0.00010739142838413852, 421.393860578537,11290, 0.988709887098871, 0.8854371309280396, 0.9924027323722839, 0.0010742028755936594, 0.30026945771014885, 0.1652313757355027, 7.885167848109553e-07, 4.376281659340804e-07, 23253, 0
537, 1.0000, 0.00014625009501790037, 422.09723830223083,11331, 0.9886688866888669, 0.8854392766952515, 0.992448091506958, 0.0010740054152493094, 0.3002686136885531, 0.1652384294196307, 8.440275510168682e-07, 4.673372529027561e-07, 23253, 0
538, 1.0000, 0.0003157196799641926, 422.8069715499878,11279, 0.9887208872088721, 0.8854381442070007, 0.9925004243850708, 0.0010740371977586956, 0.3002677904528841, 0.16480537848532928, 8.232291208165599e-07, 4.945605078679255e-07, 23253, 0
539, 1.0000, 0.0002809910419480084, 423.50369930267334,11285, 0.9887148871488715, 0.8854360580444336, 0.9924545288085938, 0.0010738603565364324, 0.3002670349493327, 0.16510925192438494, 7.555063887276781e-07, 5.159662614512516e-07, 23253, 0
540, 1.0000, 7.288282048078462e-05, 424.20151138305664,11249, 0.9887508875088751, 0.8854357004165649, 0.9924643635749817, 0.0010738818492922917, 0.3002666919954974, 0.16494617185098995, 3.429608678717777e-07, 4.953174528921249e-07, 23253, 0
541, 1.0000, 0.0002102110272794407, 424.89811420440674,11278, 0.9887218872188722, 0.8854361772537231, 0.9924527406692505, 0.0010738228317644137, 0.3002664334316709, 0.16503424442308884, 2.5855954738362996e-07, 4.641424878029909e-07, 23253, 0
542, 1.0000, 0.00010264699295640932, 425.60056138038635,11315, 0.9886848868488685, 0.8854362964630127, 0.992514967918396, 0.0010736764429178512, 0.30026570997948665, 0.16473846076419793, 7.234467791494836e-07, 4.852067700530191e-07, 23253, 0
543, 1.0000, 0.00015696207644721113, 426.3024251461029,11308, 0.9886918869188692, 0.8854365944862366, 0.992526650428772, 0.0010736044522503116, 0.30026527402770753, 0.16471019572507548, 4.359710766843605e-07, 4.800427715887535e-07, 23253, 0
544, 1.0000, 0.00040642477747123904, 427.00522446632385,11280, 0.9887198871988719, 0.8854311108589172, 0.9924259781837463, 0.0010734507418014136, 0.3002643880736381, 0.16539009631931503, 8.85946675910354e-07, 5.103788856972718e-07, 23253, 0
545, 1.0000, 0.00015960913664420177, 427.7055244445801,11293, 0.9887068870688707, 0.8854339718818665, 0.9924859404563904, 0.0010733968142016988, 0.3002636326839372, 0.1651063382014169, 7.553929394221726e-07, 5.307875425934232e-07, 23253, 0
546, 1.0000, 0.00011035834933472795, 428.39309525489807,11279, 0.9887208872088721, 0.8854349851608276, 0.9924725294113159, 0.0010733282239261596, 0.3002627709309904, 0.1651525857307444, 8.617395636512093e-07, 5.571424538638945e-07, 23253, 0
547, 1.0000, 0.0004457697403649532, 429.0813262462616,11314, 0.9886858868588686, 0.8854389786720276, 0.9924178719520569, 0.0010729726390100358, 0.3002621137980401, 0.16560752058215059, 6.571362924923108e-07, 5.664155565564042e-07, 23253, 0
548, 1.0000, 9.935698034213136e-05, 430.4606423377991,11277, 0.9887228872288722, 0.8854426741600037, 0.9924335479736328, 0.0010730451349189622, 0.30026136227305233, 0.16528996401521162, 7.515168089500257e-07, 5.826604304031931e-07, 23253, 0
549, 1.0000, 0.00011514651008500199, 431.11814427375793,11279, 0.9887208872088721, 0.8854427337646484, 0.9924294948577881, 0.0010730099297992508, 0.3002611904248324, 0.16535214362956713, 1.718576351228407e-07, 5.156925482621621e-07, 23253, 0
550, 1.0000, 0.00013445329453040113, 431.78353333473206,11288, 0.9887118871188711, 0.8854392170906067, 0.9924254417419434, 0.001072873090265942, 0.30026027400073824, 0.16524101294120952, 9.164344043632866e-07, 5.462128447663637e-07, 23253, 0
551, 1.0000, 0.00023471058857353286, 432.4458074569702,11249, 0.9887508875088751, 0.8854353427886963, 0.9924073815345764, 0.0010727704642647235, 0.3002594268830961, 0.1654244883063104, 8.471069796733843e-07, 5.707153374106068e-07, 23253, 0
552, 1.0000, 8.360145281300708e-05, 433.1934881210327,11246, 0.9887538875388754, 0.8854370713233948, 0.9924376606941223, 0.0010727285162016246, 0.30025896724425555, 0.1651834806097729, 4.59640090100244e-07, 5.584951160817687e-07, 23253, 0
553, 1.0000, 5.5812935740492396e-05, 433.9248650074005,11234, 0.9887658876588766, 0.8854376673698425, 0.9924324154853821, 0.001072707274755507, 0.30025871961284667, 0.16523032490644002, 2.4762838224390293e-07, 5.148698770183569e-07, 23253, 0
554, 1.0000, 6.818260992888488e-05, 434.6848261356354,11236, 0.9887638876388763, 0.8854401707649231, 0.9924254417419434, 0.0010726615961643765, 0.3002578681847708, 0.16541121149324245, 8.514373230905647e-07, 5.414308575791648e-07, 23253, 0
555, 1.0000, 7.680101379158071e-05, 435.4035539627075,11249, 0.9887508875088751, 0.8854413032531738, 0.9924556612968445, 0.0010725937049061347, 0.30025714778342544, 0.16542504711148912, 7.203897797736225e-07, 5.571157772476038e-07, 23253, 0
556, 1.0000, 5.8406279751286646e-05, 436.14568281173706,11268, 0.9887318873188732, 0.8854409456253052, 0.9924067854881287, 0.0010725407137686237, 0.3002565339126131, 0.1656119556731055, 6.138802634003682e-07, 5.625476035803235e-07, 23253, 0
557, 1.0000, 0.00018972268846018084, 436.8876848220825,11270, 0.988729887298873, 0.8854418992996216, 0.9924108982086182, 0.0010724771563506254, 0.3002559362315378, 0.16556341408162487, 5.976657134199037e-07, 5.659644925220723e-07, 23253, 0
558, 1.0000, 8.939322185804153e-05, 438.35395669937134,11285, 0.9887148871488715, 0.8854415416717529, 0.9923788905143738, 0.001072455882864464, 0.30025575078335603, 0.16578891348931754, 1.854599472883578e-07, 5.062153147871872e-07, 23253, 0
559, 1.0000, 9.715608173155458e-05, 439.0950815677643,11291, 0.9887088870888708, 0.8854410648345947, 0.9923881888389587, 0.0010724283643698974, 0.3002556111170121, 0.16580148334903727, 1.3965702261309332e-07, 4.4504920527377323e-07, 23253, 0
560, 1.0000, 7.812230729634845e-05, 439.83078956604004,11267, 0.9887328873288733, 0.8854421377182007, 0.9924335479736328, 0.0010723328281006192, 0.300254755276698, 0.1656303566547931, 8.558505246170078e-07, 4.751240551838181e-07, 23253, 0
561, 1.0000, 4.637423934500269e-05, 440.56802678108215,11272, 0.9887278872788728, 0.8854378461837769, 0.9924545288085938, 0.0010722384755715417, 0.3002539990118358, 0.16544444018259383, 7.562629071866667e-07, 4.977297467558534e-07, 23253, 0
562, 1.0000, 0.00010487979530580053, 441.29598355293274,11285, 0.9887148871488715, 0.8854387402534485, 0.9924812316894531, 0.0010721303652161164, 0.30025316524802825, 0.1653074355744661, 8.337722364748501e-07, 5.240816820792627e-07, 23253, 0
563, 1.0000, 7.390684493762695e-05, 442.0318043231964,11272, 0.9887278872788728, 0.8854385614395142, 0.9924923181533813, 0.0010720411742965094, 0.3002522874530838, 0.16526105785381037, 8.777893737432763e-07, 5.518208606317855e-07, 23253, 0
564, 1.0000, 0.0002869286865889576, 443.4966530799866,11275, 0.9887248872488725, 0.8854404091835022, 0.9925283789634705, 0.001072010159128939, 0.30025207726241326, 0.16499891468363093, 2.1017970208703218e-07, 5.010457468984671e-07, 23253, 0
565, 1.0000, 0.00015855747696620864, 444.2342972755432,11285, 0.9887148871488715, 0.885441780090332, 0.9925214052200317, 0.0010719466228818566, 0.3002517218421769, 0.16503924404831025, 3.554328119603767e-07, 4.841337883988441e-07, 23253, 0
566, 1.0000, 7.013893759792416e-05, 444.971830368042,11288, 0.9887118871188711, 0.8854435682296753, 0.9925062656402588, 0.0010718737404055102, 0.3002512146801434, 0.16516003156479386, 5.071533022427133e-07, 4.863879199259444e-07, 23253, 0
567, 1.0000, 0.00012445412192251248, 445.7041802406311,11278, 0.9887218872188722, 0.8854432106018066, 0.9924783706665039, 0.0010717849303416497, 0.30025065038297943, 0.16529279815110892, 5.642920849480149e-07, 4.936679104389553e-07, 23253, 0
568, 1.0000, 0.00011202816225431288, 446.43759751319885,11316, 0.9886838868388684, 0.885433554649353, 0.9923946261405945, 0.0010715050765601568, 0.300249501359436, 0.1656521107738856, 1.1490327274099599e-06, 5.371859534686887e-07, 23253, 0
569, 1.0000, 0.00011458594152619906, 447.175350189209,11301, 0.9886988869888699, 0.8854369521141052, 0.9925091862678528, 0.0010714343774082273, 0.3002483638861777, 0.16531382302269515, 1.1374784135154137e-06, 5.7903724522644e-07, 23253, 0
570, 1.0000, 0.00016644396776067577, 447.91531348228455,11342, 0.9886578865788658, 0.885441780090332, 0.9924980998039246, 0.0010712762834330372, 0.3002475492485521, 0.1652179438240779, 8.146260875308009e-07, 5.991446435783031e-07, 23253, 0
571, 1.0000, 0.0002106857032688783, 449.3869287967682,11341, 0.9886588865888659, 0.8854395747184753, 0.9924760460853577, 0.0010712331918465825, 0.30024720426505397, 0.16542113385510884, 3.4499117790298683e-07, 5.669689975494149e-07, 23253, 0
572, 1.0000, 0.00012054919194995189, 450.13023471832275,11353, 0.9886468864688647, 0.8854416608810425, 0.9924765825271606, 0.0010711480810004777, 0.300246866133712, 0.16532989973988824, 3.381298943061495e-07, 5.384082892023093e-07, 23253, 0
573, 1.0000, 5.773345276163008e-05, 450.880384683609,11348, 0.9886518865188652, 0.8854389786720276, 0.9924870729446411, 0.0010710876868989013, 0.3002462357678502, 0.16522379537135196, 6.303612327673846e-07, 5.469649703680152e-07, 23253, 0
574, 1.0000, 0.00023173719552983577, 451.6299698352814,11357, 0.9886428864288643, 0.8854377865791321, 0.9924498796463013, 0.001070871968994927, 0.30024526917720906, 0.1653518827087913, 9.665930911784137e-07, 5.790124882109858e-07, 23253, 0
575, 1.0000, 0.00022024626858292213, 452.39842987060547,11305, 0.9886948869488695, 0.8854392766952515, 0.9925004243850708, 0.0010708860576296717, 0.30024478577750086, 0.16517737934033594, 4.834002848008723e-07, 5.686562645364894e-07, 23253, 0
576, 1.0000, 9.031076073385149e-05, 453.12283396720886,11327, 0.9886728867288673, 0.8854392170906067, 0.9924341440200806, 0.0010707875909054228, 0.30024409903062743, 0.16541673005431448, 6.867521477049721e-07, 5.794885346019672e-07, 23253, 0
577, 1.0000, 0.0003633580241251497, 453.8594238758087,11316, 0.9886838868388684, 0.8854408860206604, 0.9924638271331787, 0.0010707868284485387, 0.3002438653932892, 0.16515500933082397, 2.3363675671905781e-07, 5.291691042764682e-07, 23253, 0
578, 1.0000, 0.00020431070454588103, 454.59617590904236,11318, 0.9886818868188681, 0.8854390382766724, 0.9924277663230896, 0.001070734575237506, 0.30024344300151784, 0.16535133164507893, 4.2238455988385937e-07, 5.173754715918371e-07, 23253, 0
579, 1.0000, 0.00017837393276206014, 455.34259486198425,11302, 0.9886978869788698, 0.8854383826255798, 0.9923980832099915, 0.0010706722904389435, 0.3002429631450441, 0.16549793929070758, 4.798577852294095e-07, 5.134953394817461e-07, 23253, 0
580, 1.0000, 0.00018557574647619658, 456.0628798007965,11331, 0.9886688866888669, 0.8854385018348694, 0.992445170879364, 0.001070497608873417, 0.30024175876576525, 0.16548338813254893, 1.2043802407601945e-06, 5.59189770171607e-07, 23253, 0
581, 1.0000, 7.842863237434933e-05, 456.7851529121399,11357, 0.9886428864288643, 0.8854351043701172, 0.9924288988113403, 0.0010702886855467845, 0.30024060302678873, 0.16559895089538385, 1.155744670910952e-06, 6.012976215671403e-07, 23253, 0
582, 1.0000, 7.48067676032839e-05, 457.52226185798645,11339, 0.9886608866088661, 0.8854392170906067, 0.9924760460853577, 0.0010702287830146166, 0.3002398855263696, 0.16547291343687628, 7.174858085989833e-07, 6.120147216128944e-07, 23253, 0
583, 1.0000, 0.00011435391162746953, 458.2629370689392,11348, 0.9886518865188652, 0.8854355812072754, 0.9924626350402832, 0.001070082557094189, 0.30023882819284536, 0.16560137352030796, 1.0573562816418303e-06, 6.464096288490487e-07, 23253, 0
584, 1.0000, 0.0002242285580504653, 459.75556802749634,11365, 0.9886348863488635, 0.8854382634162903, 0.9924957752227783, 0.001070028683266588, 0.3002385859217485, 0.16540621505886902, 2.4226410255678843e-07, 5.859842483616409e-07, 23253, 0
585, 1.0000, 0.00016529623813683973, 460.5077431201935,11360, 0.988639886398864, 0.8854368925094604, 0.9924522042274475, 0.001069984154655271, 0.3002382084001112, 0.16556382732363764, 3.775186238619277e-07, 5.607782822394798e-07, 23253, 0
586, 1.0000, 7.130001672541875e-05, 461.2365651130676,11362, 0.9886378863788637, 0.8854358792304993, 0.992441713809967, 0.0010699342380579662, 0.30023768974288717, 0.16565864169270256, 5.186597986095443e-07, 5.564169176516349e-07, 23253, 0
587, 1.0000, 0.00012229991211551325, 461.9762670993805,11366, 0.9886338863388634, 0.8854315280914307, 0.9924812316894531, 0.0010698679051287668, 0.3002369017164753, 0.16548793992032285, 7.880155937223243e-07, 5.76121091266407e-07, 23253, 0
588, 1.0000, 0.00010495353009144384, 462.7325360774994,11377, 0.9886228862288623, 0.8854334354400635, 0.992444634437561, 0.0010697889981425672, 0.3002360945949807, 0.165589260077527, 8.071364512307611e-07, 5.958776457935476e-07, 23253, 0
589, 1.0000, 7.687679195065633e-05, 463.48001885414124,11375, 0.9886248862488625, 0.8854328393936157, 0.992511510848999, 0.0010697221781833517, 0.3002354620766588, 0.16526093722062535, 6.325088440228832e-07, 5.994432085629748e-07, 23253, 0
590, 1.0000, 0.00021007884399191893, 464.933739900589,11371, 0.9886288862888629, 0.8854305744171143, 0.992505669593811, 0.0010697253746045417, 0.3002352774711768, 0.16540951848636587, 1.8459919781665945e-07, 5.328392651868065e-07, 23253, 0
591, 1.0000, 0.00012649818296512147, 465.6661887168884,11368, 0.9886318863188632, 0.8854332566261292, 0.9925364851951599, 0.0010696967313198356, 0.3002350111884748, 0.1652827149645404, 2.6628145421980776e-07, 4.971308225892705e-07, 23253, 0
592, 1.0000, 0.00017968804806523016, 466.3995819091797,11351, 0.9886488864888648, 0.885435938835144, 0.99257493019104, 0.0010696741044661732, 0.30023466489294753, 0.16505751967373222, 3.4630524997636414e-07, 4.794789318139846e-07, 23253, 0
593, 1.0000, 0.000117837014690382, 467.1269178390503,11341, 0.9886588865888659, 0.8854368925094604, 0.9925585985183716, 0.0010696695192423517, 0.30023435682390825, 0.16518676536936253, 3.0806202444555453e-07, 4.5872920748529367e-07, 23253, 0
594, 1.0000, 0.0002000137413582435, 467.86571288108826,11336, 0.9886638866388664, 0.8854363560676575, 0.9925580620765686, 0.001069617047271776, 0.30023355088248593, 0.16515515490749288, 8.059538803562027e-07, 4.853240046423071e-07, 23253, 0
595, 1.0000, 0.00026602865418407233, 468.6029040813446,11350, 0.988649886498865, 0.8854226469993591, 0.9925196766853333, 0.0010695284385484382, 0.3002327455772346, 0.16546744086405826, 8.052925506429887e-07, 5.105331693140058e-07, 23253, 0
596, 1.0000, 0.00020111832997363267, 469.336993932724,11351, 0.9886488864888648, 0.8854301571846008, 0.9925678968429565, 0.0010695132233938054, 0.3002320269053499, 0.16514771647140322, 7.186804384384793e-07, 5.282933567433405e-07, 23253, 0
597, 1.0000, 5.5782027468735344e-05, 470.0725107192993,11364, 0.9886358863588636, 0.8854295611381531, 0.9925557374954224, 0.0010694925488110947, 0.30023166128220785, 0.1653290596105653, 3.6561277161339945e-07, 5.092016125996788e-07, 23253, 0
598, 1.0000, 0.00012720918302207786, 470.82948875427246,11361, 0.9886388863888639, 0.8854320049285889, 0.9925597906112671, 0.0010694624517388115, 0.3002314419653773, 0.1653624153753837, 2.1931958849030764e-07, 4.680675521345291e-07, 23253, 0
599, 1.0000, 0.0002073616680722324, 471.5690987110138,11376, 0.9886238862388624, 0.8854367136955261, 0.9926226139068604, 0.0010694068486064969, 0.300231255370727, 0.16499306479719658, 1.8659342837512582e-07, 4.269404627082011e-07, 23253, 0
600, 1.0000, 5.903955771926152e-05, 472.3014266490936,11354, 0.9886458864588646, 0.8854342699050903, 0.9925993084907532, 0.0010694251100720462, 0.3002309197812712, 0.16516101923802812, 3.3559778467306955e-07, 4.167853962624025e-07, 23253, 0
601, 1.0000, 7.410863934668561e-05, 473.04869651794434,11341, 0.9886588865888659, 0.8854336738586426, 0.9926068782806396, 0.0010694017617750655, 0.30023064126511034, 0.165132651119356, 2.785160571616707e-07, 4.0031905962545093e-07, 23253, 0
602, 1.0000, 0.0001797065342231286, 473.780766248703,11256, 0.9887438874388744, 0.8854273557662964, 0.9924830198287964, 0.0010693572995768552, 0.30022990402263955, 0.165696720806195, 7.372346720879719e-07, 4.2552611291314197e-07, 23253, 0
603, 1.0000, 0.0005090066613863167, 474.4895143508911,11293, 0.9887068870688707, 0.8854339718818665, 0.9925999045372009, 0.0010693053550912396, 0.30022969645795955, 0.1651142713368135, 2.0756620650042024e-07, 3.960493085709537e-07, 23253, 0
604, 1.0000, 7.334184239762234e-05, 475.2138831615448,11276, 0.9887238872388724, 0.8854308128356934, 0.9925557374954224, 0.0010693087707629625, 0.3002292079204779, 0.16549259404524952, 4.885377893892873e-07, 4.044493574398913e-07, 23253, 0
605, 1.0000, 5.603047184938223e-05, 475.94678020477295,11280, 0.9887198871988719, 0.8854303359985352, 0.9925522208213806, 0.0010693014296009739, 0.30022911334635105, 0.16550868267239505, 9.457731886541865e-08, 3.497489623001007e-07, 23253, 0
606, 1.0000, 0.00014422056197135473, 476.65421199798584,11295, 0.9887048870488705, 0.8854315280914307, 0.9925510287284851, 0.0010692624633133051, 0.30022874662085625, 0.16550506432980705, 3.6671923686615315e-07, 3.514100359399558e-07, 23253, 0
607, 1.0000, 5.7774656366446355e-05, 478.1136190891266,11299, 0.98870088700887, 0.8854332566261292, 0.9925469756126404, 0.0010692543102724297, 0.30022849455442036, 0.16554569748656975, 2.5207436998853083e-07, 3.399269623769003e-07, 23253, 0
608, 1.0000, 6.474032470353275e-05, 478.8455502986908,11289, 0.9887108871088711, 0.8854320049285889, 0.9925411939620972, 0.001069237817342279, 0.3002282392182551, 0.16564346928904009, 2.5533269804034475e-07, 3.3033736138692035e-07, 23253, 0
609, 1.0000, 5.194333084791227e-05, 479.57625007629395,11281, 0.9887188871888719, 0.8854358792304993, 0.9925463795661926, 0.0010692184522089162, 0.30022788041422804, 0.16560983947755775, 3.5880148602229767e-07, 3.330790744914124e-07, 23253, 0
610, 1.0000, 0.00032121431502664453, 480.31587409973145,11241, 0.9887588875888759, 0.8854346871376038, 0.9924719333648682, 0.0010692187845876724, 0.30022762948132325, 0.16591352385529226, 2.5093577504797793e-07, 3.2377914543204453e-07, 23253, 0
611, 1.0000, 5.565298289635506e-05, 481.06433153152466,11245, 0.9887548875488755, 0.885435938835144, 0.9924975633621216, 0.0010692132503092202, 0.300227301631419, 0.16570760882692603, 3.278494051239811e-07, 3.241838870242438e-07, 23253, 0
612, 1.0000, 5.4985395072589684e-05, 481.7948076725006,11252, 0.9887478874788748, 0.8854358792304993, 0.9924998879432678, 0.0010692127382776143, 0.3002272355364728, 0.16567994697010707, 6.608941388597245e-08, 2.7651931523511564e-07, 23253, 0
613, 1.0000, 8.535689309528746e-05, 482.5211205482483,11261, 0.9887388873888738, 0.8854334950447083, 0.9925533533096313, 0.0010692047238409477, 0.3002267848524335, 0.16552072077497726, 4.506906452483861e-07, 2.903626690487719e-07, 23253, 0
614, 1.0000, 6.852121650202963e-05, 483.2589747905731,11280, 0.9887198871988719, 0.8854301571846008, 0.9925109148025513, 0.0010691941796952633, 0.30022642220812096, 0.16556851140116197, 3.6264190744761393e-07, 2.9688926933820575e-07, 23253, 0
615, 1.0000, 4.4382472417745964e-05, 483.99024081230164,11303, 0.9886968869688697, 0.8854342103004456, 0.9925074577331543, 0.001069182957007427, 0.30022607262505185, 0.16562359171122634, 3.4958583361444084e-07, 3.0177998549539134e-07, 23253, 0
616, 1.0000, 0.00012498203280992618, 485.4685728549957,11273, 0.9887268872688727, 0.8854346871376038, 0.9925202131271362, 0.0010691742501875885, 0.30022594442395095, 0.16555486821506946, 1.2820377914835035e-07, 2.770202218464799e-07, 23253, 0
617, 1.0000, 0.000245222852548703, 486.19929790496826,11289, 0.9887108871088711, 0.8854333162307739, 0.9924986958503723, 0.0010691735308035256, 0.3002258007397005, 0.1657989735229705, 1.436824418332705e-07, 2.594183516358727e-07, 23253, 0
618, 1.0000, 4.439362874250741e-05, 486.93084383010864,11253, 0.9887468874688747, 0.8854355812072754, 0.9925097823143005, 0.001069164840584152, 0.30022559003035915, 0.1656825126038381, 2.1070853833959902e-07, 2.540790397264198e-07, 23253, 0
619, 1.0000, 8.695668827274536e-05, 487.66563081741333,11250, 0.9887498874988749, 0.8854345083236694, 0.9924940466880798, 0.001069164103706068, 0.30022552185934975, 0.16574076939772722, 6.816747549764912e-08, 2.2275613632272549e-07, 23253, 0
620, 1.0000, 7.832214446572217e-05, 488.40894770622253,11258, 0.9887418874188741, 0.8854341506958008, 0.9924841523170471, 0.0010691669915877495, 0.30022522333603074, 0.1657162745390853, 2.985302628988329e-07, 2.2937471669511494e-07, 23253, 0
621, 1.0000, 0.00012332606709956597, 489.1390016078949,11249, 0.9887508875088751, 0.8854348659515381, 0.9925062656402588, 0.001069169745707598, 0.30022492645273746, 0.16559147540469168, 2.9688594299637217e-07, 2.3536937503258912e-07, 23253, 0
622, 1.0000, 0.00013146554802861851, 489.87717390060425,11201, 0.9887988879888799, 0.8854334950447083, 0.99251788854599, 0.0010691641509836462, 0.30022460648750204, 0.1655736502585577, 3.1995752114433174e-07, 2.4270805564737285e-07, 23253, 0
623, 1.0000, 6.522761084180925e-05, 490.6187937259674,11222, 0.9887778877788778, 0.885433554649353, 0.9925121068954468, 0.0010691716198476505, 0.30022433782124586, 0.16556526466878418, 2.686645307892199e-07, 2.451866418436933e-07, 23253, 0
624, 1.0000, 0.00010078600480474896, 491.3536777496338,11224, 0.9887758877588776, 0.88543301820755, 0.9925341606140137, 0.00106917684659051, 0.3002239996028171, 0.16552694292027664, 3.3821687894786123e-07, 2.5320172066122956e-07, 23253, 0
625, 1.0000, 0.00011992267711768533, 492.80908465385437,11222, 0.9887778877788778, 0.8854367136955261, 0.9925772547721863, 0.0010691763908072692, 0.30022387805810213, 0.16532842441527154, 1.2155593914764395e-07, 2.3528682303173168e-07, 23253, 0
626, 1.0000, 7.743330165083901e-05, 493.5477066040039,11220, 0.988779887798878, 0.8854354619979858, 0.9925888776779175, 0.0010691869335461661, 0.30022373029120186, 0.16530123847198097, 1.4775840123659734e-07, 2.2459136954783488e-07, 23253, 0
627, 1.0000, 0.00012641348543923186, 494.2688145637512,11200, 0.98879988799888, 0.8854371905326843, 0.9925627112388611, 0.0010692017751672458, 0.30022336411034134, 0.16551373154248877, 3.6618039350733156e-07, 2.358431494660326e-07, 23253, 0
628, 1.0000, 4.535872244923696e-05, 494.98443937301636,11203, 0.9887968879688797, 0.8854394555091858, 0.9925661683082581, 0.0010692078607057068, 0.3002231505546275, 0.16547252033388424, 2.1356343749001638e-07, 2.3351437976949005e-07, 23253, 0
629, 1.0000, 6.40242732348064e-05, 495.7277743816376,11231, 0.9887688876888769, 0.8854426741600037, 0.9925777912139893, 0.0010692728722620885, 0.30022266688226246, 0.16545172883374976, 4.836640332128717e-07, 2.51152002847429e-07, 23253, 0
630, 1.0000, 0.00017399563612855416, 496.46553230285645,11301, 0.9886988869888699, 0.8854435682296753, 0.9926196932792664, 0.0010694239162662373, 0.30022238628360154, 0.16538184298988173, 2.806016284884194e-07, 2.53952211980306e-07, 23253, 0
631, 1.0000, 0.0005531437866217069, 497.19592237472534,11235, 0.9887648876488765, 0.8854488730430603, 0.9926667809486389, 0.0010693487495169937, 0.3002222622913352, 0.16500204468601648, 1.2399529064621717e-07, 2.3638358728173358e-07, 23253, 0
632, 1.0000, 7.170777498044306e-05, 497.9511983394623,11271, 0.9887288872888729, 0.8854470252990723, 0.9926057457923889, 0.0010694352462929488, 0.30022153072064617, 0.16541377905382496, 7.315673156704783e-07, 2.6465555653746937e-07, 23253, 0
633, 1.0000, 7.209773849851317e-05, 498.6909143924713,11252, 0.9887478874788748, 0.8854476809501648, 0.9926150441169739, 0.001069439089486443, 0.30022137944990185, 0.1654053007254076, 1.5127411578941263e-07, 2.502588112174271e-07, 23253, 0
634, 1.0000, 7.669395176593225e-05, 499.42448019981384,11238, 0.9887618876188762, 0.8854440450668335, 0.9926196932792664, 0.001069498540573603, 0.30022089310339484, 0.16551257783134293, 4.863463737292406e-07, 2.6745148137065876e-07, 23253, 0
635, 1.0000, 0.00043395160941080233, 500.16731810569763,11262, 0.9887378873788738, 0.8854414820671082, 0.9926732182502747, 0.0010695998260615354, 0.30022055037024087, 0.16523103368416103, 3.427361423002928e-07, 2.7416783169840555e-07, 23253, 0
636, 1.0000, 0.00018589964243703397, 500.9041130542755,11239, 0.988760887608876, 0.885440468788147, 0.9926319122314453, 0.001069588555604643, 0.30022018115971943, 0.16544748083425123, 3.692076193662075e-07, 2.8245021726262387e-07, 23253, 0
637, 1.0000, 0.00014025815959249047, 501.6318790912628,11235, 0.9887648876488765, 0.8854386210441589, 0.9926068782806396, 0.0010695987823481623, 0.3002198255787083, 0.1655322047623882, 3.555718046666101e-07, 2.890283565310815e-07, 23253, 0
638, 1.0000, 0.00014281796435483402, 503.091646194458,11259, 0.9887408874088741, 0.8854383826255798, 0.9925615191459656, 0.0010696465255360884, 0.30021932504838444, 0.16558246342044824, 5.005302672889123e-07, 3.0534403655419167e-07, 23253, 0
639, 1.0000, 0.00023771547193680498, 503.82590508461,11241, 0.9887588875888759, 0.8854410648345947, 0.9926266670227051, 0.0010696549293732344, 0.300218869920891, 0.16559743468716392, 4.5513362406657265e-07, 3.1777841196122457e-07, 23253, 0
640, 1.0000, 0.00014429122998414813, 504.551705121994,11286, 0.9887138871388714, 0.8854438662528992, 0.9925667643547058, 0.0010696910901999892, 0.30021863712866137, 0.16555554252525373, 2.3279209848681148e-07, 3.080411775400961e-07, 23253, 0
641, 1.0000, 0.0001793629850334969, 505.27738213539124,11207, 0.9887928879288793, 0.8854455351829529, 0.9925941228866577, 0.0010696472682156888, 0.3002185823245115, 0.16570589996578677, 5.4802364035655415e-08, 2.591957204806559e-07, 23253, 0
642, 1.0000, 0.00019916185250679123, 506.72704219818115,11221, 0.9887788877888779, 0.8854445219039917, 0.9926283955574036, 0.0010696722091050911, 0.30021835209584424, 0.16547530260758656, 2.302283677035888e-07, 2.561420774077039e-07, 23253, 0
643, 1.0000, 0.00010829439433959661, 507.44708609580994,11270, 0.988729887298873, 0.8854451179504395, 0.992584228515625, 0.0010697211666194691, 0.30021810841756263, 0.16558774226927125, 2.4367898565635926e-07, 2.5486760774375073e-07, 23253, 0
644, 1.0000, 0.00010479474709870919, 508.1864719390869,11286, 0.9887138871388714, 0.8854426741600037, 0.9925551414489746, 0.0010697556373567279, 0.3002178053303712, 0.1657618379368185, 3.030919163427015e-07, 2.5932274714309423e-07, 23253, 0
645, 1.0000, 6.305992159203688e-05, 508.86752581596375,11279, 0.9887208872088721, 0.8854429125785828, 0.9925551414489746, 0.0010698321170300822, 0.30021726560222234, 0.1657284877198463, 5.397145233509981e-07, 2.790441760637994e-07, 23253, 0
646, 1.0000, 7.972939627917851e-05, 509.56092596054077,11287, 0.9887128871288713, 0.8854421377182007, 0.9925551414489746, 0.0010699718951397833, 0.3002165746043386, 0.1657038925641694, 6.910084922040483e-07, 3.055301019460586e-07, 23253, 0
647, 1.0000, 0.00018524981231547385, 510.25086212158203,11319, 0.9886808868088681, 0.8854479193687439, 0.9925079941749573, 0.0010701401540647731, 0.3002160390077252, 0.16594509713146388, 5.355884290514368e-07, 3.231705095909594e-07, 23253, 0
648, 1.0000, 0.00029860545264179874, 511.6890161037445,11365, 0.9886348863488635, 0.885446310043335, 0.9925539493560791, 0.0010702671012090552, 0.3002154252840486, 0.16562064111934258, 6.137241709280872e-07, 3.445766730896282e-07, 23253, 0
649, 1.0000, 7.903477619288408e-05, 512.4332721233368,11371, 0.9886288862888629, 0.8854467868804932, 0.9925231337547302, 0.0010703050719436068, 0.3002151683378521, 0.1657967930487011, 2.5695503547140675e-07, 3.346131462429919e-07, 23253, 0
650, 1.0000, 0.00011957307225890063, 513.188266992569,11381, 0.9886188861888618, 0.8854469656944275, 0.9925220012664795, 0.0010703696464436372, 0.30021502352948193, 0.165839513486372, 1.4480674914718605e-07, 3.0772840080854614e-07, 23253, 0
651, 1.0000, 0.00011988409648534564, 513.9457681179047,11398, 0.9886018860188602, 0.8854479789733887, 0.9925376772880554, 0.0010704594672795293, 0.3002147818120251, 0.16576028892424327, 2.417184287173413e-07, 3.0038745969268576e-07, 23253, 0
652, 1.0000, 7.145115887528217e-05, 514.6790761947632,11426, 0.9885738857388574, 0.8854477405548096, 0.9925376772880554, 0.0010708035622841055, 0.3002144547088076, 0.16558849803111733, 3.27105988018328e-07, 3.029580297883995e-07, 23253, 0
653, 1.0000, 4.6730979062107023e-05, 516.2075850963593,11383, 0.9886168861688617, 0.8854445815086365, 0.992527186870575, 0.001070589590217166, 0.30021397014480006, 0.16568524229287743, 4.845573666756309e-07, 3.1752559687063766e-07, 23253, 0
654, 1.0000, 0.00021119624301310714, 516.9702732563019,11319, 0.9886808868088681, 0.8854447603225708, 0.9925493001937866, 0.0010705073432889837, 0.3002135472290837, 0.16574499243288837, 4.2291041235653637e-07, 3.26757605416489e-07, 23253, 0
655, 1.0000, 0.0001754967521840206, 518.498265504837,11327, 0.9886728867288673, 0.885445773601532, 0.9926005005836487, 0.0010706477082511317, 0.30021318167630695, 0.16537916259140875, 3.6556383536945347e-07, 3.304452068771807e-07, 23253, 0
656, 1.0000, 9.413712218058029e-05, 519.2724504470825,11296, 0.9887038870388704, 0.8854451179504395, 0.9925865530967712, 0.0010706995266487578, 0.30021257928983924, 0.16544471486216897, 6.023856511383485e-07, 3.508948328110641e-07, 23253, 0
657, 1.0000, 0.0001120757354159849, 519.9943423271179,11301, 0.9886988869888699, 0.8854474425315857, 0.9926051497459412, 0.0010707965005076088, 0.3002119362423515, 0.16533399553795022, 6.430430017911881e-07, 3.728063295731339e-07, 23253, 0
658, 1.0000, 0.00012564066793646828, 520.7340302467346,11320, 0.988679886798868, 0.8854447603225708, 0.99257493019104, 0.0010708977470115474, 0.30021128097217237, 0.16547551066791083, 6.552750755339787e-07, 3.944366979871985e-07, 23253, 0
659, 1.0000, 0.0001376849285511778, 521.4944252967834,11394, 0.9886058860588606, 0.8854453563690186, 0.9925772547721863, 0.0010712400802187114, 0.3002104716481545, 0.16525321494229617, 8.093212711113296e-07, 4.2382998471878766e-07, 23253, 0
660, 1.0000, 0.0002790376081543791, 522.2375202178955,11376, 0.9886238862388624, 0.8854438066482544, 0.9926167726516724, 0.0010713309251523227, 0.3002098699087492, 0.16526825042507176, 6.017299596372538e-07, 4.3894759532214114e-07, 23253, 0
661, 1.0000, 0.0003009105590210978, 522.9783899784088,11438, 0.9885618856188562, 0.885449230670929, 0.9926673769950867, 0.0010716595643276035, 0.30020965166771735, 0.16481102809517992, 2.1824608636977771e-07, 4.0932291021290966e-07, 23253, 0
662, 1.0000, 0.00011615531131170126, 523.7327938079834,11411, 0.9885888858888588, 0.8854455351829529, 0.9926179647445679, 0.0010715234941526272, 0.30020920152836433, 0.16520036021283876, 4.5014002852949986e-07, 4.132322532130408e-07, 23253, 0
663, 1.0000, 7.13901028941542e-05, 524.4795529842377,11415, 0.9885848858488585, 0.8854466080665588, 0.9926214218139648, 0.001071632622955392, 0.3002089177944612, 0.16512851806479348, 2.837305446146132e-07, 3.9798380453459463e-07, 23253, 0
664, 1.0000, 0.0002565101109101795, 525.202910900116,11433, 0.9885668856688566, 0.8854480385780334, 0.9925859570503235, 0.0010717974227886268, 0.3002085233751492, 0.16544328264839508, 3.94427460082003e-07, 3.976267318816185e-07, 23253, 0
665, 1.0000, 8.772191155389049e-05, 525.9593088626862,11425, 0.9885748857488574, 0.8854483962059021, 0.9926062822341919, 0.0010718204208500263, 0.3002081533371429, 0.1653011932601759, 3.70026543350388e-07, 3.9477651076529706e-07, 23253, 0
666, 1.0000, 0.00015238910783607742, 526.7340440750122,11397, 0.9886028860288603, 0.8854494094848633, 0.992641806602478, 0.0010719236103504009, 0.30020747106857665, 0.16516007155957005, 6.822847501419815e-07, 4.169776142956337e-07, 23253, 0
667, 1.0000, 0.00016711984564198138, 527.5005033016205,11427, 0.9885728857288573, 0.8854476809501648, 0.992651104927063, 0.0010722527972466633, 0.3002068527778393, 0.16515559641689914, 6.182826524647744e-07, 4.337307091919941e-07, 23253, 0
668, 1.0000, 0.00013855314234462385, 528.9972870349884,11405, 0.9885948859488595, 0.8854489922523499, 0.9926133155822754, 0.0010721450230393068, 0.30020604832129644, 0.1652680281532414, 8.044562273545885e-07, 4.6136898572906517e-07, 23253, 0
669, 1.0000, 0.00017571723591588775, 530.4941637516022,11396, 0.9886038860388604, 0.8854488730430603, 0.9926214218139648, 0.0010722361902717177, 0.3002056063217985, 0.1653935567888493, 4.4200347915079874e-07, 4.593948539417236e-07, 23253, 0
670, 1.0000, 0.00029747892855561966, 531.2473647594452,11394, 0.9886058860588606, 0.8854483962059021, 0.9926127195358276, 0.001072337498424011, 0.30020482505627455, 0.16522232684818522, 7.812709331145307e-07, 4.844485720010198e-07, 23253, 0
671, 1.0000, 0.0005202615253316798, 532.0085320472717,11420, 0.988579885798858, 0.8854458332061768, 0.992523729801178, 0.0010726189349197595, 0.30020459214461953, 0.16590434464307066, 2.3290321371494116e-07, 4.5023625170594033e-07, 23253, 0
672, 1.0000, 0.00017143014633889486, 532.7372019290924,11412, 0.9885878858788588, 0.8854460120201111, 0.9925545454025269, 0.001072627482367391, 0.30020380094880567, 0.16564244139910916, 7.912054326708606e-07, 4.7634909037373633e-07, 23253, 0
673, 1.0000, 0.0001909329221074379, 533.4896731376648,11426, 0.9885738857388574, 0.8854491114616394, 0.9925364851951599, 0.0010727692133960705, 0.30020331426231983, 0.16570141750779346, 4.866739846676182e-07, 4.773716452414252e-07, 23253, 0
674, 1.0000, 0.00025822482850147363, 534.2546272277832,11493, 0.9885068850688506, 0.8854453563690186, 0.9926173686981201, 0.0010734593303264044, 0.30020215527539784, 0.16538075447868328, 1.1589948427093155e-06, 5.216498751427774e-07, 23253, 0
675, 1.0000, 0.00012069832192832551, 535.0309224128723,11488, 0.9885118851188512, 0.8854486346244812, 0.9925789833068848, 0.0010734473387064081, 0.30020155723331077, 0.16548407525294828, 5.980409182870794e-07, 5.288278114620789e-07, 23253, 0
676, 1.0000, 0.00020592191340181707, 535.7616503238678,11493, 0.9885068850688506, 0.8854478001594543, 0.9925248622894287, 0.0010736358154472708, 0.30020141133284944, 0.16577104784566088, 1.4590102109801606e-07, 4.6493120017781115e-07, 23253, 0
677, 1.0000, 0.00017114319590529758, 536.5066223144531,11484, 0.9885158851588516, 0.8854460716247559, 0.9925568699836731, 0.0010737430248737609, 0.3002004569770291, 0.1655828937580496, 9.543538893042047e-07, 4.995980873151168e-07, 23253, 0
678, 1.0000, 0.00012193129530567902, 537.9889934062958,11489, 0.9885108851088511, 0.8854444026947021, 0.9925231337547302, 0.0010738682873534658, 0.300200198048334, 0.1657946832151783, 2.589251648088542e-07, 4.6781712590030133e-07, 23253, 0
679, 1.0000, 0.00012870639599717616, 538.7584412097931,11493, 0.9885068850688506, 0.8854418992996216, 0.9925190806388855, 0.0010741615918478196, 0.3001999098451889, 0.16580552654786393, 2.8819658343115506e-07, 4.456946157749858e-07, 23253, 0
680, 1.0000, 0.0001732412730209727, 540.2403633594513,11511, 0.9884888848888489, 0.8854493498802185, 0.9925580620765686, 0.0010745487014015317, 0.3001995477676621, 0.16559522774770702, 3.6209006570864233e-07, 4.365312206391264e-07, 23253, 0
681, 1.0000, 8.933940350861399e-05, 540.9885966777802,11493, 0.9885068850688506, 0.8854495286941528, 0.9925172924995422, 0.0010745416313790908, 0.3001992053257254, 0.16581202195295328, 3.42442053546943e-07, 4.260616923758298e-07, 23253, 0
682, 1.0000, 0.00013031106872477035, 541.742883682251,11480, 0.988519885198852, 0.8854483962059021, 0.9925214052200317, 0.0010746809058167306, 0.3001989062448822, 0.16576607974913862, 2.9908044502091613e-07, 4.1124822938389276e-07, 23253, 0
683, 1.0000, 9.67631079625941e-05, 542.4907805919647,11483, 0.9885168851688517, 0.8854458928108215, 0.9925091862678528, 0.0010748732080291864, 0.3001982248434465, 0.16582193433465173, 6.814015023337561e-07, 4.3254763885973177e-07, 23253, 0
684, 1.0000, 0.0001548447575915337, 543.2253193855286,11486, 0.9885138851388514, 0.8854513764381409, 0.9925417304039001, 0.0010755777659206638, 0.30019660802844234, 0.1657720119988704, 1.6168073834199603e-06, 4.93510479863047e-07, 23253, 0
685, 1.0000, 0.00041455775303736534, 543.9493451118469,11502, 0.9884978849788498, 0.885446310043335, 0.9924585819244385, 0.0010762640704957919, 0.3001963814136618, 0.1661628122269619, 2.2662334725476185e-07, 4.565593135102896e-07, 23253, 0
686, 1.0000, 7.292963248168174e-05, 544.6750569343567,11518, 0.9884818848188481, 0.8854477405548096, 0.9924998879432678, 0.0010764247924119903, 0.3001954869526732, 0.16585165853370742, 8.94460065459235e-07, 4.883189537451413e-07, 23253, 0
687, 1.0000, 0.00016390884957528536, 545.4041390419006,11498, 0.9885018850188502, 0.8854450583457947, 0.9924911260604858, 0.0010762566484467466, 0.3001952493313956, 0.1659108030625798, 2.3761835327151815e-07, 4.5438210742935284e-07, 23253, 0
688, 1.0000, 0.0001317797244139754, 546.1353430747986,11496, 0.9885038850388503, 0.8854463696479797, 0.9925463795661926, 0.0010762749157596444, 0.30019494283422216, 0.16564481005416154, 3.064967598609414e-07, 4.3683928550471473e-07, 23253, 0
689, 1.0000, 8.532045624781128e-05, 546.8710830211639,11495, 0.9885048850488505, 0.8854455351829529, 0.9925243258476257, 0.0010763282626898357, 0.3001947017276469, 0.1657409431830128, 2.411142436264946e-07, 4.116345371203378e-07, 23253, 0
690, 1.0000, 0.00012327749678820628, 547.6419520378113,11468, 0.9885318853188532, 0.8854472637176514, 0.9925376772880554, 0.0010763660523727028, 0.3001943254880932, 0.16557952735151749, 3.762339615964727e-07, 4.079495185468584e-07, 23253, 0
691, 1.0000, 6.593301668739095e-05, 548.4066247940063,11469, 0.9885308853088531, 0.8854468464851379, 0.9925336241722107, 0.0010765756993037614, 0.3001937939916814, 0.16565812748086794, 5.315037485131846e-07, 4.1888654976457624e-07, 23253, 0
692, 1.0000, 0.0001624929117885131, 549.1423728466034,11482, 0.9885178851788518, 0.8854482769966125, 0.992581307888031, 0.0010769615161666537, 0.3001931388201759, 0.1653902743865396, 6.551576467450637e-07, 4.380476506727665e-07, 23253, 0
693, 1.0000, 0.00019668721858733722, 550.6213557720184,11470, 0.988529885298853, 0.8854476809501648, 0.9925562739372253, 0.0010768893814048907, 0.3001927506283149, 0.1656936940651573, 3.881936387895024e-07, 4.327868548689658e-07, 23253, 0
694, 1.0000, 0.00013516319033061273, 551.3574068546295,11484, 0.9885158851588516, 0.8854495286941528, 0.9925824403762817, 0.0010770196044569528, 0.30019239864713027, 0.16562022466164456, 3.519850172994943e-07, 4.2393480444805086e-07, 23253, 0
695, 1.0000, 0.00014315982001548576, 552.1087839603424,11487, 0.9885128851288513, 0.8854508399963379, 0.9925655722618103, 0.0010771237158337297, 0.3001918063481893, 0.16569492440845413, 5.923024778975439e-07, 4.3835253320044223e-07, 23253, 0
696, 1.0000, 6.684233205562823e-05, 552.8515179157257,11502, 0.9884978849788498, 0.8854536414146423, 0.9926080703735352, 0.0010773783724846184, 0.3001905539788588, 0.1654583299200737, 1.2523607503256429e-06, 4.86871231397966e-07, 23253, 0
697, 1.0000, 0.00021293777903250345, 553.6093759536743,11499, 0.9885008850088501, 0.8854562044143677, 0.9925917983055115, 0.0010775899025529886, 0.30018991512148785, 0.16555314502500945, 6.388553821512488e-07, 5.002797888216642e-07, 23253, 0
698, 1.0000, 0.0002306415747463664, 554.3470978736877,11469, 0.9885308853088531, 0.8854561448097229, 0.9926376938819885, 0.0010775802604359585, 0.3001895504349119, 0.1653716856350035, 3.646928408707062e-07, 4.847126854903241e-07, 23253, 0
699, 1.0000, 0.00012418105555194112, 555.1210350990295,11476, 0.9885238852388524, 0.8854532241821289, 0.9926022291183472, 0.0010776192207143577, 0.3001893690592318, 0.165612195610364, 1.8137844759458233e-07, 4.3933369729095684e-07, 23253, 0
700, 1.0000, 0.00011136504920034436, 555.8739709854126,11472, 0.9885278852788528, 0.8854541182518005, 0.9925993084907532, 0.0010776198119650002, 0.3001892431422079, 0.1656107897819729, 1.2591549436447025e-07, 3.8772426492348036e-07, 23253, 0
701, 1.0000, 0.0001130740900557919, 556.6148607730865,11466, 0.9885338853388533, 0.8854514360427856, 0.9926062822341919, 0.0010779319544079605, 0.3001887247581192, 0.16553004392883847, 5.183839439926174e-07, 3.991497276823946e-07, 23253, 0
702, 1.0000, 2.0685115236290063e-05, 557.3666410446167,11451, 0.9885488854888549, 0.8854549527168274, 0.9926127195358276, 0.001077889134834872, 0.30018837580619273, 0.16554411583381956, 3.489571391290802e-07, 3.938215365942044e-07, 23253, 0
703, 1.0000, 9.478873906966128e-05, 558.114973783493,11437, 0.9885628856288563, 0.885457456111908, 0.9926353693008423, 0.0010779943213120125, 0.30018810904135224, 0.16545655421705702, 2.6675857756064403e-07, 3.7877504234344e-07, 23253, 0
704, 1.0000, 0.000247342342169683, 558.8319368362427,11404, 0.9885958859588596, 0.8854601383209229, 0.9925929307937622, 0.0010780340625498584, 0.30018794007059174, 0.16567168221340636, 1.6896963100920814e-07, 3.494009531970967e-07, 23253, 0
705, 1.0000, 0.00019324870773857877, 559.5673258304596,11402, 0.9885978859788598, 0.8854609727859497, 0.9926376938819885, 0.0010780568385326305, 0.3001877700712787, 0.16532191721329675, 1.700016277195182e-07, 3.2511498325711283e-07, 23253, 0
706, 1.0000, 0.00011451358724854517, 560.3174638748169,11395, 0.9886048860488605, 0.8854610323905945, 0.99263596534729, 0.001078046148688928, 0.30018769667533424, 0.16538478709508567, 7.33914026218585e-08, 2.801546305738268e-07, 23253, 0
707, 1.0000, 8.214331647118966e-05, 561.0558750629425,11388, 0.9886118861188612, 0.8854603171348572, 0.9926336407661438, 0.0010780391869456099, 0.3001875381347293, 0.16542536665141416, 1.585321513508653e-07, 2.6464869693008274e-07, 23253, 0
708, 1.0000, 0.00010199338875769463, 561.8031170368195,11367, 0.9886328863288633, 0.8854584097862244, 0.9926161766052246, 0.001078018188878432, 0.30018733763808925, 0.16553367227629173, 2.005101348290239e-07, 2.5740466702655274e-07, 23253, 0
709, 1.0000, 4.282238365023281e-05, 563.2949020862579,11370, 0.988629886298863, 0.88545823097229, 0.9926068782806396, 0.0010780430016844164, 0.30018719800776217, 0.16552470484632167, 1.396322883984169e-07, 2.421326531181333e-07, 23253, 0
710, 1.0000, 5.295525428452342e-05, 564.0411808490753,11352, 0.9886478864788648, 0.885455310344696, 0.9925900101661682, 0.0010780772559688015, 0.30018690261670306, 0.16559884774738046, 2.953950221651347e-07, 2.4699510245139275e-07, 23253, 0
711, 1.0000, 0.00031778685253353115, 564.7877388000488,11378, 0.9886218862188622, 0.8854562044143677, 0.9926289916038513, 0.001078157322027009, 0.30018672870777197, 0.1653565678269511, 1.739001468936685e-07, 2.3847864894447066e-07, 23253, 0
712, 1.0000, 8.219601462925131e-05, 566.3006677627563,11367, 0.9886328863288633, 0.8854525089263916, 0.9925819039344788, 0.0010781810385456225, 0.3001863670671622, 0.16563817979726764, 3.6164118538684065e-07, 2.4861786965191765e-07, 23253, 0
713, 1.0000, 5.870496017964437e-05, 567.0578117370605,11339, 0.9886608866088661, 0.8854515552520752, 0.9925917983055115, 0.0010781876756309964, 0.3001862774870814, 0.16559873102336142, 8.958572517148156e-08, 2.2449309531461276e-07, 23253, 0
714, 1.0000, 0.00013230682243341296, 567.8303017616272,11339, 0.9886608866088661, 0.8854566812515259, 0.9926086664199829, 0.0010782189406392864, 0.3001859642889486, 0.16550345545283315, 3.1319398596796333e-07, 2.3209406265830014e-07, 23253, 0
715, 1.0000, 0.000102528342504597, 568.5984959602356,11355, 0.9886448864488645, 0.885459840297699, 0.9925993084907532, 0.0010783163731379714, 0.3001856893881758, 0.16568526310739104, 2.7489783288592307e-07, 2.3605584537475173e-07, 23253, 0
716, 1.0000, 7.191553353322263e-05, 569.3251390457153,11329, 0.988670886708867, 0.8854602575302124, 0.9926138520240784, 0.0010783419435128512, 0.3001854982061929, 0.16554705293687533, 1.911877738347556e-07, 2.3113158361792383e-07, 23253, 0
717, 1.0000, 9.444164163754187e-05, 570.0533101558685,11350, 0.988649886498865, 0.8854595422744751, 0.9926062822341919, 0.0010784317575584272, 0.30018532574066614, 0.16568058828084475, 1.7247053646363142e-07, 2.244630484675184e-07, 23253, 0
718, 1.0000, 9.983633969636332e-05, 571.5357382297516,11342, 0.9886578865788658, 0.885460376739502, 0.9926319122314453, 0.0010784400587716078, 0.30018516847792004, 0.16552127167276415, 1.572572702057684e-07, 2.1661645511591463e-07, 23253, 0
719, 1.0000, 6.580407626594044e-05, 572.2738041877747,11348, 0.9886518865188652, 0.8854583501815796, 0.9926283955574036, 0.0010785264764923172, 0.3001849590305576, 0.16554559386959394, 2.0944522466370685e-07, 2.1588841918041e-07, 23253, 0
720, 1.0000, 7.557570365673655e-05, 573.0370602607727,11361, 0.9886388863888639, 0.8854596018791199, 0.9926231503486633, 0.0010786322991419304, 0.3001846545486943, 0.1655871978301024, 3.044842006305615e-07, 2.2344101107396965e-07, 23253, 0
721, 1.0000, 0.0002303625593134484, 573.7964193820953,11352, 0.9886478864788648, 0.8854607939720154, 0.9926295876502991, 0.0010787554886089621, 0.30018442271638596, 0.1653929422382006, 2.3183585767805326e-07, 2.24266631486171e-07, 23253, 0
722, 1.0000, 9.819045900761949e-05, 574.5277254581451,11356, 0.9886438864388644, 0.8854613304138184, 0.992633044719696, 0.0010788431022165335, 0.3001841993390129, 0.1654461426476717, 2.2336718319415638e-07, 2.241765239128901e-07, 23253, 0
723, 1.0000, 6.94527250565668e-05, 575.25510430336,11337, 0.9886628866288663, 0.8854612112045288, 0.992648184299469, 0.0010789652891168044, 0.30018398026790133, 0.16539747283172448, 2.1907572805845987e-07, 2.2366114506264598e-07, 23253, 0
724, 1.0000, 6.811931297531152e-05, 576.0093333721161,11325, 0.9886748867488675, 0.8854619264602661, 0.9926586747169495, 0.0010791005627438656, 0.30018370907787856, 0.1653312499316776, 2.7118845707940764e-07, 2.280124754622192e-07, 23253, 0
725, 1.0000, 0.00019421917064875373, 576.7786614894867,11288, 0.9887118871188711, 0.8854634165763855, 0.9926086664199829, 0.0010792996431701742, 0.3001832522629973, 0.16571156458187541, 4.5682088756215933e-07, 2.4442034005220627e-07, 23253, 0
726, 1.0000, 0.00017177133010198219, 577.5242657661438,11318, 0.9886818868188681, 0.8854637742042542, 0.9926888942718506, 0.0010796014563442945, 0.3001830982576879, 0.16529602039212507, 1.5400359015815823e-07, 2.3338701750402199e-07, 23253, 0
727, 1.0000, 0.00014799517827535517, 578.260960817337,11280, 0.9887198871988719, 0.8854639530181885, 0.9926458597183228, 0.001079472401487489, 0.3001828670838428, 0.16556491150456212, 2.3118416764278393e-07, 2.3316579125314193e-07, 23253, 0
728, 1.0000, 6.128292180265999e-05, 579.0056908130646,11294, 0.9887058870588706, 0.8854619860649109, 0.9926766753196716, 0.0010795545495149023, 0.300182746877649, 0.16540675344318867, 1.2019878081748203e-07, 2.1821688723650143e-07, 23253, 0
729, 1.0000, 8.78246003751374e-05, 579.7337038516998,11288, 0.9887118871188711, 0.8854640126228333, 0.9926831126213074, 0.0010795905058207501, 0.30018261540238894, 0.16540710969017097, 1.3147175859096194e-07, 2.0743534980286653e-07, 23253, 0
730, 1.0000, 8.200000776222457e-05, 580.4807789325714,11355, 0.9886448864488645, 0.8854627013206482, 0.992702841758728, 0.001080058774753047, 0.300182348055957, 0.16543602293040444, 2.673506818151594e-07, 2.1276619200392912e-07, 23253, 0
731, 1.0000, 8.041288223145014e-05, 581.9791131019592,11310, 0.9886898868988689, 0.8854627013206482, 0.9926912188529968, 0.0010799515794036637, 0.30018215413693733, 0.16546381813163386, 1.9390950783959582e-07, 2.1080080701326377e-07, 23253, 0
732, 1.0000, 4.4945533355858045e-05, 582.7176902294159,11329, 0.988670886708867, 0.8854629993438721, 0.9926929473876953, 0.001080167682529597, 0.30018196246842305, 0.16554603899819068, 1.9166874609677365e-07, 2.0880465307946983e-07, 23253, 0
733, 1.0000, 0.00017046147560358669, 583.4626152515411,11293, 0.9887068870688707, 0.8854630589485168, 0.9926987886428833, 0.0010803598128725472, 0.30018163614244703, 0.16549952645604316, 3.263232998818033e-07, 2.1833882237458155e-07, 23253, 0
734, 1.0000, 0.00033092046579236855, 584.2077791690826,11292, 0.9887078870788708, 0.8854613304138184, 0.992654025554657, 0.0010805164285903471, 0.30018142504755096, 0.165801991358655, 2.1110226766651863e-07, 2.1760414168124954e-07, 23253, 0
735, 1.0000, 0.00014071696585818123, 584.9327371120453,11298, 0.9887018870188702, 0.8854638934135437, 0.9926819205284119, 0.0010806291512704047, 0.30018119375654323, 0.16562985414111012, 2.3128222248480768e-07, 2.189347333468524e-07, 23253, 0
736, 1.0000, 6.110694933670062e-05, 585.6540322303772,11295, 0.9887048870488705, 0.8854668736457825, 0.9926976561546326, 0.00108068735712748, 0.300181086023714, 0.16552476365908136, 1.077376322045076e-07, 2.039482309413823e-07, 23253, 0
737, 1.0000, 6.0878545667385235e-05, 586.3993153572083,11290, 0.988709887098871, 0.8854648470878601, 0.9926906228065491, 0.0010807640232734467, 0.3001809584161767, 0.1655103939065925, 1.27595732701824e-07, 1.9460391063824362e-07, 23253, 0
738, 1.0000, 0.0001985553493397656, 587.140721321106,11372, 0.9886278862788628, 0.8854576945304871, 0.9926429390907288, 0.0010813062040861041, 0.3001805195123852, 0.16556814421615104, 4.389091969869696e-07, 2.1109302094895583e-07, 23253, 0
739, 1.0000, 0.0002131466641326003, 587.8587462902069,11205, 0.9887948879488795, 0.8854578137397766, 0.992660403251648, 0.0010808359633627887, 0.30018050120741835, 0.16559633461281315, 1.8312810268206192e-08, 1.6531108913369372e-07, 23253, 0
740, 1.0000, 0.000308601516869186, 589.2186720371246,11287, 0.9887128871288713, 0.8854568600654602, 0.9926295876502991, 0.0010811880817866702, 0.3001801136614443, 0.16575537575350047, 3.875534547725934e-07, 1.8001344768049094e-07, 23253, 0
741, 1.0000, 0.0002652623782851065, 589.8996601104736,11258, 0.9887418874188741, 0.8854607939720154, 0.9926778674125671, 0.0010811466551533557, 0.30017985033439715, 0.165383389227862, 2.633218700864859e-07, 1.8699205216219857e-07, 23253, 0
742, 1.0000, 0.00013612329167878343, 590.6095170974731,11329, 0.988670886708867, 0.8854569792747498, 0.9926580786705017, 0.0010814596576761398, 0.3001795377144638, 0.16550177552215456, 3.1261302108065436e-07, 1.9685277412139276e-07, 23253, 0
743, 1.0000, 5.9254792405428436e-05, 591.3602759838104,11332, 0.9886678866788667, 0.8854572176933289, 0.9926493763923645, 0.001081564079784123, 0.30017934879890684, 0.16559513394119815, 1.8892620545774008e-07, 1.9604537705466623e-07, 23253, 0
744, 1.0000, 9.188844594169795e-05, 592.1375699043274,11365, 0.9886348863488635, 0.8854588866233826, 0.9926592111587524, 0.0010820975600557099, 0.30017895345194096, 0.16565369755360682, 3.953420380509165e-07, 2.1028981782373132e-07, 23253, 0
745, 1.0000, 0.00020670221713977395, 592.8747990131378,11450, 0.988549885498855, 0.8854612112045288, 0.9926859736442566, 0.001083175921113301, 0.3001786455470957, 0.1655710006232334, 3.079017866225442e-07, 2.184628732205641e-07, 23253, 0
746, 1.0000, 7.253680177506784e-05, 593.6235151290894,11296, 0.9887038870388704, 0.885462760925293, 0.9926522374153137, 0.0010822110980898056, 0.30017851967488407, 0.16569938948249277, 1.2587968029054153e-07, 2.067452023133101e-07, 23253, 0
747, 1.0000, 0.00018559598765584934, 595.1386721134186,11365, 0.9886348863488635, 0.8854613304138184, 0.9926656484603882, 0.0010827451637267101, 0.3001782308120116, 0.16557782033565785, 2.8886117320325866e-07, 2.137769188133657e-07, 23253, 0
748, 1.0000, 0.00017113090153073588, 595.8866052627563,11381, 0.9886188861888618, 0.885456919670105, 0.9926365613937378, 0.0010828898534911337, 0.30017806796577506, 0.16580894187048528, 1.6284225196061541e-07, 2.080374117173063e-07, 23253, 0
749, 1.0000, 0.000128602609864872, 596.6316123008728,11396, 0.9886038860388604, 0.8854571580886841, 0.9926429390907288, 0.0010832238177427833, 0.3001779353514148, 0.16578395211997382, 1.3262107201317264e-07, 1.988788275980577e-07, 23253, 0
750, 1.0000, 0.00011418926679849019, 597.3883502483368,11369, 0.9886308863088631, 0.8854550123214722, 0.9926598072052002, 0.0010833485245694235, 0.3001777550720919, 0.1655714534972416, 1.80271366556628e-07, 1.969347568161964e-07, 23253, 0
751, 1.0000, 4.634436523523689e-05, 598.1352214813232,11358, 0.9886418864188642, 0.8854552507400513, 0.9926615357398987, 0.0010834892748490291, 0.30017754921587364, 0.16565065599750842, 2.0585931931327295e-07, 1.9780951914732904e-07, 23253, 0
752, 1.0000, 5.385638482733724e-05, 598.8678834438324,11338, 0.9886618866188662, 0.8854568600654602, 0.9926662445068359, 0.0010837609382426097, 0.300177230597083, 0.1656727610814598, 3.1861985261283365e-07, 2.0746734620193961e-07, 23253, 0
753, 1.0000, 7.232148094273872e-05, 599.6182804107666,11367, 0.9886328863288633, 0.8854568600654602, 0.992657482624054, 0.0010845191354407248, 0.30017641859942346, 0.16570685273573735, 8.119994702737721e-07, 2.377991791513302e-07, 23253, 0
754, 1.0000, 0.0002827713316666756, 600.366108417511,11490, 0.988509885098851, 0.8854579329490662, 0.9927580952644348, 0.0010861757692227699, 0.3001758798939806, 0.16524788915365948, 5.386952786068377e-07, 2.5806174698553713e-07, 23253, 0
755, 1.0000, 0.0002706869857636522, 601.8762004375458,11486, 0.9885138851388514, 0.8854554295539856, 0.992699384689331, 0.0010861141798457835, 0.3001755552675842, 0.16553338617363214, 3.2463325277953814e-07, 2.6405267409609954e-07, 23253, 0
756, 1.0000, 9.259104221400919e-05, 602.6509304046631,11486, 0.9885138851388514, 0.8854573965072632, 0.9926958680152893, 0.0010861099539657658, 0.3001752199560145, 0.165562412632021, 3.353076921674969e-07, 2.7043684747640603e-07, 23253, 0
757, 1.0000, 5.018655127377663e-05, 603.4108285903931,11471, 0.9885288852888529, 0.885460376739502, 0.9926999807357788, 0.0010861651489160198, 0.30017502967177195, 0.16553085007459362, 1.9027554870598706e-07, 2.6109441166056354e-07, 23253, 0
758, 1.0000, 4.569292303007398e-05, 604.1395213603973,11463, 0.9885368853688536, 0.88545823097229, 0.9926807880401611, 0.0010866542887431273, 0.3001746201326419, 0.16558444953749932, 4.0954785368585434e-07, 2.731167175693434e-07, 23253, 0
759, 1.0000, 9.928900616149966e-05, 604.8951623439789,11484, 0.9885158851588516, 0.8854618072509766, 0.9926743507385254, 0.001087360893091365, 0.3001739430803776, 0.16567572708136086, 6.770616162721232e-07, 2.990723582285789e-07, 23253, 0
760, 1.0000, 0.0003417407158012006, 605.64408826828,11430, 0.988569885698857, 0.8854615688323975, 0.9926568865776062, 0.0010877625595474576, 0.30017383829642036, 0.1654281409830885, 1.0477464512659296e-07, 2.6929250582256696e-07, 23253, 0
761, 1.0000, 0.0004511453697582277, 606.3941833972931,11471, 0.9885288852888529, 0.885460615158081, 0.9925545454025269, 0.0010884219695557855, 0.3001736162929826, 0.16603271227925143, 2.220076298353746e-07, 2.641427109720948e-07, 23253, 0
762, 1.0000, 0.00011674269672979125, 607.1359434127808,11444, 0.9885558855588555, 0.8854625821113586, 0.99263596534729, 0.001088057535897952, 0.3001730788494501, 0.16565591997323553, 5.374330287466478e-07, 2.8358757770055333e-07, 23253, 0
763, 1.0000, 7.521519770394767e-05, 607.8896713256836,11444, 0.9885558855588555, 0.8854593634605408, 0.9926371574401855, 0.0010882060969528858, 0.30017295626907053, 0.16564162703528232, 1.2258900039530118e-07, 2.6077360637089146e-07, 23253, 0
764, 1.0000, 3.388940005730004e-05, 608.6346442699432,11413, 0.9885868858688587, 0.8854584097862244, 0.9926586747169495, 0.0010884326564474937, 0.30017259744405195, 0.16554286941855295, 3.5882298626832565e-07, 2.69231143288309e-07, 23253, 0
765, 1.0000, 0.00021388363665226584, 609.3808243274689,11406, 0.9885938859388594, 0.8854545950889587, 0.9926254749298096, 0.00108895080438623, 0.300172111294412, 0.16572531542380303, 4.861477848061568e-07, 2.856206459513814e-07, 23253, 0
766, 1.0000, 0.00023416722501516, 610.1314613819122,11434, 0.9885658856588566, 0.885455310344696, 0.9926196932792664, 0.0010898192890948586, 0.30017190382307385, 0.1655989690681839, 2.0747372547758047e-07, 2.7663488625961205e-07, 23253, 0
767, 1.0000, 8.50103221985957e-05, 610.9072031974792,11418, 0.9885818858188582, 0.8854544758796692, 0.9926220178604126, 0.0010896660109961378, 0.3001717357983767, 0.16564170615485982, 1.6802181107555825e-07, 2.631799615977786e-07, 23253, 0
768, 1.0000, 8.802076277786102e-05, 611.6350073814392,11412, 0.9885878858788588, 0.8854533433914185, 0.9926249384880066, 0.0010896558312233394, 0.3001716489339187, 0.16561000155049063, 8.686923375078592e-08, 2.3556682926792774e-07, 23253, 0
769, 1.0000, 0.00018604232556293417, 612.3903200626373,11400, 0.98859988599886, 0.8854567408561707, 0.9925981760025024, 0.0010903145773390995, 0.30017109439308565, 0.1657631641197555, 5.545378765070552e-07, 2.566231574935707e-07, 23253, 0
770, 1.0000, 0.0001330027866930971, 613.151869058609,11371, 0.9886288862888629, 0.885460376739502, 0.9926493763923645, 0.0010901173764901308, 0.3001708766032899, 0.16545679287739365, 2.1779222175721813e-07, 2.5244716409352943e-07, 23253, 0
771, 1.0000, 8.424511884984672e-05, 613.9185948371887,11380, 0.988619886198862, 0.8854581713676453, 0.9926371574401855, 0.00109024041624437, 0.30017074576778946, 0.16553598228501762, 1.308350205397879e-07, 2.3638822923586355e-07, 23253, 0
772, 1.0000, 7.982218733654977e-05, 614.6632146835327,11403, 0.9885968859688596, 0.8854583501815796, 0.9926382899284363, 0.0010906118620079884, 0.30017043618317946, 0.16560025371949988, 3.0958381758150466e-07, 2.4285166636302613e-07, 23253, 0
773, 1.0000, 0.00025861591067640155, 615.4061465263367,11435, 0.9885648856488565, 0.8854625821113586, 0.9926214218139648, 0.0010918420631260896, 0.3001700962074229, 0.16557202658332806, 3.3998078086128203e-07, 2.5116112270926947e-07, 23253, 0
774, 1.0000, 0.00013098764058649615, 616.1677575111389,11395, 0.9886048860488605, 0.88545823097229, 0.9926505088806152, 0.0010914284096601593, 0.300169768383146, 0.16554405980338274, 3.2782220332761014e-07, 2.5794137503054274e-07, 23253, 0
775, 1.0000, 6.947925172494035e-05, 616.9207634925842,11418, 0.9885818858188582, 0.885460615158081, 0.992651104927063, 0.0010922385926913885, 0.30016946326722455, 0.165577061280323, 3.051171611478942e-07, 2.623104382753205e-07, 23253, 0
776, 1.0000, 0.00011282559243087906, 617.6689224243164,11414, 0.9885858858588585, 0.8854591846466064, 0.9926487803459167, 0.0010925707832538144, 0.30016914611504075, 0.16559309607037914, 3.171463943685282e-07, 2.673375684218405e-07, 23253, 0
777, 1.0000, 0.00015122138151680683, 619.1497664451599,11418, 0.9885818858188582, 0.885459303855896, 0.9926789999008179, 0.001093075686065295, 0.3001689596614281, 0.16534994933290864, 1.864480943525315e-07, 2.5787532547503245e-07, 23253, 0
778, 1.0000, 0.0001250420740987491, 619.8834114074707,11434, 0.9885658856588566, 0.8854581713676453, 0.9926831126213074, 0.0010938483593750754, 0.3001687275847791, 0.165351342754598, 2.3208206256786212e-07, 2.551719707332692e-07, 23253, 0
779, 1.0000, 6.046828701511006e-05, 621.4387302398682,11470, 0.988529885298853, 0.8854544758796692, 0.9926557540893555, 0.0010948502294146239, 0.3001684055808789, 0.16548071954189292, 3.2200171329321847e-07, 2.6117733687583994e-07, 23253, 0
780, 1.0000, 0.00010170397837063624, 622.1783492565155,11464, 0.9885358853588536, 0.8854550123214722, 0.9926650524139404, 0.0010951253103021314, 0.3001681933569556, 0.16547542680590493, 2.1222358587147383e-07, 2.5581223090620476e-07, 23253, 0
781, 1.0000, 0.00011327109568066593, 622.9382631778717,11420, 0.988579885798858, 0.8854575753211975, 0.9926528334617615, 0.001095521104514302, 0.3001679435563409, 0.16546653681888993, 2.4980495161308625e-07, 2.5520505878033205e-07, 23253, 0
782, 1.0000, 8.007348044241307e-05, 624.4729573726654,11429, 0.9885708857088571, 0.8854572176933289, 0.9926557540893555, 0.0010960625581874891, 0.30016757454420406, 0.1654874288520858, 3.690100965347831e-07, 2.647915829798823e-07, 23253, 0
783, 1.0000, 0.0002604376237273009, 625.2157816886902,11446, 0.9885538855388554, 0.8854603171348572, 0.9926894903182983, 0.0010965769500473799, 0.3001674018838926, 0.16526529677757348, 1.7266367824397832e-07, 2.537078220714512e-07, 23253, 0
784, 1.0000, 8.541025023326126e-05, 625.9794688224792,11437, 0.9885628856288563, 0.8854588866233826, 0.9926667809486389, 0.0010966241570758459, 0.30016717590312414, 0.1654287350246844, 2.2598469134882393e-07, 2.5078893632539865e-07, 23253, 0
785, 1.0000, 4.886727243541464e-05, 626.7348577976227,11428, 0.9885718857188572, 0.8854573369026184, 0.9926441311836243, 0.0010968912257350717, 0.30016706358085105, 0.16551184618256407, 1.1231145080614624e-07, 2.314301516122295e-07, 23253, 0
786, 1.0000, 7.86772476830546e-05, 627.4677138328552,11419, 0.9885808858088581, 0.8854591250419617, 0.9926319122314453, 0.0010973087216787016, 0.30016686933270775, 0.16559115504419616, 1.9425509328874213e-07, 2.274129476134727e-07, 23253, 0
787, 1.0000, 6.70979689744742e-05, 628.2255747318268,11401, 0.9885988859888599, 0.8854596614837646, 0.9926353693008423, 0.001097559264689834, 0.30016648105874594, 0.16560450520959383, 3.8827664716745147e-07, 2.3990969338048734e-07, 23253, 0
788, 1.0000, 3.376592812017849e-05, 629.7343509197235,11390, 0.988609886098861, 0.8854594230651855, 0.9926260709762573, 0.0010978428538789854, 0.30016629247395593, 0.16561005915156088, 1.8858552769396297e-07, 2.342037541324933e-07, 23253, 0
789, 1.0000, 0.00021803722424235556, 630.5010650157928,11372, 0.9886278862788628, 0.8854602575302124, 0.9926010966300964, 0.0010979185323270644, 0.30016619108587705, 0.16579041316756202, 1.0138088407662948e-07, 2.1539225073518707e-07, 23253, 0
790, 1.0000, 8.555663352656741e-05, 631.2617681026459,11392, 0.9886078860788607, 0.8854597806930542, 0.9926214218139648, 0.0010983049812656033, 0.30016603975833905, 0.16561112452129445, 1.5133563285862905e-07, 2.079223555861151e-07, 23253, 0
791, 1.0000, 4.003735538474883e-05, 632.0175290107727,11390, 0.988609886098861, 0.8854594230651855, 0.9926121234893799, 0.001098355518076367, 0.3001659550811208, 0.16565447395845476, 8.467634698972049e-08, 1.9005849215632219e-07, 23253, 0
792, 1.0000, 9.419819350073503e-05, 632.759425163269,11380, 0.988619886198862, 0.8854603171348572, 0.9926325082778931, 0.0010987723110776405, 0.30016576341153345, 0.16552166101546217, 1.9166928805214312e-07, 1.9021896068690878e-07, 23253, 0
793, 1.0000, 5.86473425248016e-05, 633.5312371253967,11384, 0.9886158861588615, 0.8854604959487915, 0.9926266670227051, 0.0010990798892033496, 0.30016558039371233, 0.16553728467126402, 1.8301484988603178e-07, 1.894859690092939e-07, 23253, 0
794, 1.0000, 4.549393125142629e-05, 634.2899420261383,11367, 0.9886328863288633, 0.8854562640190125, 0.9926278591156006, 0.0011005694543844101, 0.30016488251987516, 0.16552226009234877, 6.978686197256501e-07, 2.1587220040034446e-07, 23253, 0
795, 1.0000, 7.019826149676074e-05, 635.7892627716064,11380, 0.988619886198862, 0.88545823097229, 0.9926150441169739, 0.001101143857282183, 0.30016449523259897, 0.1656336915766604, 3.8728192075510037e-07, 2.2886520402067372e-07, 23253, 0
796, 1.0000, 0.00015374901524535317, 636.5325508117676,11460, 0.988539885398854, 0.8854600191116333, 0.9926371574401855, 0.001103344588918929, 0.30016418452095106, 0.1654575006489994, 3.107283778613912e-07, 2.3597167959526658e-07, 23253, 0
797, 1.0000, 9.493258635696523e-05, 638.0247874259949,11454, 0.9885458854588546, 0.8854585886001587, 0.9926150441169739, 0.0011034498543967275, 0.3001640212062381, 0.1656541135967013, 1.6330623703320057e-07, 2.2744383659309456e-07, 23253, 0
798, 1.0000, 5.6745207006838814e-05, 638.7609624862671,11433, 0.9885668856688566, 0.8854617476463318, 0.9926231503486633, 0.001103647553762869, 0.3001638252342034, 0.16567443014704736, 1.9597023170891958e-07, 2.2408137767707843e-07, 23253, 0
799, 1.0000, 0.00011628364918684953, 639.5239496231079,11450, 0.988549885498855, 0.8854625225067139, 0.9926406145095825, 0.0011049704994128592, 0.3001634120866521, 0.16557508984715938, 4.131538103302468e-07, 2.3821898263459683e-07, 23253, 0
800, 1.0000, 0.0001349585805655843, 640.3022427558899,11449, 0.9885508855088551, 0.8854589462280273, 0.9926179647445679, 0.001105824311682775, 0.3001631068237195, 0.16573569998144796, 3.0525772759526504e-07, 2.4419985160588004e-07, 23253, 0
801, 1.0000, 7.002095782289956e-05, 641.0597007274628,11456, 0.9885438854388544, 0.8854581117630005, 0.9926301836967468, 0.001106251501881617, 0.30016287027959837, 0.16564082809634986, 2.3654763731117967e-07, 2.434236205455973e-07, 23253, 0
802, 1.0000, 5.339987893137679e-05, 641.7881295681,11462, 0.9885378853788538, 0.885456919670105, 0.9926190972328186, 0.001107275750668032, 0.30016264577541246, 0.16570764712098543, 2.245099330888678e-07, 2.4146267182959873e-07, 23253, 0
803, 1.0000, 5.13971885282847e-05, 642.5386245250702,11476, 0.9885238852388524, 0.8854559659957886, 0.9926057457923889, 0.001108175171311533, 0.3001623038195061, 0.16575279375120427, 3.419524288172937e-07, 2.500124125609148e-07, 23253, 0
804, 1.0000, 0.00014381469559266921, 643.2674655914307,11471, 0.9885288852888529, 0.8854518532752991, 0.9925777912139893, 0.0011098857394903248, 0.30016190229526063, 0.1658795452334974, 4.015230138931791e-07, 2.6214190921121823e-07, 23253, 0
805, 1.0000, 0.0003657408194246719, 644.0223376750946,11474, 0.9885258852588525, 0.8854576349258423, 0.9926633238792419, 0.001111082095657517, 0.3001617731072593, 0.16536407644064466, 1.2918693292895966e-07, 2.4423318388661995e-07, 23253, 0
806, 1.0000, 6.85063306657581e-05, 644.810760974884,11500, 0.98849988499885, 0.8854525089263916, 0.9926202893257141, 0.0011122881538828805, 0.30016147644578856, 0.1656314338508702, 2.966565280093647e-07, 2.4902881094038214e-07, 23253, 0
807, 1.0000, 6.5170204726099e-05, 645.5723350048065,11493, 0.9885068850688506, 0.8854517936706543, 0.9926185011863708, 0.0011121022356688545, 0.3001614072924302, 0.16563399614580387, 6.915823369535445e-08, 2.1908317425492097e-07, 23253, 0
808, 1.0000, 0.0002577974762490518, 646.3055260181427,11503, 0.9884968849688497, 0.8854557275772095, 0.9926353693008423, 0.0011136997009726021, 0.3001608798696075, 0.16545034454688973, 5.274182926506832e-07, 2.3920135810087445e-07, 23253, 0
809, 1.0000, 0.00011603293993543713, 647.0538899898529,11478, 0.9885218852188522, 0.8854615688323975, 0.9926127195358276, 0.0011131904544727737, 0.3001603883319878, 0.1656720536303298, 4.915422520679336e-07, 2.570652438790135e-07, 23253, 0
810, 1.0000, 6.1009538564512626e-05, 647.8070912361145,11521, 0.9884788847888479, 0.8854579925537109, 0.9926080703735352, 0.001115382446172304, 0.30015999650670283, 0.16563809536524718, 3.9181660277387564e-07, 2.6813117398742323e-07, 23253, 0
811, 1.0000, 0.0001467995621456737, 648.5585741996765,11523, 0.9884768847688477, 0.8854615092277527, 0.9925830364227295, 0.001115113792571732, 0.3001596078181316, 0.16580054076131803, 3.8870419183378857e-07, 2.7827519845855555e-07, 23253, 0
812, 1.0000, 0.00014397873345145027, 650.0185511112213,11520, 0.988479884798848, 0.8854605555534363, 0.9926057457923889, 0.0011153707135212684, 0.30015942490852465, 0.1656057249897263, 1.8289348274747042e-07, 2.6683750672419287e-07, 23253, 0
813, 1.0000, 0.0001526514427164789, 650.7579271793365,11531, 0.9884688846888469, 0.8854585886001587, 0.9926080703735352, 0.0011164820898938994, 0.30015919133211916, 0.16562408866116599, 2.3357591294459468e-07, 2.633085685797097e-07, 23253, 0
814, 1.0000, 0.00011788140715019188, 652.2273962497711,11526, 0.9884738847388473, 0.885454535484314, 0.992590606212616, 0.0011169105786507608, 0.30015882155098633, 0.16578467610715453, 3.697935607727132e-07, 2.724045939105663e-07, 23253, 0
815, 1.0000, 9.62064917578691e-05, 652.9739472866058,11509, 0.9884908849088491, 0.8854583501815796, 0.9926005005836487, 0.0011163750587170895, 0.30015854494663124, 0.1657201002792333, 2.766008582733015e-07, 2.7282133954678684e-07, 23253, 0
816, 1.0000, 6.168300680058642e-05, 653.7245950698853,11491, 0.9885088850888509, 0.8854591846466064, 0.99259352684021, 0.0011162634699463023, 0.30015784112619553, 0.16570623285294211, 7.038198256981154e-07, 2.9994156481975857e-07, 23253, 0
817, 1.0000, 0.00024248526661748018, 654.4613859653473,11520, 0.988479884798848, 0.8854593634605408, 0.9925696849822998, 0.0011171834142086248, 0.3001572875427746, 0.1659896231146145, 5.535864017192083e-07, 3.1889780426038974e-07, 23253, 0
818, 1.0000, 0.0003149166062726174, 655.2222862243652,11526, 0.9884738847388473, 0.8854613304138184, 0.9926249384880066, 0.0011171611311996234, 0.3001568493682864, 0.1655895985311987, 4.381656212859575e-07, 3.291927076226949e-07, 23253, 0
819, 1.0000, 0.00016683547076392353, 655.9796261787415,11525, 0.9884748847488475, 0.8854634165763855, 0.9926051497459412, 0.001117698114410899, 0.3001564784592331, 0.16574196966161758, 3.709176257804536e-07, 3.331447184690143e-07, 23253, 0
820, 1.0000, 5.5312644782746436e-05, 656.7278962135315,11538, 0.9884618846188462, 0.8854649066925049, 0.9925836324691772, 0.0011183765570739988, 0.30015620953402217, 0.1658553420592687, 2.689190590210444e-07, 3.2608573280688243e-07, 23253, 0
821, 1.0000, 3.545963788442772e-05, 657.4748950004578,11528, 0.9884718847188472, 0.8854654431343079, 0.9925824403762817, 0.0011188435644536353, 0.3001560497577359, 0.16583850787661794, 1.5977781497866772e-07, 3.0363390540066183e-07, 23253, 0
822, 1.0000, 5.429290488183992e-05, 658.2399878501892,11501, 0.9884988849888499, 0.8854640126228333, 0.9925941228866577, 0.0011199688450354722, 0.3001556569645859, 0.16576875681873532, 3.9279927499524803e-07, 3.115532649123433e-07, 23253, 0
823, 1.0000, 8.566682735995452e-05, 658.9825928211212,11444, 0.9885558855588555, 0.8854630589485168, 0.9926005005836487, 0.0011211707470122488, 0.30015512053917526, 0.16572318110207226, 5.364124149309646e-07, 3.289492936578233e-07, 23253, 0
824, 1.0000, 0.0002581820295376106, 660.5166018009186,11457, 0.9885428854288543, 0.8854641914367676, 0.9926283955574036, 0.0011217858689463235, 0.30015497010627856, 0.1655615974198283, 1.504433055354859e-07, 3.041958949691481e-07, 23253, 0
825, 1.0000, 0.0001270603775964771, 661.2689187526703,11465, 0.9885348853488535, 0.8854644894599915, 0.9926150441169739, 0.0011227478649219495, 0.3001547423892265, 0.16566734613349385, 2.2771125535170356e-07, 2.955129136615599e-07, 23253, 0
826, 1.0000, 0.00010167163562115102, 662.0377795696259,11486, 0.9885138851388514, 0.8854662179946899, 0.9926016330718994, 0.0011236984873595078, 0.3001544246105467, 0.16576656359159575, 3.1779310372126446e-07, 2.9766876415945433e-07, 23253, 0
827, 1.0000, 0.0001279382032682207, 662.7818105220795,11554, 0.9884458844588446, 0.8854637145996094, 0.9925597906112671, 0.0011266602666712736, 0.3001534527862231, 0.16589956151498464, 9.718089398202956e-07, 3.350564841065959e-07, 23253, 0
828, 1.0000, 0.00016466253162611405, 663.5594124794006,11634, 0.9883658836588366, 0.8854760527610779, 0.9925405979156494, 0.0011315689544880887, 0.30015260024609086, 0.16582069370781524, 8.525597125497164e-07, 3.6785672910254774e-07, 23253, 0
829, 1.0000, 6.761507773515753e-05, 665.0440022945404,11610, 0.988389883898839, 0.885470449924469, 0.9925243258476257, 0.0011300909392983837, 0.30015219656882564, 0.16586424691946078, 4.036627639925072e-07, 3.712895305419292e-07, 23253, 0
830, 1.0000, 6.642566239465614e-05, 665.8049962520599,11608, 0.9883918839188391, 0.8854719400405884, 0.99251788854599, 0.0011310210469947582, 0.30015190302820105, 0.16589638093976783, 2.9354194525099686e-07, 3.626673423789491e-07, 23253, 0
831, 1.0000, 0.00016042992287970293, 667.1832032203674,11596, 0.9884038840388404, 0.8854699730873108, 0.9925022125244141, 0.001130848144536344, 0.3001517698608087, 0.16605935276394834, 1.33159530235627e-07, 3.2809138757074453e-07, 23253, 0
832, 1.0000, 8.877953915834519e-05, 667.8782861232758,11585, 0.9884148841488415, 0.8854683637619019, 0.9925155639648438, 0.0011315622203375089, 0.30015156371267127, 0.1660492510187502, 2.0615494822351366e-07, 3.1319493035704313e-07, 23253, 0
833, 1.0000, 0.00010199413262594649, 668.6128191947937,11573, 0.9884268842688427, 0.8854722380638123, 0.9925405979156494, 0.0011315131875877043, 0.30015126665323083, 0.16590138273753077, 2.970533378165996e-07, 3.11542065478964e-07, 23253, 0
834, 1.0000, 8.345872214637185e-05, 669.3753852844238,11539, 0.9884608846088461, 0.8854730725288391, 0.9925481677055359, 0.0011321327758430906, 0.30015096899009613, 0.1659119394541813, 2.976685160582804e-07, 3.101260985272532e-07, 23253, 0
835, 1.0000, 0.00012400710322770067, 670.1265683174133,11527, 0.9884728847288473, 0.8854765892028809, 0.9925039410591125, 0.0011347104233540906, 0.3001507697334402, 0.16613641756021724, 1.992594748090326e-07, 2.9670603653748453e-07, 23253, 0
836, 1.0000, 5.5746979105170656e-05, 670.8761315345764,11519, 0.9884808848088481, 0.885473370552063, 0.9925138354301453, 0.0011345486351030725, 0.3001501807293201, 0.16607268628554991, 5.890022589105648e-07, 3.177645460464148e-07, 23253, 0
837, 1.0000, 6.244110630239621e-05, 672.3678755760193,11514, 0.9884858848588486, 0.885474681854248, 0.992505669593811, 0.0011346533126577742, 0.30015012149410164, 0.16613999947193167, 5.923695051146538e-08, 2.686297855233113e-07, 23253, 0
838, 1.0000, 4.008213173075424e-05, 673.1379976272583,11504, 0.9884958849588495, 0.8854725956916809, 0.9925079941749573, 0.001135176174262615, 0.3001499112287357, 0.16611150763596066, 2.1027080715496638e-07, 2.6212995139946784e-07, 23253, 0
839, 1.0000, 0.00035259436413231476, 673.8704645633698,11495, 0.9885048850488505, 0.8854730725288391, 0.9925440549850464, 0.001136214862336781, 0.3001497685760557, 0.16577594809109544, 1.426404329651909e-07, 2.4665461581794336e-07, 23253, 0
840, 1.0000, 7.091242198670201e-05, 674.6208498477936,11485, 0.9885148851488514, 0.885471522808075, 0.9925126433372498, 0.001136182597975863, 0.3001494722340595, 0.16601980030654856, 2.9634251969001824e-07, 2.5122318618704125e-07, 23253, 0
841, 1.0000, 6.49977423632439e-05, 675.3780589103699,11479, 0.9885208852088521, 0.8854702711105347, 0.9925121068954468, 0.0011363804576914307, 0.300149373167755, 0.166027942383881, 9.90690027236063e-08, 2.2890091384566792e-07, 23253, 0
842, 1.0000, 6.198664925951639e-05, 676.8797218799591,11488, 0.9885118851188512, 0.885470449924469, 0.99251788854599, 0.0011369883099939194, 0.3001491816046647, 0.16600979450101447, 1.915649016637211e-07, 2.2486111921299565e-07, 23253, 0
843, 1.0000, 0.0002788392575503039, 677.6250927448273,11447, 0.9885528855288553, 0.8854719996452332, 0.9925225377082825, 0.0011371887433440757, 0.30014901122367565, 0.16625996663748815, 1.703865572522112e-07, 2.1870890385775162e-07, 23253, 0
844, 1.0000, 0.00011033510854688698, 678.3818337917328,11445, 0.9885548855488555, 0.8854734301567078, 0.9925353527069092, 0.0011377111913327322, 0.3001487816709576, 0.16611112019962204, 2.2953729933439249e-07, 2.19768348365028e-07, 23253, 0
845, 1.0000, 7.528824730668209e-05, 679.1339776515961,11437, 0.9885628856288563, 0.88547283411026, 0.9925295114517212, 0.0011376805956528032, 0.30014864232478905, 0.1661265853836662, 1.393566999019491e-07, 2.0998168442779486e-07, 23253, 0
846, 1.0000, 0.0001603481844310479, 679.9180507659912,11446, 0.9885538855388554, 0.885471761226654, 0.9925126433372498, 0.0011382870905817125, 0.30014833964040055, 0.1662171947472864, 3.026862547828024e-07, 2.178023411540594e-07, 23253, 0
847, 1.0000, 0.0003417870681844665, 680.689567565918,11465, 0.9885348853488535, 0.8854783773422241, 0.9925714135169983, 0.0011390492432585178, 0.3001482092183185, 0.1658152748932979, 1.3042113089500873e-07, 2.0691457602799255e-07, 23253, 0
848, 1.0000, 0.00016707565319435772, 681.4341068267822,11470, 0.988529885298853, 0.8854758739471436, 0.9925388693809509, 0.0011391918727459505, 0.30014799993212826, 0.1659630714586964, 2.092910267870174e-07, 2.071510017360197e-07, 23253, 0
849, 1.0000, 8.690431130836841e-05, 682.1742997169495,11472, 0.9885278852788528, 0.8854758739471436, 0.9925277829170227, 0.001139329701240738, 0.30014790751715476, 0.16601973354630145, 9.241142834293115e-08, 1.9108689444277526e-07, 23253, 0
850, 1.0000, 6.346836556720881e-05, 682.9282357692719,11495, 0.9885048850488505, 0.8854750990867615, 0.9925028085708618, 0.0011399793876407246, 0.3001476745234461, 0.16610627926446797, 2.329892020425106e-07, 1.9491326277346707e-07, 23253, 0
851, 1.0000, 8.693218498236198e-05, 683.6661398410797,11518, 0.9884818848188481, 0.8854765892028809, 0.9924963712692261, 0.0011405826125027762, 0.30014760670840246, 0.16602156336419757, 6.781974803971025e-08, 1.7538517059271778e-07, 23253, 0
852, 1.0000, 6.455918976008304e-05, 685.1637160778046,11489, 0.9885108851088511, 0.8854746222496033, 0.9925184845924377, 0.0011401781654805816, 0.30014746309758783, 0.16600084414706637, 1.4360384931189074e-07, 1.7191358251784254e-07, 23253, 0
853, 1.0000, 4.8575734733792993e-05, 685.9192707538605,11479, 0.9885208852088521, 0.8854756355285645, 0.9925196766853333, 0.0011403232295450752, 0.3001472925952741, 0.16597469548406285, 1.705064876511564e-07, 1.717723520669238e-07, 23253, 0
854, 1.0000, 8.840031448785963e-05, 686.6592998504639,11464, 0.9885358853588536, 0.8854758739471436, 0.9925452470779419, 0.001141592985308458, 0.3001467924858367, 0.16578297591355212, 5.001082609146223e-07, 1.9114561481030791e-07, 23253, 0
855, 1.0000, 0.0001424628957621898, 688.1580197811127,11449, 0.9885508855088551, 0.8854736685752869, 0.9925289750099182, 0.0011415323749928994, 0.3001467061357836, 0.16594954794865882, 8.635641729481947e-08, 1.7654579047016565e-07, 23253, 0
856, 1.0000, 0.00011784167335790383, 688.918771982193,11449, 0.9885508855088551, 0.8854758143424988, 0.992530107498169, 0.0011418513294715001, 0.300146548501533, 0.16591990026727163, 1.576316996931837e-07, 1.7455648415071003e-07, 23253, 0
857, 1.0000, 0.00014211087795119016, 689.6496548652649,11489, 0.9885108851088511, 0.8854793906211853, 0.9925260543823242, 0.0011431378838229957, 0.3001459913711714, 0.16590388420734586, 5.571220142996935e-07, 1.9603671631402145e-07, 23253, 0
858, 1.0000, 5.068343295217552e-05, 690.4262754917145,11511, 0.9884888848888489, 0.8854823708534241, 0.9924975633621216, 0.0011439247785604643, 0.3001458021749698, 0.16606522671921428, 1.8920628636065473e-07, 1.9534272130550083e-07, 23253, 0
859, 1.0000, 5.153598245012998e-05, 691.176908493042,11520, 0.988479884798848, 0.8854796886444092, 0.9924917221069336, 0.001144468575142252, 0.3001455541505286, 0.16606508116341637, 2.4801619791237073e-07, 2.0006241858055518e-07, 23253, 0
860, 1.0000, 0.00011350594059706594, 691.9228217601776,11546, 0.9884538845388454, 0.8854811787605286, 0.9925138354301453, 0.001146149706823946, 0.30014521708769354, 0.16600219290673024, 3.370598357088639e-07, 2.107752745846957e-07, 23253, 0
861, 1.0000, 0.00019118628189048915, 693.4290568828583,11542, 0.9884578845788458, 0.8854796886444092, 0.9924864768981934, 0.0011461654926810737, 0.3001450863556429, 0.16616404015684505, 1.3073928956108816e-07, 2.0094551131246786e-07, 23253, 0
862, 1.0000, 5.949340442127966e-05, 694.1797847747803,11547, 0.9884528845288453, 0.8854826092720032, 0.9925132393836975, 0.0011463821875498915, 0.3001448874738502, 0.16601405063853686, 1.9888308988580405e-07, 2.0073831037877073e-07, 23253, 0
863, 1.0000, 7.109272007017405e-05, 694.9213674068451,11551, 0.9884488844888449, 0.8854835033416748, 0.9924992918968201, 0.0011468175342827598, 0.30014479269638006, 0.16604125333532696, 9.477581136563273e-08, 1.862245738095083e-07, 23253, 0
864, 1.0000, 8.932910919595673e-05, 695.6781075000763,11551, 0.9884488844888449, 0.8854802250862122, 0.9924522042274475, 0.0011480324987813938, 0.3001442593618265, 0.16617835429672181, 5.333350123204461e-07, 2.068870464683807e-07, 23253, 0
865, 1.0000, 9.448686012487629e-05, 696.4363832473755,11536, 0.9884638846388464, 0.8854796886444092, 0.9924876689910889, 0.0011485801458868755, 0.30014393657861244, 0.16594253653032487, 3.22785203399345e-07, 2.162974161681536e-07, 23253, 0
866, 1.0000, 5.7441312451998175e-05, 697.1811690330505,11553, 0.9884468844688447, 0.8854806423187256, 0.9924818277359009, 0.0011490916383642626, 0.30014377686258564, 0.1659992895334261, 1.5971056183117227e-07, 2.0983578894261109e-07, 23253, 0
867, 1.0000, 0.0002216922480650698, 697.9499990940094,11525, 0.9884748847488475, 0.8854799866676331, 0.9925097823143005, 0.0011492209221398671, 0.30014353339562383, 0.16584701402705815, 2.4347091831522505e-07, 2.1297877034788393e-07, 23253, 0
868, 1.0000, 0.00021878398449556367, 698.7023711204529,11541, 0.9884588845888459, 0.885479748249054, 0.992463231086731, 0.001150111837294021, 0.3001433682973658, 0.16619240017757958, 1.6509939948505803e-07, 2.0762384671752802e-07, 23253, 0
869, 1.0000, 9.782425793496161e-05, 699.4409401416779,11529, 0.9884708847088471, 0.8854796290397644, 0.9924702048301697, 0.0011500383772719655, 0.3001432500694811, 0.1661109706878607, 1.1823367651597749e-07, 1.9625631009938488e-07, 23253, 0
870, 1.0000, 0.00011585137002270783, 700.2089748382568,11503, 0.9884968849688497, 0.8854793906211853, 0.9924591779708862, 0.001150316122092553, 0.3001430492696033, 0.16618097591873904, 2.0079651713578173e-07, 1.9670567240702643e-07, 23253, 0
871, 1.0000, 0.00010120641907858541, 700.9702787399292,11491, 0.9885088850888509, 0.8854794502258301, 0.9924765825271606, 0.0011509578866513222, 0.30014272039435475, 0.16610287553069303, 3.2886745837679143e-07, 2.0707958486159667e-07, 23253, 0
872, 1.0000, 5.7510657292774825e-05, 701.7289736270905,11512, 0.9884878848788488, 0.8854789733886719, 0.9924708008766174, 0.001152090921041294, 0.30014247497392227, 0.16599469946128423, 2.454182178035502e-07, 2.1062709449481314e-07, 23253, 0
873, 1.0000, 5.7059425348630155e-05, 702.4668896198273,11500, 0.98849988499885, 0.8854818940162659, 0.9924824237823486, 0.0011526469348773702, 0.30014223152846525, 0.1659911899936051, 2.434584416288743e-07, 2.13700381262359e-07, 23253, 0
874, 1.0000, 0.00016425536812832248, 703.9553964138031,11507, 0.9884928849288492, 0.8854799270629883, 0.9924963712692261, 0.0011529539499466283, 0.30014204095796915, 0.16585328815688302, 1.9055607025642018e-07, 2.1126475292144797e-07, 23253, 0
875, 1.0000, 6.016697161642636e-05, 705.4324202537537,11518, 0.9884818848188481, 0.8854807019233704, 0.9924702048301697, 0.0011534506471482559, 0.30014188860391305, 0.16601306579435887, 1.52362405136941e-07, 2.0447118948393486e-07, 23253, 0
876, 1.0000, 9.985167997124725e-05, 706.189404964447,11527, 0.9884728847288473, 0.885479748249054, 0.9924643635749817, 0.001154255262972588, 0.30014168192617297, 0.1660450108488008, 2.0667732308909947e-07, 2.0469073897257712e-07, 23253, 0
877, 1.0000, 0.00017894197441532624, 706.9311230182648,11601, 0.9883988839888399, 0.8854824900627136, 0.9924760460853577, 0.0011569855468723756, 0.3001414567656263, 0.1660151264559934, 2.2515970460323942e-07, 2.0665096684133416e-07, 23253, 0
878, 1.0000, 0.00018297446329224785, 707.6789379119873,11492, 0.9885078850788508, 0.8854777812957764, 0.9924702048301697, 0.0011545692461132787, 0.30014121408814864, 0.16624100529827737, 2.4267672948941055e-07, 2.099986538091418e-07, 23253, 0
879, 1.0000, 8.422830793013727e-05, 708.4326798915863,11594, 0.9884058840588406, 0.8854807019233704, 0.9924696087837219, 0.0011579513741377348, 0.30014085508568483, 0.16610173720337237, 3.5900960998480613e-07, 2.2156719877015835e-07, 23253, 0
880, 1.0000, 3.8606957191928925e-05, 709.8957629203796,11583, 0.9884168841688417, 0.8854802250862122, 0.9924655556678772, 0.0011571654556282965, 0.3001406513926511, 0.16617211908849971, 2.0367865377624028e-07, 2.1970982183596015e-07, 23253, 0
881, 1.0000, 0.00018027331238149627, 710.6186060905457,11571, 0.9884288842888429, 0.8854838609695435, 0.9924923181533813, 0.0011572373394991321, 0.3001405320861004, 0.16597213761217514, 1.1931094701100875e-07, 2.066962293084006e-07, 23253, 0
882, 1.0000, 0.0001370062561349699, 711.3546600341797,11565, 0.9884348843488435, 0.8854840397834778, 0.9924969673156738, 0.0011574258806845486, 0.30014040528541674, 0.1659833384520234, 1.2680364097628072e-07, 1.9683959871397085e-07, 23253, 0
883, 1.0000, 3.4791237558368606e-05, 712.0909118652344,11561, 0.9884388843888439, 0.8854833841323853, 0.9924748539924622, 0.0011580710276157785, 0.30014017853846664, 0.1660333949814632, 2.2674122984733813e-07, 1.9964308567562183e-07, 23253, 0
884, 1.0000, 5.391512102611717e-05, 712.8323237895966,11539, 0.9884608846088461, 0.885484516620636, 0.9924626350402832, 0.0011584555773057098, 0.30013990582683375, 0.16605766564627603, 2.7272473179795753e-07, 2.0596873355687318e-07, 23253, 0
885, 1.0000, 0.0001337211948813883, 713.56618475914,11586, 0.9884138841388413, 0.8854846954345703, 0.992399275302887, 0.0011598169452561792, 0.3001397460948452, 0.1661062612373316, 1.597306850675828e-07, 2.0079828730992433e-07, 23253, 0
886, 1.0000, 6.824020091506331e-05, 715.0161805152893,11561, 0.9884388843888439, 0.8854836225509644, 0.9924312233924866, 0.0011588139458419222, 0.3001393657978648, 0.1661191056606343, 3.8029504173531237e-07, 2.140405558343399e-07, 23253, 0
887, 1.0000, 0.00011128127692439343, 715.7532653808594,11549, 0.9884508845088451, 0.8854856491088867, 0.9924550652503967, 0.0011588151667785704, 0.30013923372921436, 0.16598377683967666, 1.320710459329355e-07, 2.0395165077232978e-07, 23253, 0
888, 1.0000, 6.761323562335234e-05, 716.4880583286285,11541, 0.9884588845888459, 0.8854845762252808, 0.9924498796463013, 0.0011591219470969616, 0.30013904771617234, 0.16603229283155846, 1.860030762745879e-07, 2.0208148053015762e-07, 23253, 0
889, 1.0000, 7.58158104312136e-05, 717.216023683548,11525, 0.9884748847488475, 0.8854824900627136, 0.9924370646476746, 0.001159694193682853, 0.30013870191034286, 0.16615823659219356, 3.4581430768954036e-07, 2.1323483738875637e-07, 23253, 0
890, 1.0000, 6.38965015716015e-05, 717.9654858112335,11533, 0.9884668846688467, 0.8854812979698181, 0.9924172759056091, 0.001160656568113395, 0.300138336085287, 0.16617779740544136, 3.658272242912375e-07, 2.2506084523490963e-07, 23253, 0
891, 1.0000, 4.2843237573086715e-05, 718.7183318138123,11537, 0.9884628846288462, 0.8854801654815674, 0.9924161434173584, 0.0011613213725584362, 0.3001381262972568, 0.16620116673103832, 2.097882750851099e-07, 2.2348484202721652e-07, 23253, 0
892, 1.0000, 0.00014167068974618344, 719.4480838775635,11570, 0.988429884298843, 0.8854851722717285, 0.9924225211143494, 0.001163933056150637, 0.30013753724666803, 0.16608539090535465, 5.890383496520712e-07, 2.462281046301574e-07, 23253, 0
893, 1.0000, 7.259478430011585e-05, 720.9557108879089,11570, 0.988429884298843, 0.8854849934577942, 0.9923893809318542, 0.0011641794076809138, 0.30013745299743416, 0.16623855590504175, 8.425104874865141e-08, 2.2118791327103083e-07, 23253, 0
894, 1.0000, 0.0001221472349300484, 721.6905031204224,11603, 0.9883968839688397, 0.8854847550392151, 0.9923695921897888, 0.0011650384371068789, 0.30013731251422043, 0.16632891195510816, 1.404834919505049e-07, 2.11372158153669e-07, 23253, 0
895, 1.0000, 8.780138153482394e-05, 722.4166460037231,11598, 0.9884018840188402, 0.885482132434845, 0.9923556447029114, 0.001166113480761051, 0.30013700643333596, 0.16632756926205003, 3.0608370904516846e-07, 2.1934463937965875e-07, 23253, 0
896, 1.0000, 4.7744121439264375e-05, 723.1540861129761,11603, 0.9883968839688397, 0.8854817748069763, 0.9923579692840576, 0.0011667553850639688, 0.30013680737051524, 0.16631066924500398, 1.9905965747968324e-07, 2.1722642145437027e-07, 23253, 0
897, 1.0000, 3.40596161401252e-05, 723.8773210048676,11605, 0.9883948839488395, 0.8854806423187256, 0.9923632144927979, 0.0011675798932758873, 0.30013658468106674, 0.16631029880440043, 2.2269546762210268e-07, 2.1776722693584432e-07, 23253, 0
898, 1.0000, 0.00010084015548510514, 724.6168789863586,11538, 0.9884618846188462, 0.8854826092720032, 0.9923835396766663, 0.0011682672551702616, 0.30013599500433663, 0.16626057582654158, 5.89668804229504e-07, 2.405769884047777e-07, 23253, 0
899, 1.0000, 0.0004317629568940028, 725.3573927879333,11541, 0.9884588845888459, 0.8854870796203613, 0.9924457669258118, 0.0011706262025572565, 0.3001358671859562, 0.1658036713640845, 1.278195176368513e-07, 2.258335143935608e-07, 23253, 0
900, 1.0000, 0.0002630220010928453, 726.1159298419952,11538, 0.9884618846188462, 0.8854824900627136, 0.9923818111419678, 0.0011708086756979607, 0.3001356163219308, 0.16636848967906884, 2.508722690142129e-07, 2.282205877494712e-07, 23253, 0
901, 1.0000, 0.00010380859931906565, 726.8418099880219,11520, 0.988479884798848, 0.8854833841323853, 0.9923922419548035, 0.001170473614724273, 0.3001354685805443, 0.16623605638330824, 1.4773874101869922e-07, 2.185087219819422e-07, 23253, 0
902, 1.0000, 5.897613242602307e-05, 727.5604140758514,11520, 0.988479884798848, 0.8854838013648987, 0.9923951625823975, 0.0011705575697932146, 0.3001354104943467, 0.16620131998380228, 5.808112174543467e-08, 1.9139271307041908e-07, 23253, 0
903, 1.0000, 6.238000334395353e-05, 728.2937490940094,11543, 0.9884568845688457, 0.8854840397834778, 0.9923893809318542, 0.0011714081362491685, 0.3001352222675403, 0.16623040329348346, 1.8823109076970823e-07, 1.9107417574172262e-07, 23253, 0
904, 1.0000, 6.219957724586384e-05, 729.0203380584717,11543, 0.9884568845688457, 0.8854820132255554, 0.9923538565635681, 0.0011734102037095555, 0.3001349326971504, 0.16635725276305735, 2.895733796637323e-07, 1.9918547187099028e-07, 23253, 0
905, 1.0000, 4.1900548895939994e-05, 730.468052148819,11540, 0.988459884598846, 0.8854816555976868, 0.9923626184463501, 0.0011735271393684798, 0.30013485978662957, 0.1663298819881326, 7.290908632384685e-08, 1.801399585618373e-07, 23253, 0
906, 1.0000, 0.00011708425688638625, 731.201954126358,11535, 0.9884648846488465, 0.8854808211326599, 0.9923131465911865, 0.0011750676173415157, 0.30013472949684195, 0.1664997244134215, 1.302924276802564e-07, 1.7439778722845245e-07, 23253, 0
907, 1.0000, 6.186750542088599e-05, 732.6643240451813,11526, 0.9884738847388473, 0.8854794502258301, 0.992335855960846, 0.001174969381287428, 0.300134539575318, 0.16634534186543865, 1.8992305134135634e-07, 1.7589141437417362e-07, 23253, 0
908, 1.0000, 0.00010259557069109387, 733.4069311618805,11510, 0.988489884898849, 0.885478138923645, 0.9923253655433655, 0.001175676571995533, 0.30013436396890414, 0.1664641327120938, 1.7560021159379602e-07, 1.7586227237839878e-07, 23253, 0
909, 1.0000, 5.248163782829539e-05, 734.1295068264008,11516, 0.9884838848388484, 0.8854777812957764, 0.9923335313796997, 0.0011762844744371197, 0.30013418617738985, 0.16644125704622043, 1.77784582000573e-07, 1.7605356428069828e-07, 23253, 0
910, 1.0000, 6.405952788422531e-05, 734.8705875873566,11514, 0.9884858848588486, 0.8854787349700928, 0.9923276901245117, 0.0011772740223035694, 0.30013386228299743, 0.16649141724218466, 3.239016584388743e-07, 1.871206239485221e-07, 23253, 0
911, 1.0000, 3.667282739542811e-05, 735.6173536777496,11511, 0.9884888848888489, 0.8854790329933167, 0.9923375844955444, 0.0011778226215104076, 0.3001336087967152, 0.16631978016986687, 2.534870003345624e-07, 1.9288793356905428e-07, 23253, 0
912, 1.0000, 7.291598776376027e-05, 736.3501307964325,11533, 0.9884668846688467, 0.885479748249054, 0.9923375844955444, 0.0011787879301825178, 0.30013345753969894, 0.16626069878249494, 1.5125620012046426e-07, 1.8825471964468263e-07, 23253, 0
913, 1.0000, 0.0002630267865848705, 737.0911936759949,11494, 0.9885058850588506, 0.8854803442955017, 0.9923579692840576, 0.0011782477460651974, 0.30013343902282696, 0.16613003133597284, 1.850895836597033e-08, 1.492827007618146e-07, 23253, 0
914, 1.0000, 6.643722264610998e-05, 737.8284528255463,11518, 0.9884818848188481, 0.8854792714118958, 0.992320716381073, 0.0011788070701302363, 0.3001332147689727, 0.1663277080590533, 2.2426456924851124e-07, 1.5548360511713742e-07, 23253, 0
915, 1.0000, 6.978443994021133e-05, 738.5816357135773,11519, 0.9884808848088481, 0.8854787349700928, 0.9923253655433655, 0.0011788157999802395, 0.3001331621194708, 0.16629876882023906, 5.265220787142866e-08, 1.3952685346813647e-07, 23253, 0
916, 1.0000, 6.189486455701042e-05, 739.310745716095,11518, 0.9884818848188481, 0.8854789733886719, 0.9923335313796997, 0.0011790717635586274, 0.30013291604920744, 0.16629853132339173, 2.460594328845822e-07, 1.476712741824021e-07, 23253, 0
917, 1.0000, 8.736328222298189e-05, 740.0421347618103,11496, 0.9885038850388503, 0.8854803442955017, 0.9923486709594727, 0.0011789282708531308, 0.3001327040200839, 0.16621481488175194, 2.120338132294286e-07, 1.5311119016547517e-07, 23253, 0
918, 1.0000, 7.50633693252386e-05, 740.7295634746552,11523, 0.9884768847688477, 0.8854777216911316, 0.9923527240753174, 0.0011785264891553582, 0.30013257830740453, 0.16632143657424464, 1.2571150015405763e-07, 1.5012179203299573e-07, 23253, 0
919, 1.0000, 3.3366169426821685e-05, 742.1504015922546,11500, 0.98849988499885, 0.8854788541793823, 0.9923509955406189, 0.0011786832577845038, 0.3001324499718126, 0.16628108069338432, 1.2834109680559536e-07, 1.4778690043143446e-07, 23253, 0
920, 1.0000, 5.342446764145498e-05, 742.8784115314484,11492, 0.9885078850788508, 0.8854804039001465, 0.9923515319824219, 0.0011785736520502816, 0.30013231681617486, 0.1663158001247428, 1.331528897696721e-07, 1.4625388331039965e-07, 23253, 0
921, 1.0000, 0.00013881224344691243, 744.3409924507141,11488, 0.9885118851188512, 0.8854814171791077, 0.9923742413520813, 0.0011784841788940535, 0.30013219693718673, 0.16619901896308492, 1.1986785747319928e-07, 1.4337285711309833e-07, 23253, 0
922, 1.0000, 4.7501119824381365e-05, 745.0800285339355,11517, 0.9884828848288483, 0.8854808211326599, 0.9923719167709351, 0.001178308771952158, 0.3001320625772209, 0.1662789843175525, 1.3436788620646567e-07, 1.4244584781342274e-07, 23253, 0
923, 1.0000, 2.7950289550959667e-05, 745.8321623802185,11511, 0.9884888848888489, 0.8854809403419495, 0.9923730492591858, 0.0011782601065585536, 0.30013196497886924, 0.1662990081813884, 9.759997904312812e-08, 1.3716072985789103e-07, 23253, 0
924, 1.0000, 0.00011459794057232502, 746.5859644412994,11524, 0.9884758847588476, 0.8854852318763733, 0.9923922419548035, 0.0011778761409317116, 0.30013173650468206, 0.16619673645191965, 2.2847505681822255e-07, 1.4434132514203405e-07, 23253, 0
925, 1.0000, 3.69461189327232e-05, 748.0639142990112,11513, 0.9884868848688487, 0.8854837417602539, 0.992384135723114, 0.0011779000812784629, 0.30013164411197124, 0.16624356660437695, 9.239572090757875e-08, 1.3804376798378958e-07, 23253, 0
926, 1.0000, 3.030201790668372e-05, 748.799919128418,11504, 0.9884958849588495, 0.8854837417602539, 0.992387056350708, 0.001177799869113064, 0.3001315638738759, 0.1662275069300777, 8.023429559633755e-08, 1.3075283949572074e-07, 23253, 0
927, 1.0000, 0.0001912747193793957, 749.5583579540253,11458, 0.9885418854188542, 0.8854809403419495, 0.9923492074012756, 0.0011777436618812924, 0.3001314479246196, 0.16646746400449744, 1.1594813192905562e-07, 1.2919103920968691e-07, 23253, 0
928, 1.0000, 0.00011361973576585862, 750.3131639957428,11483, 0.9885168851688517, 0.8854830265045166, 0.992378294467926, 0.001177558713956881, 0.3001313707960958, 0.16624437167932932, 7.712053984310074e-08, 1.226948004520171e-07, 23253, 0
929, 1.0000, 5.855833089919748e-05, 751.0465161800385,11475, 0.9885248852488525, 0.8854815363883972, 0.992375373840332, 0.001177594383884492, 0.30013133586395224, 0.16629421224091434, 3.4938909265758156e-08, 1.0821176409130015e-07, 23253, 0
930, 1.0000, 5.1434531511072665e-05, 751.7820641994476,11465, 0.9885348853488535, 0.8854827284812927, 0.9923736453056335, 0.0011776044675334174, 0.3001313054460937, 0.16629934138946975, 3.0416171192815256e-08, 9.531417293457835e-08, 23253, 0
931, 1.0000, 6.323890146270707e-05, 753.2636430263519,11452, 0.9885478854788547, 0.885483980178833, 0.9923730492591858, 0.00117761385486615, 0.3001312695296747, 0.16628653854628198, 3.591791969403957e-08, 8.64515636717837e-08, 23253, 0
932, 1.0000, 7.274992581693373e-05, 754.0030362606049,11402, 0.9885978859788598, 0.8854827880859375, 0.9923713207244873, 0.0011776712678958313, 0.30013120783228725, 0.1662812044537443, 6.169731064931128e-08, 8.358381524825184e-08, 23253, 0
933, 1.0000, 2.442803592835152e-05, 755.5118081569672,11417, 0.9885828858288583, 0.885482132434845, 0.9923678636550903, 0.001177603975674601, 0.300131182122386, 0.16633839773124526, 2.5711978823839132e-08, 7.428883059784136e-08, 23253, 0
934, 1.0000, 2.4495125094951936e-05, 756.199009180069,11417, 0.9885828858288583, 0.885482132434845, 0.9923678636550903, 0.0011776039748891338, 0.3001311820011885, 0.1663385131807837, 1.2047923769742397e-10, 3.9077105819458746e-08, 23359, 0
935, 1.0000, 3.1965624357688586e-05, 756.9307401180267,11402, 0.9885978859788598, 0.8854822516441345, 0.9923660755157471, 0.0011776035742818434, 0.3001311153387004, 0.16630915636806995, 6.667053631392861e-08, 4.1221476797155765e-08, 23359, 0
936, 1.0000, 4.976291214361635e-05, 757.6615033149719,11381, 0.9886188861888618, 0.8854849338531494, 0.992375373840332, 0.0011776031253658982, 0.30013106817606916, 0.16627031238567663, 4.7154565696594375e-08, 4.1779531626781855e-08, 23359, 0
937, 1.0000, 2.8981240323185142e-05, 759.0143082141876,11377, 0.9886228862288623, 0.8854835629463196, 0.9923742413520813, 0.001177602932477996, 0.3001310583581345, 0.16628790589128334, 9.80819564455615e-09, 3.614316016630338e-08, 23359, 0
938, 1.0000, 3.1678611022516496e-05, 759.7397263050079,11364, 0.9886358863588636, 0.8854824900627136, 0.9923730492591858, 0.0011776025707285534, 0.3001310196969701, 0.166308993416542, 3.8676191083109046e-08, 3.638881221392478e-08, 23359, 0
939, 1.0000, 6.513818691641386e-05, 760.4211552143097,11347, 0.9886528865288653, 0.8854838609695435, 0.9923788905143738, 0.0011776030394897456, 0.3001309368691677, 0.16626588037014453, 8.281520380570839e-08, 3.950773202077496e-08, 23359, 0
940, 1.0000, 0.00012492795422121926, 761.1084234714508,11307, 0.9886928869288693, 0.8854818344116211, 0.9923561811447144, 0.0011776067851628242, 0.3001308749455059, 0.16645466708752388, 6.193319124214725e-08, 4.132436941585066e-08, 23359, 0
941, 1.0000, 3.027463518474786e-05, 761.8067352771759,11299, 0.98870088700887, 0.8854814171791077, 0.9923713207244873, 0.0011776072678622521, 0.300130812393179, 0.1663451964850216, 6.255079060268898e-08, 4.3073374002161686e-08, 23359, 0
942, 1.0000, 4.030287015946303e-05, 762.489182472229,11291, 0.9887088870888708, 0.8854805827140808, 0.9923672676086426, 0.0011776102218752462, 0.30013072136315044, 0.16633037467125286, 9.10228266093327e-08, 4.641977537973752e-08, 23359, 0
943, 1.0000, 5.306898340668054e-05, 763.8908054828644,11327, 0.9886728867288673, 0.8854813575744629, 0.9923730492591858, 0.0011776358748254582, 0.30013049393530333, 0.16631513384372196, 2.2743488681253865e-07, 5.44149756864512e-08, 23359, 0
944, 1.0000, 4.304601462892521e-05, 764.5554935932159,11379, 0.9886208862088621, 0.8854838013648987, 0.992387056350708, 0.0011776756701056287, 0.30013022603500794, 0.1662875262921171, 2.679045468245711e-07, 6.381820782541351e-08, 23359, 0
945, 1.0000, 3.558702847424603e-05, 765.3052713871002,11414, 0.9885858858588585, 0.8854856491088867, 0.992393434047699, 0.0011777433695594071, 0.30012997661070434, 0.16627138986483633, 2.494193545587997e-07, 7.313801322453334e-08, 23359, 0
946, 1.0000, 0.0001976955097993165, 765.9915523529053,11358, 0.9886418864188642, 0.8854886889457703, 0.9923864603042603, 0.0011777821177666554, 0.3001297672223018, 0.16622174448415272, 2.0938128469927264e-07, 8.124986140072238e-08, 23359, 0
947, 1.0000, 0.00017417312284156774, 767.3678205013275,11397, 0.9886028860288603, 0.8854880928993225, 0.9923538565635681, 0.0011778332658953854, 0.30012959412968115, 0.1664534759305039, 1.731089919743134e-07, 8.763393813861506e-08, 23359, 0
948, 1.0000, 0.00010228628100475972, 768.1091864109039,11491, 0.9885088850888509, 0.8854913115501404, 0.9923725128173828, 0.0011779425546348434, 0.30012935993758494, 0.16634264866411388, 2.3418384142992466e-07, 9.66853755281523e-08, 23359, 0
949, 1.0000, 6.57661027550967e-05, 768.773505449295,11483, 0.9885168851688517, 0.8854902982711792, 0.9924010038375854, 0.0011780018023681278, 0.30012905334101136, 0.16622097869253397, 3.0659668392996053e-07, 1.0851292117437975e-07, 23359, 0
950, 1.0000, 7.704733090272504e-05, 769.515985250473,11486, 0.9885138851388514, 0.8854858875274658, 0.9923887848854065, 0.0011781183730209682, 0.300128790090373, 0.1662223744882175, 2.632433485083574e-07, 1.1856842474473368e-07, 23359, 0
951, 1.0000, 0.00015670260143748143, 770.2227110862732,11513, 0.9884868848688487, 0.8854849338531494, 0.9923434257507324, 0.001178342874357669, 0.30012877456721954, 0.16641869244249088, 1.553112205510132e-08, 9.675923549617383e-08, 23359, 0
952, 1.0000, 3.852821798160488e-05, 770.8978371620178,11467, 0.9885328853288533, 0.8854862451553345, 0.9923713207244873, 0.001178213114495913, 0.3001284731310999, 0.16631271401547115, 3.014373962106909e-07, 1.0840339867045167e-07, 23359, 0
953, 1.0000, 0.00022192721008682247, 771.6279230117798,11440, 0.988559885598856, 0.88548743724823, 0.9923881888389587, 0.0011781875292348359, 0.3001284534969922, 0.16615957438239162, 1.963200996213388e-08, 9.137661907678135e-08, 23359, 0
954, 1.0000, 8.281180129841092e-05, 772.3623199462891,11433, 0.9885668856688566, 0.8854866027832031, 0.9923684000968933, 0.0011782024866157869, 0.3001283128097826, 0.16628833523673361, 1.4069002374217376e-07, 9.540648746950885e-08, 23359, 0
955, 1.0000, 8.602461545317569e-05, 773.0944449901581,11395, 0.9886048860488605, 0.8854857683181763, 0.9923707246780396, 0.0011781952913982054, 0.30012818469114744, 0.16629020973649924, 1.2811901023424e-07, 9.826106654644086e-08, 23359, 0
956, 1.0000, 0.00016286513261390385, 774.5542869567871,11351, 0.9886488864888648, 0.8854880928993225, 0.9923742413520813, 0.001178250758600601, 0.30012798323220047, 0.16623110660805282, 2.014674044259479e-07, 1.0557566010518991e-07, 23359, 0
957, 1.0000, 5.9561574433408915e-05, 775.2975590229034,11337, 0.9886628866288663, 0.8854882121086121, 0.9923538565635681, 0.0011782773177822696, 0.3001277686337128, 0.16635084820515733, 2.1458865651080572e-07, 1.1333605744735353e-07, 23359, 0
958, 1.0000, 6.0349261043099356e-05, 776.0491011142731,11345, 0.9886548865488655, 0.8854856491088867, 0.9923468828201294, 0.0011783517537698812, 0.30012758459718264, 0.1663906118686982, 1.840328922586565e-07, 1.1896544572051716e-07, 23359, 0
959, 1.0000, 7.313025694690842e-05, 776.7942199707031,11310, 0.9886898868988689, 0.8854838013648987, 0.9923806190490723, 0.0011784225716371778, 0.3001272783565155, 0.16625769607418886, 3.062458066582785e-07, 1.3076326852174292e-07, 23359, 0
960, 1.0000, 0.00011599325861706944, 777.5547380447388,11309, 0.9886908869088691, 0.8854840397834778, 0.9923614263534546, 0.0011784912539951314, 0.3001270359393115, 0.16638937652311128, 2.424118697441635e-07, 1.390889340930458e-07, 23359, 0
961, 1.0000, 5.6056628998633655e-05, 779.0560960769653,11308, 0.9886918869188692, 0.8854849338531494, 0.9923684000968933, 0.001178522875557808, 0.3001269727019778, 0.1663190392145057, 6.323598550350695e-08, 1.285463501609367e-07, 23359, 0
962, 1.0000, 6.588530276201327e-05, 779.8149690628052,11326, 0.9886738867388674, 0.8854849338531494, 0.9923719167709351, 0.0011785825322316763, 0.30012690089549593, 0.16630321602877518, 7.181793160171424e-08, 1.2127661437229e-07, 23359, 0
963, 1.0000, 0.00012206089812925752, 780.5502381324768,11321, 0.9886788867888678, 0.8854846954345703, 0.9923602938652039, 0.0011786687691846159, 0.30012668394284875, 0.1664753894301527, 2.1695126389831287e-07, 1.2853919521271023e-07, 23359, 0
964, 1.0000, 8.932238219600727e-05, 781.2799563407898,11338, 0.9886618866188662, 0.8854854702949524, 0.9923730492591858, 0.0011787930916589383, 0.3001264369942861, 0.1664594545766994, 2.46939125092549e-07, 1.372116570983852e-07, 23359, 0
965, 1.0000, 3.532401571914281e-05, 782.0269043445587,11369, 0.9886308863088631, 0.885484516620636, 0.9923771619796753, 0.001178922118678634, 0.3001262642125967, 0.1664488424437391, 1.7278645331186837e-07, 1.404115641824831e-07, 23359, 0
966, 1.0000, 5.278473070793792e-05, 782.7630071640015,11385, 0.9886148861488615, 0.8854837417602539, 0.9923689961433411, 0.001178993416922692, 0.3001261571342458, 0.16647642149894784, 1.0707768133277895e-07, 1.366571897368202e-07, 23359, 0
967, 1.0000, 0.00014011288121640447, 783.5026588439941,11360, 0.988639886398864, 0.8854864239692688, 0.9923852682113647, 0.0011790803453510638, 0.30012602124596965, 0.16629469721240323, 1.3588438091405308e-07, 1.3657971148359692e-07, 23359, 0
968, 1.0000, 8.606970442151657e-05, 784.2421469688416,11324, 0.9886758867588676, 0.8854871392250061, 0.9923672676086426, 0.001179080045027426, 0.30012594112649915, 0.16644496852857876, 8.01189031229832e-08, 1.2948548009225601e-07, 23359, 0
969, 1.0000, 7.386337851039625e-05, 784.9683558940887,11324, 0.9886758867588676, 0.8854881525039673, 0.9923678636550903, 0.0011790983369726227, 0.30012589985720173, 0.16643848744559028, 4.1270296624595915e-08, 1.1549487768463372e-07, 23359, 0
970, 1.0000, 4.33713330014738e-05, 785.7126140594482,11297, 0.9887028870288703, 0.8854877352714539, 0.9923632144927979, 0.00117919702810013, 0.3001257012216586, 0.166457856975861, 1.9862661670977388e-07, 1.2192989377412476e-07, 23359, 0
971, 1.0000, 5.650090189710766e-05, 786.4687440395355,11309, 0.9886908869088691, 0.8854890465736389, 0.9923701882362366, 0.0011793726195937378, 0.3001255404420639, 0.1664110635036007, 1.607883782783759e-07, 1.2535008748197124e-07, 23359, 0
972, 1.0000, 4.269510762700197e-05, 787.2254118919373,11302, 0.9886978869788698, 0.8854873776435852, 0.9923765659332275, 0.0011794375183295448, 0.3001254413031237, 0.16634483910701386, 9.913855408827388e-08, 1.22443697373089e-07, 23359, 0
973, 1.0000, 4.078591581690231e-05, 787.960373878479,11294, 0.9887058870588706, 0.8854867219924927, 0.992375373840332, 0.0011794934749789676, 0.3001253673771003, 0.16634585323657025, 7.393129386468189e-08, 1.1641947124061873e-07, 23359, 0
974, 1.0000, 8.280864351888958e-05, 789.4338819980621,11282, 0.9887178871788718, 0.8854859471321106, 0.992378294467926, 0.0011795263354368454, 0.30012530843018453, 0.16628047586188663, 5.895211424578051e-08, 1.0876095158707651e-07, 23359, 0
975, 1.0000, 7.237417188819963e-05, 790.1856939792633,11293, 0.9887068870688707, 0.8854871392250061, 0.9923742413520813, 0.0011796395897014649, 0.3001252020631099, 0.1663269771494466, 1.0635220010213331e-07, 1.0851764159546654e-07, 23359, 0
976, 1.0000, 0.00011288741342750564, 790.9281091690063,11347, 0.9886528865288653, 0.8854855298995972, 0.9923585653305054, 0.0011798141596947322, 0.3001250956148926, 0.16643595374566603, 1.064577975218306e-07, 1.0830987627492571e-07, 23359, 0
977, 1.0000, 4.726040674780721e-05, 791.6632153987885,11344, 0.9886558865588656, 0.8854873776435852, 0.9923806190490723, 0.001179820032147311, 0.30012502251390694, 0.16632015242377093, 7.310029881413271e-08, 1.0413414821346963e-07, 23359, 0
978, 1.0000, 3.5376615061435344e-05, 792.4143664836884,11361, 0.9886388863888639, 0.8854866623878479, 0.9923742413520813, 0.001179869435283279, 0.30012499377793955, 0.16633722818720587, 2.8744037205985506e-08, 9.155638331354772e-08, 23359, 0
979, 1.0000, 6.499289978200889e-05, 793.1399874687195,11357, 0.9886428864288643, 0.8854858875274658, 0.992375373840332, 0.0011799333448091326, 0.3001249234147352, 0.16628732928131762, 7.035250187970021e-08, 8.917594504604381e-08, 23359, 0
980, 1.0000, 9.184677273851864e-05, 793.8800613880157,11346, 0.9886538865388654, 0.8854855298995972, 0.9923666715621948, 0.0011799932605908233, 0.3001248621501836, 0.1663923475140295, 6.126322388277927e-08, 8.589006534580559e-08, 23359, 0
981, 1.0000, 4.847152023881647e-05, 794.6336894035339,11332, 0.9886678866788667, 0.8854854106903076, 0.9923713207244873, 0.0011800278645089958, 0.30012478886853283, 0.1663652716382642, 7.328231060865775e-08, 8.453733548480256e-08, 23359, 0
982, 1.0000, 3.457711976116781e-05, 795.3932263851166,11350, 0.988649886498865, 0.8854871392250061, 0.992377758026123, 0.0011801868092756627, 0.30012470564674054, 0.16636809057207466, 8.322346206623976e-08, 8.440502008894375e-08, 23359, 0
983, 1.0000, 0.00010066038878106756, 796.1344912052155,11323, 0.9886768867688677, 0.8854844570159912, 0.9923632144927979, 0.0011802005505593181, 0.3001246181869366, 0.1664393406757113, 8.746373159063126e-08, 8.470601485193423e-08, 23359, 0
984, 1.0000, 3.972392601147668e-05, 796.8922011852264,11336, 0.9886638866388664, 0.8854857683181763, 0.9923771619796753, 0.0011803578004795567, 0.30012453492346336, 0.1663592644409628, 8.326034928174408e-08, 8.456032585971111e-08, 23359, 0
985, 1.0000, 4.696033473797539e-05, 797.6244101524353,11318, 0.9886818868188681, 0.8854842185974121, 0.9923725128173828, 0.0011803343587593349, 0.3001244673879688, 0.16639687418295093, 6.753535924941545e-08, 8.268050194878076e-08, 23359, 0
986, 1.0000, 0.000180795403614267, 798.3687400817871,11276, 0.9887238872388724, 0.8854868412017822, 0.99238121509552, 0.0011804265978149736, 0.3001244209658083, 0.16622835121291285, 4.641684192563389e-08, 7.804235263205577e-08, 23359, 0
987, 1.0000, 9.024050399607033e-05, 799.104024887085,11285, 0.9887148871488715, 0.8854852914810181, 0.9923759698867798, 0.0011804792531518089, 0.30012435973162194, 0.16631286599299042, 6.12448688430689e-08, 7.617356624245722e-08, 23359, 0
988, 1.0000, 2.7523924352874364e-05, 799.8334059715271,11279, 0.9887208872088721, 0.8854836225509644, 0.9923672676086426, 0.001180546848645298, 0.3001243130341873, 0.1663828513054821, 4.6692200605935597e-08, 7.253511333945177e-08, 23359, 0
989, 1.0000, 3.52171190646318e-05, 800.5712330341339,11290, 0.988709887098871, 0.885484516620636, 0.9923730492591858, 0.0011806317695238642, 0.30012427821610754, 0.16639752213381215, 3.4826580230795656e-08, 6.740382583118431e-08, 23359, 0
990, 1.0000, 6.07999648858571e-05, 801.3049669265747,11316, 0.9886838868388684, 0.8854842185974121, 0.992377758026123, 0.0011808955449502893, 0.3001241516625497, 0.16638115433212572, 1.2654733810846253e-07, 7.17862710443429e-08, 23359, 0
991, 1.0000, 2.4930113126213495e-05, 802.7830719947815,11304, 0.9886958869588696, 0.8854845762252808, 0.9923736453056335, 0.0011809319007052824, 0.30012407340923697, 0.16637079203537383, 7.824240577658514e-08, 7.240715347497151e-08, 23359, 0
992, 1.0000, 3.9532841119122046e-05, 803.5095911026001,11322, 0.9886778867788678, 0.8854867219924927, 0.9923858642578125, 0.0011813727800009113, 0.30012392500479484, 0.16632010668472558, 1.4840740736321578e-07, 7.779449839025693e-08, 23359, 0
993, 1.0000, 4.6064380179707165e-05, 804.9865100383759,11319, 0.9886808868088681, 0.885483980178833, 0.9923701882362366, 0.0011813550380181516, 0.3001238920317955, 0.16638676139621075, 3.298407830198968e-08, 7.139773452134611e-08, 23359, 0
994, 1.0000, 2.1578267516163575e-05, 805.7242150306702,11312, 0.9886878868788688, 0.8854843378067017, 0.992377758026123, 0.0011814693853930784, 0.3001238327548714, 0.16638034397048063, 5.927250590342936e-08, 7.008116574231675e-08, 23359, 0
995, 1.0000, 2.202122416546038e-05, 806.4651029109955,11286, 0.9887138871388714, 0.885484516620636, 0.992377758026123, 0.00118163766452618, 0.30012373916924595, 0.16636549383538626, 9.359057390190273e-08, 7.213804969223352e-08, 23359, 0
996, 1.0000, 0.00011834684875544704, 807.211270570755,11260, 0.988739887398874, 0.8854808807373047, 0.9923672676086426, 0.0011820422761858144, 0.30012358960512936, 0.16640800332382458, 1.495531372075476e-07, 7.759388731043559e-08, 23359, 0
997, 1.0000, 0.00011477802697684508, 807.9559705257416,11224, 0.9887758877588776, 0.8854838609695435, 0.992387056350708, 0.001182104931912844, 0.30012351619779254, 0.16622663985028793, 7.34215597208987e-08, 7.716620092017037e-08, 23359, 0
998, 1.0000, 7.753241127859293e-05, 808.7102766036987,11220, 0.988779887798878, 0.885483980178833, 0.9923858642578125, 0.0011820928951511375, 0.30012346133031614, 0.16624802080581355, 5.4859087550429564e-08, 7.457774808172167e-08, 23359, 0
999, 1.0000, 0.0001067712225813436, 809.4403395652771,11232, 0.9887678876788768, 0.885485053062439, 0.9923928380012512, 0.001182313891110039, 0.30012334167899457, 0.1662022351987623, 1.1965459151275226e-07, 7.818821090374378e-08, 23359, 0
1000, 1.0000, 0.000149573342255178, 810.1258068084717,11246, 0.9887538875388754, 0.885482132434845, 0.9923701882362366, 0.0011823812165073803, 0.30012320651656377, 0.16642173510382474, 1.3516413199798905e-07, 8.258730495579081e-08, 23359, 0
1001, 1.0000, 8.161455879573192e-05, 810.8045859336853,11283, 0.9887168871688717, 0.8854829668998718, 0.9923824071884155, 0.001182612629737241, 0.3001231153551808, 0.16634708558032152, 9.115880866827908e-08, 8.340687096882073e-08, 23359, 0
1002, 1.0000, 6.828645861329348e-05, 811.480222940445,11304, 0.9886958869588696, 0.8854830265045166, 0.9923800826072693, 0.0011827704633726474, 0.30012305061332256, 0.16635399981992513, 6.473515962168719e-08, 8.131968136343902e-08, 23359, 0
1003, 1.0000, 7.064174486669343e-05, 812.1904571056366,11393, 0.9886068860688607, 0.8854799270629883, 0.9923893809318542, 0.001183616405601707, 0.30012284473480244, 0.16630390934718575, 2.0587939852934056e-07, 8.923544434023589e-08, 23359, 0
1004, 1.0000, 4.5205833164603246e-05, 813.7327029705048,11379, 0.9886208862088621, 0.8854818940162659, 0.9923911094665527, 0.0011835827942524495, 0.30012278342282606, 0.16628986647299862, 6.131735991177223e-08, 8.594923117314946e-08, 23359, 0
1005, 1.0000, 5.573531972795442e-05, 814.5032756328583,11385, 0.9886148861488615, 0.8854811191558838, 0.9923829436302185, 0.001183932934467198, 0.300122661748804, 0.16633599768290017, 1.2167616575409212e-07, 8.89894142567601e-08, 23359, 0
1006, 1.0000, 3.6609900323394194e-05, 816.028148651123,11390, 0.988609886098861, 0.8854802250862122, 0.992374837398529, 0.0011840656395590509, 0.30012261802848894, 0.16640821831778935, 4.3713188402350056e-08, 8.288305717692246e-08, 23359, 0
1007, 1.0000, 3.709003111053838e-05, 816.798942565918,11378, 0.9886218862188622, 0.885479211807251, 0.9923759698867798, 0.001184111678237993, 0.3001225246001029, 0.1664278991789681, 9.343626605762267e-08, 8.388237785262813e-08, 23359, 0
1008, 1.0000, 0.00010263401333031678, 817.5613436698914,11419, 0.9885808858088581, 0.8854801058769226, 0.9923922419548035, 0.0011845114774828391, 0.30012216282406845, 0.16632418571625432, 3.6176423900968757e-07, 9.708367845716402e-08, 23359, 0
1009, 1.0000, 2.768956907835991e-05, 819.0741624832153,11445, 0.9885548855488555, 0.8854796886444092, 0.9923707246780396, 0.00118470445078322, 0.30012204749650656, 0.1664419190729062, 1.15335688721796e-07, 9.877066373253756e-08, 23359, 0
1010, 1.0000, 4.179420824339288e-05, 819.8297984600067,11461, 0.9885388853888539, 0.8854787349700928, 0.9923806190490723, 0.0011847782621356583, 0.3001219538260811, 0.16639473618282782, 9.366655440157245e-08, 9.824797988796732e-08, 23359, 0
1011, 1.0000, 7.396249232472639e-05, 820.5819864273071,11449, 0.9885508855088551, 0.8854788541793823, 0.9923835396766663, 0.0011850237900182892, 0.30012173741673703, 0.1663965455924989, 2.1641881126077678e-07, 1.0632141974028775e-07, 23359, 0
1012, 1.0000, 7.451110447668428e-05, 822.0910134315491,11448, 0.9885518855188552, 0.8854771852493286, 0.992375373840332, 0.0011850372564622697, 0.30012161272849003, 0.16647445442210157, 1.2468329951831336e-07, 1.0802879185511173e-07, 23359, 0
1013, 1.0000, 5.280781642512163e-05, 822.8463056087494,11461, 0.9885388853888539, 0.8854796290397644, 0.9923951625823975, 0.001185237303509629, 0.3001214821112075, 0.1664306177320868, 1.3061313569595612e-07, 1.1009922269360457e-07, 23359, 0
1014, 1.0000, 9.434741302759045e-05, 823.6026344299316,11492, 0.9885078850788508, 0.8854790329933167, 0.9924108982086182, 0.001185582398409641, 0.3001213024272295, 0.16629893413816452, 1.7968579196780965e-07, 1.1562645249443499e-07, 23359, 0
1015, 1.0000, 0.00023679222052373642, 824.3658890724182,11495, 0.9885048850488505, 0.8854758739471436, 0.9923579692840576, 0.001185851258517431, 0.30012121556592597, 0.16661926160274204, 8.686449137762509e-08, 1.1236620393156423e-07, 23359, 0
1016, 1.0000, 0.00010097986048454753, 825.1247601509094,11489, 0.9885108851088511, 0.8854777812957764, 0.9923800826072693, 0.0011858690720054931, 0.30012110094337596, 0.16650262421334172, 1.1461559029646295e-07, 1.1258914158553532e-07, 23359, 0
1017, 1.0000, 3.8797413719689686e-05, 825.8799874782562,11487, 0.9885128851288513, 0.8854788541793823, 0.9923852682113647, 0.001185965741526166, 0.3001210124824547, 0.16645965364136092, 8.845763599385492e-08, 1.0990574387342496e-07, 23359, 0
1018, 1.0000, 9.845129221305454e-05, 826.636308670044,11473, 0.9885268852688527, 0.8854792714118958, 0.9923899173736572, 0.0011861079764493572, 0.3001209174926434, 0.16644723413803292, 9.499611386409867e-08, 1.0831508253228575e-07, 23359, 0
1019, 1.0000, 4.073751631422758e-05, 828.1705057621002,11460, 0.988539885398854, 0.8854804039001465, 0.9923928380012512, 0.0011860794769941198, 0.30012083575544307, 0.1664165415286655, 8.17397556862609e-08, 1.0530848744461101e-07, 23359, 0
1020, 1.0000, 6.512513595114173e-05, 828.9391379356384,11460, 0.988539885398854, 0.8854820728302002, 0.9924004077911377, 0.0011861778861962885, 0.3001206899574478, 0.1663754126774553, 1.4579730156505377e-07, 1.0879075384040815e-07, 23359, 0
1021, 1.0000, 5.662588551416706e-05, 830.4337878227234,11435, 0.9885648856488565, 0.8854825496673584, 0.9924114346504211, 0.0011860869983869053, 0.3001205863614592, 0.16629884886571697, 1.0359994123687599e-07, 1.0826017839595692e-07, 23359, 0
1022, 1.0000, 0.00019884261681219682, 831.1734762191772,11463, 0.9885368853688536, 0.8854817748069763, 0.992384135723114, 0.0011862699606299456, 0.30012049114857725, 0.16646561358324483, 9.52078833549308e-08, 1.0687820605316691e-07, 23359, 0
1023, 1.0000, 7.206943595939496e-05, 831.906247138977,11435, 0.9885648856488565, 0.8854852318763733, 0.9924067854881287, 0.0011862344870271898, 0.30012029459571077, 0.16629425057251354, 1.9654946631364467e-07, 1.1359191649356431e-07, 23359, 0
1024, 1.0000, 4.349301161391916e-05, 832.6455900669098,11442, 0.9885578855788558, 0.8854833841323853, 0.9923881888389587, 0.0011862908295699772, 0.30012021306274744, 0.16639466595974364, 8.15315418511986e-08, 1.0988672996972132e-07, 23359, 0
1025, 1.0000, 6.621812552927649e-05, 833.4009399414062,11461, 0.9885388853888539, 0.8854830861091614, 0.9923742413520813, 0.0011863991779547426, 0.3001201272872668, 0.16644387373789912, 8.577347987426265e-08, 1.0719783832704806e-07, 23359, 0
1026, 1.0000, 8.070477636312409e-05, 834.1471590995789,11545, 0.9884548845488454, 0.8854837417602539, 0.9924108982086182, 0.0011868480619944867, 0.3001198117755949, 0.16633872457345195, 3.155228834317292e-07, 1.1941819738080732e-07, 23359, 0
1027, 1.0000, 8.182607459010136e-05, 834.8926141262054,11534, 0.9884658846588465, 0.8854835629463196, 0.992399275302887, 0.0011871247431820497, 0.3001195972063512, 0.16633597833015484, 2.1455218290888922e-07, 1.2662421145842168e-07, 23359, 0
1028, 1.0000, 7.566153245981221e-05, 835.6513912677765,11564, 0.9884358843588436, 0.8854846954345703, 0.992387056350708, 0.0011874864825305075, 0.300119321776973, 0.1663549395849606, 2.7544644881638547e-07, 1.3685756107865235e-07, 23359, 0
1029, 1.0000, 0.00024078601450752186, 836.3859534263611,11554, 0.9884458844588446, 0.8854862451553345, 0.9923818111419678, 0.0011878591785867878, 0.30011909386598745, 0.1664473168188413, 2.2790762421731614e-07, 1.4401834039494817e-07, 23359, 0
1030, 1.0000, 0.0001362161976055709, 837.1454164981842,11568, 0.9884318843188432, 0.8854900598526001, 0.9924126267433167, 0.0011883070618172254, 0.3001188166338108, 0.1661514613365485, 2.7722674739161235e-07, 1.537657230480191e-07, 23359, 0
1031, 1.0000, 5.767316084681241e-05, 837.8867294788361,11562, 0.9884378843788438, 0.8854910135269165, 0.9924067854881287, 0.0011883442579451624, 0.3001186920328453, 0.16619507205300665, 1.246036590019095e-07, 1.505659126103499e-07, 23359, 0
1032, 1.0000, 5.3858588502898586e-05, 838.6269044876099,11560, 0.988439884398844, 0.8854897618293762, 0.9924027323722839, 0.0011884698172594044, 0.30011859576884237, 0.16620909247756183, 9.625959451753374e-08, 1.439787495938963e-07, 23359, 0
1033, 1.0000, 0.00012750540586228888, 839.3696355819702,11544, 0.9884558845588456, 0.8854873180389404, 0.9923666715621948, 0.0011886470363816591, 0.3001184061742733, 0.1664170807051683, 1.89595897870376e-07, 1.47996502269047e-07, 23359, 0
1034, 1.0000, 5.307063359206839e-05, 840.1081435680389,11524, 0.9884758847588476, 0.88548743724823, 0.9923911094665527, 0.001188674252160535, 0.30011830884674245, 0.1663077208120089, 9.732882472190951e-08, 1.4192223904795973e-07, 23359, 0
1035, 1.0000, 4.0223310531603094e-05, 840.8450443744659,11533, 0.9884668846688467, 0.8854886293411255, 0.9923917055130005, 0.0011888485245399683, 0.30011820855582605, 0.16629071972048284, 1.0028825037089462e-07, 1.3707883798602258e-07, 23359, 0
1036, 1.0000, 0.00014132873662879686, 841.5854434967041,11519, 0.9884808848088481, 0.885486364364624, 0.9923736453056335, 0.0011892453127517616, 0.3001180631299629, 0.1664341379902651, 1.454363960928795e-07, 1.3789251200425648e-07, 23359, 0
1037, 1.0000, 5.0980100271218584e-05, 842.3265562057495,11514, 0.9884858848588486, 0.8854868412017822, 0.9923742413520813, 0.0011898095637451376, 0.30011791619035394, 0.16635039816259706, 1.4692798033788534e-07, 1.3877047211667284e-07, 23359, 0
1038, 1.0000, 4.925698640138291e-05, 843.0768413543701,11519, 0.9884808848088481, 0.88548743724823, 0.992378294467926, 0.0011900054317650136, 0.3001178513693892, 0.16633496001364073, 6.48335288788715e-08, 1.2860188232222917e-07, 23359, 0
1039, 1.0000, 5.941532138008051e-05, 843.8131084442139,11525, 0.9884748847488475, 0.8854886889457703, 0.9923818111419678, 0.0011905867591283864, 0.3001176973683148, 0.16629879468989578, 1.539913617176758e-07, 1.3093996748129303e-07, 23359, 0
1040, 1.0000, 8.880255894685421e-05, 844.5471713542938,11505, 0.9884948849488495, 0.8854895234107971, 0.9924004077911377, 0.0011906790836348855, 0.3001176243927998, 0.1661569411935029, 7.29811657773638e-08, 1.2350543950577915e-07, 23359, 0
1041, 1.0000, 4.4794078675321905e-05, 845.2826633453369,11493, 0.9885068850688506, 0.8854895234107971, 0.992393434047699, 0.0011907249756648406, 0.3001175543952261, 0.16619080780584855, 6.999736157364822e-08, 1.1668785162230693e-07, 23359, 0
1042, 1.0000, 0.00011299700721663204, 846.0213315486908,11469, 0.9885308853088531, 0.885489284992218, 0.9924103021621704, 0.0011906247536513257, 0.3001174568374473, 0.16611510867573173, 9.754790825100557e-08, 1.1461590177495743e-07, 23359, 0
1043, 1.0000, 5.604373937812276e-05, 846.7641725540161,11432, 0.9885678856788568, 0.8854886293411255, 0.9923980832099915, 0.0011905102681880539, 0.30011730953567933, 0.16617617073579666, 1.4731284730951089e-07, 1.1752884021108352e-07, 23359, 0
1044, 1.0000, 2.889938110448681e-05, 847.502491235733,11430, 0.988569885698857, 0.8854867219924927, 0.992393434047699, 0.0011905034796772984, 0.3001171367531142, 0.16621368783205417, 1.7278325747938084e-07, 1.2214625925867502e-07, 23359, 0
1045, 1.0000, 1.6281541003972177e-05, 848.2370233535767,11440, 0.988559885598856, 0.8854874968528748, 0.9923951625823975, 0.0011905340776303668, 0.30011699935249203, 0.16623733430468476, 1.3739747639629485e-07, 1.235919059507633e-07, 23359, 0
1046, 1.0000, 4.3857129931595665e-05, 848.9740123748779,11474, 0.9885258852588525, 0.8854871392250061, 0.9923946261405945, 0.001190904651284426, 0.3001168410490801, 0.16628407645857046, 1.583031883911623e-07, 1.2668931645087308e-07, 23359, 0
1047, 1.0000, 9.706510759271781e-05, 849.7165365219116,11478, 0.9885218852188522, 0.8854873776435852, 0.9923951625823975, 0.0011911459950288668, 0.30011675521381226, 0.16635539319604017, 8.582390359501701e-08, 1.2185036095721606e-07, 23359, 0
1048, 1.0000, 0.00010104681385722218, 850.4591107368469,11489, 0.9885108851088511, 0.8854917287826538, 0.9924184679985046, 0.0011913673355941673, 0.30011670669713714, 0.1661550174284076, 4.852538976196641e-08, 1.1113248901324861e-07, 23359, 0
1049, 1.0000, 4.197665225157655e-05, 851.2072916030884,11487, 0.9885128851288513, 0.8854901194572449, 0.9924097061157227, 0.0011914066063943344, 0.3001166780349697, 0.1662228301873902, 2.8669713769691185e-08, 9.705083422989788e-08, 23359, 0
1050, 1.0000, 3.404132982967041e-05, 851.9423706531525,11490, 0.988509885098851, 0.8854907155036926, 0.9924085736274719, 0.0011914798678226664, 0.3001166579773399, 0.16623722377516142, 2.0053209592862942e-08, 8.289297657905728e-08, 23359, 0
1051, 1.0000, 8.92545429275906e-05, 852.6732857227325,11469, 0.9885308853088531, 0.8854913115501404, 0.9923986792564392, 0.0011917475022800474, 0.3001165916993772, 0.16627335357293271, 6.627556797811351e-08, 8.105901223069717e-08, 23359, 0
1052, 1.0000, 4.643170392449078e-05, 853.4113485813141,11457, 0.9885428854288543, 0.8854907751083374, 0.9924010038375854, 0.0011915574723994776, 0.3001165358730361, 0.1661895271286817, 5.582389511760155e-08, 7.809139663744586e-08, 23359, 0
1053, 1.0000, 3.4074075568712427e-05, 854.9006588459015,11448, 0.9885518855188552, 0.8854914307594299, 0.9923998117446899, 0.0011916494170170916, 0.30011649525255235, 0.16619926487421127, 4.062891073575159e-08, 7.315203109645401e-08, 23359, 0
1054, 1.0000, 8.086981981020879e-05, 855.6379797458649,11454, 0.9885458854588546, 0.8854915499687195, 0.9923974871635437, 0.0011920757986118315, 0.3001164252396336, 0.16617811261791623, 7.000859758576894e-08, 7.283143851053684e-08, 23359, 0
1055, 1.0000, 4.510248567424347e-05, 857.1011846065521,11444, 0.9885558855588555, 0.8854910135269165, 0.9923899173736572, 0.0011920666489482956, 0.30011639242639954, 0.16625866474087578, 3.2816311557049005e-08, 6.725057093760236e-08, 23359, 0
1056, 1.0000, 4.283195723071801e-05, 857.8407826423645,11433, 0.9885668856688566, 0.8854916095733643, 0.9923899173736572, 0.0011921671286360598, 0.3001163423705809, 0.1662362344971732, 5.0056200295856e-08, 6.52938333025143e-08, 23359, 0
1057, 1.0000, 6.317259357223875e-05, 858.5700917243958,11439, 0.9885608856088561, 0.8854898810386658, 0.9923957586288452, 0.0011925682339036432, 0.30011628059665185, 0.16617067464214358, 6.177503097948289e-08, 6.493311636993204e-08, 23359, 0
1058, 1.0000, 7.820860673464322e-05, 859.3164856433868,11423, 0.9885768857688577, 0.8854889273643494, 0.9923928380012512, 0.0011924759040463759, 0.30011623662823794, 0.1662859967150403, 4.395762009945514e-08, 6.244864781834116e-08, 23359, 0
1059, 1.0000, 2.1030322882381714e-05, 860.0521268844604,11418, 0.9885818858188582, 0.8854914307594299, 0.9923980832099915, 0.001192544678031618, 0.3001162123809708, 0.16624325687872718, 2.4247966246004893e-08, 5.681176306328508e-08, 23359, 0
1060, 1.0000, 1.7838314521188636e-05, 860.788232088089,11407, 0.9885928859288593, 0.8854926824569702, 0.9923998117446899, 0.0011925414285950274, 0.3001161925625858, 0.16624461676256166, 1.9820855179375485e-08, 5.113363643651295e-08, 23359, 0
1061, 1.0000, 4.047696622016376e-05, 861.5358180999756,11373, 0.9886268862688626, 0.8854912519454956, 0.9923852682113647, 0.0011927892664997347, 0.3001161034155282, 0.16630791362475483, 8.915053528735228e-08, 5.405656022677747e-08, 23359, 0
1062, 1.0000, 1.8533492207736456e-05, 862.2863142490387,11350, 0.988649886498865, 0.8854910135269165, 0.9923852682113647, 0.0011928274429139297, 0.300116037170629, 0.16625810214117984, 6.623950321582583e-08, 5.516647986693399e-08, 23359, 0
1063, 1.0000, 3.228126505682947e-05, 863.0446162223816,11347, 0.9886528865288653, 0.8854909539222717, 0.9923794865608215, 0.0011930855967706385, 0.3001159756770943, 0.16622986192427178, 6.149445125336328e-08, 5.5768804993396646e-08, 23359, 0
1064, 1.0000, 4.0815076194298254e-05, 864.5210783481598,11342, 0.9886578865788658, 0.8854916095733643, 0.9923806190490723, 0.00119308198883755, 0.30011595050280254, 0.16620831524905005, 2.5176001339222154e-08, 5.150517653093855e-08, 23359, 0
1065, 1.0000, 0.00011205139063433361, 865.2619113922119,11350, 0.988649886498865, 0.8854897618293762, 0.9923672676086426, 0.0011932011246605443, 0.3001158794405967, 0.1663193762407291, 7.106609095641758e-08, 5.319025039304772e-08, 23359, 0
1066, 1.0000, 4.073755819699977e-05, 866.0043632984161,11330, 0.988669886698867, 0.8854913115501404, 0.992378294467926, 0.0011931475422068069, 0.3001158303875781, 0.16623220468496178, 4.904461564647633e-08, 5.2760386073348025e-08, 23359, 0
1067, 1.0000, 2.854336671044513e-05, 866.7457993030548,11320, 0.988679886798868, 0.8854914903640747, 0.9923835396766663, 0.0011931184994622551, 0.30011580137066657, 0.1662285818778986, 2.9021454572841776e-08, 4.9699164284337115e-08, 23359, 0
1068, 1.0000, 9.57163283909442e-05, 867.4963073730469,11326, 0.9886738867388674, 0.8854894042015076, 0.9923725128173828, 0.0011931235389081541, 0.30011573122245555, 0.16626983621343355, 7.01557191784552e-08, 5.144231275112342e-08, 23359, 0
1069, 1.0000, 5.187399168898464e-05, 868.2430725097656,11383, 0.9886168861688617, 0.8854880928993225, 0.9923655390739441, 0.0011934783253173058, 0.30011569757729395, 0.16622186561171706, 3.364524026050475e-08, 4.930384623514718e-08, 23359, 0
1070, 1.0000, 8.58638285974875e-05, 868.9830276966095,11386, 0.9886138861388614, 0.8854896426200867, 0.9923736453056335, 0.0011931767346394647, 0.300115671039666, 0.16627338669289005, 2.6537030628492886e-08, 4.634233932188275e-08, 23359, 0
1071, 1.0000, 5.785401964921211e-05, 870.4507596492767,11367, 0.9886328863288633, 0.8854904770851135, 0.9923759698867798, 0.0011932566713480984, 0.3001155843549277, 0.16621964594870411, 8.667596163025593e-08, 4.9336691715978366e-08, 23359, 0
1072, 1.0000, 9.924843827224756e-05, 871.1987957954407,11360, 0.988639886398864, 0.8854895830154419, 0.9923637509346008, 0.001193319255556971, 0.3001155466412157, 0.16632897059427204, 3.771588169554363e-08, 4.802921057118735e-08, 23359, 0
1073, 1.0000, 4.67143256469718e-05, 871.9371359348297,11361, 0.9886388863888639, 0.8854905366897583, 0.9923684000968933, 0.0011933376501224904, 0.300115517893223, 0.1662906700026198, 2.8744485403020548e-08, 4.5625785816069964e-08, 23359, 0
1074, 1.0000, 1.8087795237390975e-05, 872.6849479675293,11362, 0.9886378863788637, 0.885489821434021, 0.9923730492591858, 0.0011933480684199482, 0.3001154781608586, 0.1662775712577742, 3.973843049065451e-08, 4.499978022177649e-08, 23359, 0
1075, 1.0000, 5.393634667181713e-05, 873.4493818283081,11356, 0.9886438864388644, 0.8854914307594299, 0.992375373840332, 0.0011934580486935836, 0.30011542666913005, 0.1662845855690873, 5.1482827223559013e-08, 4.560952951264232e-08, 23359, 0
1076, 1.0000, 8.90851824025534e-05, 874.1826848983765,11328, 0.9886718867188672, 0.8854886889457703, 0.9923573732376099, 0.0011934369008096324, 0.30011541775709977, 0.16630140694052137, 8.92012519404517e-09, 3.8742454175219985e-08, 23359, 0
1077, 1.0000, 5.24451666818465e-05, 875.6597938537598,11338, 0.9886618866188662, 0.8854890465736389, 0.9923666715621948, 0.0011934516424014783, 0.30011531746206177, 0.16630099054447398, 1.0029904118358246e-07, 4.260868129711373e-08, 23359, 0
1078, 1.0000, 7.451501968201875e-05, 877.0214726924896,11333, 0.9886668866688667, 0.8854882121086121, 0.9923660755157471, 0.0011934772863901272, 0.30011530081219495, 0.16633193378003422, 1.664596732675605e-08, 3.878637462116848e-08, 23359, 0
1079, 1.0000, 0.00011097351651904044, 877.7322387695312,11334, 0.9886658866588666, 0.8854908347129822, 0.9923713207244873, 0.0011935736516628377, 0.3001152504247175, 0.16619674634541914, 5.037488026715664e-08, 3.981371210477812e-08, 23359, 0
1080, 1.0000, 4.3787235629318174e-05, 878.4693598747253,11342, 0.9886578865788658, 0.8854888081550598, 0.9923666715621948, 0.001193628505320444, 0.30011521366843813, 0.16624564155070637, 3.676121324014403e-08, 3.949738908113881e-08, 23359, 0
1081, 1.0000, 2.4155242619795617e-05, 879.2075037956238,11362, 0.9886378863788637, 0.8854885697364807, 0.9923620223999023, 0.0011937057098882595, 0.3001151857155397, 0.16626475622607387, 2.7964824234061325e-08, 3.8156871435031527e-08, 23359, 0
1082, 1.0000, 2.2524928279617196e-05, 879.9554717540741,11365, 0.9886348863488635, 0.8854883909225464, 0.9923596978187561, 0.001193750811161908, 0.3001151406251753, 0.16624241300799839, 4.508856249474391e-08, 3.8799142004556006e-08, 23359, 0
1083, 1.0000, 4.077716141104043e-05, 880.7126207351685,11366, 0.9886338863388634, 0.8854893445968628, 0.9923596978187561, 0.001193871220181705, 0.3001150180786362, 0.16622347057635659, 1.2254846365467031e-07, 4.352819883410581e-08, 23359, 0
1084, 1.0000, 2.893942849180499e-05, 881.470671415329,11352, 0.9886478864788648, 0.8854914307594299, 0.9923626184463501, 0.0011939462525671005, 0.3001148969645688, 0.16621916906674877, 1.2111620478760798e-07, 4.821851736165332e-08, 23359, 0
1085, 1.0000, 0.00020882434156301252, 882.21368932724,11339, 0.9886608866088661, 0.8854901194572449, 0.9923445582389832, 0.0011941498102113434, 0.30011482853407667, 0.16640848254546114, 6.84182365762176e-08, 4.993552897881356e-08, 23359, 0
1086, 1.0000, 0.0001572799525413223, 882.9684164524078,11399, 0.9886008860088601, 0.8854924440383911, 0.992387056350708, 0.001194362318554791, 0.30011473547336526, 0.16605218113139916, 9.306463721880931e-08, 5.314313348800303e-08, 23359, 0
1087, 1.0000, 5.2055819538914924e-05, 883.7220647335052,11388, 0.9886118861188612, 0.8854923248291016, 0.9923719167709351, 0.001194363147781682, 0.3001146752838603, 0.16616850777014486, 6.019229042975027e-08, 5.3809199261370766e-08, 23359, 0
1088, 1.0000, 3.556643528018001e-05, 884.4651730060577,11386, 0.9886138861388614, 0.885492205619812, 0.9923660755157471, 0.001194369846295368, 0.3001146586494506, 0.1661898986528058, 1.663158299969325e-08, 4.7848049108825746e-08, 23359, 0
1089, 1.0000, 7.507122014963626e-05, 885.2090046405792,11367, 0.9886328863288633, 0.885493278503418, 0.9923591017723083, 0.0011944127274809944, 0.3001145873595516, 0.1662187984990683, 7.127702644771361e-08, 4.9793513177286487e-08, 23359, 0
1090, 1.0000, 8.185727988480993e-05, 885.9577977657318,11369, 0.9886308863088631, 0.8854910731315613, 0.9923620223999023, 0.0011944666089978857, 0.3001145616708374, 0.16622335773275557, 2.5702184769382797e-08, 4.660714456069785e-08, 23359, 0
1091, 1.0000, 5.9817096278309686e-05, 886.7217028141022,11371, 0.9886288862888629, 0.885493278503418, 0.9923561811447144, 0.001194612355308574, 0.30011451797793964, 0.16620390969659396, 4.3696663343251174e-08, 4.630757877159987e-08, 23359, 0
1092, 1.0000, 2.7550262654937024e-05, 888.2433319091797,11363, 0.9886368863688637, 0.8854923248291016, 0.9923527240753174, 0.0011945953269346895, 0.3001144880643344, 0.1662125012686316, 2.991373915239848e-08, 4.432757129377523e-08, 23359, 0
1093, 1.0000, 4.1324458563175326e-05, 889.0041918754578,11359, 0.988640886408864, 0.8854910731315613, 0.9923492074012756, 0.0011945701051406727, 0.3001144590042095, 0.1662281316314288, 2.906211282738269e-08, 4.24951397420251e-08, 23359, 0
1094, 1.0000, 3.203486568187014e-05, 890.5240187644958,11357, 0.9886428864288643, 0.8854907155036926, 0.9923509955406189, 0.0011945724833344084, 0.30011445600360825, 0.16621899796935938, 3.001928927659492e-09, 3.260208505714414e-08, 23359, 0
1095, 1.0000, 4.312319096745925e-05, 891.2807488441467,11341, 0.9886588865888659, 0.8854914903640747, 0.9923544526100159, 0.0011946196276946387, 0.3001144243719488, 0.16615898626445774, 3.162623118946328e-08, 3.250315977123796e-08, 23359, 0
1096, 1.0000, 3.6197465283414844e-05, 892.0522649288177,11338, 0.9886618866188662, 0.8854893445968628, 0.9923422336578369, 0.0011947156696797947, 0.300114382315565, 0.16618309794574884, 4.205676068513853e-08, 3.335159484258078e-08, 23359, 0
1097, 1.0000, 5.033101264445734e-05, 892.8190867900848,11319, 0.9886808868088681, 0.8854888677597046, 0.9923213124275208, 0.0011948600254376952, 0.30011432293613416, 0.16624210524330255, 5.937849134607376e-08, 3.5331970698054455e-08, 23359, 0
1098, 1.0000, 5.7295599577099774e-05, 893.5819818973541,11266, 0.9887338873388734, 0.8854931592941284, 0.9923492074012756, 0.0011947972766953921, 0.30011427539725005, 0.1662361163721417, 4.753901533538496e-08, 3.6396204256351957e-08, 23359, 0
1099, 1.0000, 2.3264033354773038e-05, 895.1129961013794,11282, 0.9887178871788718, 0.8854908347129822, 0.9923323392868042, 0.0011948983825921973, 0.30011421501540997, 0.16625570597377207, 6.038304484201618e-08, 3.8286175444684776e-08, 23359, 0
1100, 1.0000, 5.07122114089329e-05, 895.8705563545227,11321, 0.9886788867888678, 0.8854884505271912, 0.9923224449157715, 0.0011950767762511098, 0.30011416410182534, 0.16630773144565128, 5.091694121883705e-08, 3.939345000979018e-08, 23359, 0
1101, 1.0000, 1.7535848925094728e-05, 897.3949594497681,11328, 0.9886718867188672, 0.8854889273643494, 0.992323637008667, 0.0011950902234030563, 0.30011415601804203, 0.1662832207249051, 8.083139324543964e-09, 3.3623244752956916e-08, 23359, 0
1102, 1.0000, 6.033495567754256e-05, 898.1408383846283,11319, 0.9886808868088681, 0.8854908347129822, 0.9923276901245117, 0.0011951333050743565, 0.3001141243836266, 0.16623429946290785, 3.163182532572861e-08, 3.341858715191398e-08, 23359, 0
1103, 1.0000, 1.949655761647002e-05, 898.8839917182922,11333, 0.9886668866688667, 0.8854885697364807, 0.9923219084739685, 0.0011953238319369318, 0.3001140756587474, 0.16629714319262048, 4.872364978147914e-08, 3.4702699366658186e-08, 23359, 0
1104, 1.0000, 1.2104063692555607e-05, 899.6364307403564,11338, 0.9886618866188662, 0.8854895830154419, 0.9923282861709595, 0.0011953362614207852, 0.3001140523955451, 0.16628573228307783, 2.3264081439045015e-08, 3.33422975653267e-08, 23359, 0
1105, 1.0000, 1.7664175052069634e-05, 900.3904747962952,11311, 0.9886888868888689, 0.8854901194572449, 0.9923288822174072, 0.001195386079753139, 0.3001139999036291, 0.16629670636577576, 5.24893564168849e-08, 3.489017080535393e-08, 23359, 0
1106, 1.0000, 6.37669218686048e-05, 901.1429176330566,11250, 0.9887498874988749, 0.8854859471321106, 0.9923131465911865, 0.0011953923985039226, 0.30011399116758203, 0.16622139684085355, 8.729254097339378e-09, 3.037599408313664e-08, 23359, 0
1107, 1.0000, 5.562152414047534e-05, 902.6623208522797,11242, 0.9887578875788758, 0.8854869604110718, 0.9923183917999268, 0.0011953908142528856, 0.30011394253336976, 0.16626874515748458, 4.8638357008634614e-08, 3.184016716680292e-08, 23359, 0
1108, 1.0000, 5.395443543088805e-05, 903.4133298397064,11230, 0.988769887698877, 0.8854889273643494, 0.9923411011695862, 0.0011954404886509809, 0.3001139206923171, 0.16619007210780878, 2.1831748631129244e-08, 3.0661024170582675e-08, 23359, 0
1109, 1.0000, 3.0172179193629104e-05, 904.1741967201233,11218, 0.9887818878188782, 0.8854889273643494, 0.9923335313796997, 0.0011954445523357535, 0.30011390503939295, 0.16622149437983155, 1.5667492081483658e-08, 2.8670016318634028e-08, 23359, 0
1110, 1.0000, 2.4782154938909373e-05, 904.9307780265808,11226, 0.9887738877388774, 0.8854886293411255, 0.9923242330551147, 0.001195493743246479, 0.30011386319280187, 0.16624676719606962, 4.184566593234962e-08, 2.9774891973401235e-08, 23359, 0
1111, 1.0000, 7.779090289500255e-05, 905.7053940296173,11290, 0.988709887098871, 0.8854866027832031, 0.992317259311676, 0.0011956323243833252, 0.30011385785587313, 0.16631711706250582, 5.334233221798712e-09, 2.5071041456914423e-08, 23359, 0
1112, 1.0000, 3.37113006291682e-05, 907.230477809906,11250, 0.9887498874988749, 0.8854876756668091, 0.9923224449157715, 0.0011955845200341798, 0.30011378388638094, 0.16627584404799145, 7.397152501642523e-08, 2.7935831001404578e-08, 23359, 0
1113, 1.0000, 8.533381383027225e-06, 907.9882776737213,11224, 0.9887758877588776, 0.8854874968528748, 0.9923335313796997, 0.00119557054375296, 0.3001137487546405, 0.16625563482699002, 3.513730878479393e-08, 2.8583952717588625e-08, 23359, 0


==> data/lbfgs_outs/avazu-site.tr_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.018851464736218043, 6.089066028594971,1202, 0.9987979543222643, 0.8018714189529419, 1.0, 9.332210887725516e-05, 0.5042374450393013, 0.22945106304660423, 0.5042374450369405, 0.5042374450369405, 999962, 0
1, 0.0100, 0.018751880546353374, 7.300603151321411,1201, 0.9987989543602657, 0.8018714189529419, 1.0, 9.340921483226676e-05, 0.5040933545866316, 0.22948905598404273, 0.0001440904460621173, 0.22296418262263887, 999962, 0
2, 0.0100, 0.05628995436710292, 8.585220098495483,4722, 0.9952778205571812, 0.7976682186126709, 0.9691466093063354, 0.0004319997867594865, 0.4884064345523414, 0.24973515003963886, 0.015686920038291752, 0.17098789301597894, 999962, 0
3, 0.0100, 0.023775922856096664, 11.052345037460327,3836, 0.9961638542264606, 0.8017851710319519, 0.9990560412406921, 0.0003278050955159971, 0.47884077198828107, 0.1971119296782294, 0.009565662569950673, 0.12815640918426865, 999962, 0
4, 0.0100, 0.015209625512229112, 12.301415920257568,3973, 0.9960268490202627, 0.8005217909812927, 0.9897224307060242, 0.0003830292269482299, 0.47595757498879715, 0.21929098353784707, 0.002883197000076887, 0.08769073881202671, 999962, 0
5, 0.0100, 0.005825722215063779, 13.541054010391235,3488, 0.9965118674509631, 0.8010547757148743, 0.9943022727966309, 0.00039452244376438745, 0.4730859352933274, 0.2125076582011032, 0.002871639683748095, 0.06229760501174126, 999962, 0
6, 0.0100, 0.014276262317375882, 14.809139013290405,3270, 0.9967298757352779, 0.7991834878921509, 0.9751280546188354, 0.0004925887054833311, 0.4713622946617372, 0.23030664667747902, 0.0017236406417722727, 0.04351799603986403, 999962, 0
7, 0.0100, 0.0102062488181418, 16.06876015663147,2814, 0.9971858930639365, 0.8006634712219238, 0.9889149069786072, 0.000542365872416254, 0.46874921387216406, 0.2089242728074033, 0.0026130807845251014, 0.03284863164410291, 999962, 0
8, 0.0100, 0.007928651138178824, 17.31490206718445,3411, 0.9965888703770743, 0.8009954690933228, 0.9853342771530151, 0.0006647912397305811, 0.4659546494396975, 0.21112853630153952, 0.0027945644206808784, 0.025674202799838317, 999962, 0
9, 0.0100, 0.007671752050938272, 18.54975199699402,4411, 0.9955888323756302, 0.8026682734489441, 0.9843860864639282, 0.0008997447676499968, 0.4608028328769131, 0.2279039523096516, 0.005151816574026358, 0.021864689273566683, 999962, 0
10, 0.0100, 0.003695093731959313, 19.81266474723816,4145, 0.9958548424840143, 0.8036192059516907, 0.9781534075737, 0.0010326333348039968, 0.4584606175676743, 0.22233831175221835, 0.0023422153051627093, 0.017487658360323923, 999962, 0
11, 0.0100, 0.002527711854069224, 21.055876970291138,3712, 0.9962878589386397, 0.8041595816612244, 0.9795578122138977, 0.0011361615891956822, 0.4569886022696045, 0.2194048423863878, 0.001472015307966923, 0.01365368021334017, 999962, 0
12, 0.0100, 0.006013489713828145, 22.31960105895996,5486, 0.9945137915240779, 0.8044411540031433, 0.97576904296875, 0.0014504744926280377, 0.45452847955129805, 0.22120933654392486, 0.0024601227102866163, 0.011503246631231522, 999962, 0
13, 0.0100, 0.006344112143058148, 24.859405040740967,5418, 0.9945817941081762, 0.8046327829360962, 0.978448748588562, 0.0014708554418359889, 0.4541979525693384, 0.21011532135163524, 0.0003305269811558764, 0.008066016012167188, 999962, 0
14, 0.0100, 0.006587728737621259, 26.273069143295288,3710, 0.9962898590146425, 0.8046356439590454, 0.978486180305481, 0.0013858346082607554, 0.45416624077343726, 0.20948246398003934, 9.818851073817303e-06, 0.004122866184035649, 5151, 0
15, 0.0100, 0.002662740582130583, 27.687601327896118,3606, 0.9963938629667928, 0.8046313524246216, 0.9770449995994568, 0.0013846295860994822, 0.45391942546285996, 0.2186168980638658, 0.00024681530449577327, 0.0031111182883041028, 5151, 0
16, 0.0100, 0.002155876660666171, 29.131831407546997,3484, 0.996515867602969, 0.8046483993530273, 0.9771279692649841, 0.0013834547079543513, 0.4537898919775789, 0.21865259860674652, 0.00012953349103966838, 0.002263930437744298, 5151, 0
17, 0.0100, 0.0025997119779853327, 30.52644658088684,3661, 0.9963388608767133, 0.804715633392334, 0.9799724221229553, 0.0014121862164812782, 0.45280308764892085, 0.22120317455453978, 0.0009868043240325308, 0.0020835305608253446, 5151, 0
18, 0.0100, 0.004123341009660843, 31.96502161026001,3740, 0.9962598578745993, 0.8045857548713684, 0.9837493300437927, 0.0014539904588847193, 0.4522153556342718, 0.2207420016398637, 0.000587732024469656, 0.0018358526596627654, 5151, 0
19, 0.0100, 0.0020974111534424597, 33.38725161552429,3780, 0.9962198563545415, 0.8044997453689575, 0.9849441647529602, 0.00151019315908714, 0.4518350935663165, 0.2196185554205074, 0.00038026206759461667, 0.001568419890181187, 5151, 0
20, 0.0100, 0.0009758742314575404, 34.80925941467285,3692, 0.9963078596986685, 0.8045778870582581, 0.9825912714004517, 0.0015239935242093471, 0.4515998878523273, 0.21950377030240278, 0.00023520570802670893, 0.0012973611624278224, 5151, 0
21, 0.0100, 0.003408776449177173, 36.24084734916687,3692, 0.9963078596986685, 0.8045480847358704, 0.979386031627655, 0.0015871492219673906, 0.4511826106304833, 0.22330044309440394, 0.0004172772213088538, 0.0011582365650614696, 5151, 0
22, 0.0100, 0.006546881290602492, 39.022202491760254,3639, 0.9963608617127451, 0.8045507073402405, 0.9826699495315552, 0.0016262869368003233, 0.45093985947349446, 0.213531242770728, 0.00024275115675687076, 0.0009906806376087328, 5151, 0
23, 0.0100, 0.0037893462173251703, 40.43303823471069,3745, 0.996254857684592, 0.8045760989189148, 0.9831996560096741, 0.001696186413544271, 0.4505952027157309, 0.2164347479116048, 0.0003446567579430404, 0.0008914130491996443, 5151, 0
24, 0.0100, 0.0023456050717584197, 41.86655116081238,3883, 0.9961168524403927, 0.8047307133674622, 0.9849609732627869, 0.0018383501876448984, 0.4501485421560104, 0.21961611119169658, 0.0004466605554746539, 0.0008318956411972797, 5151, 0
25, 0.0100, 0.0015402992028145518, 43.2844352722168,3904, 0.9960958516423624, 0.8051719665527344, 0.9843924045562744, 0.002021131840062077, 0.4494809737864682, 0.22177301430055885, 0.0006675683800311805, 0.000813788483725306, 5151, 0
26, 0.0100, 0.0034756137671378873, 44.70789933204651,3915, 0.9960848512243465, 0.8059367537498474, 0.9821237921714783, 0.0024052161973443214, 0.4488692515031818, 0.22320883106810896, 0.0006117222784193799, 0.0007908895102779859, 5151, 0
27, 0.0100, 0.00350600992592766, 46.09027051925659,3834, 0.9961658543024635, 0.8059357404708862, 0.9820888042449951, 0.00239740177162974, 0.44886028793215343, 0.22325768201844814, 3.908232209581808e-06, 0.00046505280678641174, 9370, 0
28, 0.0100, 0.002417390443941986, 47.463701486587524,3681, 0.9963188601166845, 0.8060104250907898, 0.9818673729896545, 0.0023921188519307125, 0.4486175122212246, 0.22016732445878553, 0.00024277570790304237, 0.0004357852893112337, 9370, 0
29, 0.0100, 0.0021472994541110895, 48.85000562667847,3586, 0.9964138637268216, 0.8059931993484497, 0.980735182762146, 0.0023890076210580286, 0.4485451756850609, 0.22359536140872932, 7.233653998695022e-05, 0.000364150644035159, 9370, 0
30, 0.0100, 0.0011703732997631556, 50.24336647987366,3428, 0.9965718697310498, 0.8059958219528198, 0.9812162518501282, 0.002383627038301341, 0.4484474956570375, 0.21945731318168102, 9.768002354426653e-05, 0.0003192519434421648, 9370, 0
31, 0.0100, 0.0011462469219339466, 51.64048147201538,3515, 0.9964848664249242, 0.8059731125831604, 0.9800168871879578, 0.002378540057645636, 0.4483508530583383, 0.22003115955716648, 9.664259245123485e-05, 0.00028329378823654033, 9370, 0
32, 0.0100, 0.0010362668132842283, 52.97740030288696,3416, 0.9965838701870671, 0.8060266971588135, 0.9796515703201294, 0.002374789219961702, 0.4482516210172553, 0.2192255419728273, 9.923204710032829e-05, 0.0002550812530684003, 9370, 0
33, 0.0100, 0.0054874586835181325, 54.34887099266052,3847, 0.9961528538084448, 0.8060847520828247, 0.9772115349769592, 0.0024112520383149723, 0.4480879181755238, 0.22174831774434858, 0.00016370284223360398, 0.00024401487954282456, 9370, 0
34, 0.0100, 0.003146683828746003, 55.69759392738342,3722, 0.9962778585586253, 0.8062546849250793, 0.9802351593971252, 0.002393998590390878, 0.4480085182582983, 0.21450903041152752, 7.939991826766413e-05, 0.00021810051151714336, 9370, 0
35, 0.0100, 0.0010456070223531207, 57.047410011291504,3714, 0.9962858588626368, 0.806227445602417, 0.9795228242874146, 0.0024009620412110016, 0.44795476927736333, 0.2164199015935856, 5.3748973960432433e-05, 0.0001895955036200994, 9370, 0
36, 0.0100, 0.0008389489816598946, 58.38735222816467,3628, 0.996371862130761, 0.8062306642532349, 0.9796558022499084, 0.0024050787684946743, 0.4479291552161567, 0.21594789646021, 2.5614063763335082e-05, 0.00015520048669253846, 9370, 0
37, 0.0100, 0.0014072464365607747, 59.74942946434021,3669, 0.9963308605727018, 0.8062499165534973, 0.9799181818962097, 0.0024215519232371405, 0.447882406585154, 0.214506615571128, 4.674863401615825e-05, 0.00013765140972716786, 9370, 0
38, 0.0100, 0.0030795445933569626, 61.09371852874756,3705, 0.9962948592046498, 0.8062468767166138, 0.9797443151473999, 0.0024246226276073645, 0.44784248484550937, 0.21888098547649923, 3.992173522660014e-05, 0.00012162519179501432, 9370, 0
39, 0.0100, 0.0008519295675441743, 62.44695043563843,3788, 0.99621185605053, 0.8062509298324585, 0.9799136519432068, 0.00247117903850585, 0.44775880665442364, 0.21545602959932192, 8.367819171239965e-05, 0.00011716082279312366, 9370, 0
40, 0.0100, 0.0015913435166988318, 63.78324890136719,3673, 0.996326860420696, 0.8062615990638733, 0.9795641303062439, 0.002445948883129977, 0.4477085569816671, 0.2176340831562916, 5.024967701233729e-05, 0.00010765085887772959, 9370, 0
41, 0.0100, 0.0021061579580863472, 66.46383500099182,3671, 0.9963288604966989, 0.8062913417816162, 0.9804083704948425, 0.002457789045451086, 0.4476751351392231, 0.21394664756326157, 3.34218416166987e-05, 9.576764036541168e-05, 9370, 0
42, 0.0100, 0.0016216437969647762, 67.8057792186737,3752, 0.9962478574185819, 0.8062909841537476, 0.9802152514457703, 0.0024769828624980196, 0.4476240585381217, 0.21414964514255683, 5.107660159464622e-05, 8.993300551719375e-05, 9370, 0
43, 0.0100, 0.0009861026183410884, 69.16218304634094,3741, 0.9962588578365978, 0.8062707781791687, 0.9800010919570923, 0.0025193481903079307, 0.44753729040722134, 0.21436936669827755, 8.676813462721311e-05, 8.961139185742072e-05, 9370, 0
44, 0.0100, 0.0010174324651147095, 70.51149392127991,3744, 0.9962558577225935, 0.8063298463821411, 0.9802421927452087, 0.0025599827993723246, 0.447462010606509, 0.21419479258430418, 7.527980126936784e-05, 8.806325766908494e-05, 9370, 0
45, 0.0100, 0.0005183297755435074, 71.84274697303772,3723, 0.9962768585206238, 0.8064060211181641, 0.9805756211280823, 0.0025562404638527045, 0.4473974385067118, 0.2138068858410326, 6.457209817056775e-05, 8.537284654691439e-05, 9370, 0
46, 0.0100, 0.0010378494085407424, 73.18558692932129,3799, 0.996200855632514, 0.8065482974052429, 0.9819100499153137, 0.0025866833124602055, 0.4472926676637939, 0.21288935033836065, 0.00010477083283794153, 8.713885028798837e-05, 9370, 0
47, 0.0100, 0.0028450015835771005, 75.80869102478027,3712, 0.9962878589386397, 0.8065629005432129, 0.9813212156295776, 0.0025874561634002314, 0.447268082479701, 0.21598538499767633, 2.45851874875469e-05, 7.678174808537461e-05, 9370, 0
48, 0.0100, 0.002774456517762813, 77.15733671188354,3562, 0.9964378646388563, 0.806564211845398, 0.9813506007194519, 0.0025796172786834663, 0.4472603138214496, 0.2158957735145885, 1.179179757782034e-06, 5.0569679064905574e-05, 7011, 0
49, 0.0100, 0.0007225201888325767, 78.52239799499512,3491, 0.9965088673369588, 0.8065659403800964, 0.9820160269737244, 0.0025782140839485587, 0.4472376737422851, 0.21303492580057729, 2.2640065749146565e-05, 4.666475027633916e-05, 7011, 0
50, 0.0100, 0.0006433157803410847, 79.882315158844,3447, 0.9965528690090223, 0.8065643906593323, 0.9819530844688416, 0.002577224906310758, 0.44723056543143286, 0.21317018037713184, 7.108319171000854e-06, 3.8660435634423e-05, 7011, 0
51, 0.0100, 0.001402614785397773, 81.2521402835846,3508, 0.9964918666909343, 0.8065314888954163, 0.9809086918830872, 0.0025800425144419685, 0.44717548730594425, 0.21324541445603787, 5.5078120489104876e-05, 4.005327018975444e-05, 7011, 0
52, 0.0100, 0.0005144779073365158, 83.96117424964905,3408, 0.9965918704910787, 0.8065535426139832, 0.9811336398124695, 0.002572876656657094, 0.44715248475408576, 0.213435012561102, 2.3002564227381228e-05, 3.789237332693288e-05, 7011, 0
53, 0.0100, 0.0006372670098082333, 85.32176113128662,3360, 0.996639872315148, 0.806542694568634, 0.9805794358253479, 0.0025776647795447425, 0.44714061820022405, 0.2139976758014379, 1.1866543921046357e-05, 3.3738754940921214e-05, 7011, 0
54, 0.0100, 0.0004500047211766508, 88.03296732902527,3168, 0.9968318796114253, 0.8065627813339233, 0.9810129404067993, 0.002570992397631443, 0.44712083262662905, 0.21337116740678774, 1.978556994114422e-05, 3.198534232418893e-05, 7011, 0
55, 0.0100, 0.0010267185507986587, 90.76222920417786,3099, 0.9969008822335249, 0.8065565824508667, 0.9803621768951416, 0.0025759952460759697, 0.4471064437180667, 0.21481999725723117, 1.4388911860951925e-05, 2.9529677097686016e-05, 7011, 0
56, 0.0100, 0.0026209012974983768, 92.15852642059326,3271, 0.9967288756972765, 0.8065957427024841, 0.9811878800392151, 0.0025880263273808336, 0.44708331793500444, 0.21124695045286035, 2.3125781813071455e-05, 2.8816582248718274e-05, 7011, 0
57, 0.0100, 0.0008730787092811651, 93.5149872303009,3405, 0.996594870605083, 0.8066067695617676, 0.9805997610092163, 0.0026036490578610154, 0.44705866543153133, 0.21306410536121212, 2.465250906058536e-05, 2.8370326654939237e-05, 7011, 0
58, 0.0100, 0.00032779252590338755, 94.87148404121399,3395, 0.9966048709850974, 0.8066114187240601, 0.9804010391235352, 0.00261382788585898, 0.4470504166579003, 0.21366202867258244, 8.248769757357444e-06, 2.5073607363375666e-05, 7011, 0
59, 0.0100, 0.0003721004887049162, 96.22924017906189,3308, 0.9966918742912231, 0.8066216707229614, 0.980214536190033, 0.002627033816000489, 0.4470347923570963, 0.21413906805116822, 1.56243007701784e-05, 2.3915265012443912e-05, 7011, 0
60, 0.0100, 0.0005531747729169015, 97.59684133529663,3427, 0.9965728697690512, 0.8066453337669373, 0.9800028800964355, 0.0026650547595197856, 0.44699600420660096, 0.21382635343345194, 3.8788153950697346e-05, 2.510022352806874e-05, 7011, 0
61, 0.0100, 0.002104595441193776, 98.95499157905579,3474, 0.9965258679829834, 0.8066512942314148, 0.9796162843704224, 0.0026862753213486167, 0.4469752918406906, 0.2131667335890921, 2.0712351802454343e-05, 2.4622535460163902e-05, 7011, 0
62, 0.0100, 0.0013482425381527283, 100.31780672073364,3518, 0.9964818663109198, 0.806692361831665, 0.9794301390647888, 0.0027385507458430693, 0.4469337201819908, 0.2129419956878074, 4.157166647850152e-05, 2.59465271823694e-05, 7011, 0
63, 0.0100, 0.0025193881184710364, 101.69620871543884,3515, 0.9964848664249242, 0.8066414594650269, 0.9787580370903015, 0.002714778904463534, 0.4469223309083077, 0.21674083679677572, 1.1389279518381201e-05, 2.3895765034597237e-05, 7011, 0
64, 0.0100, 0.0005349247422010096, 103.05153965950012,3522, 0.9964778661589141, 0.8067101836204529, 0.979019045829773, 0.0027549667358802124, 0.44686874823135714, 0.21508117586518388, 5.3582673244845225e-05, 2.5905458483892992e-05, 7011, 0
65, 0.0100, 0.00084180438184193, 104.41233444213867,3605, 0.9963948630047942, 0.8067443370819092, 0.9789074063301086, 0.002788368163618206, 0.4468443285782949, 0.21565717313519758, 2.4419653228635596e-05, 2.5752897774876064e-05, 7011, 0
66, 0.0100, 0.00274035012273799, 105.76631355285645,3641, 0.9963588616367421, 0.806923508644104, 0.9800969958305359, 0.0029290424690162488, 0.44679453901784244, 0.21299079675220503, 4.978956119711109e-05, 2.7507892813883733e-05, 7011, 0
67, 0.0100, 0.000534501959837919, 107.13422656059265,3641, 0.9963588616367421, 0.8069218397140503, 0.9799570441246033, 0.0029294731202369993, 0.44675012242918694, 0.21572912570418193, 4.4416590165685665e-05, 2.8857992258659056e-05, 7011, 0
68, 0.0100, 0.000588833921808729, 108.49660563468933,3660, 0.9963398609147147, 0.8069471120834351, 0.9804493188858032, 0.0029556139614333944, 0.44673219114582113, 0.21538269482337125, 1.7931277385363487e-05, 2.7516970877691924e-05, 7011, 0
69, 0.0100, 0.0012885031694972377, 109.84567260742188,3678, 0.9963218602306888, 0.8069314956665039, 0.980567216873169, 0.0030025134491131586, 0.44667834934822737, 0.21706758493210804, 5.384179917705678e-05, 2.9427442390551073e-05, 7011, 0
70, 0.0100, 0.0006351917487393367, 111.21812748908997,3676, 0.9963238603066916, 0.8069109916687012, 0.9807060956954956, 0.003040605830121897, 0.4466284169386281, 0.21572425883820556, 4.99324111604138e-05, 3.102526646219038e-05, 7011, 0
71, 0.0100, 0.0008626395562445203, 112.57018065452576,3690, 0.9963098597746715, 0.8069058656692505, 0.9806644916534424, 0.003069218882248137, 0.44659259060851564, 0.21526693450123036, 3.582633644633182e-05, 3.147488906877568e-05, 7011, 0
72, 0.0100, 0.0006477733487785007, 113.92375755310059,3723, 0.9962768585206238, 0.8069613575935364, 0.9810112118721008, 0.00321894523948394, 0.44650192669901984, 0.21553451618793854, 9.066390297035598e-05, 3.4987364410792654e-05, 7011, 0
73, 0.0100, 0.0016822916789772941, 115.28184938430786,3655, 0.996344861104722, 0.8069596886634827, 0.9800395965576172, 0.0032958843865319174, 0.44643797697772164, 0.2169929231036159, 6.394973017814776e-05, 3.71624191373306e-05, 7011, 0
74, 0.0100, 0.002255270410249613, 116.65099716186523,3705, 0.9962948592046498, 0.8069729208946228, 0.9811788201332092, 0.0034263337402586254, 0.446413855778258, 0.21330447261981003, 2.412119571204574e-05, 3.55904486520887e-05, 7011, 0
75, 0.0100, 0.00058799447696046, 118.01996397972107,3658, 0.9963418609907176, 0.8069581389427185, 0.9806385636329651, 0.003413444676691934, 0.4463870308465421, 0.21531767071746416, 2.6824925744017847e-05, 3.459823700138733e-05, 7011, 0
76, 0.0100, 0.00037658693767676305, 119.42531085014343,3598, 0.9964018632708043, 0.8069654703140259, 0.9806340336799622, 0.00341670892732337, 0.44636779275868826, 0.21491320431056565, 1.9238094624840496e-05, 3.262607108121737e-05, 7011, 0
77, 0.0100, 0.000644694182999127, 120.83755493164062,3718, 0.996281858710631, 0.8069591522216797, 0.9800070524215698, 0.0035245895938298705, 0.4462871758703366, 0.2143109981799083, 8.061688332511308e-05, 3.571502024561977e-05, 7011, 0
78, 0.0100, 0.0008423208602104504, 122.2475688457489,3633, 0.9963668619407537, 0.8070356249809265, 0.980496883392334, 0.0035852557527025456, 0.44624162996479827, 0.2136362905211277, 4.554590713401474e-05, 3.659407267261884e-05, 7011, 0
79, 0.0100, 0.0015960885444642092, 123.63546586036682,3558, 0.996441864790862, 0.8069846630096436, 0.9791946411132812, 0.0036006418794416, 0.4462219620112843, 0.2142694442313599, 1.9667951907331727e-05, 3.439106186263488e-05, 7011, 0
80, 0.0100, 0.00043652623971901505, 125.03801083564758,3571, 0.9964288642968433, 0.8070343732833862, 0.9796445965766907, 0.003580997750965097, 0.44619441929341186, 0.21291579952250986, 2.7542716552642066e-05, 3.363579555554463e-05, 7011, 0
81, 0.0100, 0.0009601719013348253, 126.43459796905518,3510, 0.9964898666149313, 0.8069899082183838, 0.9789042472839355, 0.003567782581043949, 0.44617742083738804, 0.21385924862939934, 1.6998458249040116e-05, 3.141683903902636e-05, 7011, 0
82, 0.0100, 0.0021248669260117074, 127.84033012390137,3573, 0.9964268642208404, 0.8070421814918518, 0.9796620607376099, 0.0035401241042706958, 0.44616710402134535, 0.21072807322190734, 1.0316813346622489e-05, 2.8106113492333212e-05, 7011, 0
83, 0.0100, 0.0006089396921097417, 129.2097029685974,3505, 0.9964948668049386, 0.8070289492607117, 0.9793667793273926, 0.003540580766919723, 0.4461514180690931, 0.2122754615662348, 1.568595164541664e-05, 2.651378945446607e-05, 7011, 0
84, 0.0100, 0.000524132869058511, 130.5989489555359,3426, 0.9965738698070526, 0.8070331811904907, 0.9794874787330627, 0.0035360330494477307, 0.4461438698977156, 0.21241376918914873, 7.54817137743613e-06, 2.3383461341744157e-05, 7011, 0
85, 0.0100, 0.000977280200821079, 131.9720139503479,3476, 0.9965238679069804, 0.8070770502090454, 0.9804975986480713, 0.003524934687183406, 0.4461324910231048, 0.21144880714187367, 1.1378883637613857e-05, 2.1758446468196348e-05, 7011, 0
86, 0.0100, 0.0003939849635964851, 133.3480987548828,3200, 0.996799878395379, 0.8070487976074219, 0.9793909192085266, 0.0035157755493468003, 0.4461176063427347, 0.21217164654293905, 1.488467749577449e-05, 2.0947829888892145e-05, 7011, 0
87, 0.0100, 0.00024982384284810883, 135.93322777748108,3388, 0.9966118712511075, 0.8070685863494873, 0.979936420917511, 0.003511974388886757, 0.44610437493298716, 0.21195417764457763, 1.323140658615607e-05, 2.00071733993038e-05, 7011, 0
88, 0.0100, 0.0006271661402039318, 137.34896302223206,3090, 0.9969098825755379, 0.8070352077484131, 0.9791890382766724, 0.003502015823215439, 0.44609737252688014, 0.21279486365465833, 7.002407255429777e-06, 1.8013242640470055e-05, 7011, 0
89, 0.0100, 0.001234625189016014, 140.0977520942688,3262, 0.9967378760392895, 0.8070788383483887, 0.9800038933753967, 0.0034966567078798536, 0.4460861195974624, 0.2106763414329329, 1.1252923881654997e-05, 1.718538425967599e-05, 7011, 0
90, 0.0100, 0.00032392761622868934, 141.46058821678162,3260, 0.9967398761152924, 0.8070632219314575, 0.9797425866127014, 0.003494492835790481, 0.44607724415552646, 0.21202046553178863, 8.875445893730127e-06, 1.608652879235615e-05, 7011, 0
91, 0.0100, 0.00032354619766715247, 142.8311960697174,3208, 0.9967918780913675, 0.8070682883262634, 0.9798464775085449, 0.003492131520848423, 0.44607311873657607, 0.21198642617730334, 4.125418010814119e-06, 1.4039864053559483e-05, 7011, 0
92, 0.0100, 0.00026587237788569236, 144.19636988639832,3257, 0.9967428762292967, 0.8070830702781677, 0.9801977276802063, 0.0034855676171401994, 0.4460639946405665, 0.2116277132879677, 9.124102345381413e-06, 1.344762615383634e-05, 7011, 0
93, 0.0100, 0.00031411879059268355, 145.56664180755615,2905, 0.9970948896058051, 0.8070845007896423, 0.9801172614097595, 0.0034751646428665866, 0.44605047043142726, 0.21146545466386502, 1.3524204928727634e-05, 1.3455264477982013e-05, 7011, 0
94, 0.0100, 0.0002582370945304401, 146.97845602035522,3256, 0.9967438762672982, 0.8070979118347168, 0.9802446365356445, 0.0034682042296526917, 0.4460392061127796, 0.21141915984599216, 1.1264317163972581e-05, 1.3218236009589343e-05, 7011, 0
95, 0.0100, 0.00040555522186727405, 148.36886501312256,3148, 0.9968518803714541, 0.8070981502532959, 0.9802337884902954, 0.003461124138437494, 0.44602723481078366, 0.2118555871597998, 1.1971306439484408e-05, 1.3087910198725843e-05, 7011, 0
96, 0.0100, 0.0021038917579805803, 149.76720786094666,3108, 0.9968918818915119, 0.8071287274360657, 0.9809552431106567, 0.003454639036316956, 0.446026511319277, 0.20920371185975167, 7.234883402373882e-07, 9.797751707574416e-06, 7011, 0
97, 0.0100, 0.0004651642413044725, 151.15469312667847,3003, 0.9969968858816635, 0.8071198463439941, 0.9805763363838196, 0.0034538422435691912, 0.4460163301644366, 0.2108290042727951, 1.0181152459154408e-05, 9.835432917046871e-06, 7011, 0
98, 0.0100, 0.0003684236887423391, 152.5670759677887,2948, 0.9970518879717429, 0.8071178793907166, 0.9805595278739929, 0.0034525708300967638, 0.44601391024669756, 0.21092143001968833, 2.4199165035154735e-06, 8.548583747627803e-06, 7011, 0
99, 0.0100, 0.00015759494092089686, 153.94708609580994,2965, 0.9970348873257184, 0.8071154952049255, 0.9803524017333984, 0.0034468681391391634, 0.4460023585454799, 0.21123647781600927, 1.1551702444767553e-05, 8.809867018920215e-06, 7011, 0
100, 0.0100, 0.00019967599304715627, 155.34629702568054,3023, 0.9969768851216346, 0.8071255683898926, 0.9801729321479797, 0.003444539322037838, 0.4459937174679999, 0.21155583170125572, 8.641082868965366e-06, 8.792841298821273e-06, 7011, 0
101, 0.0100, 0.00021460427999443732, 156.77779126167297,2806, 0.997193893367948, 0.8071351647377014, 0.9804751873016357, 0.0034383547229125794, 0.44598355226216724, 0.21118282305107924, 1.0165207745882476e-05, 8.921295753713615e-06, 7011, 0
102, 0.0100, 0.00016671731536384396, 158.18204617500305,3033, 0.9969668847416202, 0.8071326613426208, 0.9803194999694824, 0.0034401506885674586, 0.4459766546711133, 0.2116319870067496, 6.897586327714311e-06, 8.694705126220859e-06, 7011, 0
103, 0.0100, 0.0005851434829978851, 161.01297521591187,2801, 0.9971988935579552, 0.8071334958076477, 0.9802809953689575, 0.0034352075583095926, 0.44596838758709023, 0.21207294443830166, 8.267084830204663e-06, 8.650966125664002e-06, 7011, 0
104, 0.0100, 0.000774600788702812, 163.78051447868347,2674, 0.9973258983841385, 0.8071393966674805, 0.9805511236190796, 0.0034334750059998643, 0.445963208160173, 0.21084368274792878, 5.179431148860658e-06, 8.218382621418491e-06, 7011, 0
105, 0.0100, 0.0004633111603519634, 165.1947774887085,2751, 0.9972488954580274, 0.8071401119232178, 0.9804552793502808, 0.0034335488269795445, 0.44595709076146045, 0.2112326002383595, 6.117392499727092e-06, 7.979291953158903e-06, 7011, 0
106, 0.0100, 0.0002051371210504279, 166.6204435825348,2939, 0.9970608883137559, 0.8071390986442566, 0.9802317023277283, 0.0034358474197494293, 0.445947787399476, 0.21204305885638333, 9.303362180967945e-06, 8.102740176229698e-06, 7011, 0
107, 0.0100, 7.085274369275704e-05, 168.03868985176086,2879, 0.9971208905938426, 0.8071373701095581, 0.9802642464637756, 0.0034355574252056243, 0.4459393673351373, 0.21195332787854418, 8.420063480840678e-06, 8.133926772492928e-06, 7011, 0
108, 0.0100, 0.00018945280138625177, 169.43184804916382,2964, 0.9970358873637198, 0.8071447610855103, 0.9803170561790466, 0.0034370362821306327, 0.4459272974866786, 0.21218034966770652, 1.2069853951968135e-05, 8.46136508203035e-06, 7011, 0
109, 0.0100, 0.0003407886177048038, 170.80943131446838,2984, 0.9970158866036909, 0.807151734828949, 0.9805060029029846, 0.0034367870246414614, 0.445915424320235, 0.21187030328481735, 1.1873158015707208e-05, 8.752921132550332e-06, 7011, 0
110, 0.0100, 0.0009889965833971782, 172.1901204586029,3020, 0.996979885235639, 0.8071382641792297, 0.9801375865936279, 0.0034382396053401635, 0.4459084924923316, 0.2132294180504766, 6.931838475610075e-06, 8.551111261171866e-06, 7011, 0
111, 0.0100, 0.0002666249799622218, 173.56514525413513,2924, 0.9970758888837776, 0.8071375489234924, 0.9802753925323486, 0.0034386563852901774, 0.44590186065856585, 0.21257377378301148, 6.63183327770378e-06, 8.336498213817443e-06, 7011, 0
112, 0.0100, 0.0002967838347335895, 174.94685339927673,2965, 0.9970348873257184, 0.8071385025978088, 0.9803215861320496, 0.0034405888423089254, 0.4458962330891849, 0.21218543151150177, 5.627560145049504e-06, 8.015254375009817e-06, 7011, 0
113, 0.0100, 0.0001923928637287435, 176.33729529380798,2913, 0.9970868893017935, 0.807130753993988, 0.9802698493003845, 0.0034443649611523965, 0.4458895878504008, 0.21253160936525423, 6.645244714664766e-06, 7.866411783777804e-06, 7011, 0
114, 0.0100, 0.00028887949705837566, 177.7340133190155,2831, 0.9971688924179118, 0.8071319460868835, 0.9802418351173401, 0.0034481495301320274, 0.4458813946437989, 0.21306717012975973, 8.193206246065454e-06, 7.898495913525144e-06, 7011, 0
115, 0.0100, 0.0002159551064515615, 179.14481210708618,2802, 0.9971978935199538, 0.8071359992027283, 0.9803415536880493, 0.003451579530562992, 0.44587467296312844, 0.21301997960150812, 6.721678194987479e-06, 7.772088364631336e-06, 7011, 0
116, 0.0100, 0.0001680717894337586, 180.5451159477234,2645, 0.9973548994861805, 0.8071416020393372, 0.9803838729858398, 0.0034543011226486828, 0.4458677464783405, 0.21277068748627737, 6.926482362223929e-06, 7.683077782631575e-06, 7011, 0
117, 0.0100, 0.0005180410553794917, 181.94509100914001,2787, 0.9972128940899754, 0.8071339726448059, 0.980140745639801, 0.0034592389731268425, 0.4458626669494555, 0.21353153348249151, 5.079530423390821e-06, 7.371639076702703e-06, 7011, 0
118, 0.0100, 0.0005001279899572219, 183.32678508758545,2785, 0.9972148941659783, 0.8071341514587402, 0.9801449179649353, 0.0034591979611014395, 0.4458625795019983, 0.21351347140550272, 8.745197982440445e-08, 4.731345051372245e-06, 21439, 0
119, 0.0100, 0.0011863845170934388, 184.72164011001587,2469, 0.9975309061744346, 0.8071401119232178, 0.980579137802124, 0.0034560856494742598, 0.4458615906082881, 0.2118221430729666, 9.888895264875686e-07, 4.045767648852944e-06, 21439, 0
120, 0.0100, 0.00035931627395038596, 187.51386094093323,2597, 0.9974029013102498, 0.8071324825286865, 0.9803653359413147, 0.0034571813472882933, 0.4458599491025943, 0.2126693794022625, 1.6415073457731744e-06, 3.6967929445782543e-06, 21439, 0
121, 0.0100, 0.0006872221960795488, 190.27082300186157,2485, 0.9975149055664115, 0.807135283946991, 0.9804577231407166, 0.0034561428996685026, 0.44585948080822074, 0.2123276324811547, 4.682925852650399e-07, 3.006729385838252e-06, 21439, 0
122, 0.0100, 0.00011926693666478564, 193.0680902004242,2504, 0.9974959048443841, 0.8071315884590149, 0.9803125262260437, 0.0034562390883764887, 0.44585854211332115, 0.21290606174546658, 9.386904364361293e-07, 2.6763145010814813e-06, 21439, 0
123, 0.0100, 0.0006112692215878158, 195.793071269989,2384, 0.9976159094045574, 0.8071365356445312, 0.9804534912109375, 0.0034550457451036237, 0.44585788102539003, 0.21239181821848824, 6.610934302209159e-07, 2.327071442734226e-06, 21439, 0
124, 0.0100, 0.00026033884083069157, 197.1474621295929,2121, 0.9978789193989371, 0.807133674621582, 0.9803982377052307, 0.0034530775877182358, 0.44585438300759017, 0.21271030457470397, 3.498016302894147e-06, 2.423878954429561e-06, 21439, 0
125, 0.0100, 7.527664896351874e-05, 198.42530608177185,2176, 0.9978239173088578, 0.8071370720863342, 0.9803940057754517, 0.0034523655658300284, 0.44585205851813403, 0.21294219590025473, 2.3244946630307517e-06, 2.413752243483809e-06, 21439, 0
126, 0.0100, 0.00019217149726411716, 199.77730083465576,1950, 0.9980499258971841, 0.8071377277374268, 0.9803355932235718, 0.0034503269880983823, 0.4458493977564213, 0.21309994106850996, 2.660752729644056e-06, 2.437383534867507e-06, 21439, 0
127, 0.0100, 7.321066509943555e-05, 201.13735485076904,2111, 0.9978889197789516, 0.8071389198303223, 0.9804062843322754, 0.003450212521908338, 0.44584723916112357, 0.21282896632234685, 2.158594734402719e-06, 2.4079562781514813e-06, 21439, 0
128, 0.0100, 5.844078696981961e-05, 202.48845505714417,1981, 0.9980189247191393, 0.8071393370628357, 0.9803720116615295, 0.003448967204392436, 0.44584457582133635, 0.2128728626215319, 2.6633501835071627e-06, 2.4323527847737274e-06, 21439, 0
129, 0.0100, 0.000152214797880974, 203.83954095840454,2081, 0.9979189209189949, 0.8071409463882446, 0.9803467988967896, 0.00344906979034678, 0.44584154131930614, 0.21296101660797037, 3.034497580767237e-06, 2.48675264007427e-06, 21439, 0
130, 0.0100, 5.605608712167467e-05, 205.19637799263,2063, 0.9979369216030209, 0.8071388006210327, 0.9803730249404907, 0.003449284626182743, 0.4458381415537153, 0.21274464534876272, 3.3997691247789064e-06, 2.565749609431207e-06, 21439, 0
131, 0.0100, 5.527778559770053e-05, 206.54152584075928,2059, 0.9979409217550267, 0.8071430921554565, 0.9803922772407532, 0.0034499419678298026, 0.44583438935104525, 0.21268600243864635, 3.752197340889385e-06, 2.6651484930453588e-06, 21439, 0
132, 0.0100, 0.00013921402272732024, 207.89680671691895,2059, 0.9979409217550267, 0.8071445226669312, 0.9803926348686218, 0.003451876112128654, 0.44583032690560437, 0.21274336590935805, 4.0624473501837954e-06, 2.7798927754198116e-06, 21439, 0
133, 0.0100, 0.00023745439703933008, 209.28206372261047,2067, 0.9979329214510151, 0.8071473836898804, 0.9804986715316772, 0.0034541175580408224, 0.44582703620163966, 0.2123091407511468, 3.2907077595067946e-06, 2.8271846350497154e-06, 21439, 0
134, 0.0100, 0.0002365180261093896, 210.641441822052,1997, 0.9980029241111162, 0.8071461915969849, 0.9803940057754517, 0.003454040535516398, 0.44582403110213786, 0.21273754714480994, 3.0050904717415783e-06, 2.8444906454335706e-06, 21439, 0
135, 0.0100, 0.00011523706960179417, 212.02682876586914,1999, 0.9980009240351133, 0.8071463704109192, 0.9804181456565857, 0.0034549385137825324, 0.44582164294182647, 0.21259140004777735, 2.3881674676706766e-06, 2.7951848687593186e-06, 21439, 0
136, 0.0100, 0.00012081184878544589, 213.3986656665802,1997, 0.9980029241111162, 0.8071506023406982, 0.9804633259773254, 0.0034557351748921166, 0.44581889401229213, 0.21234972507425437, 2.7489309925021743e-06, 2.790524672995019e-06, 21439, 0
137, 0.0100, 5.13976476965333e-05, 214.77295756340027,1985, 0.9980149245671336, 0.8071509599685669, 0.980406641960144, 0.003456585807201236, 0.4458165225688167, 0.21250128835860121, 2.371442402171464e-06, 2.7454816046828936e-06, 21439, 0
138, 0.0100, 0.00010399375423159796, 216.15311551094055,1954, 0.9980459257451784, 0.8071494102478027, 0.9803772568702698, 0.0034572251396842134, 0.4458141709567757, 0.21255150245532353, 2.3516092427233737e-06, 2.7032935003458247e-06, 21439, 0
139, 0.0100, 5.0375119048469783e-05, 217.52855348587036,1938, 0.9980619263532015, 0.8071513175964355, 0.9803849458694458, 0.0034590284279447, 0.44581193633131755, 0.2124533910035943, 2.2346279612839304e-06, 2.6523107349956497e-06, 21439, 0
140, 0.0100, 4.9865147810129795e-05, 218.90687251091003,1921, 0.998078926999226, 0.8071511387825012, 0.9803758263587952, 0.0034606338944396255, 0.4458098526547213, 0.21245302929711973, 2.0836755054154388e-06, 2.5890770280810094e-06, 21439, 0
141, 0.0100, 6.642406686292135e-05, 220.29334950447083,1894, 0.998105928025265, 0.8071517944335938, 0.9803509712219238, 0.0034622537540418673, 0.4458077678435357, 0.21250647949131024, 2.084811604519121e-06, 2.5335947814668085e-06, 21439, 0
142, 0.0100, 4.879407009783687e-05, 221.65823078155518,1892, 0.9981079281012678, 0.8071554899215698, 0.9803600907325745, 0.0034649950259853174, 0.4458058367098491, 0.21245025598743023, 1.931132601551422e-06, 2.4657250642534922e-06, 21439, 0
143, 0.0100, 4.8334424070586476e-05, 223.0566475391388,1868, 0.9981319290133025, 0.8071579337120056, 0.9803559184074402, 0.0034669728622537545, 0.4458039865345109, 0.2124445466151282, 1.8501743977994423e-06, 2.395915248462377e-06, 21439, 0
144, 0.0100, 4.762563485959124e-05, 224.44651556015015,1875, 0.9981249287472924, 0.8071555495262146, 0.9803247451782227, 0.003470273635058033, 0.445802141516679, 0.21249271333648165, 1.8450195474195574e-06, 2.334126576579079e-06, 21439, 0
145, 0.0100, 4.697504252403625e-05, 225.81456661224365,1871, 0.9981289288992982, 0.8071545958518982, 0.9803146123886108, 0.0034738342618160123, 0.4458003831781052, 0.21249204954829184, 1.7583357321271365e-06, 2.268935464431281e-06, 21439, 0
146, 0.0100, 4.643292401550373e-05, 227.20539450645447,1874, 0.9981259287852938, 0.8071569204330444, 0.9803103804588318, 0.003476867876149434, 0.445798617807763, 0.21246263763323922, 1.7653715120857782e-06, 2.2127051183351846e-06, 21439, 0
147, 0.0100, 4.569402824970884e-05, 228.60852122306824,1897, 0.9981029279112607, 0.8071570992469788, 0.9803026914596558, 0.003481122301456463, 0.44579701277522377, 0.21248839723516633, 1.6050332172223847e-06, 2.1427898912155207e-06, 21439, 0
148, 0.0100, 4.5033754520431236e-05, 229.96453833580017,1900, 0.9980999277972563, 0.8071555495262146, 0.9802775382995605, 0.003484439231696217, 0.44579516767329164, 0.2125189859605052, 1.8451021763787878e-06, 2.1109778292424887e-06, 21439, 0
149, 0.0100, 4.482054437764284e-05, 231.34058332443237,1913, 0.9980869273032376, 0.8071582913398743, 0.9802684187889099, 0.003489322782816449, 0.4457931593758558, 0.21250983638822518, 2.008294400335231e-06, 2.1004775427097942e-06, 21439, 0
150, 0.0100, 4.568310962217258e-05, 232.70065140724182,1933, 0.9980669265432086, 0.807159960269928, 0.9802460074424744, 0.0034949467527512937, 0.44579088641402154, 0.21251705095373616, 2.2729595280379655e-06, 2.117119677216923e-06, 21439, 0
151, 0.0100, 5.10844678373389e-05, 234.03132343292236,1955, 0.9980449257071768, 0.8071603178977966, 0.9802117347717285, 0.0035024796816185088, 0.44578836543064837, 0.21256777923181974, 2.5209906966972007e-06, 2.154408193489962e-06, 21439, 0
152, 0.0100, 5.433248261351561e-05, 235.28184533119202,1982, 0.9980179246811379, 0.8071616291999817, 0.9801886677742004, 0.003511345560198412, 0.4457857996210886, 0.2125692216688818, 2.5658098501413207e-06, 2.1923891276511426e-06, 21439, 0
153, 0.0100, 5.675361254201024e-05, 236.53949737548828,1978, 0.9980219248331437, 0.8071624040603638, 0.9801630973815918, 0.0035196489324237426, 0.44578306404621154, 0.21257756677867765, 2.7355781231364062e-06, 2.2414589411621108e-06, 21439, 0
154, 0.0100, 5.838261872876322e-05, 237.7793824672699,1978, 0.9980219248331437, 0.8071611523628235, 0.9801385998725891, 0.003530149314084376, 0.4457805567538126, 0.2126207884590565, 2.507281210817336e-06, 2.266720715945442e-06, 21439, 0
155, 0.0100, 5.900707010823449e-05, 239.04324054718018,1948, 0.9980519259731869, 0.8071596026420593, 0.980140745639801, 0.003535048248524332, 0.44577816929920927, 0.21258785967599905, 2.3874599769935223e-06, 2.2785146346129505e-06, 21439, 0
156, 0.0100, 5.8024121145863515e-05, 240.28200674057007,1946, 0.9980539260491899, 0.8071603178977966, 0.9801305532455444, 0.003539969262419701, 0.4457759278442067, 0.2126036991442952, 2.241452491114071e-06, 2.2747810092078177e-06, 21439, 0
157, 0.0100, 5.444526836938149e-05, 241.52790474891663,1984, 0.998015924605135, 0.8071627616882324, 0.9801204204559326, 0.0035470753499169667, 0.4457734441434578, 0.21262002666417446, 2.483704710232182e-06, 2.2948570117000205e-06, 21439, 0
158, 0.0100, 5.536669489733783e-05, 242.7595980167389,2008, 0.9979919236931003, 0.807167112827301, 0.9801400303840637, 0.0035547487063963073, 0.4457706250252045, 0.2125884607264196, 2.8191172027347555e-06, 2.342563546251173e-06, 21439, 0
159, 0.0100, 5.5452771312524386e-05, 243.99069809913635,2072, 0.9979279212610079, 0.8071711659431458, 0.9801357984542847, 0.003565599423560512, 0.4457674384046743, 0.21260396900484319, 3.1866200088104257e-06, 2.4157682579228256e-06, 21439, 0
160, 0.0100, 7.142177387378255e-05, 245.22625422477722,2075, 0.9979249211470036, 0.807170569896698, 0.9801232218742371, 0.0035753785297434064, 0.44576417564669246, 0.21261359846947037, 3.2627570300536313e-06, 2.4894775655598764e-06, 21439, 0
161, 0.0100, 5.1862057918366195e-05, 246.4668674468994,2030, 0.9979699228570685, 0.8071735501289368, 0.980131983757019, 0.003583976920161618, 0.44576098936365, 0.21256432234328285, 3.1862885140898634e-06, 2.5516782101070082e-06, 21439, 0
162, 0.0100, 4.928364484916856e-05, 247.7134292125702,2050, 0.9979499220970397, 0.8071753978729248, 0.9801218509674072, 0.0035920987029304918, 0.4457578387672536, 0.2126008770313015, 3.150591042666573e-06, 2.6060486439529405e-06, 21439, 0
163, 0.0100, 5.102352570919614e-05, 248.95650720596313,2039, 0.9979609225150555, 0.8071799874305725, 0.9801379442214966, 0.0035986800762833125, 0.44575485392186776, 0.21250787725321865, 2.984849368392606e-06, 2.6416574931668887e-06, 21439, 0
164, 0.0100, 5.516369344075422e-05, 250.1950821876526,2039, 0.9979609225150555, 0.8071837425231934, 0.9801207780838013, 0.0036039746065492464, 0.4457519358754596, 0.21254054472376205, 2.9180465696554414e-06, 2.6680752800484876e-06, 21439, 0
165, 0.0100, 5.5291488564887904e-05, 251.42778825759888,2048, 0.9979519221730426, 0.8071903586387634, 0.9801403880119324, 0.003608927796675496, 0.44574905120531627, 0.2124488151212066, 2.884671173153386e-06, 2.6889820468376714e-06, 21439, 0
166, 0.0100, 5.71298870881752e-05, 252.65845012664795,2057, 0.9979429218310296, 0.8071908354759216, 0.9801508784294128, 0.0036157063606760157, 0.4457458696381651, 0.2124122553128845, 3.1815700967663396e-06, 2.734596552720258e-06, 21439, 0
167, 0.0100, 5.8254866319714745e-05, 253.8978042602539,2064, 0.9979359215650194, 0.8071909546852112, 0.9801393151283264, 0.003623182277133063, 0.44574261143128724, 0.21238635166484002, 3.258200587830107e-06, 2.7829263798020662e-06, 21439, 0
168, 0.0100, 6.011934222438988e-05, 255.14150309562683,2071, 0.9979289212990093, 0.8071956038475037, 0.9801361560821533, 0.00363082257600399, 0.44573926575279443, 0.2122824120233628, 3.345675731403208e-06, 2.8346531792804723e-06, 21439, 0
169, 0.0100, 5.9053098098052913e-05, 256.37201380729675,2059, 0.9979409217550267, 0.8071944117546082, 0.9801095724105835, 0.0036383994843332467, 0.4457362006675191, 0.2123088741084728, 3.065088405862504e-06, 2.856894729851437e-06, 21439, 0
170, 0.0100, 5.9847017021475746e-05, 257.6095037460327,2042, 0.9979579224010512, 0.8071988821029663, 0.9801141023635864, 0.003643260083958444, 0.44573329645291254, 0.21219328009647362, 2.9042191546646556e-06, 2.861592261256806e-06, 21439, 0
171, 0.0100, 5.767291665455116e-05, 258.8437297344208,2043, 0.9979569223630498, 0.8072015643119812, 0.9800893068313599, 0.0036483993416573297, 0.44573043965872794, 0.21221821799409255, 2.8567849679195234e-06, 2.8611111681182986e-06, 21439, 0
172, 0.0100, 5.6373329802456175e-05, 260.10091280937195,2053, 0.9979469219830354, 0.807205080986023, 0.9800805449485779, 0.003654363513544022, 0.44572727622618885, 0.21215522216428093, 3.163431837205355e-06, 2.8899951068800847e-06, 21439, 0
173, 0.0100, 5.464380395447492e-05, 261.3435609340668,2076, 0.9979239211090022, 0.8072086572647095, 0.9800781011581421, 0.003661346296857448, 0.44572404266385596, 0.21208734213579802, 3.233562533067058e-06, 2.922641340842541e-06, 21439, 0
174, 0.0100, 6.25440025269816e-05, 262.5821349620819,2077, 0.9979229210710007, 0.807207465171814, 0.9800480008125305, 0.00366819803702627, 0.4457206507062687, 0.21212048555030305, 3.3919642435931152e-06, 2.9664914253411133e-06, 21439, 0
175, 0.0100, 5.485401823533884e-05, 263.81196093559265,2040, 0.9979599224770541, 0.8072106838226318, 0.9800616502761841, 0.003673822330418649, 0.44571721438202655, 0.21199970072487287, 3.4363159405192967e-06, 3.0104269711845152e-06, 21439, 0
176, 0.0100, 8.10731891637748e-05, 265.0535800457001,2062, 0.9979379216410224, 0.807209849357605, 0.9800137281417847, 0.003680311770396604, 0.44571358816160933, 0.2120840052404923, 3.6262228699235344e-06, 3.066978531032214e-06, 21439, 0
177, 0.0100, 5.890560940043179e-05, 266.2892153263092,2110, 0.9978899198169531, 0.8072128891944885, 0.9800171852111816, 0.0036882689886490938, 0.44570983227674627, 0.21194109660345914, 3.755887134138103e-06, 3.1297591344695157e-06, 21439, 0
178, 0.0100, 5.8671932578778864e-05, 267.53027629852295,2142, 0.9978579186009068, 0.8072160482406616, 0.9799769520759583, 0.0036974055768929674, 0.4457057548139891, 0.2120150352966816, 4.07746230407513e-06, 3.2136518035547808e-06, 21439, 0
179, 0.0100, 6.386739159598644e-05, 268.79378938674927,2163, 0.9978369178028765, 0.8072215914726257, 0.9799790978431702, 0.003708157947553189, 0.4457011324839355, 0.21187714672156113, 4.622324902558983e-06, 3.3326137700841657e-06, 21439, 0
180, 0.0100, 0.00014826652305468486, 270.05364966392517,2178, 0.9978219172328548, 0.807219386100769, 0.9799115657806396, 0.0037186765421632286, 0.44569659711399545, 0.2120502146335875, 4.535375683623055e-06, 3.436907254089364e-06, 21439, 0
181, 0.0100, 0.0002457446302685815, 271.3226044178009,2242, 0.9977579148007625, 0.8072262406349182, 0.9799867868423462, 0.0037307247217770695, 0.4456924370169355, 0.21163083946647163, 4.160101485572998e-06, 3.5031717016310615e-06, 21439, 0
182, 0.0100, 0.0003034912379924311, 272.58119535446167,2182, 0.9978179170808491, 0.8072230815887451, 0.9798520803451538, 0.003736440109735555, 0.445688549667632, 0.21215140998196197, 3.887344240949275e-06, 3.5398151340250743e-06, 21439, 0
183, 0.0100, 9.690893971372695e-05, 273.90293049812317,2214, 0.9977859158648028, 0.8072270154953003, 0.9798849821090698, 0.0037443073273309944, 0.44568511326299143, 0.21192560533188703, 3.4364094379513155e-06, 3.5293360632993083e-06, 21439, 0
184, 0.0100, 0.00014644809002236747, 275.1428654193878,2199, 0.9978009164348245, 0.8072252869606018, 0.9799329042434692, 0.0037520197305465196, 0.44568103440008444, 0.2116703234130606, 4.078855171951723e-06, 3.5807791903892555e-06, 21439, 0
185, 0.0100, 0.00015163558040822138, 276.38434743881226,2219, 0.9977809156747957, 0.8072256445884705, 0.9798601269721985, 0.0037606082587594413, 0.44567694925744106, 0.21192162224957703, 4.0851481521442246e-06, 3.628278104684618e-06, 21439, 0
186, 0.0100, 5.572429586572294e-05, 277.62894344329834,2164, 0.997835917764875, 0.8072267174720764, 0.979894757270813, 0.0037655397831930478, 0.4456731210007615, 0.21178322327178778, 3.8282539819300965e-06, 3.647796358793016e-06, 21439, 0
187, 0.0100, 5.485716127189945e-05, 278.8740224838257,2185, 0.9978149169668448, 0.8072254657745361, 0.9799136519432068, 0.0037726367699527793, 0.44566918100986913, 0.21168404352521533, 3.93999469394668e-06, 3.6760134406761564e-06, 21439, 0
188, 0.0100, 0.00013844533030277564, 280.1125166416168,2179, 0.9978209171948534, 0.8072285056114197, 0.9798723459243774, 0.003780545101839116, 0.445665209097603, 0.2118136162721082, 3.971912907130282e-06, 3.7045832032117974e-06, 21439, 0
189, 0.0100, 0.00017583364665931238, 281.35139775276184,2186, 0.9978139169288432, 0.8072346448898315, 0.9799755811691284, 0.0037881798407339664, 0.44566130342079047, 0.21146143668669992, 3.905674623383426e-06, 3.724217392251982e-06, 21439, 0
190, 0.0100, 0.000166523280822175, 282.58848786354065,2159, 0.9978409179548823, 0.8072357177734375, 0.9798996448516846, 0.003794039091580759, 0.44565760520786496, 0.21173972958182435, 3.698207287461397e-06, 3.7216081709217873e-06, 21439, 0
191, 0.0100, 5.652140039500768e-05, 283.8832776546478,2163, 0.9978369178028765, 0.8072386980056763, 0.979964017868042, 0.003800697306571193, 0.445654249837648, 0.21150247512303097, 3.355375556790552e-06, 3.683254223752774e-06, 21439, 0
192, 0.0100, 8.565260219269865e-05, 285.13234853744507,2108, 0.9978919198929559, 0.8072389364242554, 0.979995846748352, 0.003806601097023764, 0.4456506753318202, 0.21141227756409886, 3.5745014334009895e-06, 3.6722316854683654e-06, 21439, 0
193, 0.0100, 0.00012858030168631923, 286.37813448905945,2130, 0.9978699190569241, 0.8072404265403748, 0.9799654483795166, 0.003814024124427883, 0.44564707889688, 0.21154252179431834, 3.5964393114706894e-06, 3.66458112027265e-06, 21439, 0
194, 0.0100, 8.229317995211043e-05, 287.6281826496124,2115, 0.9978849196269458, 0.807240903377533, 0.9800227880477905, 0.0038205447886340005, 0.4456436121548537, 0.21130017091197714, 3.4667413380540246e-06, 3.644299401687053e-06, 21439, 0
195, 0.0100, 5.9849510265604986e-05, 288.8699426651001,2082, 0.9979179208809935, 0.8072392344474792, 0.9800018072128296, 0.003823741045831726, 0.44564027457997285, 0.21133977960595252, 3.3375779009969797e-06, 3.612399603044417e-06, 21439, 0
196, 0.0100, 5.2843685312824225e-05, 290.1155047416687,2068, 0.9979319214130137, 0.8072348237037659, 0.9799965620040894, 0.003829063886825217, 0.4456370308288474, 0.21127353689823608, 3.2437483127867317e-06, 3.5737232880387327e-06, 21439, 0
197, 0.0100, 6.064908247645294e-05, 291.36804461479187,2045, 0.9979549222870469, 0.8072344660758972, 0.9800021648406982, 0.003833828984674427, 0.44563390439904654, 0.21117596887233217, 3.1264311686762802e-06, 3.526255017930473e-06, 21439, 0
198, 0.0100, 4.978715107066655e-05, 292.614604473114,2031, 0.9979689228190671, 0.8072380423545837, 0.9799909591674805, 0.003838264239752142, 0.4456310381201983, 0.21116465429246867, 2.866281659297254e-06, 3.453935569900404e-06, 21439, 0
199, 0.0100, 4.890733406936287e-05, 293.85828852653503,1990, 0.9980099243771263, 0.8072443008422852, 0.9800028800964355, 0.0038410051417046916, 0.4456282018105197, 0.21105989129395022, 2.836313348519859e-06, 3.3865557515702433e-06, 21439, 0
200, 0.0100, 4.731357829493695e-05, 295.09969758987427,2017, 0.9979829233510873, 0.8072517514228821, 0.9799983501434326, 0.0038464614662692556, 0.44562549651177447, 0.2110154005881119, 2.7052861791831972e-06, 3.3113396396844842e-06, 21439, 0
201, 0.0100, 5.318032814970103e-05, 296.3785307407379,1967, 0.9980329252511595, 0.8072554469108582, 0.9799951910972595, 0.0038503356244143673, 0.4456226154745226, 0.21097905272071912, 2.881040968627513e-06, 3.265564744105932e-06, 21439, 0
202, 0.0100, 5.3195397267267356e-05, 297.63811898231506,1956, 0.9980439256691754, 0.8072604537010193, 0.9800081253051758, 0.0038544717835118382, 0.44562001906754056, 0.21087455623115645, 2.596411001198895e-06, 3.191536479675468e-06, 21439, 0
203, 0.0100, 5.346622133297228e-05, 298.9134678840637,1919, 0.9980809270752289, 0.807265043258667, 0.9799976348876953, 0.003858055932208214, 0.4456175376824079, 0.21087168373257353, 2.481382352370609e-06, 3.112212197415286e-06, 21439, 0
204, 0.0100, 5.331278188338682e-05, 300.15848875045776,1879, 0.9981209285952867, 0.8072658777236938, 0.979988157749176, 0.0038604848959209433, 0.4456152184374439, 0.21083867425015532, 2.319245717197216e-06, 3.022017373469346e-06, 21439, 0
205, 0.0100, 6.296704815608692e-05, 301.4553737640381,1847, 0.9981529298113329, 0.8072672486305237, 0.9799888730049133, 0.0038635010771551066, 0.4456131312348627, 0.2107662892558945, 2.0871995274895916e-06, 2.912216497947833e-06, 21439, 0
206, 0.0100, 6.091094744010607e-05, 302.70309472084045,1800, 0.9981999315974007, 0.8072711229324341, 0.9799790978431702, 0.0038655809087078962, 0.4456111339704382, 0.21076942864524764, 1.997269625741982e-06, 2.8044323087669698e-06, 21439, 0
207, 0.0100, 5.771857065220448e-05, 303.9567906856537,1762, 0.9982379330414556, 0.8072741627693176, 0.9799668192863464, 0.0038666491036593517, 0.44560934266328434, 0.2107776480570478, 1.7913005611047694e-06, 2.6814969777635058e-06, 21439, 0
208, 0.0100, 5.569373841397231e-05, 305.21914196014404,1773, 0.9982269326234396, 0.8072762489318848, 0.979956328868866, 0.0038688808571314963, 0.4456076506027526, 0.2107557549416039, 1.6920651992879954e-06, 2.560833190462773e-06, 21439, 0
209, 0.0100, 5.218444962276449e-05, 306.4670732021332,1774, 0.9982259325854382, 0.807276725769043, 0.9799377918243408, 0.0038717426368503945, 0.4456059651138828, 0.21074215823690426, 1.6854922367803837e-06, 2.455929165565814e-06, 21439, 0
210, 0.0100, 4.7368028327738644e-05, 307.7192192077637,1768, 0.9982319328134469, 0.807277262210846, 0.9799056053161621, 0.0038740797713202094, 0.4456041764808209, 0.21075284188252208, 1.7886273684375453e-06, 2.3792837592012786e-06, 21439, 0
211, 0.0100, 4.5756004646188796e-05, 308.9795722961426,1763, 0.9982369330034542, 0.8072801828384399, 0.9798803925514221, 0.0038774484003652396, 0.4456023881181069, 0.21074824013400484, 1.7883625015313598e-06, 2.312315932654398e-06, 21439, 0
212, 0.0100, 4.5402149375741204e-05, 310.2276792526245,1741, 0.9982589338394859, 0.8072872757911682, 0.9798769354820251, 0.0038799012266180133, 0.44560073253228094, 0.2107333606678239, 1.6555892587977183e-06, 2.23633939578691e-06, 21439, 0
213, 0.0100, 4.515836359344066e-05, 311.4761292934418,1694, 0.9983059356255538, 0.8072881698608398, 0.9798747897148132, 0.003880157977861608, 0.4455992535616385, 0.21074026594651676, 1.4789700144568485e-06, 2.145753748703761e-06, 21439, 0
214, 0.0100, 4.484344236350306e-05, 312.71794033050537,1683, 0.9983169360435696, 0.8072875738143921, 0.979869544506073, 0.0038816543919598795, 0.4455979760821264, 0.2107480224945671, 1.2774735912435276e-06, 2.037309850465017e-06, 21439, 0
215, 0.0100, 5.338665326241253e-05, 313.9721601009369,1677, 0.9983229362715783, 0.8072897791862488, 0.9798639416694641, 0.003883275456524813, 0.4455967282318384, 0.21075366458696168, 1.2478629313750211e-06, 1.9398496236648156e-06, 21439, 0
216, 0.0100, 5.325139604362974e-05, 315.2174208164215,1673, 0.998326936423584, 0.8072952032089233, 0.9798614978790283, 0.0038844553094449174, 0.44559549190371195, 0.210755896286588, 1.2363144968885464e-06, 1.854403142547013e-06, 21439, 0
217, 0.0100, 4.384547028338751e-05, 316.45568585395813,1674, 0.9983259363855826, 0.8072999715805054, 0.9798478484153748, 0.0038863032701601415, 0.445594391270132, 0.21076541684281086, 1.1006348264452903e-06, 1.7601434514771712e-06, 21439, 0
218, 0.0100, 4.6026628069587755e-05, 317.7146530151367,1659, 0.9983409369556043, 0.8073028922080994, 0.9798415899276733, 0.003887187456286611, 0.44559330481651294, 0.2107777286928186, 1.0864598448123708e-06, 1.6772377389070398e-06, 21439, 0
219, 0.0100, 4.616763069868335e-05, 318.9636781215668,1644, 0.998355937525626, 0.8073058128356934, 0.9798317551612854, 0.0038883815604922175, 0.4455923161502722, 0.21078981966744453, 9.88661220724385e-07, 1.5908891251469644e-06, 21439, 0
220, 0.0100, 4.6224072636751875e-05, 320.22661685943604,1630, 0.9983699380576462, 0.8073073029518127, 0.9798339009284973, 0.003888973120828025, 0.44559127083130917, 0.21079922606159185, 1.0453207749949733e-06, 1.525460195890052e-06, 21439, 0
221, 0.0100, 4.6300484715831485e-05, 321.4736797809601,1615, 0.9983849386276679, 0.8073111772537231, 0.9798339009284973, 0.0038902298527241073, 0.44559028053091787, 0.21081194903290604, 9.902975866005193e-07, 1.460956765970652e-06, 21439, 0
222, 0.0100, 4.631631216227082e-05, 322.72238945961,1604, 0.9983959390456837, 0.8073127865791321, 0.9798265099525452, 0.0038911059887672232, 0.4455892449655303, 0.210826438306508, 1.0355700574837812e-06, 1.4115347558503518e-06, 21439, 0
223, 0.0100, 4.6313252123125236e-05, 323.9840614795685,1607, 0.9983929389316794, 0.8073130249977112, 0.9798181056976318, 0.0038919690044852736, 0.4455882997685138, 0.2108447231168555, 9.4519883325761e-07, 1.3560469811333635e-06, 21439, 0
224, 0.0100, 4.628507004305623e-05, 325.23277854919434,1603, 0.9983969390836852, 0.8073142170906067, 0.9798111319541931, 0.003892762578037391, 0.445587310499025, 0.21086506304030694, 9.892686025358977e-07, 1.3139495337917158e-06, 21439, 0
225, 0.0100, 4.6223399517055216e-05, 326.49301767349243,1617, 0.9983829385516649, 0.8073137402534485, 0.9798006415367126, 0.003894217288303777, 0.44558633144867776, 0.21089278459115854, 9.790510689389187e-07, 1.275855091928335e-06, 21439, 0
226, 0.0100, 4.6145709175557816e-05, 327.75410294532776,1609, 0.9983909388556765, 0.8073147535324097, 0.9797957539558411, 0.0038948019403384003, 0.4455853601576649, 0.2109142066402959, 9.712856847143847e-07, 1.2415262742381642e-06, 21439, 0
227, 0.0100, 4.602846609115012e-05, 329.01549887657166,1606, 0.9983939389696809, 0.8073147535324097, 0.9797849059104919, 0.003896142587890385, 0.4455844683904859, 0.21094734224421055, 8.917738877900483e-07, 1.2011183407021576e-06, 21439, 0
228, 0.0100, 4.587067945542306e-05, 330.2922878265381,1597, 0.9984029393116939, 0.8073163032531738, 0.979783833026886, 0.0038972204413166163, 0.44558360995723445, 0.21097282091812655, 8.58424128780122e-07, 1.1614416882538177e-06, 21439, 0
229, 0.0100, 4.073073999214033e-05, 331.55732560157776,1579, 0.9984209399957198, 0.8073155879974365, 0.9797810316085815, 0.003897815221565487, 0.4455827993505448, 0.21099396961010777, 8.106136081820203e-07, 1.120415371106451e-06, 21439, 0
230, 0.0100, 4.055098290672098e-05, 332.8142673969269,1553, 0.9984469409837574, 0.8073155879974365, 0.9797754287719727, 0.0038980094204211085, 0.4455820779511561, 0.21101327231677836, 7.214024597135271e-07, 1.0721583059030355e-06, 21439, 0
231, 0.0100, 4.163730291297425e-05, 334.06654930114746,1558, 0.9984419407937501, 0.807317316532135, 0.979771614074707, 0.003898607174921431, 0.4455814412497328, 0.21104083710938482, 6.366926343370771e-07, 1.0177146014318283e-06, 21439, 0
232, 0.0100, 4.0817020791242215e-05, 335.32063817977905,1540, 0.9984599414777762, 0.8073177933692932, 0.9797670245170593, 0.0038987325567207127, 0.44558082844029384, 0.21105823660543657, 6.128162336471732e-07, 9.673785002878535e-07, 21439, 0
233, 0.0100, 4.081574550824644e-05, 336.5632481575012,1531, 0.9984689418197892, 0.8073177337646484, 0.9797670245170593, 0.003898890901659048, 0.44558024579244154, 0.2110717971089501, 5.826491825677849e-07, 9.19554559498265e-07, 21439, 0
234, 0.0100, 4.0535481738459234e-05, 337.83187341690063,1532, 0.9984679417817877, 0.807317316532135, 0.9797667264938354, 0.00389913196443768, 0.4455796870279564, 0.21108322604799426, 5.587562151854186e-07, 8.748669060572438e-07, 21439, 0
235, 0.0100, 4.1230285242744053e-05, 339.08158826828003,1523, 0.9984769421238007, 0.8073169589042664, 0.9797691702842712, 0.003899354638194934, 0.4455791724488715, 0.21109277458518044, 5.145804952699784e-07, 8.296465695839523e-07, 21439, 0
236, 0.0100, 4.1225613231290663e-05, 340.3491551876068,1527, 0.9984729419717949, 0.8073167204856873, 0.9797705411911011, 0.003899660855874183, 0.44557862342035776, 0.21110407075413745, 5.490303933708418e-07, 7.960923457972636e-07, 21439, 0
237, 0.0100, 4.752370599056877e-05, 341.60380029678345,1536, 0.9984639416297819, 0.8073169589042664, 0.9797737002372742, 0.0039000237364724836, 0.4455780719369499, 0.21111515335647488, 5.514824760743942e-07, 7.673973147070158e-07, 21439, 0
238, 0.0100, 4.9419646790123666e-05, 342.8483192920685,1540, 0.9984599414777762, 0.8073179721832275, 0.9797918796539307, 0.003900564564198651, 0.44557748917067735, 0.21112975253949465, 5.82758510003778e-07, 7.465641135598665e-07, 21439, 0
239, 0.0100, 4.948914988000504e-05, 344.0954625606537,1541, 0.9984589414397748, 0.8073196411132812, 0.9798017144203186, 0.0039010288455407893, 0.44557690106911485, 0.21114337186327828, 5.881099559013059e-07, 7.2896428714255e-07, 21439, 0
240, 0.0100, 0.00012949561664213612, 345.46623182296753,1524, 0.9984759420857993, 0.807226300239563, 0.9798303842544556, 0.003890995172882094, 0.44558160428594645, 0.21105813109247337, 4.387527696714244e-08, 5.503736257952481e-07, 6683, 0
241, 0.0100, 6.773465401472825e-05, 346.8265187740326,1500, 0.998499942997834, 0.8072288632392883, 0.9798086881637573, 0.0038907005434632136, 0.44558120782941707, 0.21118139516219503, 3.9645368854479557e-07, 5.326121862831242e-07, 6683, 0
242, 0.0100, 7.230115735376538e-05, 349.6442217826843,1507, 0.9984929427318238, 0.8072274923324585, 0.9798216223716736, 0.0038905701686934233, 0.44558110584812644, 0.21112681578338632, 1.0197490130092746e-07, 4.5146004282158325e-07, 6683, 0
243, 0.0100, 6.890603782697451e-05, 352.4361095428467,1501, 0.9984989429598324, 0.8072280287742615, 0.9798150062561035, 0.00389050766365837, 0.4455810191590784, 0.2111618867632462, 8.668667428324284e-08, 3.8278298143067793e-07, 6683, 0
244, 0.0100, 6.987341873330003e-05, 355.2020003795624,1502, 0.998497942921831, 0.8072278499603271, 0.9798184633255005, 0.003890385953011005, 0.4455809022760447, 0.21114631770346584, 1.168943643548026e-07, 3.399669633397865e-07, 6683, 0
245, 0.0100, 7.397033829338008e-05, 356.600736618042,1485, 0.9985149435678555, 0.8072288036346436, 0.9797995686531067, 0.003890182154343054, 0.44558065858761353, 0.21120839136177597, 2.436852300502501e-07, 3.2883343198087735e-07, 6683, 0
246, 0.0100, 6.065674271846446e-05, 358.01936650276184,1477, 0.9985229438718671, 0.8072282671928406, 0.9798058867454529, 0.0038898632479091736, 0.44558032648019796, 0.21119319718357402, 3.32106571743207e-07, 3.2915928902642905e-07, 6683, 0
247, 0.0100, 6.0493340616998594e-05, 359.4473235607147,1459, 0.9985409445558932, 0.8072279095649719, 0.9798146486282349, 0.0038896185045033892, 0.4455800534764334, 0.2111702226012016, 2.7300517879691455e-07, 3.2305955653734575e-07, 6683, 0
248, 0.0100, 6.068459859364479e-05, 360.8250675201416,1446, 0.9985539450499119, 0.8072280287742615, 0.9798094034194946, 0.0038893964494503526, 0.4455797653112364, 0.21119369669876376, 2.881703662360735e-07, 3.193884929590664e-07, 6683, 0
249, 0.0100, 6.0103396252326026e-05, 362.2159435749054,1425, 0.9985749458479423, 0.8072285056114197, 0.9798286557197571, 0.0038893958283410667, 0.4455797316476451, 0.21110722765965917, 3.366052980791068e-08, 2.550347932919492e-07, 6683, 0
250, 0.0100, 5.981094101839198e-05, 363.61238265037537,1418, 0.9985819461139523, 0.8072302937507629, 0.9798219799995422, 0.003888839647662636, 0.4455790611109025, 0.21115572866941484, 6.705370429460622e-07, 2.809194228851163e-07, 6683, 0
251, 0.0100, 5.941651401549192e-05, 364.98649168014526,1445, 0.9985549450879133, 0.8072319030761719, 0.9798293113708496, 0.003888467201581258, 0.44557858414348356, 0.21112959675797582, 4.769663682901992e-07, 2.961913468082184e-07, 6683, 0
252, 0.0100, 5.8890026426150216e-05, 366.3499207496643,1470, 0.9985299441378772, 0.8072312474250793, 0.9798401594161987, 0.0038882208894539787, 0.4455782256471253, 0.2111045172188368, 3.58489432972231e-07, 3.0189975858027977e-07, 6683, 0
253, 0.0100, 5.851557761644181e-05, 367.74332761764526,1485, 0.9985149435678555, 0.8072298169136047, 0.979849636554718, 0.0038879472518702014, 0.4455778947204197, 0.21108898265750412, 3.3093438739362213e-07, 3.046847228412723e-07, 6683, 0
254, 0.0100, 5.825184515351106e-05, 369.12543058395386,1477, 0.9985229438718671, 0.8072282075881958, 0.9798576831817627, 0.0038877124936925905, 0.44557762864520634, 0.21108663718562307, 2.660683342536885e-07, 3.00583356709226e-07, 6683, 0
255, 0.0100, 5.8021176782405736e-05, 370.5152277946472,1475, 0.9985249439478701, 0.8072282671928406, 0.9798632860183716, 0.0038874845675317044, 0.44557737638395983, 0.21108906024044158, 2.522692492679113e-07, 2.953621689372258e-07, 6683, 0
256, 0.0100, 5.7708480722299347e-05, 371.92101788520813,1464, 0.9985359443658859, 0.8072288632392883, 0.9798678159713745, 0.003887275390270963, 0.44557714294369527, 0.2110887495287339, 2.334399378245422e-07, 2.8849407458386766e-07, 6683, 0
257, 0.0100, 5.743316211298916e-05, 373.32685899734497,1457, 0.998542944631896, 0.8072282075881958, 0.9798762202262878, 0.003887050840551445, 0.44557690215449447, 0.2110888820064333, 2.4078730687104866e-07, 2.833260890134063e-07, 6683, 0
258, 0.0100, 5.713407139172944e-05, 374.75443816185,1449, 0.9985509449359076, 0.8072260618209839, 0.9798880815505981, 0.0038868291879042343, 0.4455766639195142, 0.21108329661748065, 2.3823223066488097e-07, 2.7845688580223565e-07, 6683, 0
259, 0.0100, 5.676302090956131e-05, 376.1479661464691,1432, 0.9985679455819321, 0.8072256445884705, 0.9799084067344666, 0.0038866013969625487, 0.4455764162216236, 0.2110722837847717, 2.477001403433654e-07, 2.752167049117549e-07, 6683, 0
260, 0.0100, 5.638270846481351e-05, 377.5709271430969,1423, 0.9985769459239451, 0.8072242140769958, 0.9799283742904663, 0.003886329801463208, 0.44557612378043726, 0.21105659783309888, 2.9244145616225126e-07, 2.768925083458255e-07, 6683, 0
261, 0.0100, 5.5872608876810316e-05, 378.96703720092773,1417, 0.9985829461519538, 0.8072240948677063, 0.9799469113349915, 0.0038860689607028618, 0.4455758425471749, 0.2110328511249824, 2.812299524923567e-07, 2.7732322523521236e-07, 6683, 0
262, 0.0100, 5.548237247861563e-05, 380.346941947937,1418, 0.9985819461139523, 0.8072248101234436, 0.9799626469612122, 0.003885777489701046, 0.4455755316752255, 0.21101131167211645, 3.108734152323933e-07, 2.805084681674431e-07, 6683, 0
263, 0.0100, 5.499425400618281e-05, 381.7065589427948,1429, 0.9985709456959364, 0.8072234392166138, 0.9799783825874329, 0.0038855346561838936, 0.4455752722581582, 0.21098743068383827, 2.5941956477426587e-07, 2.783246371353134e-07, 6683, 0
264, 0.0100, 5.4767286859273646e-05, 383.0025908946991,1432, 0.9985679455819321, 0.8072234392166138, 0.9799843430519104, 0.003885293607150107, 0.44557501111656983, 0.2109814542914708, 2.6113542378469745e-07, 2.765559873792885e-07, 6683, 0
265, 0.0100, 5.4373860278571744e-05, 384.29275274276733,1430, 0.998569945657935, 0.8072218894958496, 0.9799941182136536, 0.0038850674783516247, 0.44557477299261433, 0.21097220908534906, 2.381374386573043e-07, 2.724504481329419e-07, 6683, 0
266, 0.0100, 5.3977904182721535e-05, 385.67778491973877,1435, 0.9985649454679277, 0.8072214126586914, 0.9799976348876953, 0.003884853678770115, 0.44557455077852215, 0.21096935213573054, 2.2220536932682222e-07, 2.6695264534147414e-07, 6683, 0
267, 0.0100, 5.3678326426982744e-05, 387.07800674438477,1429, 0.9985709456959364, 0.8072205781936646, 0.9800000786781311, 0.00388462735314809, 0.44557431869311587, 0.21097460180726227, 2.3208776545047272e-07, 2.6324251456458164e-07, 6683, 0
268, 0.0100, 5.3265756141780705e-05, 388.47016954421997,1428, 0.9985719457339379, 0.8072198629379272, 0.9800014495849609, 0.003884414061812994, 0.445574108466137, 0.2109781126633052, 2.102227324440875e-07, 2.573880592561821e-07, 6683, 0
269, 0.0100, 5.289301499293366e-05, 389.88333463668823,1428, 0.9985719457339379, 0.8072201013565063, 0.9800042510032654, 0.0038841767729577916, 0.4455738768309832, 0.2109834528505572, 2.3164225010363637e-07, 2.546896714749607e-07, 6683, 0
270, 0.0100, 5.23973362302293e-05, 391.2694935798645,1427, 0.9985729457719393, 0.8072203993797302, 0.980004608631134, 0.0038839276348020136, 0.44557363968746155, 0.2109862107775191, 2.3713154023718985e-07, 2.5287688441396014e-07, 6683, 0
271, 0.0100, 5.324600203874406e-05, 392.65074586868286,1433, 0.9985669455439307, 0.8072258234024048, 0.980004608631134, 0.003883659851109841, 0.4455733816109886, 0.21098708418641407, 2.580811257479887e-07, 2.5339255076462205e-07, 6683, 0
272, 0.0100, 5.808605097133692e-05, 394.03928089141846,1445, 0.9985549450879133, 0.8072256445884705, 0.9800049662590027, 0.0038833344999341514, 0.44557307425095216, 0.21098665197853703, 3.0735430589512447e-07, 2.5833210880984215e-07, 6683, 0
273, 0.0100, 6.425850467623495e-05, 395.4026036262512,1456, 0.9985439446698975, 0.8072242140769958, 0.9800018072128296, 0.0038829844770626606, 0.445572757741295, 0.21098337154281416, 3.1651551357647634e-07, 2.6363316917147636e-07, 6683, 0
274, 0.0100, 6.562041414885224e-05, 396.7861235141754,1453, 0.9985469447839018, 0.8072279095649719, 0.979995846748352, 0.0038825947203632444, 0.44557240941231685, 0.21097818324354545, 3.483294625516997e-07, 2.710809920516383e-07, 6683, 0
275, 0.0100, 6.274514210502533e-05, 398.1813051700592,1448, 0.998551944973909, 0.8072273135185242, 0.979995846748352, 0.0038822221780237544, 0.4455720916217968, 0.2109707824865064, 3.1778788267544655e-07, 2.754247050566752e-07, 6683, 0
276, 0.0100, 5.984796229133533e-05, 399.5508191585541,1455, 0.9985449447078989, 0.8072261214256287, 0.9799930453300476, 0.003881870866092467, 0.4455717651305739, 0.21096677273156292, 3.2649784248439673e-07, 2.801500054854732e-07, 6683, 0
277, 0.0100, 5.924289812912025e-05, 400.90666103363037,1457, 0.998542944631896, 0.8072248101234436, 0.9799875020980835, 0.0038815390561349784, 0.44557148925157863, 0.21096457801278037, 2.758773304800677e-07, 2.797197769542945e-07, 6683, 0
278, 0.0100, 5.667607241825846e-05, 402.28534603118896,1450, 0.9985499448979062, 0.8072240948677063, 0.9799829125404358, 0.003881238179322028, 0.44557119570829146, 0.21096923459230021, 2.935453902175311e-07, 2.810725167548253e-07, 6683, 0
279, 0.0100, 5.548915011209544e-05, 403.65134596824646,1439, 0.998560945315922, 0.8072232604026794, 0.9799734950065613, 0.003880906177699628, 0.4455709078796418, 0.21097526123131324, 2.8782772387714317e-07, 2.817408409078498e-07, 6683, 0
280, 0.0100, 5.093097120883877e-05, 405.0171341896057,1431, 0.9985689456199336, 0.807222843170166, 0.9799612164497375, 0.0038805250905846397, 0.44557057208358947, 0.21098491970041885, 3.357955074001495e-07, 2.867294581482778e-07, 6683, 0
281, 0.0100, 5.096224957545093e-05, 406.3841140270233,1422, 0.9985779459619466, 0.8072296977043152, 0.979951798915863, 0.003880092807689471, 0.4455702055066427, 0.21099748423733028, 3.6657577046073087e-07, 2.938606657692999e-07, 6683, 0
282, 0.0100, 5.759800095414456e-05, 407.75162386894226,1424, 0.9985759458859437, 0.8072290420532227, 0.979944109916687, 0.003879652701773731, 0.4455698181695209, 0.21100878082621566, 3.8733621521291894e-07, 3.020898425569786e-07, 6683, 0
283, 0.0100, 6.384237599340033e-05, 409.11401867866516,1434, 0.9985659455059293, 0.8072271943092346, 0.9799370765686035, 0.0038791876822342488, 0.44556942095283547, 0.21101950919341103, 3.972193858281514e-07, 3.1047422673950416e-07, 6683, 0
284, 0.0100, 6.514934598282827e-05, 410.4825825691223,1441, 0.9985589452399192, 0.8072278499603271, 0.9799346327781677, 0.0038787523147574953, 0.44556901383689035, 0.21102321398867951, 4.0710805654375903e-07, 3.1900241317638996e-07, 6683, 0
285, 0.0100, 6.517465918223894e-05, 411.84763836860657,1440, 0.9985599452779206, 0.807223916053772, 0.9799370765686035, 0.003878325425693977, 0.4455686241245275, 0.21102617866489973, 3.8972153343364013e-07, 3.2545429841655124e-07, 6683, 0
286, 0.0100, 6.077473272768784e-05, 413.18933057785034,1444, 0.9985559451259148, 0.8072338700294495, 0.979944109916687, 0.003877927853368913, 0.44556821590541124, 0.211025189276869, 4.082161669805018e-07, 3.329124452725663e-07, 6683, 0
287, 0.0100, 5.656462600802548e-05, 414.55682039260864,1448, 0.998551944973909, 0.807245671749115, 0.9799521565437317, 0.0038775595866899146, 0.44556786238419477, 0.21102873438076028, 3.5351826654927976e-07, 3.349177874836825e-07, 6683, 0
288, 0.0100, 5.072432583855029e-05, 415.92323446273804,1439, 0.998560945315922, 0.8072468638420105, 0.9799619317054749, 0.003877188560241783, 0.44556748139705454, 0.21103654340763908, 3.8099231153276847e-07, 3.3926262131737426e-07, 6683, 0
289, 0.0100, 4.8019923300769074e-05, 417.2664315700531,1437, 0.9985629453919249, 0.8072653412818909, 0.9799738526344299, 0.003876820124396118, 0.44556713211020854, 0.2110505651948813, 3.4928439573977954e-07, 3.402517208886483e-07, 6683, 0
290, 0.0100, 4.4149238907487665e-05, 418.6281716823578,1434, 0.9985659455059293, 0.8072641491889954, 0.979989230632782, 0.003876438759861454, 0.44556674468270063, 0.21106307458193843, 3.8741539287734383e-07, 3.446973817341458e-07, 6683, 0
291, 0.0100, 4.4921524998393946e-05, 419.9909574985504,1436, 0.9985639454299263, 0.8072707653045654, 0.9800032377243042, 0.0038760628012407166, 0.4455663851576305, 0.21107358347266428, 3.5953530080901075e-07, 3.461531913341364e-07, 6683, 0
292, 0.0100, 4.327347479848901e-05, 421.3365182876587,1443, 0.9985569451639162, 0.8072714805603027, 0.9800168871879578, 0.003875696000345508, 0.4455660199453797, 0.21107456629428167, 3.652115563856917e-07, 3.4801339247428824e-07, 6683, 0
293, 0.0100, 4.387954269264033e-05, 422.7113301753998,1456, 0.9985439446698975, 0.8072702884674072, 0.9800371527671814, 0.0038753131905390173, 0.4455656636940029, 0.2110724286178288, 3.5625242278403135e-07, 3.488286474370038e-07, 6683, 0
294, 0.0100, 4.9680504766126045e-05, 424.08937406539917,1454, 0.9985459447459003, 0.8072702884674072, 0.9800539612770081, 0.003874936901372252, 0.44556531409285655, 0.21106444824911555, 3.4960242806247877e-07, 3.4890594836899014e-07, 6683, 0
295, 0.0100, 5.558337722409463e-05, 425.44185495376587,1456, 0.9985439446698975, 0.8072702884674072, 0.9800752997398376, 0.003874582705222005, 0.4455650077031788, 0.21105987172949983, 3.063974544637027e-07, 3.444023067003358e-07, 6683, 0
296, 0.0100, 5.771209803842051e-05, 426.8144519329071,1459, 0.9985409445558932, 0.8072698712348938, 0.9800816178321838, 0.003874259635772071, 0.44556470967058925, 0.2110594343409164, 2.9802235340659067e-07, 3.3945665736048017e-07, 6683, 0
297, 0.0100, 4.585603619350756e-05, 428.1759760379791,1459, 0.9985409445558932, 0.8072694540023804, 0.9800882339477539, 0.003873940562902632, 0.44556443260444595, 0.2110629407999275, 2.770692438813782e-07, 3.326325378554467e-07, 6683, 0
298, 0.0100, 4.205621737565246e-05, 429.5363230705261,1461, 0.9985389444798902, 0.8072704672813416, 0.9800868630409241, 0.003873650719956579, 0.44556416884973266, 0.21107129062160995, 2.6375501965825165e-07, 3.250037183483406e-07, 6683, 0
299, 0.0100, 4.27576001002652e-05, 430.91237211227417,1467, 0.9985329442518815, 0.8072709441184998, 0.9800889492034912, 0.0038733330188142267, 0.44556389936301966, 0.21108119494439775, 2.6949192472036643e-07, 3.189731096932515e-07, 6683, 0
300, 0.0100, 4.431563123856767e-05, 432.2808039188385,1456, 0.9985439446698975, 0.8072701096534729, 0.9800917506217957, 0.0038730235136796086, 0.44556363736404747, 0.21109286382734582, 2.619968285655361e-07, 3.127578857122339e-07, 6683, 0
301, 0.0100, 4.629490133854511e-05, 433.63988995552063,1458, 0.9985419445938946, 0.8072713017463684, 0.9800938367843628, 0.0038726713734965447, 0.4455633627806905, 0.2111072332254574, 2.7457665507935047e-07, 3.087122071220562e-07, 6683, 0
302, 0.0100, 4.622370588716778e-05, 435.03291964530945,1452, 0.9985479448219032, 0.8072694540023804, 0.9800934791564941, 0.003872339288778787, 0.4455630995461956, 0.21111891939799327, 2.6323678048445487e-07, 3.0383169713361405e-07, 6683, 0
303, 0.0100, 4.7936220820469864e-05, 436.40658164024353,1446, 0.9985539450499119, 0.8072687387466431, 0.9800893068313599, 0.003871996902936663, 0.4455628470395847, 0.2111335012993835, 2.5250415880417876e-07, 2.982611067845188e-07, 6683, 0
304, 0.0100, 4.8560846762157444e-05, 437.8093545436859,1447, 0.9985529450119105, 0.8072679042816162, 0.9800865054130554, 0.0038716564984281007, 0.44556258302709606, 0.2111445994125159, 2.640095230210804e-07, 2.9464489561292656e-07, 6683, 0
305, 0.0100, 4.929567721294595e-05, 439.1887254714966,1441, 0.9985589452399192, 0.8072634935379028, 0.9800798296928406, 0.003871315242477924, 0.44556234676847833, 0.21115621168890758, 2.3626709994006845e-07, 2.8821020525507366e-07, 6683, 0
306, 0.0100, 4.861800018012405e-05, 440.56500029563904,1426, 0.9985739458099407, 0.8072676658630371, 0.9800809025764465, 0.0038711487756214985, 0.44556210214782227, 0.2111452839788138, 2.446189619753625e-07, 2.8352243566895097e-07, 6683, 0
307, 0.0100, 4.9633998320624645e-05, 441.940767288208,1425, 0.9985749458479423, 0.8072672486305237, 0.980073869228363, 0.0038707971016905826, 0.44556192351604684, 0.21116218173923845, 1.7862655282696593e-07, 2.7072183789844957e-07, 6683, 0
308, 0.0100, 4.888171683407557e-05, 443.3215181827545,1399, 0.9986009468359798, 0.8072675466537476, 0.9800710678100586, 0.0038706236721630007, 0.4455616676224845, 0.21115027253397342, 2.55892094513932e-07, 2.692009868893079e-07, 6683, 0
309, 0.0100, 4.9032373430306426e-05, 444.6945381164551,1394, 0.998605947025987, 0.8072667717933655, 0.9800640940666199, 0.00387032269339504, 0.44556142600839044, 0.21115308331305738, 2.416169165853077e-07, 2.6630646926013066e-07, 6683, 0
310, 0.0100, 4.871787130734785e-05, 446.06320905685425,1380, 0.9986199475580072, 0.807266354560852, 0.9800609350204468, 0.0038700980308498992, 0.4455612177248957, 0.21114996792048332, 2.082862781693784e-07, 2.5984215595123866e-07, 6683, 0
311, 0.0100, 4.853168061280916e-05, 447.43216586112976,1377, 0.9986229476720115, 0.8072656989097595, 0.9800528883934021, 0.00386984175122561, 0.4455609960436365, 0.21115168745339905, 2.2168186802895562e-07, 2.5574765903834516e-07, 6683, 0
312, 0.0100, 4.825911066208289e-05, 448.82861590385437,1372, 0.9986279478620188, 0.807266354560852, 0.9800451993942261, 0.0038696045378944235, 0.44556079451628644, 0.2111538960173085, 2.0152821189611814e-07, 2.497261866970333e-07, 6683, 0
313, 0.0100, 4.794262169051647e-05, 450.1985731124878,1377, 0.9986229476720115, 0.8072665333747864, 0.9800364375114441, 0.0038693793806631282, 0.4455606009675631, 0.21115763439246107, 1.9355102715001848e-07, 2.4344296287321147e-07, 6683, 0
314, 0.0100, 4.7655942166658774e-05, 451.58506512641907,1380, 0.9986199475580072, 0.8072673678398132, 0.980033278465271, 0.0038691650020271063, 0.44556042517514627, 0.21116124751501522, 1.7578901795323176e-07, 2.3564415755387673e-07, 6683, 0
315, 0.0100, 3.943414732491828e-05, 452.95796847343445,1375, 0.9986249477480145, 0.8072686791419983, 0.9800259470939636, 0.0038689627464954363, 0.44556028479148424, 0.21116699675986725, 1.4038478313160851e-07, 2.237499837424478e-07, 6683, 0
316, 0.0100, 3.9435283659344106e-05, 454.3498442173004,1372, 0.9986279478620188, 0.8072682619094849, 0.9800266623497009, 0.0038687786351656777, 0.4455601146789729, 0.21116942911929615, 1.7011331143734765e-07, 2.17701058698006e-07, 6683, 0
317, 0.0100, 3.944545044633643e-05, 455.7352011203766,1368, 0.9986319480140246, 0.8072677254676819, 0.9800245761871338, 0.0038685685210466513, 0.44555995702277135, 0.21117473484335544, 1.5765599992167978e-07, 2.1078783211290642e-07, 6683, 0
318, 0.0100, 4.070378124687315e-05, 457.12863206863403,1368, 0.9986319480140246, 0.8072694540023804, 0.9800227880477905, 0.0038683497349514795, 0.4455597791239537, 0.21117807563024826, 1.7789754963581927e-07, 2.072420979938183e-07, 6683, 0
319, 0.0100, 4.0749125352731314e-05, 458.53380703926086,1368, 0.9986319480140246, 0.8072685599327087, 0.9800189733505249, 0.003868104190379863, 0.4455595951989244, 0.21118148883114413, 1.8392845829717785e-07, 2.0478355369032376e-07, 6683, 0
320, 0.0100, 3.9689154467664814e-05, 459.8820450305939,1365, 0.9986349481280289, 0.8072673678398132, 0.9800217747688293, 0.003867860163092567, 0.44555941556644657, 0.21118265435889402, 1.7962896137202478e-07, 2.0211716760587434e-07, 6683, 0
321, 0.0100, 3.916069616717502e-05, 461.18097400665283,1366, 0.9986339480900274, 0.8072672486305237, 0.9800231456756592, 0.0038676483608502447, 0.44555923609381615, 0.21118084721006086, 1.794661649290319e-07, 1.9972900637064645e-07, 6683, 0
322, 0.0100, 3.9157555040748644e-05, 462.5398151874542,1367, 0.998632948052026, 0.8072671294212341, 0.9800231456756592, 0.003867445602181837, 0.44555909106665814, 0.2111797173598808, 1.4503420037170756e-07, 1.934390139806742e-07, 6683, 0
323, 0.0100, 3.9713264302645305e-05, 463.8996841907501,1362, 0.9986379482420332, 0.8072672486305237, 0.9800224900245667, 0.00386727419222013, 0.445558942784106, 0.21117766072263217, 1.482821780363075e-07, 1.8836428371649318e-07, 6683, 0
324, 0.0100, 4.031228327081319e-05, 465.2731122970581,1358, 0.998641948394039, 0.8072671294212341, 0.9800207018852234, 0.00386712887716269, 0.4455588242368801, 0.21117558640958817, 1.1854273551659134e-07, 1.7983995992129745e-07, 6683, 0
325, 0.0100, 4.031320094267989e-05, 466.6198422908783,1357, 0.9986429484320404, 0.8072671294212341, 0.9800214171409607, 0.003866983901859821, 0.44555870030110634, 0.2111741368878471, 1.239448916279251e-07, 1.7326882911229894e-07, 6683, 0
326, 0.0100, 4.145826701260027e-05, 467.97392320632935,1354, 0.9986459485460447, 0.8072677254676819, 0.980022132396698, 0.003866827025771177, 0.4455585854339506, 0.2111725319517594, 1.1486220652390244e-07, 1.662899918516184e-07, 6683, 0
327, 0.0100, 3.8978254677223766e-05, 469.34432220458984,1353, 0.9986469485840462, 0.8072682619094849, 0.9800249338150024, 0.003866667059099082, 0.445558461378556, 0.21117172855427796, 1.2405922383829093e-07, 1.6148879978919657e-07, 6683, 0
328, 0.0100, 4.06860171280526e-05, 470.7130780220032,1352, 0.9986479486220476, 0.807268500328064, 0.9800252318382263, 0.003866490555910948, 0.4455583365600333, 0.2111706686699823, 1.248163337685959e-07, 1.5738208998604747e-07, 6683, 0
329, 0.0100, 3.975887843054933e-05, 472.0694682598114,1346, 0.9986539488500563, 0.8072689175605774, 0.980025589466095, 0.003866314521829879, 0.44555820121751916, 0.211170541171284, 1.3534243586965644e-07, 1.5502551270630385e-07, 6683, 0
330, 0.0100, 3.9326097436892535e-05, 473.44814133644104,1342, 0.9986579490020621, 0.8072695732116699, 0.9800273776054382, 0.0038661370725550826, 0.4455580711354897, 0.21117091710412775, 1.3007782440066507e-07, 1.52329208379657e-07, 6683, 0
331, 0.0100, 3.975481899619288e-05, 474.7983191013336,1340, 0.998659949078065, 0.8072699308395386, 0.9800291061401367, 0.0038659650914121967, 0.4455579457578175, 0.21117195442254297, 1.2537559235248352e-07, 1.4939159580557757e-07, 6683, 0
332, 0.0100, 3.92192471431253e-05, 476.14876914024353,1345, 0.9986549488880577, 0.8072730898857117, 0.9800287485122681, 0.003865800570624745, 0.4455578264041585, 0.21117301805450617, 1.1935914340233111e-07, 1.460760844460025e-07, 6683, 0
333, 0.0100, 3.9907840219331755e-05, 477.52585220336914,1347, 0.9986529488120549, 0.807273268699646, 0.9800266623497009, 0.0038656294070954647, 0.44555770048769083, 0.2111740584152765, 1.2591082509949558e-07, 1.4392210892506083e-07, 6683, 0
334, 0.0100, 4.043673217747868e-05, 478.88019824028015,1352, 0.9986479486220476, 0.807274341583252, 0.9800277352333069, 0.0038654510230557793, 0.44555757525917755, 0.21117510345196208, 1.2523407300069067e-07, 1.4193418662764873e-07, 6683, 0
335, 0.0100, 4.043644622625243e-05, 480.24326038360596,1357, 0.9986429484320404, 0.8072750568389893, 0.9800280332565308, 0.003865303779611547, 0.44555746088691556, 0.21117566723551498, 1.1437487085208531e-07, 1.389029194062311e-07, 6683, 0
336, 0.0100, 4.043579102805468e-05, 481.63135623931885,1357, 0.9986429484320404, 0.8072753548622131, 0.9800280332565308, 0.003865154771708818, 0.4455573551817121, 0.21117633030786284, 1.0570073677440561e-07, 1.351599547628509e-07, 6683, 0
337, 0.0100, 4.0751496262731236e-05, 482.9866592884064,1364, 0.9986359481660303, 0.8072758913040161, 0.9800259470939636, 0.0038649876249128813, 0.4455572403138478, 0.21117700422162805, 1.1487578133184684e-07, 1.3297992442572083e-07, 6683, 0
338, 0.0100, 4.077460105448894e-05, 484.36030411720276,1363, 0.9986369482040317, 0.8072829842567444, 0.9800291061401367, 0.0038648168618237127, 0.44555712175791096, 0.21117734784577272, 1.1855213527534048e-07, 1.3146144803390096e-07, 6683, 0
339, 0.0100, 4.079098354712017e-05, 485.74559926986694,1365, 0.9986349481280289, 0.8072843551635742, 0.9800319075584412, 0.0038646385770956457, 0.44555700200989257, 0.21117734561945561, 1.1974623725929945e-07, 1.3024011111730876e-07, 6683, 0
340, 0.0100, 4.080385894698079e-05, 487.1244270801544,1364, 0.9986359481660303, 0.8072847127914429, 0.9800305366516113, 0.0038644587030209968, 0.44555688152288875, 0.21117808252998993, 1.2048461384139841e-07, 1.2923002884788043e-07, 6683, 0
341, 0.0100, 4.2284500533563744e-05, 488.49250411987305,1360, 0.998639948318036, 0.8072861433029175, 0.980029821395874, 0.003864260262036788, 0.44555676417096973, 0.21117968074084278, 1.1734582061606602e-07, 1.279893577502208e-07, 6683, 0
342, 0.0100, 4.291705796970835e-05, 489.8671131134033,1370, 0.9986299479380216, 0.8072867393493652, 0.9800294637680054, 0.003864073853345087, 0.44555663943606755, 0.21118192469331845, 1.247392896752686e-07, 1.2766057625012234e-07, 6683, 0
343, 0.0100, 4.2895878022017886e-05, 491.21510004997253,1371, 0.9986289479000202, 0.8072875738143921, 0.980029821395874, 0.0038638922226845256, 0.44555653149995733, 0.21118479628217518, 1.0793643151485455e-07, 1.2553589580936442e-07, 6683, 0
344, 0.0100, 4.288186254255389e-05, 492.5687692165375,1372, 0.9986279478620188, 0.8072883486747742, 0.980029821395874, 0.00386374842167788, 0.44555642326673467, 0.21118688530862376, 1.0823749480026734e-07, 1.236883814701692e-07, 6683, 0
345, 0.0100, 4.2857783664005385e-05, 493.9462082386017,1374, 0.9986259477860159, 0.8072888851165771, 0.9800308346748352, 0.0038635798165499086, 0.44555632328984873, 0.21118984818041997, 9.997311617437887e-08, 1.210833251374106e-07, 6683, 0
346, 0.0100, 4.283281633811569e-05, 495.3068413734436,1372, 0.9986279478620188, 0.8072884678840637, 0.9800322651863098, 0.0038634167584815802, 0.44555621830472675, 0.2111928571995208, 1.0499321145829299e-07, 1.1936912954598336e-07, 6683, 0
347, 0.0100, 4.2487937849007284e-05, 496.70050954818726,1370, 0.9986299479380216, 0.8072885274887085, 0.980038583278656, 0.003863236585973921, 0.4455561054667313, 0.2111961736257449, 1.1282867296014132e-07, 1.1869837468333077e-07, 6683, 0
348, 0.0100, 4.228049226402055e-05, 498.07781529426575,1365, 0.9986349481280289, 0.8072891235351562, 0.9800371527671814, 0.0038630604909424475, 0.4455559896374426, 0.21119925488316796, 1.1583284276195371e-07, 1.1840866005236873e-07, 6683, 0
349, 0.0100, 4.215044151743299e-05, 499.46026134490967,1365, 0.9986349481280289, 0.8072889447212219, 0.9800382256507874, 0.003862883443598031, 0.44555586528414465, 0.2112019884151377, 1.2435047902492613e-07, 1.1898983605314974e-07, 6683, 0
350, 0.0100, 4.130355059439503e-05, 500.83212065696716,1354, 0.9986459485460447, 0.8072881698608398, 0.9800403118133545, 0.003862674783030647, 0.44555572730094817, 0.21120540395487833, 1.3798851328239436e-07, 1.2076558044290466e-07, 6683, 0
351, 0.0100, 4.134978276127895e-05, 502.2074315547943,1354, 0.9986459485460447, 0.8072885870933533, 0.9800438284873962, 0.0038624625026741043, 0.4455556071891137, 0.21120955510009787, 1.201095947700459e-07, 1.206998209758462e-07, 6683, 0
352, 0.0100, 4.1345446816038085e-05, 503.566344499588,1353, 0.9986469485840462, 0.8072879314422607, 0.9800448417663574, 0.003862303029856544, 0.44555547161428405, 0.21121085817745988, 1.3557549760623289e-07, 1.2211080212599602e-07, 6683, 0
353, 0.0100, 4.135666012954823e-05, 504.94849848747253,1355, 0.9986449485080433, 0.8072882890701294, 0.980049729347229, 0.0038621374076286447, 0.4455553661899445, 0.211214162050673, 1.05425731977693e-07, 1.2032983970316524e-07, 6683, 0
354, 0.0100, 4.1336436841377306e-05, 506.3366334438324,1351, 0.998648948660049, 0.8072877526283264, 0.9800500869750977, 0.0038620140087115068, 0.445555246898641, 0.21121549127195932, 1.1928978804753854e-07, 1.2022542778081805e-07, 6683, 0
355, 0.0100, 4.140079612876457e-05, 507.71729135513306,1341, 0.9986589490400635, 0.8072875738143921, 0.9800515174865723, 0.0038618525507957534, 0.44555513831757515, 0.2112193652569735, 1.0857582544154809e-07, 1.1900631618438488e-07, 6683, 0
356, 0.0100, 4.150151154128985e-05, 509.0843462944031,1326, 0.9986739496100852, 0.8072872757911682, 0.9800515174865723, 0.0038617130479349656, 0.4455550276288247, 0.211222637929911, 1.1068658523072372e-07, 1.1814694863479407e-07, 6683, 0
357, 0.0100, 4.149811039424441e-05, 510.4765591621399,1320, 0.9986799498380938, 0.8072873950004578, 0.9800511598587036, 0.003861540923276183, 0.44555489158910855, 0.21122700536666492, 1.3604268278566423e-07, 1.1982509375078234e-07, 6683, 0
358, 0.0100, 4.149112828422855e-05, 511.83451199531555,1316, 0.9986839499900996, 0.8072869181632996, 0.9800511598587036, 0.003861347714417939, 0.44555474163814596, 0.211233356950469, 1.4995280461782556e-07, 1.2254298612440907e-07, 6683, 0
359, 0.0100, 4.148190987328139e-05, 513.1933019161224,1320, 0.9986799498380938, 0.8072865009307861, 0.9800504446029663, 0.0038611506044049834, 0.44555457047123637, 0.2112395408005791, 1.7116552453178002e-07, 1.2670718504249202e-07, 6683, 0
360, 0.0100, 4.191632534561313e-05, 514.5893018245697,1320, 0.9986799498380938, 0.8072867393493652, 0.9800476431846619, 0.003860961402664534, 0.445554413650408, 0.21124827875587635, 1.568231672854914e-07, 1.2943810330089948e-07, 6683, 0
361, 0.0100, 4.16971722464183e-05, 515.946056842804,1314, 0.9986859500661025, 0.8072866797447205, 0.9800472855567932, 0.0038607937383990437, 0.4455542585702574, 0.21125455557347905, 1.5507892342503382e-07, 1.3179872353412598e-07, 6683, 0
362, 0.0100, 4.1700505599862125e-05, 517.3042459487915,1307, 0.9986929503321126, 0.8072866797447205, 0.9800451993942261, 0.0038606623288265237, 0.44555412535164396, 0.21125928150129228, 1.3322088426859224e-07, 1.3194025373452367e-07, 6683, 0
363, 0.0100, 4.170118139870938e-05, 518.6853640079498,1301, 0.9986989505601213, 0.8072865605354309, 0.980042040348053, 0.0038605341434370614, 0.44555399915607763, 0.2112630925380964, 1.2619503497734996e-07, 1.313541535839627e-07, 6683, 0
364, 0.0100, 4.110338632351784e-05, 520.0440189838409,1296, 0.9987039507501285, 0.8072869181632996, 0.9800382256507874, 0.0038604034360461593, 0.44555387586913875, 0.2112691558885292, 1.232916538862483e-07, 1.3052472807047587e-07, 6683, 0
365, 0.0100, 4.1103915966541624e-05, 521.4101009368896,1298, 0.9987019506741256, 0.80728679895401, 0.9800319075584412, 0.003860264649390028, 0.44555374114196, 0.2112740172113996, 1.3472516097179366e-07, 1.3093880965591087e-07, 6683, 0
366, 0.0100, 3.994646025474203e-05, 522.7921671867371,1283, 0.9987169512441473, 0.807285726070404, 0.9800305366516113, 0.003860118223237975, 0.4455536016506059, 0.21128111794982113, 1.3948106930561366e-07, 1.3176894732642248e-07, 6683, 0
367, 0.0100, 4.085078544333617e-05, 524.1735920906067,1282, 0.9987179512821487, 0.8072855472564697, 0.9800287485122681, 0.00385997102487157, 0.44555345964319293, 0.21128606529000452, 1.420155420484015e-07, 1.3275942305802973e-07, 6683, 0
368, 0.0100, 4.2080402607223964e-05, 525.5437202453613,1281, 0.9987189513201502, 0.8072851300239563, 0.9800280332565308, 0.0038598368215878795, 0.44555333106560807, 0.2112891239656612, 1.2857899672757966e-07, 1.3233533589059183e-07, 6683, 0
369, 0.0100, 4.0868484039290206e-05, 526.9392681121826,1276, 0.9987239515101574, 0.8072853684425354, 0.9800259470939636, 0.003859720269025168, 0.4455532237966861, 0.21129198383670955, 1.0726196619792461e-07, 1.2958442828452064e-07, 6683, 0
370, 0.0100, 4.04531101187188e-05, 528.3214523792267,1277, 0.998722951472156, 0.8072853684425354, 0.9800249338150024, 0.0038596172879503524, 0.4455531250062332, 0.2112920464991412, 9.879130785650503e-08, 1.261157737658713e-07, 6683, 0
371, 0.0100, 4.071736535377959e-05, 529.6873733997345,1273, 0.9987269516241617, 0.8072850704193115, 0.9800224900245667, 0.0038595262571883716, 0.4455530403030501, 0.21129291108016635, 8.47094356326572e-08, 1.2119526335562244e-07, 6683, 0
372, 0.0100, 4.198500526129978e-05, 531.0870385169983,1276, 0.9987239515101574, 0.8072851896286011, 0.9800217747688293, 0.003859434698416686, 0.44555295695431807, 0.2112939872597987, 8.334749773686312e-08, 1.1674178747424826e-07, 6683, 0
373, 0.0100, 4.07167517705278e-05, 532.4449665546417,1277, 0.998722951472156, 0.8072850704193115, 0.9800203442573547, 0.0038593435732623077, 0.44555287414269346, 0.2112954542818775, 8.280631419443907e-08, 1.1280024689022974e-07, 6683, 0
374, 0.0100, 4.1989701008722886e-05, 533.8351964950562,1281, 0.9987189513201502, 0.8072851896286011, 0.9800189733505249, 0.0038592537560360883, 0.445552797948243, 0.21129779466635604, 7.619602337971543e-08, 1.0846066823308279e-07, 6683, 0
375, 0.0100, 3.962563719560138e-05, 535.2321753501892,1285, 0.9987149511681443, 0.8072855472564697, 0.980017900466919, 0.0038591599559821216, 0.44555271002220187, 0.21129991787778993, 8.793033157150631e-08, 1.062084129515891e-07, 6683, 0
376, 0.0100, 4.1776093515941506e-05, 536.6010754108429,1279, 0.998720951396153, 0.807285487651825, 0.9800150990486145, 0.003859083891436358, 0.4455526439835341, 0.2113028408067482, 6.603721730558121e-08, 1.0127958283601019e-07, 6683, 0
377, 0.0100, 4.064011189801994e-05, 537.8888473510742,1278, 0.9987219514341545, 0.8072859048843384, 0.9800137281417847, 0.003859010581498891, 0.44555257611913457, 0.21130530671192424, 6.785611855741891e-08, 9.730353422620671e-08, 6683, 0
378, 0.0100, 3.962240656953361e-05, 539.1664583683014,1276, 0.9987239515101574, 0.807285726070404, 0.9800116419792175, 0.003858941239627195, 0.4455525134991717, 0.2113083395490181, 6.263122198646442e-08, 9.310968167772341e-08, 6683, 0
379, 0.0100, 3.9871159162451094e-05, 540.5295376777649,1276, 0.9987239515101574, 0.8072859644889832, 0.9800088405609131, 0.0038588683602356327, 0.4455524514176232, 0.2113126779489638, 6.207158492754772e-08, 8.940970072027542e-08, 6683, 0
380, 0.0100, 3.98758376484435e-05, 541.8838818073273,1274, 0.9987259515861603, 0.8072869181632996, 0.9800077676773071, 0.0038587902501927935, 0.44555238534126873, 0.2113175612100956, 6.608453739787024e-08, 8.674733918426335e-08, 6683, 0
381, 0.0100, 3.9707077642828654e-05, 543.2585098743439,1274, 0.9987259515861603, 0.8072869181632996, 0.9800035953521729, 0.0038587171768484836, 0.44555232227448655, 0.2113218104722065, 6.306390631927172e-08, 8.402502165593277e-08, 6683, 0
382, 0.0100, 3.9710866922038026e-05, 544.6030299663544,1270, 0.998729951738166, 0.8072867393493652, 0.9800018072128296, 0.003858641875448444, 0.4455522585621609, 0.21132653345539787, 6.371075944588966e-08, 8.173142066953765e-08, 6683, 0
383, 0.0100, 4.042775790767397e-05, 545.9411718845367,1267, 0.9987329518521704, 0.8072867393493652, 0.9800007939338684, 0.0038585681745547853, 0.4455521970854579, 0.21133110135080146, 6.147805525769101e-08, 7.943687579220766e-08, 6683, 0
384, 0.0100, 4.042450470917308e-05, 547.2946009635925,1268, 0.998731951814169, 0.8072869777679443, 0.9800007939338684, 0.003858499959272958, 0.4455521396966758, 0.2113344955528329, 5.738833119828257e-08, 7.689574330257675e-08, 6683, 0
385, 0.0100, 4.042148124608187e-05, 548.6421718597412,1266, 0.9987339518901718, 0.8072871565818787, 0.9799990057945251, 0.0038584273146161164, 0.44555207904548866, 0.21133713341007365, 6.065610863581483e-08, 7.509301192354825e-08, 6683, 0
386, 0.0100, 4.181521522217901e-05, 549.9729409217834,1266, 0.9987339518901718, 0.807287335395813, 0.9799990057945251, 0.00385835051716519, 0.44555201768571245, 0.21133910314149917, 6.136042257631757e-08, 7.359162718033172e-08, 6683, 0
387, 0.0100, 4.004139044654984e-05, 551.3228509426117,1265, 0.9987349519281733, 0.8072875142097473, 0.9799986481666565, 0.0038582864829326373, 0.4455519595475759, 0.21133740863009812, 5.813510800534161e-08, 7.187691248925344e-08, 6683, 0
388, 0.0100, 9.344454327774044e-05, 552.7014322280884,1201, 0.9987989543602657, 0.8072760701179504, 0.9800231456756592, 0.0038395451993810336, 0.44556196506044116, 0.21163383360875657, 5.689121673757569e-09, 5.577441121816824e-08, 1717, 0
389, 0.0100, 8.30761066220867e-05, 554.0900750160217,1201, 0.9987989543602657, 0.8072758913040161, 0.9800263047218323, 0.003839531309482595, 0.4455619414106112, 0.21162327140796786, 2.3642492075204302e-08, 5.1187134745579725e-08, 1717, 0
390, 0.0100, 8.014629713931332e-05, 555.473963022232,1200, 0.9987999543982672, 0.8072757124900818, 0.9800311923027039, 0.0038395136933316344, 0.4455619009155484, 0.21159814133341368, 4.0500258535747236e-08, 5.000236174148965e-08, 1717, 0
391, 0.0100, 7.988064483887911e-05, 556.886381149292,1197, 0.9988029545122714, 0.8072748780250549, 0.9800427556037903, 0.003839497760344661, 0.445561838561532, 0.21155378034713432, 6.236015598348743e-08, 5.111898066261135e-08, 1717, 0
392, 0.0100, 9.379376086536903e-05, 558.2803568840027,1196, 0.9988039545502729, 0.8072745203971863, 0.9800577759742737, 0.0038394774425578315, 0.4455617396544027, 0.21149956031701042, 9.890075114427077e-08, 5.460644773489258e-08, 1717, 0
393, 0.0100, 0.00013704259660490164, 559.6528718471527,1193, 0.9988069546642773, 0.8072736859321594, 0.980074942111969, 0.003839455527944453, 0.4455615666840358, 0.21144046616460102, 1.7297717602726692e-07, 6.127995156703482e-08, 1717, 0
394, 0.0100, 8.891033258069278e-05, 561.0444407463074,1209, 0.9987909540562542, 0.8072735071182251, 0.9800788164138794, 0.0038394904321696513, 0.44556123767438255, 0.21145781210034498, 3.2899913265937997e-07, 7.249466500506402e-08, 1717, 0
395, 0.0100, 0.0001010495990093495, 562.4384858608246,1204, 0.9987959542462613, 0.8072753548622131, 0.9800640940666199, 0.003839612674010759, 0.4455606948097889, 0.21155160407006404, 5.428652339878326e-07, 8.866345395267097e-08, 1717, 0
396, 0.0100, 9.92628046687096e-05, 563.8122489452362,1203, 0.9987969542842629, 0.807281494140625, 0.980092465877533, 0.0038396969505950463, 0.4455600186803952, 0.21146582555651494, 6.76131444166117e-07, 1.0863588192279892e-07, 1717, 0
397, 0.0100, 9.24838693195314e-05, 565.1757409572601,1255, 0.9987449523081877, 0.8072820901870728, 0.9800571203231812, 0.003840046801745594, 0.4455590861958729, 0.21139250847429011, 9.324838182722672e-07, 1.3469147080352484e-07, 1717, 0
398, 0.0100, 0.00015143097462293767, 566.5524888038635,1277, 0.998722951472156, 0.807287871837616, 0.9799867868423462, 0.0038403113341386325, 0.44555808757789284, 0.21147965363711957, 9.986181108700976e-07, 1.6456824192941727e-07, 1717, 0
399, 0.0100, 0.0001294767702840332, 567.9278738498688,1341, 0.9986589490400635, 0.8072904944419861, 0.9800028800964355, 0.0038408022843776026, 0.4455568067792434, 0.21132905350561204, 1.280794283964326e-06, 2.020502372512219e-07, 1717, 0
400, 0.0100, 0.00011577588372563754, 569.2992117404938,1393, 0.9986069470639884, 0.8072965741157532, 0.9799587726593018, 0.00384120298942997, 0.445555303316658, 0.21153827510504347, 1.5034707204208964e-06, 2.469579012864767e-07, 1717, 0
401, 0.0100, 0.0001328840536352798, 570.6895680427551,1419, 0.9985809460759509, 0.8073001503944397, 0.9800154566764832, 0.003842100249932911, 0.44555405413155236, 0.2113757678197655, 1.2491755079779843e-06, 2.904176315101545e-07, 1717, 0
402, 0.0100, 0.00022622250729715685, 572.056134223938,1417, 0.9985829461519538, 0.8073009848594666, 0.9800070524215698, 0.0038422929602269164, 0.445553118964511, 0.2116983929403, 9.351776597554817e-07, 3.264450545293568e-07, 1717, 0
403, 0.0100, 7.841047094362325e-05, 573.4196121692657,1422, 0.9985779459619466, 0.8072971701622009, 0.9801005125045776, 0.0038422786934737513, 0.44555252723621347, 0.21139946735810436, 5.917239434549693e-07, 3.464503453459744e-07, 1717, 0
404, 0.0100, 9.476450472246558e-05, 574.853235244751,1433, 0.9985669455439307, 0.8072996139526367, 0.9801417589187622, 0.00384224696763896, 0.44555208934787827, 0.21136916706901113, 4.378861340192941e-07, 3.5466066009093485e-07, 1717, 0
405, 0.0100, 5.724997244940273e-05, 576.2487735748291,1436, 0.9985639454299263, 0.8073018193244934, 0.9801470041275024, 0.0038421077527594455, 0.445551392028958, 0.21141101263623735, 6.973238807495008e-07, 3.794680102590085e-07, 1717, 0
406, 0.0100, 0.0001035309603096004, 577.6252646446228,1409, 0.9985909464559654, 0.8073077201843262, 0.9800798296928406, 0.0038419605962439316, 0.44555070076397113, 0.21149184032986032, 6.912612131038109e-07, 4.0292282661494903e-07, 1717, 0
407, 0.0100, 5.045437659548167e-05, 579.0223298072815,1397, 0.9986029469119827, 0.8073033094406128, 0.9800319075584412, 0.003841729939152435, 0.445550085827456, 0.2114529044779819, 6.149327763660395e-07, 4.203223165208865e-07, 1717, 0
408, 0.0100, 7.058772851699472e-05, 580.406890630722,1378, 0.9986219476340101, 0.8073031902313232, 0.9800182580947876, 0.003841465225299849, 0.4455495776109681, 0.21138835892607483, 5.082243794141128e-07, 4.283805592774948e-07, 1717, 0
409, 0.0100, 8.257128495136213e-05, 581.7880148887634,1375, 0.9986249477480145, 0.8073039054870605, 0.9799906015396118, 0.0038412192528759137, 0.4455490920266532, 0.21149697988684488, 4.855831612360362e-07, 4.337836112748254e-07, 1717, 0
410, 0.0100, 3.918860155734242e-05, 583.1811788082123,1378, 0.9986219476340101, 0.8073052167892456, 0.9800249338150024, 0.0038409820299469735, 0.4455486710899002, 0.21141231374009506, 4.209435520152738e-07, 4.3248217463403356e-07, 1717, 0
411, 0.0100, 3.9883709491945755e-05, 584.5950038433075,1371, 0.9986289479000202, 0.8073084950447083, 0.980034351348877, 0.0038407379174045107, 0.4455482880124052, 0.21143371499251432, 3.8307842864515607e-07, 4.272677961886005e-07, 1717, 0
412, 0.0100, 4.222520164343132e-05, 585.9962015151978,1366, 0.9986339480900274, 0.8073143362998962, 0.9800423979759216, 0.0038404839244423855, 0.44554790090102614, 0.21147954105700453, 3.8710471328418095e-07, 4.230707403514165e-07, 1717, 0
413, 0.0100, 4.3152945335286494e-05, 587.397702217102,1364, 0.9986359481660303, 0.8073219656944275, 0.9800556898117065, 0.0038402140511227213, 0.4455475052107311, 0.2114582194229616, 3.956874362609497e-07, 4.202492214358838e-07, 1717, 0
414, 0.0100, 4.1639815512729767e-05, 588.7975883483887,1356, 0.9986439484700419, 0.8073209524154663, 0.9800539612770081, 0.0038398988745099983, 0.44554703933198364, 0.21148368457552497, 4.658723795070152e-07, 4.2460286678993964e-07, 1717, 0
415, 0.0100, 4.31462975467157e-05, 590.202953338623,1355, 0.9986449485080433, 0.8073205947875977, 0.980050802230835, 0.0038395690429280484, 0.44554652065151973, 0.21151471954525575, 5.186883259566955e-07, 4.3318686264625303e-07, 1717, 0
416, 0.0100, 4.373520734557791e-05, 591.5827202796936,1350, 0.9986499486980506, 0.8073199987411499, 0.9800494313240051, 0.003839261525418845, 0.44554596047775424, 0.211527049486586, 5.601733069071635e-07, 4.4446747971265114e-07, 1717, 0
417, 0.0100, 4.5013144824495824e-05, 592.976776599884,1343, 0.9986569489640607, 0.8073174357414246, 0.9800459146499634, 0.003839036435646118, 0.4455454857173072, 0.21156987956774637, 4.747634387292088e-07, 4.474079719639915e-07, 1717, 0
418, 0.0100, 4.530569570815185e-05, 594.3706867694855,1339, 0.9986609491160664, 0.8073168396949768, 0.9800480008125305, 0.0038387403881958333, 0.44554489359419436, 0.21154846738185115, 5.92121477072105e-07, 4.601235138222305e-07, 1717, 0
419, 0.0100, 4.6717326074498206e-05, 595.7361557483673,1360, 0.998639948318036, 0.8073151111602783, 0.980029821395874, 0.003838527812870825, 0.44554440891938907, 0.2116396763918313, 4.84663845001787e-07, 4.6252056476907174e-07, 1717, 0
420, 0.0100, 8.102675044426907e-05, 597.1114666461945,1358, 0.998641948394039, 0.8073183298110962, 0.9800532460212708, 0.0038381855454996004, 0.44554379338889516, 0.2115226196071855, 6.155404835839207e-07, 4.759305736855027e-07, 1717, 0
421, 0.0100, 9.506566461705087e-05, 598.5104234218597,1361, 0.9986389482800346, 0.8073169589042664, 0.9800094962120056, 0.003838024296694376, 0.44554332280236125, 0.21170341250437796, 4.7058465230120916e-07, 4.753932599873929e-07, 1717, 0
422, 0.0100, 8.126030650668791e-05, 599.8889825344086,1353, 0.9986469485840462, 0.807319164276123, 0.9800518751144409, 0.0038377294968275615, 0.4455427563294315, 0.21153646910878846, 5.664774025970765e-07, 4.838001259713965e-07, 1717, 0
423, 0.0100, 5.262445967293686e-05, 601.2570185661316,1386, 0.9986139473299985, 0.807318389415741, 0.980022132396698, 0.0038376077416077932, 0.4455422425546453, 0.21165574118811178, 5.13775152588547e-07, 4.867171945397576e-07, 1717, 0
424, 0.0100, 5.0396763154051336e-05, 602.6376526355743,1381, 0.9986189475200058, 0.807319164276123, 0.9800315499305725, 0.0038373283332903685, 0.4455415317560162, 0.2116284133158796, 7.108020141921578e-07, 5.055031720600408e-07, 1717, 0
425, 0.0100, 5.998298224353639e-05, 604.0157935619354,1396, 0.9986039469499841, 0.8073211312294006, 0.9800273776054382, 0.003837139314218244, 0.44554078034589545, 0.21165266655534956, 7.514065796798697e-07, 5.259433835708201e-07, 1717, 0
426, 0.0100, 6.838256359607814e-05, 605.3868618011475,1389, 0.9986109472159942, 0.8073201775550842, 0.9800612926483154, 0.0038368393207557127, 0.4455399818473518, 0.21155247643206276, 7.984925874948701e-07, 5.483681031331832e-07, 1717, 0
427, 0.0100, 8.769181394345753e-05, 606.7689888477325,1415, 0.9985849462279567, 0.8073213696479797, 0.9800364375114441, 0.0038366036753259263, 0.44553923722498323, 0.2116616604725234, 7.446273790345792e-07, 5.654039872547401e-07, 1717, 0
428, 0.0100, 7.59536999845545e-05, 608.1484227180481,1410, 0.9985899464179638, 0.8073237538337708, 0.9800865054130554, 0.003836515560068756, 0.445538621612594, 0.21150962956507272, 6.15606364995358e-07, 5.702342388348636e-07, 1717, 0
429, 0.0100, 5.632852898708838e-05, 609.5312435626984,1419, 0.9985809460759509, 0.8073285222053528, 0.9800644516944885, 0.003836313946494138, 0.4455379096083189, 0.21161019987022361, 7.12012025783082e-07, 5.830377757498388e-07, 1717, 0
430, 0.0100, 4.2365161146528506e-05, 610.8898146152496,1417, 0.9985829461519538, 0.8073298335075378, 0.9800805449485779, 0.003836262255125747, 0.4455372638439599, 0.2115449041234933, 6.457645159718695e-07, 5.89025969099622e-07, 1717, 0
431, 0.0100, 4.1831797445478784e-05, 612.1959366798401,1410, 0.9985899464179638, 0.8073292374610901, 0.9800770282745361, 0.0038360195755091277, 0.4455366231532777, 0.21152390838779286, 6.406849976103857e-07, 5.939986441732445e-07, 1717, 0
432, 0.0100, 6.923601204897542e-05, 613.5606937408447,1410, 0.9985899464179638, 0.8073281645774841, 0.9800574779510498, 0.003835996036639638, 0.44553608055277616, 0.21158451249286592, 5.425989307306089e-07, 5.886468192825459e-07, 1717, 0
433, 0.0100, 4.477933216227729e-05, 614.9630818367004,1400, 0.9985999467979784, 0.8073300123214722, 0.9800756573677063, 0.0038358140388187125, 0.44553544213468566, 0.21147015662990637, 6.3842531844438e-07, 5.934448040377721e-07, 1717, 0
434, 0.0100, 7.168543955651754e-05, 616.374588727951,1387, 0.9986129472919971, 0.8073320388793945, 0.9800609350204468, 0.0038358974130832083, 0.4455349190440671, 0.21154560750848186, 5.230908812214885e-07, 5.860032348917921e-07, 1717, 0
435, 0.0100, 4.407745857780635e-05, 617.7479085922241,1375, 0.9986249477480145, 0.8073325753211975, 0.9800938367843628, 0.003835843798934021, 0.445534416551368, 0.21143320674349075, 5.024818803822662e-07, 5.770614366887844e-07, 1717, 0
436, 0.0100, 4.340105563946845e-05, 619.1268835067749,1381, 0.9986189475200058, 0.8073364496231079, 0.9800910353660583, 0.0038359193951143507, 0.4455339926434872, 0.21147317346362435, 4.239159336894005e-07, 5.595357263674194e-07, 1717, 0
437, 0.0100, 4.346098926047025e-05, 620.5264613628387,1391, 0.9986089471399913, 0.8073381781578064, 0.9801029562950134, 0.003835985293964627, 0.44553349737146875, 0.21145229665421483, 4.952681348369126e-07, 5.527504158543833e-07, 1717, 0
438, 0.0100, 5.094063844166412e-05, 621.9030702114105,1394, 0.998605947025987, 0.8073373436927795, 0.9801260232925415, 0.003836172735845394, 0.44553296636162293, 0.21136048454051437, 5.310111749756707e-07, 5.505370308049314e-07, 1717, 0
439, 0.0100, 5.8956205507133896e-05, 623.2874221801758,1407, 0.9985929465319682, 0.8073378205299377, 0.9801151752471924, 0.0038363256483892965, 0.4455324212899056, 0.21143251893957085, 5.450741328294484e-07, 5.4998828622729e-07, 1717, 0
440, 0.0100, 4.362736035544919e-05, 624.6638565063477,1409, 0.9985909464559654, 0.807341456413269, 0.9801396727561951, 0.003836473136817546, 0.4455318598862311, 0.21133361922528135, 5.613974653484455e-07, 5.511186915474543e-07, 1717, 0
441, 0.0100, 4.3623986733726884e-05, 626.0432074069977,1410, 0.9985899464179638, 0.807343065738678, 0.98012775182724, 0.0038367044640267647, 0.44553129080199155, 0.21137068479135196, 5.690905925392897e-07, 5.528900410130209e-07, 1717, 0
442, 0.0100, 4.5077632213141446e-05, 627.404993057251,1410, 0.9985899464179638, 0.8073433637619019, 0.9801312685012817, 0.003836825951958076, 0.44553071140025785, 0.2113208138418946, 5.793964902855997e-07, 5.554851797454376e-07, 1717, 0
443, 0.0100, 4.419365540251091e-05, 628.7764482498169,1413, 0.9985869463039595, 0.8073425889015198, 0.9801158905029297, 0.0038371123012384046, 0.44553014662451057, 0.21135202377143053, 5.647748375636752e-07, 5.564072276838856e-07, 1717, 0
444, 0.0100, 4.4901679428622436e-05, 630.1598064899445,1401, 0.9985989467599768, 0.8073424696922302, 0.9801357984542847, 0.0038371539297079003, 0.4455294977368168, 0.21127619816110976, 6.488959130579453e-07, 5.650293277833483e-07, 1717, 0
445, 0.0100, 5.5017008881125834e-05, 631.5325944423676,1382, 0.9986179474820043, 0.8073423504829407, 0.9801088571548462, 0.003836986225492097, 0.4455289312332891, 0.21137125345934213, 5.664946378658442e-07, 5.651756880701653e-07, 1717, 0
446, 0.0100, 7.087743920978355e-05, 632.9098036289215,1398, 0.9986019468739812, 0.807341456413269, 0.9801385998725891, 0.003837248044914884, 0.4455285022401499, 0.21124911097221125, 4.2899947755303813e-07, 5.498076785668512e-07, 1717, 0
447, 0.0100, 4.42900766296865e-05, 634.288735628128,1388, 0.9986119472539956, 0.8073408603668213, 0.9801138043403625, 0.003837198635024694, 0.44552811111042373, 0.2113496939016434, 3.9112899175020033e-07, 5.314002099127409e-07, 1717, 0
448, 0.0100, 4.196674107981142e-05, 635.6516635417938,1401, 0.9985989467599768, 0.8073424100875854, 0.9801179766654968, 0.0038374989051128006, 0.44552774575664117, 0.2113160290938201, 3.6535196606957143e-07, 5.118594130588532e-07, 1717, 0
449, 0.0100, 4.22722180658701e-05, 637.0487544536591,1390, 0.9986099471779928, 0.8073440790176392, 0.9801357984542847, 0.0038377558930855946, 0.4455273491503403, 0.21127162154649465, 3.966140986744193e-07, 4.989677076598932e-07, 1717, 0
450, 0.0100, 4.267406138516146e-05, 638.4264056682587,1381, 0.9986189475200058, 0.8073432445526123, 0.9801225066184998, 0.003837909349129829, 0.4455268903138219, 0.21129213067896355, 4.5883088423126495e-07, 4.948008762413955e-07, 1717, 0
451, 0.0100, 5.082544424579541e-05, 639.8267726898193,1371, 0.9986289479000202, 0.8073427677154541, 0.9801179766654968, 0.0038382818265281574, 0.44552644246196826, 0.21130043954706967, 4.47857489815906e-07, 4.898931852947682e-07, 1717, 0
452, 0.0100, 4.097050450049786e-05, 641.2273457050323,1365, 0.9986349481280289, 0.8073432445526123, 0.980116605758667, 0.0038377587281283633, 0.4455260305147168, 0.21130328650154387, 4.1193794481086954e-07, 4.814757719897603e-07, 1717, 0
453, 0.0100, 5.063612893007989e-05, 643.9576556682587,1343, 0.9986569489640607, 0.8073441982269287, 0.9801218509674072, 0.003838170249970831, 0.44552574129345535, 0.21127367321768686, 2.892281948940756e-07, 4.5755263112056607e-07, 1717, 0
454, 0.0100, 5.057883376046661e-05, 645.3140654563904,1360, 0.998639948318036, 0.807345449924469, 0.980120062828064, 0.0038381159275302583, 0.4455253281388918, 0.21127823237550766, 4.1315131338315325e-07, 4.529057820149533e-07, 1717, 0
455, 0.0100, 5.003600776582017e-05, 646.694536447525,1349, 0.998650948736052, 0.8073450326919556, 0.98012775182724, 0.003838787125894693, 0.44552503380246344, 0.2112419057436161, 2.9433464798778175e-07, 4.3380166790813197e-07, 1717, 0
456, 0.0100, 4.9936845280691495e-05, 648.0692484378815,1344, 0.9986559489260592, 0.8073427677154541, 0.9801186919212341, 0.0038386402144556303, 0.4455245830411873, 0.21128402734182034, 4.5076471844041066e-07, 4.3546884288471194e-07, 1717, 0
457, 0.0100, 7.012238964931171e-05, 649.4278063774109,1378, 0.9986219476340101, 0.8073418736457825, 0.9801372289657593, 0.0038395355551765634, 0.44552423883920006, 0.21117127168505453, 3.442029811173697e-07, 4.253464782975723e-07, 1717, 0
458, 0.0100, 0.00011516993131871465, 650.8036413192749,1358, 0.998641948394039, 0.8073398470878601, 0.9800955653190613, 0.003839095544001143, 0.44552366511324193, 0.21133687603242346, 5.737215257872741e-07, 4.3826689979360607e-07, 1717, 0
459, 0.0100, 0.00016378090664473223, 652.1716892719269,1387, 0.9986129472919971, 0.8073394298553467, 0.9801599383354187, 0.0038402249935526145, 0.44552322700373326, 0.2110466846018873, 4.381105269679608e-07, 4.3825125999976565e-07, 1717, 0
460, 0.0100, 5.838987576164084e-05, 653.529313325882,1372, 0.9986279478620188, 0.8073370456695557, 0.9801095724105835, 0.0038398162390702803, 0.4455226511031783, 0.21126093384691014, 5.759032736807335e-07, 4.5038696293343273e-07, 1717, 0
461, 0.0100, 0.0001182530173914627, 654.9031753540039,1374, 0.9986259477860159, 0.8073378205299377, 0.9801470041275024, 0.0038405170134825244, 0.44552216812919737, 0.21107392284153606, 4.829695245400778e-07, 4.5354376657654105e-07, 1717, 0
462, 0.0100, 4.776086711223104e-05, 656.2792642116547,1367, 0.998632948052026, 0.8073339462280273, 0.9801214933395386, 0.003840665545546069, 0.4455215751406385, 0.2111860951858476, 5.929893309164491e-07, 4.6586702378325383e-07, 1717, 0
463, 0.0100, 4.7101744714380124e-05, 657.6470012664795,1364, 0.9986359481660303, 0.8073342442512512, 0.9801329970359802, 0.003841406182300672, 0.44552099361694264, 0.21112840881607423, 5.815252672181082e-07, 4.763132163261278e-07, 1717, 0
464, 0.0100, 4.618551413718105e-05, 659.0253131389618,1361, 0.9986389482800346, 0.8073330521583557, 0.9801295399665833, 0.003842267375353533, 0.445520309063378, 0.2111372017337993, 6.845473479177855e-07, 4.939053359432022e-07, 1717, 0
465, 0.0100, 6.2011754502479e-05, 660.3940379619598,1385, 0.9986149473679999, 0.8073296546936035, 0.9801176190376282, 0.003843106272288327, 0.44551963747885137, 0.2111771672758403, 6.715895133901917e-07, 5.093188348950449e-07, 1717, 0
466, 0.0100, 0.0001240773277751945, 661.7554647922516,1398, 0.9986019468739812, 0.8073305487632751, 0.9801679849624634, 0.003843637759235408, 0.445518982931418, 0.21099240248483261, 6.54547493983415e-07, 5.222577335268627e-07, 1717, 0
467, 0.0100, 5.6790396714470224e-05, 663.1354157924652,1407, 0.9985929465319682, 0.8073297739028931, 0.9801284670829773, 0.003844598011142249, 0.44551833960934045, 0.21113690922055545, 6.433156745644375e-07, 5.33259750366026e-07, 1717, 0
468, 0.0100, 4.749902892448881e-05, 664.512592792511,1416, 0.9985839461899553, 0.8073285222053528, 0.9801305532455444, 0.003845965491643171, 0.4455176354983519, 0.21110163415557726, 7.041175202338046e-07, 5.482888821280743e-07, 1717, 0
469, 0.0100, 0.00013017389856794464, 665.8735246658325,1432, 0.9985679455819321, 0.8073229193687439, 0.9801753759384155, 0.003847407622300072, 0.4455167663881264, 0.21092813992928655, 8.691064613541855e-07, 5.74137340860435e-07, 1717, 0
470, 0.0100, 9.75513626431221e-05, 667.2620997428894,1431, 0.9985689456199336, 0.8073249459266663, 0.9801218509674072, 0.0038492624290194463, 0.44551609021184757, 0.2110949589796634, 6.761761315865478e-07, 5.836066042137687e-07, 1717, 0
471, 0.0100, 6.431774701966943e-05, 668.6326518058777,1420, 0.9985799460379494, 0.8073237538337708, 0.9801543354988098, 0.0038491730709845945, 0.4455154840654005, 0.21096105861029993, 6.061595879680581e-07, 5.858236170166458e-07, 1717, 0
472, 0.0100, 5.392137564186809e-05, 669.9891426563263,1416, 0.9985839461899553, 0.8073243498802185, 0.9801253080368042, 0.0038504302475687114, 0.44551501166833796, 0.2110350269957468, 4.72391668893124e-07, 5.733507848233112e-07, 1717, 0
473, 0.0100, 5.033683170874998e-05, 671.3654937744141,1418, 0.9985819461139523, 0.8073227405548096, 0.9801505208015442, 0.0038512103060972546, 0.4455144150327578, 0.21094301188556724, 5.966293905590447e-07, 5.756371767900469e-07, 1717, 0
474, 0.0100, 4.3075164953243925e-05, 672.7333526611328,1422, 0.9985779459619466, 0.8073223829269409, 0.9801316261291504, 0.0038524734087917577, 0.4455137493874814, 0.21098464557188354, 6.656542952399036e-07, 5.840618301055117e-07, 1717, 0
475, 0.0100, 4.2030632551174264e-05, 674.0905618667603,1418, 0.9985819461139523, 0.8073211908340454, 0.9801274538040161, 0.0038527818257230403, 0.44551296102424537, 0.2109820416664595, 7.883576259026803e-07, 6.018458493470957e-07, 1717, 0
476, 0.0100, 4.197713616079633e-05, 675.4662926197052,1420, 0.9985799460379494, 0.8073213696479797, 0.9801456332206726, 0.003853945766279498, 0.44551230877332665, 0.2109357438316655, 6.522504417127983e-07, 6.067058478001571e-07, 1717, 0
477, 0.0100, 0.00010155016393864722, 676.8552753925323,1421, 0.998578945999948, 0.8073188066482544, 0.980111300945282, 0.003853764702551646, 0.4455116997590181, 0.2110567905874988, 6.090105132416923e-07, 6.069359213313278e-07, 1717, 0
478, 0.0100, 0.00019119261670854816, 678.2165086269379,1408, 0.9985919464939668, 0.8073207139968872, 0.9801778197288513, 0.003854762983789109, 0.4455112480084406, 0.21076470842043588, 4.517486570376761e-07, 5.892753095562276e-07, 1717, 0
479, 0.0100, 4.057950407582585e-05, 679.5961337089539,1399, 0.9986009468359798, 0.8073183298110962, 0.9801291823387146, 0.0038548693338143905, 0.4455108034846728, 0.2109377255666909, 4.4452824116136824e-07, 5.728967465607925e-07, 1717, 0
480, 0.0100, 8.807097732305948e-05, 680.9641447067261,1401, 0.9985989467599768, 0.8073214292526245, 0.9801018834114075, 0.003855880254616602, 0.44551037902306845, 0.21103297293529757, 4.244607254566546e-07, 5.559714257789849e-07, 1717, 0
481, 0.0100, 5.802299571566427e-05, 682.3213758468628,1400, 0.9985999467979784, 0.8073198199272156, 0.9801054000854492, 0.003856453377303198, 0.44550984009616634, 0.21099896271785246, 5.389269152611398e-07, 5.542429936347207e-07, 1717, 0
482, 0.0100, 0.0001020643811301899, 683.7148089408875,1410, 0.9985899464179638, 0.8073186278343201, 0.9801301956176758, 0.0038576285341452078, 0.44550914297501615, 0.21084212556014464, 6.971191517934905e-07, 5.671016253511675e-07, 1717, 0
483, 0.0100, 4.266345299425141e-05, 685.0838131904602,1410, 0.9985899464179638, 0.807318925857544, 0.980111300945282, 0.0038583722296154474, 0.4455085207970381, 0.21092513075619404, 6.221853640075992e-07, 5.723830729061619e-07, 1717, 0
484, 0.0100, 8.243942006556763e-05, 686.4579062461853,1410, 0.9985899464179638, 0.8073151707649231, 0.9800829887390137, 0.0038594216347026147, 0.4455079526984237, 0.21101636647588623, 5.680985122324955e-07, 5.719531667201e-07, 1717, 0
485, 0.0100, 0.00013773202319400713, 687.8344733715057,1394, 0.998605947025987, 0.8073140382766724, 0.9801305532455444, 0.003860562306246846, 0.44550753893981293, 0.21081689664339578, 4.1375822745770563e-07, 5.537313169548033e-07, 1717, 0
486, 0.0100, 4.908764284844287e-05, 689.1341633796692,1392, 0.9986079471019899, 0.807314932346344, 0.9800959229469299, 0.003859147648909773, 0.44550723795184327, 0.21099193474874203, 3.00982484269241e-07, 5.209826972852145e-07, 1717, 0
487, 0.0100, 6.91463585510154e-05, 690.488222360611,1390, 0.9986099471779928, 0.8073117136955261, 0.9801127314567566, 0.0038620245962641786, 0.4455071433319187, 0.21089584524585783, 9.462033834228833e-08, 4.392779657800096e-07, 1717, 0
488, 0.0100, 0.0002409325191680152, 691.8395962715149,1399, 0.9986009468359798, 0.8073137998580933, 0.9800483584403992, 0.003859930274914515, 0.4455068586997457, 0.2111919666427071, 2.8463688567237355e-07, 4.206245292357751e-07, 1717, 0
489, 0.0100, 0.0003447635311719491, 693.2097613811493,1371, 0.9986289479000202, 0.8073151111602783, 0.9801757335662842, 0.0038619089673795435, 0.44550654785501836, 0.21063224265985764, 3.108405283724913e-07, 4.080927692182069e-07, 1717, 0
490, 0.0100, 5.334477624473006e-05, 694.5839025974274,1351, 0.998648948660049, 0.8073136210441589, 0.9801095724105835, 0.003860803301093048, 0.44550605234198803, 0.21092263795690766, 4.955177979604208e-07, 4.160915877608502e-07, 1717, 0
491, 0.0100, 4.4725030690555325e-05, 695.9849679470062,1336, 0.9986639492300707, 0.8073137402534485, 0.9801043272018433, 0.003861295916740552, 0.44550586337507847, 0.2109362894103815, 1.889602770921428e-07, 3.845095172478678e-07, 1717, 0
492, 0.0100, 4.090250441906062e-05, 697.3792040348053,1312, 0.9986879501421054, 0.8073129057884216, 0.9800927639007568, 0.0038604358520905684, 0.4455056300654088, 0.21100750467808918, 2.333128529263817e-07, 3.6577182636309145e-07, 1717, 0
493, 0.0100, 4.325847284996311e-05, 698.7633318901062,1305, 0.9986949504081155, 0.807314395904541, 0.9800931215286255, 0.0038618045204478753, 0.445505412783286, 0.21100779464238292, 2.1728116800234787e-07, 3.472093681323271e-07, 1717, 0
494, 0.0100, 3.95240239254964e-05, 700.1654560565948,1295, 0.9987049507881299, 0.8073137402534485, 0.9801050424575806, 0.0038608610598459374, 0.44550508719608395, 0.21095783123058928, 3.255931342316387e-07, 3.449846842861664e-07, 1717, 0
495, 0.0100, 4.1719596229635594e-05, 701.5507459640503,1280, 0.9987199513581516, 0.8073147535324097, 0.9800934791564941, 0.0038614227783471946, 0.4455047935068917, 0.21102050821662388, 2.936833534139538e-07, 3.394749760984413e-07, 1717, 0
496, 0.0100, 4.202179809296969e-05, 702.9516477584839,1260, 0.9987399521181805, 0.8073140382766724, 0.980099081993103, 0.003861594794901931, 0.445504593018538, 0.21100430232248021, 2.0049076204786687e-07, 3.2205973142813983e-07, 1717, 0
497, 0.0100, 4.2981756432681386e-05, 704.3743379116058,1257, 0.9987429522321848, 0.807314932346344, 0.9801025986671448, 0.003861613142859922, 0.44550435623111173, 0.21099920340710934, 2.367866227537263e-07, 3.123046855910824e-07, 1717, 0
498, 0.0100, 4.10604338136634e-05, 705.7612278461456,1255, 0.9987449523081877, 0.8073151111602783, 0.9801064133644104, 0.003861985508046151, 0.44550421064933704, 0.2110076103229772, 1.4558225081007237e-07, 2.893553343144506e-07, 1717, 0
499, 0.0100, 4.0717280451537146e-05, 707.1346776485443,1238, 0.9987619529542122, 0.807314932346344, 0.9801060557365417, 0.003861749443720047, 0.4455039533418876, 0.21101146615440047, 2.5730235359011644e-07, 2.8597806259750756e-07, 1717, 0
500, 0.0100, 4.2027850381635744e-05, 708.5276184082031,1252, 0.998747952422192, 0.807316780090332, 0.9801022410392761, 0.0038623342613718615, 0.44550376616669063, 0.21102143202373178, 1.871771888040108e-07, 2.741099116876265e-07, 1717, 0
501, 0.0100, 4.179672458199033e-05, 709.9013063907623,1228, 0.9987719533342267, 0.8073171377182007, 0.9801071286201477, 0.0038623524857200275, 0.4455034494010385, 0.21100934139745756, 3.167657163793969e-07, 2.7810326198433885e-07, 1717, 0
502, 0.0100, 4.392558643166251e-05, 711.2615072727203,1240, 0.9987599528782094, 0.807317316532135, 0.980106770992279, 0.003863019204891165, 0.4455032145293206, 0.21101367868906284, 2.3488107853131268e-07, 2.7344518337664474e-07, 1717, 0
503, 0.0100, 4.1208118833181626e-05, 712.641871213913,1229, 0.9987709532962252, 0.8073181509971619, 0.9801057577133179, 0.003863001694393971, 0.4455029102705028, 0.2110170853057359, 3.0424746150226056e-07, 2.763795761132214e-07, 1717, 0
504, 0.0100, 4.127518683454155e-05, 714.1080873012543,1233, 0.9987669531442195, 0.8073186278343201, 0.9801120162010193, 0.0038638382128704323, 0.44550268109154234, 0.2110211511022271, 2.2917750752693422e-07, 2.7125175137891976e-07, 1717, 0
505, 0.0100, 4.022231214455991e-05, 715.4746305942535,1220, 0.9987799536382382, 0.8073195219039917, 0.9801172614097595, 0.0038638322201988485, 0.4455023579431989, 0.2110136302356297, 3.231622699995107e-07, 2.7604339551213725e-07, 1717, 0
506, 0.0100, 4.1551845954447554e-05, 716.8549046516418,1233, 0.9987669531442195, 0.8073196411132812, 0.9801211357116699, 0.00386465923081637, 0.4455020347146908, 0.21101314971258608, 3.232207751446836e-07, 2.8043327995269757e-07, 1717, 0
507, 0.0100, 4.166379161350013e-05, 718.2342636585236,1243, 0.9987569527642051, 0.8073207139968872, 0.9801239371299744, 0.003865299203339687, 0.4455016862946001, 0.21101542144815005, 3.4841418938835744e-07, 2.865867977123351e-07, 1717, 0
508, 0.0100, 4.2537045581392084e-05, 719.6075134277344,1249, 0.9987509525361964, 0.8073214292526245, 0.9801260232925415, 0.0038660278835930106, 0.4455013511214897, 0.21101322840126893, 3.3517450404030313e-07, 2.9111035864076803e-07, 1717, 0
509, 0.0100, 4.097404141143041e-05, 720.9871697425842,1243, 0.9987569527642051, 0.8073215484619141, 0.9801267385482788, 0.003865944812785451, 0.44550104369294463, 0.2110063122685258, 3.074342552755738e-07, 2.9270296315675014e-07, 1717, 0
510, 0.0100, 4.0978606428295776e-05, 722.3658933639526,1261, 0.998738952080179, 0.8073215484619141, 0.98012775182724, 0.0038668301156904797, 0.44550078803137017, 0.21100147916985867, 2.556542829657005e-07, 2.88768431813756e-07, 1717, 0
511, 0.0100, 3.93714668212882e-05, 723.723783493042,1257, 0.9987429522321848, 0.8073218464851379, 0.9801274538040161, 0.003867182386983058, 0.44550050359032506, 0.21099461962382346, 2.8444951333250756e-07, 2.8833360534512256e-07, 1717, 0
512, 0.0100, 4.1166428543696465e-05, 725.1076474189758,1260, 0.9987399521181805, 0.8073227405548096, 0.9801298975944519, 0.0038679892662845175, 0.4455002346118307, 0.210984074066801, 2.689792075738495e-07, 2.863370901400699e-07, 1717, 0
513, 0.0100, 4.525889494432799e-05, 726.4739964008331,1264, 0.9987359519661747, 0.8073225617408752, 0.9801340699195862, 0.0038685419720834438, 0.44549998869704666, 0.21097191385255795, 2.4591452996158836e-07, 2.820124395660625e-07, 1717, 0
514, 0.0100, 4.5280105497458066e-05, 727.8344655036926,1255, 0.9987449523081877, 0.8073217272758484, 0.980136513710022, 0.0038693285676790483, 0.4454997687396357, 0.21096190068492773, 2.199512194045461e-07, 2.7508953951028037e-07, 1717, 0
515, 0.0100, 4.210783297721846e-05, 729.2048304080963,1258, 0.9987419521941834, 0.8073217868804932, 0.9801379442214966, 0.0038695574942915964, 0.4454995796014762, 0.21095789383388155, 1.8914018723448223e-07, 2.6497509110877254e-07, 1717, 0
516, 0.0100, 4.2103348368124746e-05, 730.5810363292694,1263, 0.9987369520041761, 0.8073215484619141, 0.9801385998725891, 0.0038699695379020584, 0.4454994511235423, 0.21094732756728307, 1.2847838304352877e-07, 2.46471978530842e-07, 1717, 0
517, 0.0100, 3.676738893380376e-05, 731.9542870521545,1249, 0.9987509525361964, 0.8073211908340454, 0.9801372289657593, 0.003869555566037477, 0.4454993122286829, 0.2109455744590307, 1.3889722949578243e-07, 2.3273417188352507e-07, 1717, 0
518, 0.0100, 4.3075559074671076e-05, 733.330075263977,1264, 0.9987359519661747, 0.8073227405548096, 0.9801400303840637, 0.003870662012266663, 0.4454992398559887, 0.2109269252148924, 7.236200588733865e-08, 2.0707382169839826e-07, 1717, 0
519, 0.0100, 4.203521160054892e-05, 734.7015480995178,1243, 0.9987569527642051, 0.8073225617408752, 0.9801385998725891, 0.0038698294751723585, 0.4454989990998749, 0.21093019090147624, 2.4077106730580056e-07, 2.1021955320189417e-07, 1717, 0
520, 0.0100, 4.1996262670425384e-05, 736.0688760280609,1250, 0.998749952498195, 0.8073227405548096, 0.9801393151283264, 0.0038701176319950524, 0.4454987982345444, 0.21091620832511457, 2.008611926784809e-07, 2.092644236015089e-07, 1717, 0
521, 0.0100, 3.929745472009139e-05, 737.4425919055939,1240, 0.9987599528782094, 0.8073228001594543, 0.9801393151283264, 0.0038702049248536506, 0.4454986314340117, 0.21090593572998628, 1.6679876668757032e-07, 2.04571507212562e-07, 1717, 0
522, 0.0100, 4.2326053214955406e-05, 738.8158349990845,1235, 0.9987649530682166, 0.8073237538337708, 0.9801421165466309, 0.0038704724970604213, 0.4454984438054039, 0.21089253583969278, 1.8762092995894264e-07, 2.0280971690971138e-07, 1717, 0
523, 0.0100, 4.172402548465643e-05, 740.1787369251251,1233, 0.9987669531442195, 0.8073235750198364, 0.9801449179649353, 0.00387107159861933, 0.44549822129821065, 0.21086883738015866, 2.2251850234633608e-07, 2.0469936516519956e-07, 1717, 0
524, 0.0100, 4.1916569603246904e-05, 741.5746986865997,1231, 0.9987689532202224, 0.8073225617408752, 0.9801445603370667, 0.0038716031417580688, 0.4454979936278022, 0.2108499056916485, 2.2766716389899244e-07, 2.0688780215092805e-07, 1717, 0
525, 0.0100, 4.233942676640348e-05, 742.9522845745087,1218, 0.9987819537142412, 0.8073217272758484, 0.9801490902900696, 0.003871856795601058, 0.44549777465457696, 0.2108391880886387, 2.1897342206145254e-07, 2.0806572204295775e-07, 1717, 0
526, 0.0100, 4.230096046147268e-05, 744.3378615379333,1216, 0.998783953790244, 0.8073219656944275, 0.980148434638977, 0.003872276415327231, 0.445497560029325, 0.21082098810140218, 2.1462484428580453e-07, 2.087125111729741e-07, 1717, 0
527, 0.0100, 4.199971023054851e-05, 745.7195513248444,1216, 0.998783953790244, 0.8073217272758484, 0.9801487922668457, 0.0038727799291564044, 0.44549736590399147, 0.21080093434083147, 1.9412552332287447e-07, 2.0720579581909876e-07, 1717, 0
528, 0.0100, 4.1968640636445675e-05, 747.0970945358276,1213, 0.9987869539042483, 0.8073219656944275, 0.9801462888717651, 0.003872923603371039, 0.44549721224471506, 0.21079640237513272, 1.5366279948469952e-07, 2.0110301569868087e-07, 1717, 0
529, 0.0100, 4.195018635028191e-05, 748.4557285308838,1208, 0.9987919540942556, 0.8073218464851379, 0.980145275592804, 0.003873255847203368, 0.4454970733923003, 0.21078553818332418, 1.3884339133962698e-07, 1.9378905558011704e-07, 1717, 0
530, 0.0100, 4.2486726335150126e-05, 749.8294446468353,1210, 0.9987899540182527, 0.8073219656944275, 0.980145275592804, 0.0038735182728944105, 0.4454969284352691, 0.2107754814425304, 1.449639176476225e-07, 1.8824450744981247e-07, 1717, 0
531, 0.0100, 4.179476502661231e-05, 751.2165265083313,1213, 0.9987869539042483, 0.8073218464851379, 0.9801445603370667, 0.0038736593208680776, 0.4454967752322039, 0.21076702725844162, 1.5319440821448538e-07, 1.84405713718063e-07, 1717, 0
532, 0.0100, 4.144291143949537e-05, 752.5688445568085,1219, 0.9987809536762396, 0.8073218464851379, 0.9801431894302368, 0.0038739071946177206, 0.445496644612232, 0.21075783891851035, 1.3063003767577186e-07, 1.781563232307997e-07, 1717, 0
533, 0.0100, 4.1416189156949095e-05, 753.9548406600952,1215, 0.9987849538282455, 0.8073213696479797, 0.9801424741744995, 0.0038739421098235895, 0.4454964913356665, 0.21075548262703955, 1.532698841177904e-07, 1.7549582936936416e-07, 1717, 0
534, 0.0100, 4.251737026984889e-05, 755.3230404853821,1221, 0.9987789536002368, 0.8073230385780334, 0.9801396727561951, 0.003874579766267723, 0.4454963540871101, 0.21074057018692746, 1.3724903175083014e-07, 1.7123441283948972e-07, 1717, 0
535, 0.0100, 3.917783622204894e-05, 756.6889815330505,1207, 0.998792954132257, 0.80732262134552, 0.9801403880119324, 0.0038744899324938, 0.4454961902600509, 0.21074182634129637, 1.6382820511307017e-07, 1.7047896943172078e-07, 1717, 0
536, 0.0100, 4.2516123423201825e-05, 758.0701177120209,1211, 0.9987889539802512, 0.8073239326477051, 0.9801375865936279, 0.0038752658317836213, 0.44549604255551795, 0.21072201781218838, 1.4770385808882125e-07, 1.6805170155972191e-07, 1717, 0
537, 0.0100, 4.154408083495098e-05, 759.4440517425537,1195, 0.9988049545882743, 0.8073239326477051, 0.9801379442214966, 0.0038754996731368116, 0.4454958602478277, 0.21071571492000998, 1.8230625492554609e-07, 1.6942550144761974e-07, 1717, 0
538, 0.0100, 4.216985519101153e-05, 760.8122689723969,1202, 0.9987979543222643, 0.8073235750198364, 0.9801385998725891, 0.003876209616322101, 0.4454956886292052, 0.2106992174329517, 1.7161782583929863e-07, 1.6964346768504023e-07, 1717, 0
539, 0.0100, 4.2410554940284896e-05, 762.1906359195709,1198, 0.99880195447427, 0.8073239326477051, 0.9801389575004578, 0.003876572889830307, 0.4454955380484459, 0.21069249957130173, 1.505855973804593e-07, 1.676338698155591e-07, 1717, 0
540, 0.0100, 4.668115174678231e-05, 763.5645489692688,1194, 0.9988059546262757, 0.8073233366012573, 0.9801393151283264, 0.0038768694192962065, 0.4454953947212119, 0.21068750071436154, 1.433231286984693e-07, 1.6502784241730428e-07, 1717, 0
541, 0.0100, 4.699064656020064e-05, 764.9281260967255,1198, 0.99880195447427, 0.8073241710662842, 0.9801382422447205, 0.003877216416139696, 0.44549527578295756, 0.21068177098402568, 1.1894300155912418e-07, 1.5971120593455916e-07, 1717, 0
542, 0.0100, 4.705104143606451e-05, 766.2175550460815,1198, 0.99880195447427, 0.8073239326477051, 0.9801382422447205, 0.0038773781512130064, 0.44549515843586174, 0.21067871431382687, 1.173405021481777e-07, 1.5486263490461186e-07, 1717, 0
543, 0.0100, 4.734589121015156e-05, 767.5415019989014,1199, 0.9988009544362686, 0.8073223233222961, 0.9801357984542847, 0.003877872612735472, 0.4454950428105071, 0.21067090487742865, 1.1563539625836228e-07, 1.5040457927322065e-07, 1717, 0
544, 0.0100, 4.745367693149376e-05, 768.9400441646576,1192, 0.9988079547022787, 0.8073223829269409, 0.9801355004310608, 0.0038781682682306343, 0.44549489990282976, 0.2106662471721705, 1.4290135924577285e-07, 1.496368609910431e-07, 1717, 0
545, 0.0100, 4.768516529679777e-05, 770.3231472969055,1189, 0.998810954816283, 0.8073239326477051, 0.9801355004310608, 0.0038787979422412384, 0.4454947461679932, 0.2106584580628564, 1.5373526029982543e-07, 1.5004173554796545e-07, 1717, 0
546, 0.0100, 4.775136853518493e-05, 771.6971302032471,1195, 0.9988049545882743, 0.8073247671127319, 0.980136513710022, 0.003879296428308743, 0.4454945647977172, 0.21065373644363916, 1.8137122204109346e-07, 1.5291416200197803e-07, 1717, 0
547, 0.0100, 4.7851236714187266e-05, 773.0744502544403,1191, 0.9988089547402801, 0.8073245882987976, 0.9801329970359802, 0.0038801341895376962, 0.4454943821426048, 0.21064531558153488, 1.826554265615954e-07, 1.5565611834320402e-07, 1717, 0
548, 0.0100, 4.7822411342349536e-05, 774.454466342926,1185, 0.9988149549682888, 0.8073256015777588, 0.9801316261291504, 0.003880974673758608, 0.44549418465504176, 0.21063631299130225, 1.974844837104861e-07, 1.594053430867376e-07, 1717, 0
549, 0.0100, 4.764155419523489e-05, 775.8287651538849,1192, 0.9988079547022787, 0.8073269724845886, 0.9801333546638489, 0.003881574617840494, 0.4454939687885294, 0.21062887732060392, 2.158696582599262e-07, 1.6431293277898421e-07, 1717, 0
550, 0.0100, 4.737358815065649e-05, 777.2103269100189,1205, 0.9987949542082599, 0.8073283433914185, 0.9801291823387146, 0.003882920240230998, 0.4454937746986954, 0.21061751099084297, 1.9409145979309983e-07, 1.6707259386176985e-07, 1717, 0
551, 0.0100, 4.198909752742782e-05, 778.6030161380768,1195, 0.9988049545882743, 0.8073278069496155, 0.9801298975944519, 0.0038831695848103366, 0.44549353538479713, 0.21061679737607317, 2.3931614523409195e-07, 1.7318564587717746e-07, 1717, 0
552, 0.0100, 4.312480373936283e-05, 779.9830751419067,1212, 0.9987879539422498, 0.8073281645774841, 0.9801176190376282, 0.0038845218189399707, 0.44549331941736153, 0.2106055221451477, 2.1596198845896808e-07, 1.7705102118356492e-07, 1717, 0
553, 0.0100, 4.166434236406022e-05, 781.3702421188354,1214, 0.9987859538662469, 0.8073286414146423, 0.9801123738288879, 0.003885337830643327, 0.44549302596648266, 0.21059918123162671, 2.934512599583883e-07, 1.8622680409643443e-07, 1717, 0
554, 0.0100, 4.16874611464225e-05, 782.7557003498077,1239, 0.9987609529162108, 0.8073288202285767, 0.9801064133644104, 0.0038869244867396277, 0.4454927602524768, 0.21058925926666677, 2.6571910582973146e-07, 1.9296575785745317e-07, 1717, 0
555, 0.0100, 4.1672384270497235e-05, 784.1322102546692,1244, 0.9987559527262035, 0.8073288202285767, 0.9801074862480164, 0.003888335170784978, 0.4454925387033498, 0.21058152988948234, 2.215474486089164e-07, 1.9564957093113383e-07, 1717, 0
556, 0.0100, 4.161304337779778e-05, 785.513313293457,1240, 0.9987599528782094, 0.807328999042511, 0.9801082015037537, 0.003888881120832302, 0.4454923301522315, 0.21057839182157698, 2.0854561016969697e-07, 1.9690244778102005e-07, 1717, 0
557, 0.0100, 4.158643938576785e-05, 786.8975524902344,1235, 0.9987649530682166, 0.8073291778564453, 0.9801102876663208, 0.003889119964406844, 0.445492150429534, 0.21057717762235284, 1.797261499070224e-07, 1.9511341516981854e-07, 1717, 0
558, 0.0100, 4.254263671054722e-05, 788.291303396225,1233, 0.9987669531442195, 0.8073287606239319, 0.9801120162010193, 0.0038895491736934897, 0.44549196190341667, 0.21057682286613533, 1.8852793987056415e-07, 1.944446461598608e-07, 1717, 0
559, 0.0100, 3.945522097756618e-05, 789.6846163272858,1229, 0.9987709532962252, 0.8073285222053528, 0.9801123738288879, 0.003889817703212212, 0.44549176371066723, 0.21057693065854907, 1.9819043151070304e-07, 1.9481601661721824e-07, 1717, 0
560, 0.0100, 3.903414995359941e-05, 791.0687754154205,1235, 0.9987649530682166, 0.8073300123214722, 0.9801148176193237, 0.003890272551090941, 0.4454916033465538, 0.2105770893152189, 1.6036266375918373e-07, 1.91061208042621e-07, 1717, 0
561, 0.0100, 3.927625093807592e-05, 792.450927734375,1236, 0.9987639530302151, 0.8073297739028931, 0.9801138043403625, 0.0038906263262513618, 0.4454914042792325, 0.2105756755315824, 1.9907041420852423e-07, 1.9184740955225686e-07, 1717, 0
562, 0.0100, 4.0420824344866764e-05, 793.8545837402344,1237, 0.9987629529922137, 0.8073300123214722, 0.9801144599914551, 0.0038913404254821695, 0.4454911634411304, 0.21057426539868843, 2.408414093157951e-07, 1.9626075332000192e-07, 1717, 0
563, 0.0100, 4.2304010565335485e-05, 795.2298047542572,1252, 0.998747952422192, 0.8073317408561707, 0.9801190495491028, 0.0038922220131024656, 0.445490886972001, 0.2105759201051573, 2.764570730673377e-07, 2.0310138543657934e-07, 1717, 0
564, 0.0100, 4.1464139666035086e-05, 796.6181168556213,1261, 0.998738952080179, 0.807331383228302, 0.9801207780838013, 0.0038930194352266734, 0.4454905821709535, 0.2105803761710085, 3.048097010349693e-07, 2.1151660924178914e-07, 1717, 0
565, 0.0100, 4.17521761925745e-05, 798.0253748893738,1274, 0.9987259515861603, 0.807330846786499, 0.9801274538040161, 0.003894297211086998, 0.4454902939107135, 0.21058353937179577, 2.882636955803264e-07, 2.1816698167620811e-07, 1717, 0
566, 0.0100, 4.1756915005350003e-05, 799.4232308864594,1269, 0.9987309517761674, 0.8073315620422363, 0.9801267385482788, 0.0038952552230979856, 0.4454900004966231, 0.21058773599163882, 2.934052419911737e-07, 2.2472785565471658e-07, 1717, 0
567, 0.0100, 4.2273174373812285e-05, 800.7940156459808,1283, 0.9987169512441473, 0.8073314428329468, 0.9801284670829773, 0.003896613921715252, 0.44548974257888885, 0.21059664702232078, 2.5791804902919324e-07, 2.2784494122384186e-07, 1717, 0
568, 0.0100, 4.2262373140250506e-05, 802.1824007034302,1260, 0.9987399521181805, 0.8073317408561707, 0.98012775182724, 0.003896970588678685, 0.4454894444960823, 0.21060337578425134, 2.980815622111166e-07, 2.3405017103136713e-07, 1717, 0
569, 0.0100, 4.349026993604437e-05, 803.5558798313141,1271, 0.9987289517001646, 0.8073309659957886, 0.9801270961761475, 0.003898057408672806, 0.44548914492934294, 0.21061396679786037, 2.9957488512089014e-07, 2.398990933734315e-07, 1717, 0
570, 0.0100, 4.22642112262917e-05, 804.950642824173,1265, 0.9987349519281733, 0.8073320388793945, 0.9801274538040161, 0.003898849888928439, 0.4454888621112439, 0.21062020747073787, 2.828184905712128e-07, 2.438801907455085e-07, 1717, 0
571, 0.0100, 4.189929535418596e-05, 806.3473217487335,1267, 0.9987329518521704, 0.8073330521583557, 0.9801249504089355, 0.003900144705863841, 0.4454886238773559, 0.21062976977695227, 2.3823709349723998e-07, 2.433099175865867e-07, 1717, 0
572, 0.0100, 4.086753295122297e-05, 807.7246840000153,1259, 0.998740952156182, 0.8073322176933289, 0.9801253080368042, 0.0038994050781015867, 0.44548843235480495, 0.21062593363578894, 1.915202884061884e-07, 2.3755561995524218e-07, 1717, 0
573, 0.0100, 4.8022275312992377e-05, 809.0904638767242,1263, 0.9987369520041761, 0.8073336482048035, 0.980124294757843, 0.0039012022475337963, 0.44548831548148116, 0.2106390009326457, 1.1686888484740976e-07, 2.212884099724056e-07, 1717, 0
574, 0.0100, 4.085374785132345e-05, 810.477068901062,1262, 0.9987379520421776, 0.8073344230651855, 0.9801260232925415, 0.0038996104878456328, 0.4454881194014822, 0.21062568182913782, 1.9607799273124726e-07, 2.1862795206370903e-07, 1717, 0
575, 0.0100, 4.27472189068163e-05, 811.8598167896271,1259, 0.998740952156182, 0.8073351383209229, 0.9801284670829773, 0.0039020180596637567, 0.4454879027983725, 0.21063734832834546, 2.1660174714943636e-07, 2.1842448154591172e-07, 1717, 0
576, 0.0100, 4.1368577075710745e-05, 813.2294359207153,1251, 0.9987489524601935, 0.8073355555534363, 0.9801253080368042, 0.003900548920340505, 0.445487626469888, 0.21063794140244332, 2.763349836176765e-07, 2.236221245017659e-07, 1717, 0
577, 0.0100, 4.24869619752933e-05, 814.6155667304993,1246, 0.9987539526502007, 0.8073352575302124, 0.9801253080368042, 0.003901991845474696, 0.4454873465175805, 0.21063156199592475, 2.7994887252802414e-07, 2.287026329618639e-07, 1717, 0
578, 0.0100, 4.1436003674130574e-05, 816.0061726570129,1239, 0.9987609529162108, 0.8073352575302124, 0.9801190495491028, 0.003901493748674687, 0.4454871072684658, 0.2106518360033175, 2.392508412496497e-07, 2.297361799748104e-07, 1717, 0
579, 0.0100, 4.1626146182377676e-05, 817.3658998012543,1250, 0.998749952498195, 0.807335615158081, 0.9801172614097595, 0.0039023686010677206, 0.4454869256606175, 0.21064195832135896, 1.8160541881417913e-07, 2.2439818307014568e-07, 1717, 0
580, 0.0100, 4.232599528487303e-05, 818.7505235671997,1242, 0.9987579528022065, 0.8073354363441467, 0.9801130890846252, 0.0039025945290270905, 0.44548670935045126, 0.21064913043736982, 2.1631254598641902e-07, 2.2357620155540464e-07, 1717, 0
581, 0.0100, 4.2286415269930566e-05, 820.1248805522919,1236, 0.9987639530302151, 0.8073364496231079, 0.9801085591316223, 0.0039030152557095817, 0.44548652565539204, 0.21065588800215876, 1.8369958548758447e-07, 2.1922689546286332e-07, 1717, 0
582, 0.0100, 4.223431220690073e-05, 821.4916934967041,1224, 0.9987759534862325, 0.8073360323905945, 0.9801085591316223, 0.0039032044632868156, 0.4454863610494131, 0.21066017617632832, 1.6459301199756027e-07, 2.130323654281577e-07, 1717, 0
583, 0.0100, 4.214564070517573e-05, 822.8679265975952,1224, 0.9987759534862325, 0.8073368072509766, 0.980107843875885, 0.0039035541502790683, 0.4454862234862286, 0.21066352315449743, 1.37567192415311e-07, 2.0391657029786823e-07, 1717, 0
584, 0.0100, 4.092945018470076e-05, 824.2427005767822,1212, 0.9987879539422498, 0.8073364496231079, 0.9801074862480164, 0.003903500477853303, 0.44548606067510116, 0.2106633482130021, 1.628125425590099e-07, 1.993774568643056e-07, 1717, 0
585, 0.0100, 4.2753323591952796e-05, 825.610194683075,1216, 0.998783953790244, 0.8073371648788452, 0.9801057577133179, 0.0039038105722783074, 0.44548593128708147, 0.21066676552326305, 1.293875578900483e-07, 1.9094034304443092e-07, 1717, 0
586, 0.0100, 4.04673914514863e-05, 826.9902036190033,1199, 0.9988009544362686, 0.8073366284370422, 0.980107843875885, 0.003903574783853825, 0.445485760333587, 0.21066470220889036, 1.7095241017228702e-07, 1.888406347016253e-07, 1717, 0
587, 0.0100, 4.0975148555266206e-05, 828.359626531601,1211, 0.9987889539802512, 0.8073374629020691, 0.9801095724105835, 0.003904031454209614, 0.44548569030301866, 0.21066789835012045, 7.00278764420581e-08, 1.710066510577536e-07, 1717, 0
588, 0.0100, 3.887357011474808e-05, 829.726678609848,1198, 0.99880195447427, 0.8073362112045288, 0.9801088571548462, 0.0039035175027625386, 0.4454855580250204, 0.21066395003098445, 1.322861523656016e-07, 1.6667218937568698e-07, 1717, 0
589, 0.0100, 4.0089228170926416e-05, 831.1154465675354,1203, 0.9987969542842629, 0.8073363304138184, 0.9801120162010193, 0.0039039802364424403, 0.4454854951175186, 0.21066810239458703, 6.290445925261068e-08, 1.511976250777701e-07, 1717, 0
590, 0.0100, 3.784928182957137e-05, 832.4993903636932,1187, 0.9988129548922859, 0.8073357939720154, 0.9801110029220581, 0.00390360658831872, 0.4454853339528647, 0.2106647598247192, 1.6115992279575053e-07, 1.5216549309765604e-07, 1717, 0
591, 0.0100, 4.150553748089726e-05, 833.8775722980499,1184, 0.9988159550062903, 0.8073343634605408, 0.9801099300384521, 0.0039038977770050605, 0.44548519475858367, 0.21066671549563096, 1.392028723401495e-07, 1.5081668116813586e-07, 1717, 0
592, 0.0100, 4.032117264268056e-05, 835.2518231868744,1185, 0.9988149549682888, 0.8073344230651855, 0.9801088571548462, 0.003903907623811014, 0.4454850590270673, 0.2106670956975567, 1.3572409435225197e-07, 1.4923480995749324e-07, 1717, 0
593, 0.0100, 4.023385200624403e-05, 836.6260132789612,1182, 0.9988179550822931, 0.8073349595069885, 0.9801082015037537, 0.0039038768730234215, 0.4454849699859912, 0.2106668439142796, 8.904736642501021e-08, 1.4172459713954037e-07, 1717, 0
594, 0.0100, 4.1225322566501774e-05, 838.0185031890869,1181, 0.9988189551202946, 0.8073352575302124, 0.9801082015037537, 0.003904037060762649, 0.4454848928779598, 0.21066732444337222, 7.710868454857689e-08, 1.3335553236497998e-07, 1717, 0
595, 0.0100, 4.1354983438886916e-05, 839.4063920974731,1174, 0.9988259553863047, 0.8073350191116333, 0.9801050424575806, 0.003904085483281636, 0.4454848023215362, 0.21066707779518498, 9.055180799633078e-08, 1.2829202089408302e-07, 1717, 0
596, 0.0100, 4.135136863565867e-05, 840.8018369674683,1170, 0.9988299555383104, 0.8073357939720154, 0.9801039695739746, 0.003904241687150702, 0.44548472016688273, 0.2106674347426138, 8.216025493279489e-08, 1.227003663763007e-07, 1717, 0
597, 0.0100, 4.056119401501239e-05, 842.1847670078278,1167, 0.9988329556523148, 0.8073354363441467, 0.9801046848297119, 0.0039042389938820244, 0.4454846255193847, 0.21066735913229964, 9.464473316178612e-08, 1.1955587400199774e-07, 1717, 0
598, 0.0100, 4.1047436680239e-05, 843.5355169773102,1167, 0.9988329556523148, 0.807334840297699, 0.980107843875885, 0.0039045344580292854, 0.445484544215604, 0.21066702892309783, 8.130559348007438e-08, 1.1503390669573563e-07, 1717, 0
599, 0.0100, 4.104090229454396e-05, 844.8217809200287,1160, 0.9988399559183249, 0.8073349595069885, 0.9801085591316223, 0.0039045148991131446, 0.44548441466627936, 0.21066527893261874, 1.2954175143686797e-07, 1.1640838357855292e-07, 1717, 0
600, 0.0100, 4.1892924944852777e-05, 846.1474668979645,1159, 0.9988409559563264, 0.8073342442512512, 0.980111300945282, 0.003904879198409869, 0.44548430800677463, 0.2106633996028989, 1.0666094674149917e-07, 1.1539483654044021e-07, 1717, 0
601, 0.0100, 4.117036577699088e-05, 847.51877617836,1155, 0.9988449561083321, 0.8073340654373169, 0.9801102876663208, 0.003904865674972526, 0.44548416884410824, 0.21066156179049092, 1.391603505207506e-07, 1.1757616484840713e-07, 1717, 0
602, 0.0100, 4.2615392901557085e-05, 848.8733930587769,1159, 0.9988409559563264, 0.8073340654373169, 0.9801092147827148, 0.0039051381893052276, 0.4454840775011815, 0.2106595324124707, 9.134872858140852e-08, 1.1464565813929667e-07, 1717, 0
603, 0.0100, 4.096108416076597e-05, 850.281182050705,1148, 0.9988519563743422, 0.8073340058326721, 0.9801092147827148, 0.00390491386905007, 0.4454840029601229, 0.2106589923540004, 7.454317274557809e-08, 1.0981524578795205e-07, 1717, 0
604, 0.0100, 4.140842039886226e-05, 851.6817381381989,1160, 0.9988399559183249, 0.807333767414093, 0.9801085591316223, 0.0039053373887508527, 0.44548390424057116, 0.21065611965644299, 9.871403622296882e-08, 1.0865113442009338e-07, 1717, 0
605, 0.0100, 4.116563685729226e-05, 853.158124923706,1155, 0.9988449561083321, 0.807333767414093, 0.9801092147827148, 0.0039053654331542495, 0.4454838049948559, 0.21065364838416992, 9.924778782144372e-08, 1.0767203521235068e-07, 1717, 0
606, 0.0100, 4.094712148815182e-05, 854.5382261276245,1155, 0.9988449561083321, 0.8073339462280273, 0.9801092147827148, 0.0039053323779926923, 0.4454837150130455, 0.2106526672266299, 8.998256040282371e-08, 1.0575683973643614e-07, 1717, 0
607, 0.0100, 4.185771798528395e-05, 855.926027059555,1152, 0.9988479562223365, 0.8073335289955139, 0.9801102876663208, 0.0039054279982782144, 0.44548363463037616, 0.21065086965819615, 8.03846428865107e-08, 1.0289515525697547e-07, 1717, 0
608, 0.0100, 4.242440544695806e-05, 857.2942502498627,1145, 0.9988549564883465, 0.8073335886001587, 0.9801144599914551, 0.0039055263310710997, 0.44548354155158043, 0.2106498834211113, 9.307529347246657e-08, 1.018682570593148e-07, 1717, 0
609, 0.0100, 4.2424690766407865e-05, 858.6755683422089,1147, 0.9988529564123436, 0.8073331713676453, 0.9801151752471924, 0.0039057378675540944, 0.4454834657100068, 0.21064797887467457, 7.583399608268593e-08, 9.890571393365407e-08, 1717, 0
610, 0.0100, 4.242369154274967e-05, 860.0598983764648,1146, 0.9988539564503451, 0.8073330521583557, 0.980115532875061, 0.0039058226031097585, 0.44548338124885417, 0.21064624962959733, 8.447697824598421e-08, 9.73583222099168e-08, 1717, 0
611, 0.0100, 4.242174099543945e-05, 861.430668592453,1145, 0.9988549564883465, 0.8073330521583557, 0.9801158905029297, 0.0039059779564767465, 0.4454832850587789, 0.21064383355309557, 9.61871818860871e-08, 9.724056935190438e-08, 1717, 0
612, 0.0100, 4.28691231382741e-05, 862.8082187175751,1146, 0.9988539564503451, 0.8073327541351318, 0.9801183342933655, 0.0039062435752069127, 0.4454831845593143, 0.21064074774098282, 1.0049461507399826e-07, 9.75611751386778e-08, 1717, 0
613, 0.0100, 4.206805594057528e-05, 864.1907997131348,1151, 0.9988489562603379, 0.8073319792747498, 0.9801151752471924, 0.003906531223473636, 0.44548306576320046, 0.21063754733185572, 1.1879608136089459e-07, 9.950147805029611e-08, 1717, 0
614, 0.0100, 4.459525376658842e-05, 865.5661120414734,1148, 0.9988519563743422, 0.8073315620422363, 0.9801144599914551, 0.003906935978558423, 0.44548294495990837, 0.2106343982834851, 1.2080428957172984e-07, 1.014506454404604e-07, 1717, 0
615, 0.0100, 4.452883905348501e-05, 866.9553079605103,1143, 0.9988569565643495, 0.8073312044143677, 0.9801138043403625, 0.003906898856590473, 0.4454827705028581, 0.2106350617466844, 1.7444855188175623e-07, 1.0710162737175549e-07, 1717, 0
616, 0.0100, 4.459380421569137e-05, 868.3396649360657,1149, 0.9988509563363408, 0.8073298335075378, 0.9801110029220581, 0.003907342971219095, 0.44548263803280896, 0.21063190848692617, 1.324788089229756e-07, 1.0940347186489416e-07, 1717, 0
617, 0.0100, 4.450023010778215e-05, 869.7081339359283,1149, 0.9988509563363408, 0.8073292374610901, 0.9801102876663208, 0.003907499597155279, 0.4454825103690949, 0.21063083611775912, 1.2766572426992084e-07, 1.1110546600213591e-07, 1717, 0
618, 0.0100, 4.446636742482473e-05, 871.0970592498779,1148, 0.9988519563743422, 0.8073296546936035, 0.9801095724105835, 0.003907750021514137, 0.4454823881168299, 0.21062890628418451, 1.2225411943900255e-07, 1.1217297363727412e-07, 1717, 0
619, 0.0100, 4.435390033000599e-05, 872.4771642684937,1152, 0.9988479562223365, 0.8073296546936035, 0.9801138043403625, 0.003908043311733541, 0.4454822772216167, 0.21062753478577667, 1.1089277857090352e-07, 1.1204429186777434e-07, 1717, 0
620, 0.0100, 4.423887739641034e-05, 873.847971200943,1156, 0.9988439560703307, 0.8073301911354065, 0.9801169037818909, 0.0039082122329463995, 0.44548216859483497, 0.21062767824383477, 1.0862104216080581e-07, 1.1169716723896309e-07, 1717, 0
621, 0.0100, 4.2774753197448605e-05, 875.2332644462585,1160, 0.9988399559183249, 0.8073312044143677, 0.980116605758667, 0.0039085481489263395, 0.4454820627708637, 0.21062725725101156, 1.0583154208543277e-07, 1.110962642777542e-07, 1717, 0
622, 0.0100, 4.2796909585181956e-05, 876.6202652454376,1156, 0.9988439560703307, 0.8073317408561707, 0.9801158905029297, 0.003908896845592754, 0.44548195800626356, 0.2106267327674282, 1.0476168604833802e-07, 1.1044594055330019e-07, 1717, 0
623, 0.0100, 4.27910955715716e-05, 878.0031163692474,1157, 0.9988429560323292, 0.8073307275772095, 0.9801151752471924, 0.003909280428092046, 0.44548185665097517, 0.2106262494526002, 1.0135966460600443e-07, 1.0950181020190697e-07, 1717, 0
624, 0.0100, 4.2742533886013806e-05, 879.3934674263,1157, 0.9988429560323292, 0.8073305487632751, 0.9801141023635864, 0.003909454714190343, 0.44548175800058143, 0.21062592519736095, 9.864058209130278e-08, 1.0836392610168682e-07, 1717, 0
625, 0.0100, 4.2675106379519736e-05, 880.7755172252655,1155, 0.9988449561083321, 0.8073304295539856, 0.9801134467124939, 0.00390980889747451, 0.4454816800323036, 0.21062558127495518, 7.797341911031097e-08, 1.0485542771875821e-07, 1717, 0
626, 0.0100, 4.298654347009071e-05, 882.1549212932587,1157, 0.9988429560323292, 0.8073312044143677, 0.9801110029220581, 0.003909960642377942, 0.4454815981719841, 0.2106253604145155, 8.185564626117525e-08, 1.0229082673628034e-07, 1717, 0
627, 0.0100, 4.138655519723562e-05, 883.544483423233,1160, 0.9988399559183249, 0.807331383228302, 0.9801102876663208, 0.00391025253299517, 0.4454815083042615, 0.21062507710979916, 8.986466276672544e-08, 1.0097454728435625e-07, 1717, 0
628, 0.0100, 4.1386869880203256e-05, 884.9260005950928,1158, 0.9988419559943278, 0.8073320388793945, 0.9801085591316223, 0.003910488326468594, 0.4454813935012513, 0.2106248746657673, 1.1480677930553185e-07, 1.0227923630944178e-07, 1717, 0
629, 0.0100, 4.136531337430439e-05, 886.3181688785553,1158, 0.9988419559943278, 0.8073323369026184, 0.9801082015037537, 0.003910835914620902, 0.44548126402996374, 0.21062489119104105, 1.294755865854924e-07, 1.0471948980897572e-07, 1717, 0
630, 0.0100, 4.131793040865547e-05, 887.7204477787018,1159, 0.9988409559563264, 0.8073336482048035, 0.980106770992279, 0.00391107950312588, 0.44548109891018434, 0.210625241577718, 1.6511966055565708e-07, 1.095985086624568e-07, 1717, 0
631, 0.0100, 4.171137992605125e-05, 889.1265923976898,1167, 0.9988329556523148, 0.8073333501815796, 0.9801060557365417, 0.003911757802702834, 0.4454809842442346, 0.21062559644984935, 1.1466559490802553e-07, 1.1009497394607164e-07, 1717, 0
632, 0.0100, 4.1271934007769345e-05, 890.5164332389832,1162, 0.998837955842322, 0.8073342442512512, 0.9801060557365417, 0.003911572893923144, 0.44548082039987147, 0.2106241762814836, 1.6384890538789776e-07, 1.1456055215200242e-07, 1717, 0
633, 0.0100, 4.372312903336918e-05, 891.9187624454498,1177, 0.9988229552723004, 0.8073352575302124, 0.9801050424575806, 0.003912301554876666, 0.4454806938307377, 0.21062405806751464, 1.265644108960906e-07, 1.1570782991878606e-07, 1717, 0
634, 0.0100, 4.3684900517428764e-05, 893.3068735599518,1175, 0.9988249553483033, 0.8073351383209229, 0.9801043272018433, 0.0039128154737756785, 0.44548057793560913, 0.2106229033763537, 1.1589913079257386e-07, 1.1572694578846959e-07, 1717, 0
635, 0.0100, 4.18721538966457e-05, 894.7044894695282,1173, 0.9988269554243061, 0.8073352575302124, 0.9801032543182373, 0.003912958622325212, 0.44548046653450046, 0.21062201525455979, 1.1140044414714723e-07, 1.1528683980687594e-07, 1717, 0
636, 0.0100, 4.183215593348453e-05, 896.1045634746552,1178, 0.998821955234299, 0.8073354363441467, 0.9801039695739746, 0.003913284092139019, 0.445480371071273, 0.21062068112257376, 9.546006413119201e-08, 1.1313160105506813e-07, 1717, 0
637, 0.0100, 4.178830955924715e-05, 897.5056586265564,1182, 0.9988179550822931, 0.8073349595069885, 0.9801085591316223, 0.00391361401771472, 0.44548027233087645, 0.21061880706991198, 9.874372863816205e-08, 1.1160316016058548e-07, 1717, 0
638, 0.0100, 4.2479559395987266e-05, 898.9388744831085,1184, 0.9988159550062903, 0.8073352575302124, 0.9801060557365417, 0.003914159540861041, 0.4454802109647846, 0.21061622051896922, 6.136888447416666e-08, 1.0512443289238743e-07, 1717, 0
639, 0.0100, 3.759523925643773e-05, 900.3149156570435,1164, 0.9988359557663191, 0.8073346018791199, 0.980103611946106, 0.003913420149164317, 0.4454801931304195, 0.21061739651418865, 1.7827203380171852e-08, 8.803221335561068e-08, 1717, 0
640, 0.0100, 3.741507668001276e-05, 903.0976645946503,1162, 0.998837955842322, 0.8073347806930542, 0.9801085591316223, 0.00391365530376377, 0.4454801050718673, 0.21061598418737812, 8.805944418099898e-08, 8.80349360591782e-08, 1717, 0
641, 0.0100, 4.151665994538952e-05, 904.4893786907196,1162, 0.998837955842322, 0.807334840297699, 0.9801060557365417, 0.0039141383288678186, 0.4454800834541982, 0.21061272837329717, 2.1620884860240608e-08, 7.650272312873965e-08, 1717, 0
642, 0.0100, 3.9220616903019696e-05, 907.2758588790894,1158, 0.9988419559943278, 0.8073357343673706, 0.9801074862480164, 0.003913856025931657, 0.4454800190427421, 0.21061355951923716, 6.440867272861084e-08, 7.519754110594672e-08, 1717, 0
643, 0.0100, 3.980275993547121e-05, 908.6992828845978,1150, 0.9988499562983394, 0.807335615158081, 0.980106770992279, 0.003913720193485857, 0.44547997495360175, 0.21061302174207835, 4.409469173127789e-08, 7.12888989078288e-08, 1717, 0
644, 0.0100, 3.712005962987151e-05, 910.1318018436432,1150, 0.9988499562983394, 0.807335376739502, 0.9801071286201477, 0.003913615665602556, 0.44547993375648004, 0.2106133206383444, 4.119156771231758e-08, 6.74839582854471e-08, 1717, 0
645, 0.0100, 3.818766336895216e-05, 912.9064598083496,1149, 0.9988509563363408, 0.8073354363441467, 0.9801071286201477, 0.003913644365432399, 0.44547992038319206, 0.21061299637971206, 1.337256644307061e-08, 5.739868857550796e-08, 1717, 0
646, 0.0100, 4.021266103168051e-05, 915.6678485870361,1149, 0.9988509563363408, 0.8073354363441467, 0.9801071286201477, 0.003913654616057291, 0.44547990928700976, 0.21061274543302366, 1.1100886376791408e-08, 4.87020832432659e-08, 1717, 0
647, 0.0100, 4.095960076716513e-05, 917.0631802082062,1149, 0.9988509563363408, 0.8073354363441467, 0.9801071286201477, 0.003913621349602835, 0.4454798923253597, 0.21061190903970592, 1.6954896542298314e-08, 4.3825037784932395e-08, 1717, 0
648, 0.0100, 3.711196269434039e-05, 918.4557242393494,1147, 0.9988529564123436, 0.8073354363441467, 0.9801074862480164, 0.00391344370685174, 0.445479874057228, 0.21061277314241472, 1.827250067920616e-08, 4.015409738597807e-08, 1717, 0
649, 0.0100, 4.079281077218652e-05, 921.2540791034698,1151, 0.9988489562603379, 0.8073351383209229, 0.980106770992279, 0.003913689517632439, 0.4454798495457936, 0.21061035522583327, 2.4513389762503834e-08, 3.8220575159236724e-08, 1717, 0
650, 0.0100, 3.8312423944155214e-05, 923.8791131973267,1148, 0.9988519563743422, 0.8073354363441467, 0.9801064133644104, 0.003913553021645637, 0.4454798140552557, 0.21061117278081473, 3.549047916662218e-08, 3.7938371305111526e-08, 1717, 0
651, 0.0100, 3.808292942518222e-05, 925.1975510120392,1148, 0.9988519563743422, 0.8073354363441467, 0.9801060557365417, 0.003913535844438261, 0.44547977557112917, 0.2106107821421701, 3.8482128428274365e-08, 3.799239946174906e-08, 1717, 0
652, 0.0100, 3.8846488620555245e-05, 927.9770948886871,1147, 0.9988529564123436, 0.8073354363441467, 0.9801060557365417, 0.003913532872180329, 0.4454797693165608, 0.21061066400999043, 6.253126683120058e-09, 3.172026254846912e-08, 1717, 0
653, 0.0100, 3.930292883918756e-05, 929.3688418865204,1146, 0.9988539564503451, 0.8073352575302124, 0.9801054000854492, 0.003913549134367898, 0.4454797554822691, 0.21060989653082168, 1.3829207445859026e-08, 2.9193275455481463e-08, 1717, 0
654, 0.0100, 3.925057058965378e-05, 930.7614638805389,1146, 0.9988539564503451, 0.8073354363441467, 0.9801054000854492, 0.003913493305446246, 0.4454797248351341, 0.21060983683544868, 3.065614528896532e-08, 2.9336364779616687e-08, 1717, 0
655, 0.0100, 4.080519086742539e-05, 932.1604697704315,1140, 0.9988599566783538, 0.8073352575302124, 0.9801054000854492, 0.003913487878901785, 0.4454797022994265, 0.21060858947030472, 2.2527097409685837e-08, 2.8571707218646264e-08, 1717, 0
656, 0.0100, 3.975112829300251e-05, 934.9730226993561,1140, 0.9988599566783538, 0.8073352575302124, 0.9801054000854492, 0.003913468171591593, 0.4454796856875448, 0.2106087130313507, 1.661361792582028e-08, 2.7063813616631264e-08, 1717, 0
657, 0.0100, 3.9612735163491836e-05, 936.3627707958221,1140, 0.9988599566783538, 0.8073352575302124, 0.9801054000854492, 0.003913449826247836, 0.4454796499097269, 0.21060860148254634, 3.5779078311204415e-08, 2.782998737827204e-08, 1717, 0
658, 0.0100, 4.080442595256251e-05, 939.1353185176849,1139, 0.9988609567163552, 0.8073352575302124, 0.9801057577133179, 0.003913448713548652, 0.4454796416604286, 0.21060833115031383, 8.244343541186083e-09, 2.464207735104426e-08, 1717, 0
659, 0.0100, 4.128595197961789e-05, 940.5249063968658,1140, 0.9988599566783538, 0.8073352575302124, 0.9801054000854492, 0.003913454159837571, 0.44547961942905945, 0.2106076115745849, 2.2238022423515247e-08, 2.4390415638536656e-08, 1717, 0
660, 0.0100, 3.989187999597466e-05, 941.9095575809479,1140, 0.9988599566783538, 0.8073352575302124, 0.9801054000854492, 0.0039134467096119665, 0.44547958289310796, 0.21060681764825526, 3.654026686783496e-08, 2.53965341398319e-08, 1717, 0
661, 0.0100, 4.016248072911169e-05, 943.2811346054077,1138, 0.9988619567543566, 0.8073350191116333, 0.9801054000854492, 0.003913467001658685, 0.445479529886354, 0.21060485322882155, 5.3006965650137516e-08, 2.733570642902581e-08, 1717, 0
662, 0.0100, 4.1635859515548514e-05, 944.6717627048492,1138, 0.9988619567543566, 0.8073347806930542, 0.9801054000854492, 0.003913489385997605, 0.4454794698208304, 0.21060316272104207, 6.005436031797373e-08, 2.957411287366847e-08, 1717, 0
663, 0.0100, 4.162235248481931e-05, 946.0514478683472,1135, 0.998864956868361, 0.8073346614837646, 0.9801043272018433, 0.003913523741270973, 0.4454794043008776, 0.2106015401356808, 6.552819092897622e-08, 3.202309998252095e-08, 1717, 0
664, 0.0100, 4.17186097640408e-05, 947.455904006958,1133, 0.9988669569443639, 0.8073344230651855, 0.980106770992279, 0.003913558353450178, 0.44547933407266616, 0.2106000344464191, 7.022752629426421e-08, 3.463919345556018e-08, 1717, 0
665, 0.0100, 4.1280514882396726e-05, 948.8560528755188,1132, 0.9988679569823653, 0.8073340654373169, 0.9801057577133179, 0.003913581472577305, 0.4454792419105621, 0.21059864450596227, 9.21629586536632e-08, 3.820028780761301e-08, 1717, 0
666, 0.0100, 4.169371979626627e-05, 950.245255947113,1131, 0.9988689570203668, 0.8073339462280273, 0.9801046848297119, 0.003913673235243986, 0.4454791515094731, 0.21059562751721617, 9.039888354545056e-08, 4.1636697779251204e-08, 1717, 0
667, 0.0100, 4.169504071015624e-05, 951.6353681087494,1125, 0.9988749572483754, 0.8073344230651855, 0.9801050424575806, 0.003913791028062886, 0.4454790602774924, 0.2105920344930796, 9.123270655608806e-08, 4.5034330036837043e-08, 1717, 0
668, 0.0100, 4.094963359430274e-05, 953.0347521305084,1124, 0.9988759572863769, 0.8073346018791199, 0.9801025986671448, 0.003913820991709804, 0.4454789716888788, 0.2105904603545439, 8.858943301159883e-08, 4.81867380106131e-08, 1717, 0
669, 0.0100, 4.09310113906894e-05, 954.4214150905609,1124, 0.9988759572863769, 0.8073359727859497, 0.9801039695739746, 0.003913947509222339, 0.4454789044726784, 0.21058814984847277, 6.72126572731635e-08, 4.981726509375036e-08, 1717, 0
670, 0.0100, 4.087593675158976e-05, 955.81689620018,1121, 0.9988789574003812, 0.8073359727859497, 0.9801039695739746, 0.0039138897758004545, 0.4454788295145619, 0.2105892856006013, 7.496242415694354e-08, 5.189508835532278e-08, 1717, 0
671, 0.0100, 4.087221584114761e-05, 957.2382612228394,1118, 0.9988819575143856, 0.8073352575302124, 0.9801039695739746, 0.003913990130231931, 0.44547876762417515, 0.21058853794208907, 6.18898425286396e-08, 5.2817223556049274e-08, 1717, 0
672, 0.0100, 4.162465672519664e-05, 958.6463892459869,1120, 0.9988799574383826, 0.8073360323905945, 0.9801043272018433, 0.003914061261388579, 0.44547870612035584, 0.21058837388260038, 6.149770337415816e-08, 5.362704920707135e-08, 1717, 0
673, 0.0100, 4.170012940714488e-05, 960.0537664890289,1117, 0.998882957552387, 0.8073358535766602, 0.9801039695739746, 0.003914054810796799, 0.44547865080012705, 0.21058852510919598, 5.532255586970791e-08, 5.379423481647356e-08, 1717, 0
674, 0.0100, 4.179885339015629e-05, 961.4472687244415,1118, 0.9988819575143856, 0.8073360323905945, 0.9801015257835388, 0.003914090054611246, 0.4454786156322351, 0.21058876593855969, 3.51691147870703e-08, 5.155589192906514e-08, 1717, 0
675, 0.0100, 4.1589303713549676e-05, 962.8498878479004,1113, 0.9988869577043927, 0.8073359727859497, 0.9801015257835388, 0.0039140252020019705, 0.4454785730013612, 0.21058905422609792, 4.2632048613544526e-08, 5.05852725674666e-08, 1717, 0
676, 0.0100, 4.169553295720811e-05, 964.2584390640259,1117, 0.998882957552387, 0.807336151599884, 0.9801008105278015, 0.003914080809633889, 0.44547853142554644, 0.21058936014465607, 4.157907185220466e-08, 4.960313940457533e-08, 1717, 0
677, 0.0100, 4.081494137331298e-05, 965.6480190753937,1114, 0.9988859576663913, 0.8073362112045288, 0.9801008105278015, 0.003914031049971548, 0.44547848481023944, 0.21058979876813083, 4.661155106333581e-08, 4.9295537134139785e-08, 1717, 0
678, 0.0100, 4.101075883806037e-05, 967.047728061676,1120, 0.9988799574383826, 0.8073368072509766, 0.9800997972488403, 0.0039140466142894795, 0.44547844995694363, 0.21059057439996728, 3.485520616575144e-08, 4.761607662547525e-08, 1717, 0
679, 0.0100, 4.082277778483619e-05, 968.460113286972,1119, 0.9988809574763841, 0.8073365688323975, 0.980099081993103, 0.003914018172948404, 0.44547841454238796, 0.21059111219484108, 3.54197960406033e-08, 4.6227760349679154e-08, 1717, 0
680, 0.0100, 4.175282293659825e-05, 969.8474633693695,1117, 0.998882957552387, 0.8073368072509766, 0.9800987243652344, 0.003914043423438979, 0.44547838773207676, 0.2105918893016912, 2.6810985986891467e-08, 4.3776783279818435e-08, 1717, 0
681, 0.0100, 4.092511209616909e-05, 971.2297291755676,1116, 0.9988839575903884, 0.8073369860649109, 0.980099081993103, 0.003914030631239207, 0.44547836128615215, 0.21059210697922204, 2.644034075016677e-08, 4.162422558356191e-08, 1717, 0
682, 0.0100, 4.165592097990422e-05, 972.626610994339,1117, 0.998882957552387, 0.8073368072509766, 0.9800987243652344, 0.003914055810488822, 0.4454783390664438, 0.21059302321363763, 2.2217755912823378e-08, 3.909143102820902e-08, 1717, 0
683, 0.0100, 3.9984277439598404e-05, 974.0085258483887,1113, 0.9988869577043927, 0.8073371648788452, 0.980099081993103, 0.003914029668412561, 0.4454783143750285, 0.21059275384342047, 2.4697743794543925e-08, 3.733697596757155e-08, 1717, 0
684, 0.0100, 4.1671855428657686e-05, 975.402676820755,1115, 0.9988849576283899, 0.8073374629020691, 0.9800977110862732, 0.003914098390956913, 0.4454783056767393, 0.21059407949723255, 8.692282782440941e-09, 3.2272945968267456e-08, 1717, 0
685, 0.0100, 3.857900229683018e-05, 976.8122518062592,1112, 0.9988879577423943, 0.8073371648788452, 0.980099081993103, 0.003914003562599404, 0.4454782644670053, 0.21059292824812156, 4.120937241447464e-08, 3.307153476324101e-08, 1717, 0
686, 0.0100, 3.857798064298506e-05, 979.5815448760986,1112, 0.9988879577423943, 0.8073373436927795, 0.9800987243652344, 0.003914002789566582, 0.4454782525187517, 0.21059313313446779, 1.195002519160937e-08, 2.987072729324596e-08, 1717, 0
687, 0.0100, 4.1721761520502455e-05, 980.9593689441681,1113, 0.9988869577043927, 0.8073379993438721, 0.9800969958305359, 0.0039140494263657025, 0.4454782340663987, 0.21059428030452576, 1.8450515892887154e-08, 2.8465713150247038e-08, 1717, 0
688, 0.0100, 3.786272238129969e-05, 982.3436868190765,1111, 0.9988889577803957, 0.8073374629020691, 0.9800980091094971, 0.00391398866024102, 0.4454781979370077, 0.21059368368441314, 3.613233989785414e-08, 2.9152746116024914e-08, 1717, 0
689, 0.0100, 4.6433458163706146e-05, 983.6011838912964,1113, 0.9988869577043927, 0.8073374032974243, 0.9800959229469299, 0.003914100964310232, 0.44547819587016135, 0.21059605698541917, 2.052255421158833e-09, 2.235808817566263e-08, 1717, 0
690, 0.0100, 3.905677526703031e-05, 985.0009000301361,1112, 0.9988879577423943, 0.8073376417160034, 0.9800962805747986, 0.003914015113738601, 0.4454781460418319, 0.2105954376719836, 4.9841196780864294e-08, 2.422423351548192e-08, 1717, 0
691, 0.0100, 4.5976742701274696e-05, 987.6571080684662,1110, 0.9988899578183971, 0.8073374032974243, 0.9800966382026672, 0.003914022221244971, 0.445478127056752, 0.21059594737456902, 1.8979582794287353e-08, 2.3640339330202114e-08, 1717, 0
692, 0.0100, 4.642335713035304e-05, 989.0225012302399,1113, 0.9988869577043927, 0.8073374629020691, 0.9800949096679688, 0.003914082731339488, 0.4454781004671517, 0.21059777725811385, 2.659137932070621e-08, 2.3920068663147266e-08, 1717, 0
693, 0.0100, 4.641968422663366e-05, 990.2823343276978,1113, 0.9988869577043927, 0.8073374629020691, 0.9800938367843628, 0.003914086861396112, 0.4454780637875301, 0.210598575807541, 3.667836073750763e-08, 2.4964747136930735e-08, 1717, 0
694, 0.0100, 4.6653716483167055e-05, 991.6629633903503,1109, 0.9988909578563986, 0.8073374629020691, 0.9800945520401001, 0.0039141695723562625, 0.4454780325045879, 0.21060092470127878, 3.128289333131917e-08, 2.5534369918863218e-08, 1717, 0
695, 0.0100, 4.64005347724827e-05, 992.9637506008148,1109, 0.9988909578563986, 0.8073374629020691, 0.9800941944122314, 0.003914157799420706, 0.4454779899490313, 0.21060102487909085, 4.255649327378208e-08, 2.687257072715685e-08, 1717, 0
696, 0.0100, 4.6668991769705756e-05, 994.302084684372,1110, 0.9988899578183971, 0.8073383569717407, 0.9800934791564941, 0.003914307869384453, 0.4454779643310593, 0.21060403176174722, 2.5623623223225422e-08, 2.674498428903098e-08, 1717, 0
697, 0.0100, 4.6236469755290686e-05, 995.7058753967285,1107, 0.9988929579324014, 0.8073379397392273, 0.9800938367843628, 0.003914279377270106, 0.4454779101252987, 0.2106030386195902, 5.42084192534098e-08, 2.8702834490058643e-08, 1717, 0
698, 0.0100, 4.177935666370325e-05, 997.0012621879578,1106, 0.9988939579704029, 0.807337760925293, 0.9800945520401001, 0.003914392903524075, 0.4454778754960451, 0.21060416662062292, 3.462800607367811e-08, 2.9246577854999416e-08, 1717, 0
699, 0.0100, 4.159501856165234e-05, 998.3830714225769,1106, 0.9988939579704029, 0.8073378205299377, 0.9800941944122314, 0.003914335870199969, 0.4454778377232833, 0.21060249754096888, 3.776809237576728e-08, 3.000406211388926e-08, 1717, 0
700, 0.0100, 4.2444561516161885e-05, 999.7618405818939,1100, 0.9988999581984115, 0.8073381781578064, 0.9800952076911926, 0.003914474612852176, 0.44547781701084704, 0.21060364253563518, 2.0706651560065126e-08, 2.891166065661751e-08, 1717, 0
701, 0.0100, 4.243495844249497e-05, 1002.5907554626465,1100, 0.9988999581984115, 0.8073381781578064, 0.9800952076911926, 0.00391443273150521, 0.4454778011480652, 0.21060312239395465, 1.5872570646724427e-08, 2.7228922819132003e-08, 1717, 0
702, 0.0100, 4.241984465228843e-05, 1003.9910635948181,1100, 0.9988999581984115, 0.8073378205299377, 0.9800955653190613, 0.003914382039462881, 0.4454777836019306, 0.21060222553342278, 1.7545938091334534e-08, 2.6058239664855494e-08, 1717, 0
703, 0.0100, 4.242415869706075e-05, 1005.4950819015503,1099, 0.998900958236413, 0.807338535785675, 0.9800955653190613, 0.003914409401031906, 0.4454777649567791, 0.2106019870021044, 1.8639832566336167e-08, 2.5199664999610666e-08, 1717, 0
704, 0.0100, 4.00502662837355e-05, 1006.8960239887238,1097, 0.9989029583124158, 0.8073378205299377, 0.9800952076911926, 0.003914348404100089, 0.44547774531073603, 0.21060047810461807, 1.964179974223157e-08, 2.4579521188191585e-08, 1717, 0
705, 0.0100, 4.1672216200748795e-05, 1008.316232919693,1098, 0.9989019582744144, 0.8073382377624512, 0.9800949096679688, 0.0039144081305059475, 0.44547771776147516, 0.21060052974565552, 2.755752825933655e-08, 2.486223131855353e-08, 1717, 0
706, 0.0100, 3.997360863129451e-05, 1009.6307561397552,1098, 0.9989019582744144, 0.8073383569717407, 0.9800945520401001, 0.003914375231335775, 0.44547769116959485, 0.21059873178919455, 2.658855707826646e-08, 2.5029695688638446e-08, 1717, 0
707, 0.0100, 4.109639907243959e-05, 1010.9289059638977,1099, 0.998900958236413, 0.8073382377624512, 0.9800955653190613, 0.003914365576842883, 0.44547766344656103, 0.2105982366460836, 2.7721138939895695e-08, 2.5286639641283398e-08, 1717, 0
708, 0.0100, 4.168854267516034e-05, 1012.4061090946198,1098, 0.9989019582744144, 0.8073381781578064, 0.9800962805747986, 0.0039143706478303, 0.4454776403659828, 0.21059715794224682, 2.3088059020182072e-08, 2.5057673720893916e-08, 1717, 0
709, 0.0100, 4.167468881531788e-05, 1013.8223481178284,1099, 0.998900958236413, 0.8073384165763855, 0.9800969958305359, 0.003914369637008914, 0.44547761345750664, 0.21059650235211255, 2.690214329081897e-08, 2.5236281498131482e-08, 1717, 0
710, 0.0100, 4.2005636761198716e-05, 1015.2315092086792,1102, 0.9988979581224087, 0.8073380589485168, 0.9800973534584045, 0.003914418507430389, 0.44547758778114616, 0.21059522126677885, 2.567553980536985e-08, 2.5279867019983042e-08, 1717, 0
711, 0.0100, 4.2007157704504796e-05, 1016.6518383026123,1103, 0.9988969580844073, 0.8073380589485168, 0.9800997972488403, 0.0039144607340983245, 0.44547755536777794, 0.21059376763223467, 3.24230648440782e-08, 2.5916879713787757e-08, 1717, 0
712, 0.0100, 4.200747793622458e-05, 1018.0513362884521,1107, 0.9988929579324014, 0.8073383569717407, 0.9801011681556702, 0.00391453531058858, 0.4454775182996695, 0.21059151834391374, 3.7060754465301216e-08, 2.686060976401872e-08, 1717, 0
713, 0.0100, 4.200659404769448e-05, 1019.4658572673798,1108, 0.9988919578944, 0.8073381781578064, 0.9800987243652344, 0.003914623641485683, 0.4454774781153474, 0.21058857302111192, 4.018640598069112e-08, 2.7964830889535606e-08, 1717, 0
714, 0.0100, 4.1721492982097435e-05, 1020.8706123828888,1109, 0.9988909578563986, 0.8073379397392273, 0.9800987243652344, 0.003914729634479389, 0.4454774379929892, 0.2105850001129745, 4.0119847832809086e-08, 2.899258274798751e-08, 1717, 0
715, 0.0100, 4.1717032184069334e-05, 1022.2998514175415,1109, 0.9988909578563986, 0.8073379993438721, 0.980099081993103, 0.003914757195679404, 0.4454773979391668, 0.21058295965710255, 4.005787801464322e-08, 2.994518557317469e-08, 1717, 0
716, 0.0100, 4.171228422411658e-05, 1023.7046403884888,1109, 0.9988909578563986, 0.807338535785675, 0.9801018834114075, 0.003914860970206617, 0.44547736438289137, 0.2105790215348566, 3.354807681654748e-08, 3.028733566932671e-08, 1717, 0
717, 0.0100, 4.170217920489483e-05, 1025.1424725055695,1109, 0.9988909578563986, 0.8073376417160034, 0.9801029562950134, 0.00391492778954728, 0.44547732217654584, 0.2105756256014035, 4.220838267787741e-08, 3.1309406472925444e-08, 1717, 0
718, 0.0100, 4.220465870066126e-05, 1026.5504586696625,1113, 0.9988869577043927, 0.8073369860649109, 0.9801015257835388, 0.003915069757712932, 0.4454772718380785, 0.21056981622092102, 5.033537903154084e-08, 3.283179940709636e-08, 1717, 0
719, 0.0100, 4.314352002059103e-05, 1027.9430027008057,1115, 0.9988849576283899, 0.8073386549949646, 0.9801060557365417, 0.003915184539336081, 0.4454772211785451, 0.21056512867148494, 5.065777325397036e-08, 3.428702678409123e-08, 1717, 0
720, 0.0100, 4.314089171120562e-05, 1029.352074623108,1114, 0.9988859576663913, 0.8073385953903198, 0.980106770992279, 0.003915179797565447, 0.44547717028440864, 0.21056442023303837, 5.090113203154445e-08, 3.566888947719702e-08, 1717, 0
721, 0.0100, 4.313602647142611e-05, 1030.7495346069336,1111, 0.9988889577803957, 0.8073388338088989, 0.980107843875885, 0.003915174934053714, 0.44547713361991725, 0.21056396018071463, 3.6663044600260264e-08, 3.576707966572261e-08, 1717, 0
722, 0.0100, 4.128943267289176e-05, 1032.1913497447968,1109, 0.9988909578563986, 0.8073391914367676, 0.9801074862480164, 0.003915232002537642, 0.44547710559554965, 0.21056161570526635, 2.8021363562835688e-08, 3.490471210779228e-08, 1717, 0
723, 0.0100, 4.1286241792999066e-05, 1033.5978927612305,1109, 0.9988909578563986, 0.8073395490646362, 0.980107843875885, 0.003915235072398296, 0.44547707575327117, 0.21056069651744594, 2.985167185665105e-08, 3.436311457723221e-08, 1717, 0
724, 0.0100, 4.252388352493093e-05, 1034.9929327964783,1116, 0.9988839575903884, 0.8073402047157288, 0.9801074862480164, 0.0039152924216929565, 0.445477046270604, 0.21055825552815355, 2.9475787366450845e-08, 3.3839957556959765e-08, 1717, 0
725, 0.0100, 4.2522683317218384e-05, 1036.4119696617126,1118, 0.9988819575143856, 0.8073405623435974, 0.980107843875885, 0.003915323309738889, 0.44547702383487503, 0.21055656109842455, 2.2434312130226175e-08, 3.2477164457546485e-08, 1717, 0
726, 0.0100, 3.9426810406982276e-05, 1037.8446125984192,1119, 0.9988809574763841, 0.8073404431343079, 0.980107843875885, 0.0039153321212801045, 0.4454770073072016, 0.21055574177128622, 1.65309601563024e-08, 3.0356388477622075e-08, 1717, 0
727, 0.0100, 4.046820949129304e-05, 1039.2416377067566,1125, 0.9988749572483754, 0.8073408603668213, 0.980107843875885, 0.003915357519914977, 0.4454769942993499, 0.21055447273185085, 1.301043406343183e-08, 2.789036965391072e-08, 1717, 0
728, 0.0100, 4.046287401095881e-05, 1040.679349899292,1124, 0.9988759572863769, 0.8073412179946899, 0.980107843875885, 0.003915369541549995, 0.44547697998951563, 0.21055355265409, 1.4312439566843693e-08, 2.6090368308168436e-08, 1717, 0
729, 0.0100, 4.0328981739622774e-05, 1042.0808639526367,1122, 0.9988779573623797, 0.8073412179946899, 0.9801085591316223, 0.00391538515638325, 0.4454769647116021, 0.21055251469192549, 1.527753196173265e-08, 2.4730762629235397e-08, 1717, 0
730, 0.0100, 3.941875129407432e-05, 1043.4940841197968,1125, 0.9988749572483754, 0.8073413968086243, 0.9801088571548462, 0.003915386730309361, 0.44547694473317623, 0.21055183597817942, 1.9978389553809706e-08, 2.4208607314005184e-08, 1717, 0
731, 0.0100, 4.1755744546927186e-05, 1044.896879196167,1123, 0.9988769573243783, 0.8073408603668213, 0.9801085591316223, 0.003915421150192046, 0.4454769276187846, 0.2105501922346471, 1.7111815131531927e-08, 2.3383118642584323e-08, 1717, 0
732, 0.0100, 3.965004344125974e-05, 1046.3089032173157,1123, 0.9988769573243783, 0.8073407411575317, 0.9801085591316223, 0.003915416537785601, 0.44547690278322283, 0.21054980304613505, 2.4830912881412814e-08, 2.352401558807053e-08, 1717, 0
733, 0.0100, 4.10184105003527e-05, 1047.7085540294647,1125, 0.9988749572483754, 0.8073400259017944, 0.9801088571548462, 0.003915462550324124, 0.4454768856063556, 0.21054803681876955, 1.7179496214492218e-08, 2.2796142077954715e-08, 1717, 0
734, 0.0100, 4.101828529111277e-05, 1050.4843380451202,1125, 0.9988749572483754, 0.8073402643203735, 0.9801085591316223, 0.0039154512043806265, 0.4454768797849296, 0.21054822920238575, 5.819278781071802e-09, 1.9886673149576552e-08, 1717, 0
735, 0.0100, 3.9399786476359265e-05, 1051.8862340450287,1124, 0.9988759572863769, 0.8073407411575317, 0.9801085591316223, 0.003915422851858118, 0.445476869471548, 0.2105489348882644, 1.0312389497890706e-08, 1.8622665951919763e-08, 1717, 0
736, 0.0100, 4.101771928824358e-05, 1054.6966903209686,1124, 0.9988759572863769, 0.8073405623435974, 0.9801088571548462, 0.003915426037360918, 0.4454768652471465, 0.2105487287020372, 4.225563843274216e-09, 1.6055585016448802e-08, 1717, 0
737, 0.0100, 4.101761481712337e-05, 1057.484709262848,1124, 0.9988759572863769, 0.8073404431343079, 0.9801085591316223, 0.003915427088116028, 0.4454768623167273, 0.21054866618423543, 2.9324799810659385e-09, 1.3545250051028115e-08, 1717, 0
738, 0.0100, 3.939955886588743e-05, 1060.3109471797943,1124, 0.9988759572863769, 0.8073405623435974, 0.9801085591316223, 0.003915428885445574, 0.44547685940890347, 0.21054859497822487, 2.9085261976646848e-09, 1.1613834208165377e-08, 1717, 0
739, 0.0100, 3.963605626575292e-05, 1061.7125158309937,1125, 0.9988749572483754, 0.8073403835296631, 0.9801092147827148, 0.003915483784925414, 0.44547685740628995, 0.21054750111474674, 2.0066612260727368e-09, 9.743735039700106e-09, 1717, 0


==> data/lbfgs_outs/avazu-site.tr_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.018858566958062855, 6.2680511474609375,1272, 0.9987279516621632, 0.8018714189529419, 1.0, 9.63023806025481e-07, 0.5041415566341445, 0.22927246533824483, 0.5041415566247414, 0.5041415566247414, 999962, 0
1, 1.0000, 0.018758927215899866, 7.591710090637207,1270, 0.998729951738166, 0.8018714189529419, 1.0, 9.648975705523467e-07, 0.5039971488804701, 0.2293105973762762, 0.00014440774377877386, 0.22297506360107405, 999962, 0
2, 1.0000, 0.03282638619456845, 8.95282793045044,3939, 0.9960608503123118, 0.801238477230072, 0.9956111907958984, 3.849394305949963e-06, 0.47736705740833735, 0.18534864578263113, 0.026630091471738504, 0.1802884614893989, 999962, 0
3, 1.0000, 0.007523380382183423, 11.743638753890991,4152, 0.9958478422180043, 0.8000215888023376, 0.9861960411071777, 4.049984133764579e-06, 0.4733081900325789, 0.2205558258297646, 0.004058867372633446, 0.12337058538547042, 999962, 0
4, 1.0000, 0.006840825102122701, 13.115139722824097,4383, 0.9956168334396707, 0.7998243570327759, 0.9844483733177185, 4.369117799488211e-06, 0.47219809810182134, 0.22080762419082028, 0.001110091934277968, 0.07702405125820252, 999962, 0
5, 1.0000, 0.010137379299214664, 14.506444931030273,5452, 0.994547792816127, 0.8004409670829773, 0.9860627055168152, 5.911528534218354e-06, 0.4676945634213761, 0.22047241470320808, 0.004503534678740206, 0.05798545548717577, 999962, 0
6, 1.0000, 0.012079232311833582, 15.87529706954956,7081, 0.9929187309117746, 0.8025131225585938, 0.9912219643592834, 9.12877604006384e-06, 0.46224869333510027, 0.2294816342235731, 0.005445870086390803, 0.04577136807280416, 999962, 0
7, 1.0000, 0.008121677488882548, 17.255764961242676,7746, 0.9922537056408144, 0.8030053973197937, 0.9792044758796692, 1.0870060191880827e-05, 0.45875171603391157, 0.21892139540747277, 0.003496977303190707, 0.03539189243729564, 999962, 0
8, 1.0000, 0.003872237331182067, 18.6372389793396,8084, 0.9919156927963263, 0.8037005662918091, 0.9777346253395081, 1.1769875444197051e-05, 0.4572612127734054, 0.22407150578669013, 0.00149050325221739, 0.025783786693439174, 999962, 0
9, 1.0000, 0.006867411532884851, 20.012534379959106,8414, 0.9915856802558497, 0.8041295409202576, 0.9799206256866455, 1.2959071948713088e-05, 0.456155733757439, 0.21463228694394415, 0.001105479022770084, 0.01881772338651869, 999962, 0
10, 1.0000, 0.007031780497941581, 21.39941382408142,8984, 0.9910156585950266, 0.8041673898696899, 0.9765352606773376, 1.4876180211114885e-05, 0.4545639830805703, 0.2219614577426221, 0.0015917506784551283, 0.01469934139581706, 999962, 0
11, 1.0000, 0.0028781970147423843, 22.75739288330078,9126, 0.9908736531988216, 0.8044785857200623, 0.9790602922439575, 1.5361825147031243e-05, 0.4538188629441518, 0.2153752213736853, 0.0007451201395527463, 0.010909145122697313, 999962, 0
12, 1.0000, 0.0033674510783447127, 24.042479038238525,9473, 0.9905266400123205, 0.8046626448631287, 0.9787979125976562, 1.693213359939935e-05, 0.45271619038209426, 0.21763049926268432, 0.0011026725621640643, 0.008674736746110608, 999962, 0
13, 1.0000, 0.0034133029392008412, 25.445982217788696,9109, 0.9908906538448461, 0.8046598434448242, 0.9787726998329163, 1.6810163025627218e-05, 0.4527158252251197, 0.21773227879694423, 3.3934402718927004e-06, 0.0039581722944637115, 13343, 0
14, 1.0000, 0.004864037323007829, 26.845458030700684,9186, 0.9908136509187349, 0.8046920895576477, 0.9782167673110962, 1.6963399036090358e-05, 0.4522175351792093, 0.21270512806902783, 0.0004982900492995213, 0.0032173139837544072, 13343, 0
15, 1.0000, 0.006502912922162092, 28.259426832199097,9299, 0.9907006466245717, 0.8045232892036438, 0.9746980667114258, 1.7255348085294976e-05, 0.4518151471427809, 0.2216412879514517, 0.00040238803586167826, 0.002613416374535692, 13343, 0
16, 1.0000, 0.0028522045317130288, 29.664469718933105,9374, 0.9906256437744634, 0.8046183586120605, 0.9757529497146606, 1.743546283494859e-05, 0.45134139313144706, 0.22043262554522697, 0.0004737540089032599, 0.0022031447752716713, 13343, 0
17, 1.0000, 0.00271649028806945, 31.055898666381836,9606, 0.9903936349581284, 0.8046169281005859, 0.9768354296684265, 1.816312671708138e-05, 0.4506345145290367, 0.2228350399632378, 0.0007068786082749523, 0.0019664061196460907, 13343, 0
18, 1.0000, 0.0050143838409818075, 32.45706248283386,9974, 0.990025620973597, 0.8041286468505859, 0.9903154373168945, 1.969526475359967e-05, 0.4504760062217621, 0.21564308619382355, 0.0001585082981911401, 0.0015286606830471783, 13343, 0
19, 1.0000, 0.0014999348381659172, 33.867077589035034,9888, 0.9901116242417212, 0.8046367168426514, 0.9805196523666382, 1.935161882161061e-05, 0.4497665855017579, 0.22074184902459945, 0.0007094207228255378, 0.0014156972002987906, 13343, 0
20, 1.0000, 0.0027998892610013536, 35.27545428276062,10035, 0.9899646186555089, 0.8045915365219116, 0.9831367135047913, 1.9982620248655956e-05, 0.44955176207157305, 0.2166693546760812, 0.00021482342418011058, 0.0011724153594250743, 13343, 0
21, 1.0000, 0.0027036447325705635, 36.68175721168518,10357, 0.9896426064190439, 0.8046800494194031, 0.9817480444908142, 2.1740647749068266e-05, 0.4489516448880565, 0.22246577468393156, 0.0006001171961566021, 0.001096470512310917, 13343, 0
22, 1.0000, 0.002695214506882862, 38.083211183547974,10617, 0.9893825965386684, 0.8047761917114258, 0.9828641414642334, 2.362115895446768e-05, 0.44841158560944394, 0.21879477971490224, 0.0005400592694296824, 0.0010215071325069616, 13343, 0
23, 1.0000, 0.0037923627198566045, 39.47743630409241,10876, 0.9891235866962944, 0.8050107359886169, 0.9837948083877563, 2.5813684559580312e-05, 0.4477477302157479, 0.222756875862731, 0.0006638553917995282, 0.0009784184007622767, 13343, 0
24, 1.0000, 0.001980047911263841, 40.8701605796814,11120, 0.9888795774239421, 0.8051779270172119, 0.9863674640655518, 2.8584137916488362e-05, 0.447074434481286, 0.22081399338806032, 0.0006732957323761779, 0.000942524692376291, 13343, 0
25, 1.0000, 0.0013668122976413144, 42.30832552909851,11399, 0.9886005668215392, 0.8058381676673889, 0.9821164608001709, 3.297687723796815e-05, 0.4460237132733267, 0.2215761549189479, 0.0010507212102293662, 0.0009528229583662013, 13343, 0
26, 1.0000, 0.007010125387499453, 43.72067666053772,11642, 0.9883575575871884, 0.8059228658676147, 0.9757322669029236, 3.74461891453612e-05, 0.4455147917004236, 0.22930648689594743, 0.0005089215747005604, 0.0008949032347544317, 13343, 0
27, 1.0000, 0.0054528805611969815, 45.111703395843506,11677, 0.9883225562571377, 0.8063250780105591, 0.980545163154602, 3.831766889665468e-05, 0.44525040153770296, 0.2136828285912325, 0.00026439016654844494, 0.0007921784062982192, 13343, 0
28, 1.0000, 0.0052701679121588876, 46.490925312042236,11094, 0.9889055784119797, 0.8063234090805054, 0.9805000424385071, 3.8155495102732795e-05, 0.4452461877128277, 0.21387660612232262, 4.593225061133577e-06, 0.0004733174025311604, 12937, 0
29, 1.0000, 0.0017198470608221358, 47.92046046257019,11099, 0.9889005782219724, 0.8062463402748108, 0.9788052439689636, 3.817260878678398e-05, 0.4451382229339969, 0.22005411694596408, 0.00010796477724123177, 0.00040828688956062704, 12937, 0
30, 1.0000, 0.0013121545399392292, 49.320215463638306,11103, 0.9888965780699667, 0.8062459826469421, 0.9787835478782654, 3.8188675497100124e-05, 0.4450989493903351, 0.21998796482350869, 3.9273543325446525e-05, 0.00032305680952064285, 12937, 0
31, 1.0000, 0.0012382120352058424, 50.723201513290405,11116, 0.9888835775759479, 0.8062901496887207, 0.9785358309745789, 3.836347722064967e-05, 0.4449015271148935, 0.21981186422937524, 0.000197422277501913, 0.00030753222155104407, 12937, 0
32, 1.0000, 0.002498670919415047, 52.111294746398926,11156, 0.9888435760558901, 0.8063805103302002, 0.978985071182251, 3.87121299788327e-05, 0.44480492030798485, 0.2187560213481201, 9.66068072507098e-05, 0.00027390649835673487, 12937, 0
33, 1.0000, 0.0010123883898549748, 53.48352074623108,11163, 0.98883657578988, 0.806415319442749, 0.9798831939697266, 3.877776263210319e-05, 0.4446695926540741, 0.21776731117886244, 0.00013532764971152522, 0.000255258819394412, 12937, 0
34, 1.0000, 0.000816459955065589, 54.892735719680786,11200, 0.9887995743838266, 0.8064774870872498, 0.9800633788108826, 3.910823723538362e-05, 0.44455952333417903, 0.2169568406293906, 0.00011006932083146292, 0.00023466553458315176, 12937, 0
35, 1.0000, 0.008128886768110242, 56.2906289100647,11313, 0.9886865700896634, 0.8065311312675476, 0.9804241061210632, 4.0275888634412315e-05, 0.4444552387451927, 0.20740431194076986, 0.0001042845907952561, 0.00021638462167878218, 12937, 0
36, 1.0000, 0.0022326683580785123, 57.68123388290405,11334, 0.9886655692916331, 0.806423544883728, 0.9778364300727844, 4.0609515199196595e-05, 0.44428194894925765, 0.21713523599020867, 0.00017328979017267043, 0.00021163186093697974, 12937, 0
37, 1.0000, 0.0015510094645885119, 59.07784986495972,11339, 0.9886605691016258, 0.8064470291137695, 0.9781506061553955, 4.068438907416329e-05, 0.44424934094000046, 0.21591140742159157, 3.260801161725224e-05, 0.00017553162664921812, 12937, 0
38, 1.0000, 0.0014187864796176828, 60.469024658203125,11384, 0.9886155673915609, 0.8064654469490051, 0.978391706943512, 4.132906131142517e-05, 0.4441243781553954, 0.21573408803996155, 0.00012496278598322919, 0.00016966720657228136, 12937, 0
39, 1.0000, 0.0019901616042533035, 63.266902685165405,11496, 0.9885035631353991, 0.8065621852874756, 0.9801959991455078, 4.3083162817432084e-05, 0.4439504214303873, 0.21434668453970476, 0.00017395672734471512, 0.00017009135524670261, 12937, 0
40, 1.0000, 0.001702005081621401, 64.6541588306427,11512, 0.988487562527376, 0.8066138029098511, 0.9799500107765198, 4.33060785339255e-05, 0.4437987046569126, 0.21263149752935293, 0.00015171677473535539, 0.00016815793964805185, 12937, 0
41, 1.0000, 0.0028284902357400897, 66.02955675125122,11740, 0.9882595538630468, 0.8066161870956421, 0.9818750619888306, 4.761503363389877e-05, 0.44368022430971527, 0.21001160774318334, 0.00011848034919453854, 0.0001623716755656735, 12937, 0
42, 1.0000, 0.0022538206739902786, 68.75507187843323,11689, 0.9883105558011205, 0.8067188262939453, 0.9816917181015015, 4.6679744505243417e-05, 0.4434629431562048, 0.20828725358859213, 0.00021728114423702483, 0.00016717119580756182, 12937, 0
43, 1.0000, 0.0014377806495625006, 71.46727085113525,11705, 0.9882945551930974, 0.8067017197608948, 0.9808271527290344, 4.694806418007455e-05, 0.4434358013463964, 0.2115246347628632, 2.7141812905639995e-05, 0.0001393828015347624, 12937, 0
44, 1.0000, 0.0013555493899674322, 72.84183359146118,11727, 0.9882725543570656, 0.8067108988761902, 0.9807799458503723, 4.7344215036888414e-05, 0.4434089140133891, 0.21124114461745166, 2.68873356492616e-05, 0.0001182341809865318, 12937, 0
45, 1.0000, 0.0011231793073633734, 74.21092867851257,11846, 0.9881535498348937, 0.806804895401001, 0.9815755486488342, 5.052059734756922e-05, 0.4431823287945984, 0.2097164026473336, 0.00022658522004614934, 0.0001261804001663075, 12937, 0
46, 1.0000, 0.004298210266438992, 75.58703565597534,11921, 0.9880785469847855, 0.8070307374000549, 0.9808793067932129, 5.29394711721761e-05, 0.44291033363314325, 0.2055976446144304, 0.00027199515247594563, 0.00013625386385811031, 12937, 0
47, 1.0000, 0.0016461608713604498, 76.93918251991272,12017, 0.9879825433366468, 0.8069922924041748, 0.9805927872657776, 5.696160983807074e-05, 0.4426392426589314, 0.20811553049093012, 0.00027109097464483867, 0.00014595717532556022, 12937, 0
48, 1.0000, 0.0008510229538456492, 78.28827452659607,12048, 0.987951542158602, 0.8070001006126404, 0.9806207418441772, 5.825160884776599e-05, 0.4425429738421853, 0.20742751862030476, 9.626881961383171e-05, 0.0001400075544268643, 12937, 0
49, 1.0000, 0.0052855557530976215, 79.66311359405518,12114, 0.9878855396505067, 0.8070618510246277, 0.9793122410774231, 6.277569214849067e-05, 0.44233821403375256, 0.21220117976732583, 0.0002047598068189438, 0.000145432273646399, 12937, 0
50, 1.0000, 0.0028718526187446847, 81.0221335887909,12128, 0.9878715391184865, 0.8071128726005554, 0.9814251065254211, 6.322665361811831e-05, 0.442246505915784, 0.20481974885980764, 9.170812536701822e-05, 0.00013887865314252143, 12937, 0
51, 1.0000, 0.0015868288812202888, 82.3777916431427,12141, 0.9878585386244677, 0.8071136474609375, 0.9810808300971985, 6.382971125615341e-05, 0.44220658961373155, 0.20673837615800472, 3.991629877353464e-05, 0.00012259901272903265, 12937, 0
52, 1.0000, 0.0013593204956840648, 83.74255776405334,12152, 0.9878475382064519, 0.8071231245994568, 0.9816095232963562, 6.47413344857041e-05, 0.44213555769807067, 0.20639649183180356, 7.103191055618518e-05, 0.00011608700994578394, 12937, 0
53, 1.0000, 0.0025950149072898367, 85.12007069587708,12268, 0.9877315337982844, 0.8070553541183472, 0.9801753759384155, 7.363893044124227e-05, 0.4418799845800364, 0.20926157434121664, 0.00025557312194246506, 0.0001256194190219275, 12937, 0
54, 1.0000, 0.004123778074688251, 86.44044780731201,12217, 0.987782535736358, 0.8071909546852112, 0.9788853526115417, 7.004979881197638e-05, 0.4418104490686636, 0.20586186414385696, 6.953551235705513e-05, 0.00011840547063156877, 12937, 0
55, 1.0000, 0.0010062735243119075, 87.76522469520569,12290, 0.9877095329622526, 0.8071721792221069, 0.9787947535514832, 7.66294457779812e-05, 0.4416007379264018, 0.20839156236276832, 0.0002097111461628609, 0.00012537089981485964, 12937, 0
56, 1.0000, 0.0012926776537349545, 89.11065864562988,12288, 0.9877115330382554, 0.8072202205657959, 0.9783168435096741, 7.575787715165216e-05, 0.44151983518708127, 0.2083312774211299, 8.090273337851839e-05, 0.00011999782878987966, 12937, 0
57, 1.0000, 0.003507944695803596, 90.47749257087708,12297, 0.9877025326962424, 0.8072717785835266, 0.9797110557556152, 7.872978986741083e-05, 0.4414656481749183, 0.20483780623436956, 5.418701368720136e-05, 0.00011082699837413029, 12937, 0
58, 1.0000, 0.002430507513729045, 91.83499765396118,12300, 0.9876995325822381, 0.8072555065155029, 0.9784186482429504, 7.89531735729784e-05, 0.44140793082429103, 0.21063611860525822, 5.771735353760077e-05, 0.00010382732257137465, 12937, 0
59, 1.0000, 0.0010680374286729725, 93.19753670692444,12300, 0.9876995325822381, 0.8072662353515625, 0.9789661765098572, 7.883121846815899e-05, 0.441382165891708, 0.20887275749812834, 2.5764926126992105e-05, 9.031988574624736e-05, 12937, 0
60, 1.0000, 0.000511383527908982, 94.57294964790344,12301, 0.9876985325442367, 0.8072873950004578, 0.9795029163360596, 7.906348084643604e-05, 0.44134349240205395, 0.20797386640981547, 3.867349352781879e-05, 8.297483206887063e-05, 12937, 0
61, 1.0000, 0.0016898308650457742, 95.93617153167725,12315, 0.9876845320122165, 0.807289719581604, 0.9815524816513062, 8.074230392142411e-05, 0.44125598205292765, 0.20653669459578727, 8.751034717408013e-05, 8.341759883700864e-05, 12937, 0
62, 1.0000, 0.0018280508152625963, 97.30316662788391,12311, 0.9876885321642223, 0.8071840405464172, 0.9771923422813416, 8.026692222356331e-05, 0.4412421449436649, 0.21101395736596965, 1.3837107654346426e-05, 6.970058900357958e-05, 12937, 0
63, 1.0000, 0.0018838930016810756, 98.68429660797119,12253, 0.987746534368306, 0.8071858286857605, 0.9772112369537354, 8.015178729464599e-05, 0.4412546216703629, 0.21097922454998427, 1.0293172209574486e-06, 4.572647539555176e-05, 20581, 0
64, 1.0000, 0.0008837876560553363, 100.06260561943054,12253, 0.987746534368306, 0.8072789907455444, 0.9787457585334778, 8.017306879120379e-05, 0.44119551659461026, 0.2082082804419654, 5.910508172579654e-05, 4.691518537442089e-05, 20581, 0
65, 1.0000, 0.0009770671904746333, 101.44312882423401,12253, 0.987746534368306, 0.8072863817214966, 0.9792062044143677, 8.019629248817997e-05, 0.44118092880806115, 0.20888117676486126, 1.4587786547615167e-05, 4.17427477071072e-05, 20581, 0
66, 1.0000, 0.0003925991750826302, 102.81728386878967,12256, 0.9877435342543016, 0.8072875738143921, 0.9797250628471375, 8.022864571905326e-05, 0.4411617263072213, 0.2083010302250189, 1.920249092363102e-05, 3.862412790133647e-05, 20581, 0
67, 1.0000, 0.0007105318453750207, 104.18517684936523,12254, 0.9877455343303045, 0.8072803020477295, 0.980111300945282, 8.029786684181665e-05, 0.44114079616432916, 0.2081461136541236, 2.0930151129028296e-05, 3.632871649104499e-05, 20581, 0
68, 1.0000, 0.0006493906383368253, 105.57952094078064,12297, 0.9877025326962424, 0.8072125911712646, 0.9793940782546997, 8.061137512242304e-05, 0.44107381646790284, 0.20829184301909545, 6.69797006916939e-05, 3.862063135190467e-05, 20581, 0
69, 1.0000, 0.0003148462014066426, 106.96985387802124,12331, 0.9876685314041933, 0.8072190284729004, 0.9794504046440125, 8.091965683333433e-05, 0.44102214770345466, 0.20839562017202085, 5.166876230383588e-05, 3.976126912857845e-05, 20581, 0
70, 1.0000, 0.002367965222418141, 108.35396981239319,12399, 0.9876005288200952, 0.8072775602340698, 0.9813064932823181, 8.152849809733497e-05, 0.4409807938032704, 0.2050733827903812, 4.1353898007912004e-05, 3.991773213070627e-05, 20581, 0
71, 1.0000, 0.0028679899699417, 109.74776554107666,12422, 0.9875775279460619, 0.8071974515914917, 0.9805161356925964, 8.184822049353362e-05, 0.44097194790595523, 0.21002207192309721, 8.845892897735297e-06, 3.433392398031763e-05, 20581, 0
72, 1.0000, 0.0006747941499985184, 111.12402844429016,12416, 0.9875835281740706, 0.807228684425354, 0.9804248213768005, 8.179342689811916e-05, 0.44094643389985894, 0.20799941903124017, 2.5514016636085657e-05, 3.332951396705531e-05, 20581, 0
73, 1.0000, 0.0005204650474356609, 112.50780749320984,12421, 0.9875785279840634, 0.8072288632392883, 0.980348527431488, 8.18389876891625e-05, 0.440940229973802, 0.20785020096431758, 6.203921154857017e-06, 2.8171677588921158e-05, 20581, 0
74, 1.0000, 0.0009976064945381403, 113.93349051475525,12451, 0.9875485268440201, 0.8072237968444824, 0.979328989982605, 8.23175258742296e-05, 0.4409058006030606, 0.20813359527805864, 3.442936225267479e-05, 2.8742486518753145e-05, 20581, 0
75, 1.0000, 0.0008889297018456723, 115.36358261108398,12477, 0.9875225258559825, 0.8072512745857239, 0.9792936444282532, 8.285048074176657e-05, 0.44084968388596435, 0.20879643598033418, 5.61167200283097e-05, 3.073131403648115e-05, 20581, 0
76, 1.0000, 0.0010981465626611743, 116.78696346282959,12581, 0.9874185219038324, 0.8073019981384277, 0.9812110066413879, 8.488257353569344e-05, 0.44077665867858573, 0.20805902130568235, 7.302521465663014e-05, 3.350968163532013e-05, 20581, 0
77, 1.0000, 0.0013415855629406773, 119.60761833190918,12582, 0.9874175218658309, 0.8072949647903442, 0.9793391823768616, 8.490875500779345e-05, 0.4407442777449501, 0.20992761873654586, 3.2380926154873535e-05, 3.339505770259785e-05, 20581, 0
78, 1.0000, 0.003066683154498518, 121.03316330909729,12588, 0.9874115216378222, 0.8073518872261047, 0.9810311794281006, 8.544665757550113e-05, 0.44073511797841297, 0.20558504920860732, 9.159766832578242e-06, 2.9342858561669575e-05, 20581, 0
79, 1.0000, 0.0007764954435276527, 122.43496131896973,12596, 0.9874035213338107, 0.8073612451553345, 0.9795641303062439, 8.568686297015266e-05, 0.44067973278231304, 0.20797041940347893, 5.538519794245911e-05, 3.126738415293254e-05, 20581, 0
80, 1.0000, 0.001223057221062559, 123.83757138252258,12626, 0.9873735201937673, 0.8073902130126953, 0.9793248176574707, 8.642344893408027e-05, 0.44064957011021577, 0.20750376582093233, 3.0162665867305982e-05, 3.1155115584398093e-05, 20581, 0
81, 1.0000, 0.002771514766724738, 125.27202033996582,12661, 0.9873385188637168, 0.8073608875274658, 0.978279709815979, 8.761601830984304e-05, 0.44061149462141996, 0.2108967048602329, 3.8075500833900655e-05, 3.178637426182511e-05, 20581, 0
82, 1.0000, 0.0012224057390194155, 126.68599057197571,12671, 0.9873285184837024, 0.8074002861976624, 0.978861927986145, 8.797093286384715e-05, 0.4405842378156834, 0.2091128607794252, 2.7256796943875283e-05, 3.1301444166293986e-05, 20581, 0
83, 1.0000, 0.0009335857056264258, 128.10607242584229,12683, 0.987316518027685, 0.8074116706848145, 0.9791876673698425, 8.836681096639521e-05, 0.4405617214705279, 0.20842357175711645, 2.2516347720047403e-05, 3.028710285205959e-05, 20581, 0
84, 1.0000, 0.0008904636729627689, 129.5196623802185,12733, 0.9872665161276128, 0.8073896169662476, 0.978915810585022, 8.998274855810513e-05, 0.4404956350125657, 0.20696542463497095, 6.608645685329817e-05, 3.2744865128533966e-05, 20581, 0
85, 1.0000, 0.0005748018983373935, 130.93044328689575,12743, 0.9872565157475984, 0.8073486685752869, 0.9785823822021484, 9.035131924391843e-05, 0.4404314281100359, 0.20741585754362243, 6.420690858111033e-05, 3.502571918044841e-05, 20581, 0
86, 1.0000, 0.0006084273878583303, 133.7530233860016,12764, 0.9872355149495681, 0.8073685765266418, 0.9792733788490295, 9.146767591918557e-05, 0.4404032586039601, 0.20646947843746244, 2.8169497778562924e-05, 3.427095965175255e-05, 20581, 0
87, 1.0000, 0.0008545874169702225, 135.17297339439392,12756, 0.9872435152535797, 0.8073740005493164, 0.9797589778900146, 9.119541631743029e-05, 0.4403765687768057, 0.206352349561474, 2.668983279779935e-05, 3.3424754368806365e-05, 20581, 0
88, 1.0000, 0.00166074220041853, 138.01195430755615,12764, 0.9872355149495681, 0.8073429465293884, 0.9793762564659119, 9.17339343935793e-05, 0.4403601223034404, 0.2084350304630017, 1.644647149878775e-05, 3.1136419914513705e-05, 20581, 0
89, 1.0000, 0.001137242293564605, 139.41942620277405,12772, 0.9872275146455566, 0.8073590993881226, 0.9798765778541565, 9.230029124052883e-05, 0.4403324187096036, 0.2076889839319114, 2.7703592683336886e-05, 3.077481262765584e-05, 20581, 0
90, 1.0000, 0.0006778645159673908, 140.8308961391449,12793, 0.9872065138475262, 0.8073539733886719, 0.9801375865936279, 9.330498265926228e-05, 0.4402718740744852, 0.20670423239702082, 6.054463311183644e-05, 3.292937143446033e-05, 20581, 0
91, 1.0000, 0.0014410987189648556, 142.24388599395752,12806, 0.9871935133535075, 0.8073446154594421, 0.9797239899635315, 9.452890838997262e-05, 0.440233503073189, 0.20810596214117252, 3.837100763770529e-05, 3.34368546387944e-05, 20581, 0
92, 1.0000, 0.00037273547716584055, 143.66164302825928,12824, 0.9871755126694814, 0.8073595762252808, 0.9802068471908569, 9.597852856048724e-05, 0.44017743495680034, 0.20764289491207352, 5.606811729202965e-05, 3.521068489616157e-05, 20581, 0
93, 1.0000, 0.00041803749941305785, 145.0877091884613,12846, 0.9871535118334497, 0.8074012994766235, 0.9807530045509338, 9.831079109783355e-05, 0.44012938886688824, 0.20851386153178342, 4.804607832481489e-05, 3.6322256416552835e-05, 20581, 0
94, 1.0000, 0.002633252778771361, 146.39871501922607,12882, 0.9871175104653976, 0.8074795603752136, 0.9806708097457886, 0.00010078270731498454, 0.4400724513259673, 0.20640611474456805, 5.693754700503151e-05, 3.799228489697612e-05, 20581, 0
95, 1.0000, 0.0012326928355837947, 147.6992118358612,12911, 0.9870885093633558, 0.807508647441864, 0.9797247052192688, 0.0001036910494255589, 0.4400081454479369, 0.20959970943924897, 6.430587753153416e-05, 4.004524350654221e-05, 20581, 0
96, 1.0000, 0.000715242233602043, 149.1000418663025,12941, 0.9870585082233125, 0.8075221180915833, 0.9792460799217224, 0.00010539903368507769, 0.4399674540416999, 0.20961830459590083, 4.069141460860681e-05, 4.0109396157792414e-05, 20581, 0
97, 1.0000, 0.0006543104255854523, 150.509418964386,12945, 0.9870545080713067, 0.8075423240661621, 0.9792919158935547, 0.00010688980927844742, 0.4399383503722125, 0.21007087891708415, 2.9103660984519664e-05, 3.884331383105495e-05, 20581, 0
98, 1.0000, 0.002340799461890817, 151.91448593139648,12984, 0.9870155065892504, 0.8075809478759766, 0.9803020358085632, 0.00011101505269628404, 0.4398879690777033, 0.20781038510461122, 5.038128854162327e-05, 3.9866817989415915e-05, 20581, 0
99, 1.0000, 0.0006743915566241153, 153.33394289016724,12968, 0.9870315071972735, 0.8076021671295166, 0.9794468879699707, 0.00011024583187384116, 0.4398426868782764, 0.21007978897200674, 4.528221043964553e-05, 4.037784884529739e-05, 20581, 0
100, 1.0000, 0.0005634239271278166, 154.75038361549377,12995, 0.9870045061712345, 0.8076140284538269, 0.9791383147239685, 0.00011275322712386283, 0.43980149265683166, 0.21007638207193444, 4.1194222320517504e-05, 4.045875280894028e-05, 20581, 0
101, 1.0000, 0.002391784147397078, 156.18848657608032,13011, 0.9869885055632114, 0.8075879812240601, 0.978768527507782, 0.00011565585222162616, 0.4396960893019747, 0.21246130895573453, 0.00010540334630959602, 4.452425709020091e-05, 20581, 0
102, 1.0000, 0.003807986928272239, 157.60143756866455,13037, 0.9869625045751739, 0.8075621724128723, 0.980239748954773, 0.00012189190467405967, 0.43968764066606764, 0.2066710462948304, 8.448641309832805e-06, 3.7706454741375016e-05, 20581, 0
103, 1.0000, 0.0012976552815953256, 159.07505249977112,13024, 0.9869755050691926, 0.8076061010360718, 0.9793199300765991, 0.000120160338344404, 0.4396355788925259, 0.20937110472800097, 5.206177601096984e-05, 3.894269728075799e-05, 20581, 0
104, 1.0000, 0.0011182451868491758, 160.49609851837158,13022, 0.9869775051451956, 0.8076069951057434, 0.9791551232337952, 0.0001202653593798829, 0.43962186553214744, 0.2094993851635507, 1.3713360312250789e-05, 3.508308813804514e-05, 20581, 0
105, 1.0000, 0.001984255777397263, 161.9311716556549,13037, 0.9869625045751739, 0.8075913190841675, 0.9783524870872498, 0.00012329198281792463, 0.439560304572797, 0.20789695099709318, 6.156095530696071e-05, 3.711235964314278e-05, 20581, 0
106, 1.0000, 0.0008615748784101458, 164.7825586795807,13038, 0.9869615045371725, 0.8076063394546509, 0.9783381819725037, 0.00012422470833055757, 0.439535782990145, 0.2093480293951266, 2.4521584569170418e-05, 3.5605866926638545e-05, 20581, 0
107, 1.0000, 0.0007753357613630488, 166.20216464996338,13040, 0.9869595044611695, 0.8076047897338867, 0.9781712889671326, 0.00012528050714929694, 0.43951509195690514, 0.20895877737335997, 2.069103610330414e-05, 3.372466402433858e-05, 20581, 0
108, 1.0000, 0.0014711462002473656, 167.61755657196045,13063, 0.9869365035871364, 0.8076229691505432, 0.979612410068512, 0.0001296444350369555, 0.43946160291668906, 0.20704775789223265, 5.348903703211727e-05, 3.5316637409037416e-05, 20581, 0
109, 1.0000, 0.0008300631231840937, 169.04808163642883,13065, 0.9869345035111334, 0.8076343536376953, 0.9793055653572083, 0.00013079079848883374, 0.43941688789017463, 0.20697693051749358, 4.47150268476082e-05, 3.615986175861393e-05, 20581, 0
110, 1.0000, 0.0019342160698871905, 170.48238563537598,13073, 0.9869265032071218, 0.8076291680335999, 0.9781992435455322, 0.00013334894226409245, 0.43938647920583246, 0.20976093283144134, 3.0408679645099745e-05, 3.5538888565229694e-05, 20581, 0
111, 1.0000, 0.0005972149491559756, 171.9341115951538,13082, 0.9869175028651088, 0.8076309561729431, 0.9790074825286865, 0.00013448135832636062, 0.439358497429307, 0.20756454364474955, 2.7981780555408342e-05, 3.46993222444096e-05, 20581, 0
112, 1.0000, 0.0003651779732570858, 173.3484537601471,13084, 0.986915502789106, 0.8076398372650146, 0.9791757464408875, 0.0001354378482846255, 0.43933393120028896, 0.20790969334049067, 2.4566226743405473e-05, 3.352144555103423e-05, 20581, 0
113, 1.0000, 0.0009176139931406379, 174.78453874588013,13116, 0.9868835015730598, 0.8076239824295044, 0.9797611236572266, 0.00014129912843922126, 0.4392739975872019, 0.20802000555048322, 5.993361045936174e-05, 3.552691596772578e-05, 20581, 0
114, 1.0000, 0.0022058512196898774, 176.20228552818298,13111, 0.986888501763067, 0.807665228843689, 0.9799045324325562, 0.00014101653588157668, 0.43924796915419323, 0.2095893193986677, 2.6028434740421602e-05, 3.4438685236504906e-05, 20581, 0
115, 1.0000, 0.0005953323364254102, 177.62611556053162,13120, 0.986879501421054, 0.8076460361480713, 0.9799472093582153, 0.00014310464152723297, 0.4391848626931979, 0.20869306836141546, 6.3106467223073e-05, 3.6588894983319486e-05, 20581, 0
116, 1.0000, 0.0008480365864332622, 179.0470576286316,13139, 0.9868605006990265, 0.8076436519622803, 0.9799230694770813, 0.00014755395443183744, 0.43912340111126197, 0.20906014616723212, 6.146157867192859e-05, 3.8536718921845176e-05, 20581, 0
117, 1.0000, 0.005399134199641156, 180.46181845664978,13172, 0.9868274994449789, 0.8077171444892883, 0.9807586073875427, 0.00015999361861860397, 0.439089905145975, 0.201474145304856, 3.3495967920627034e-05, 3.80002553562307e-05, 20581, 0
118, 1.0000, 0.001536252511262027, 181.89702725410461,13177, 0.9868224992549717, 0.8076786398887634, 0.9780964255332947, 0.00016221160628455112, 0.43897192557815023, 0.20866961532173656, 0.00011797956193798642, 4.255871841706583e-05, 20581, 0
119, 1.0000, 0.000749307782948611, 183.32645344734192,13173, 0.9868264994069774, 0.8077235221862793, 0.9786327481269836, 0.00016062516965952036, 0.4389533424149445, 0.2072624286589707, 1.8583165480479114e-05, 3.917433715113621e-05, 20581, 0
120, 1.0000, 0.0006116298706518458, 184.7441554069519,13175, 0.9868244993309746, 0.807732105255127, 0.9789745807647705, 0.00016173433386525914, 0.438935021954482, 0.20672419238595838, 1.8320466744159436e-05, 3.6307399545667354e-05, 20581, 0
121, 1.0000, 0.0012525397646826067, 186.18120765686035,13204, 0.9867954982289326, 0.8077792525291443, 0.9797261357307434, 0.00016640995088471356, 0.4389016006662239, 0.2069992167120907, 3.342128332445293e-05, 3.600791230259906e-05, 20581, 0
122, 1.0000, 0.0013546135233163585, 187.60770869255066,13204, 0.9867954982289326, 0.8077207207679749, 0.9780600070953369, 0.00016623584679497936, 0.4388953351827886, 0.2067174610776906, 6.265481556133601e-06, 3.0231075198637863e-05, 20581, 0
123, 1.0000, 0.0012175389438425553, 189.02139568328857,13205, 0.9867944981909312, 0.80781489610672, 0.9786282181739807, 0.00016924497651184313, 0.4388526679676486, 0.2074124952137968, 4.266721086126912e-05, 3.129087153814796e-05, 20581, 0
124, 1.0000, 0.0011123629479214347, 191.89733862876892,13202, 0.9867974983049356, 0.8078102469444275, 0.978303849697113, 0.00016864566686433083, 0.43880819060725323, 0.20603239289326816, 4.4477363352002364e-05, 3.241080344492012e-05, 20581, 0
125, 1.0000, 0.0014465561722776913, 193.3185305595398,13206, 0.9867934981529298, 0.8077923655509949, 0.9773948788642883, 0.00017084543560323665, 0.43879140129816013, 0.20855474968619997, 1.678931299198272e-05, 3.034758314183318e-05, 20581, 0
126, 1.0000, 0.0009762560588581005, 194.73762679100037,13209, 0.9867904980389255, 0.8077930808067322, 0.9770131707191467, 0.0001719248282736448, 0.43877343196354707, 0.20838541295477944, 1.796933111214427e-05, 2.8798169931114954e-05, 20581, 0
127, 1.0000, 0.0008079794934433537, 196.1629855632782,13219, 0.9867804976589111, 0.8078272342681885, 0.976928174495697, 0.00017472015162598304, 0.43874483231520434, 0.20819044562170336, 2.8599654202154934e-05, 2.8778256508338477e-05, 20581, 0
128, 1.0000, 0.0010683965512332892, 197.592360496521,13230, 0.9867694972408951, 0.8079141974449158, 0.9768854975700378, 0.0001796908002816852, 0.4386901159743726, 0.20727954711167243, 5.4716343540928136e-05, 3.068808144503196e-05, 20581, 0
129, 1.0000, 0.0010552713296552584, 200.41821026802063,13230, 0.9867694972408951, 0.8079198002815247, 0.977420449256897, 0.00018108197269642594, 0.43867126928639727, 0.20598427039942202, 1.8846685371110006e-05, 2.922780911480153e-05, 20581, 0
130, 1.0000, 0.0007255452058024876, 201.86000037193298,13228, 0.9867714973168981, 0.8079128265380859, 0.9772979617118835, 0.0001811973158036619, 0.4386577925742304, 0.20646124311013614, 1.3476708275839133e-05, 2.7050482675321875e-05, 20581, 0
131, 1.0000, 0.0013025491374616224, 203.30116939544678,13248, 0.9867514965568691, 0.8079203367233276, 0.9772584438323975, 0.00018408739413040788, 0.4386282068269545, 0.2054026681001082, 2.9585740118409642e-05, 2.7293910352760773e-05, 20581, 0
132, 1.0000, 0.0007255257529328743, 204.7183632850647,13254, 0.9867454963288605, 0.8078827261924744, 0.9768676161766052, 0.0001864886111201588, 0.4386091499765016, 0.20711914110072363, 1.9056855588950317e-05, 2.6330815439431094e-05, 20581, 0
133, 1.0000, 0.00026005106552141053, 206.13657140731812,13251, 0.9867484964428648, 0.8078771829605103, 0.9768690466880798, 0.0001882015552958141, 0.438598370950098, 0.20660989392170176, 1.0779031261343164e-05, 2.4081073942888158e-05, 20581, 0
134, 1.0000, 0.00021879253478457303, 207.5817403793335,13248, 0.9867514965568691, 0.8078584671020508, 0.9768679738044739, 0.00019015189567009417, 0.43858356755116307, 0.2064479224337248, 1.4803400249174814e-05, 2.2937411939504745e-05, 20581, 0
135, 1.0000, 0.000996216324880851, 209.0105061531067,13257, 0.9867424962148562, 0.8078621029853821, 0.9780019521713257, 0.00019523606731038627, 0.4385646524758875, 0.20444912985332278, 1.8915070509384346e-05, 2.2499391323812804e-05, 20581, 0
136, 1.0000, 0.001923367419884796, 210.45773816108704,13249, 0.9867504965188677, 0.8078598380088806, 0.9773641228675842, 0.00019334753050286534, 0.43856113229354027, 0.206865009676929, 3.52018567784107e-06, 1.8690040804157168e-05, 20581, 0
137, 1.0000, 0.0006562347998323232, 211.8768811225891,13249, 0.9867504965188677, 0.8078608512878418, 0.977632462978363, 0.00019434072147763261, 0.43854611405250526, 0.20540371996380008, 1.5018238885333712e-05, 1.828568042346773e-05, 20581, 0
138, 1.0000, 0.0004842345489231345, 213.29688620567322,13253, 0.986746496366862, 0.8078526258468628, 0.9775817394256592, 0.00019458201534565392, 0.4385415024850522, 0.20532588098366164, 4.6115678792313375e-06, 1.593253471419385e-05, 20581, 0
139, 1.0000, 0.0010832532743218402, 214.7212212085724,13252, 0.9867474964048634, 0.807801365852356, 0.9768991470336914, 0.00019535560567925344, 0.4385249077475871, 0.20602395080918098, 1.6594735878949773e-05, 1.5997547948301783e-05, 20581, 0
140, 1.0000, 0.0004992942210052168, 216.1389582157135,13252, 0.9867474964048634, 0.8078325986862183, 0.9774032831192017, 0.0001961006314512878, 0.43851100503484924, 0.20438212773821104, 1.3902714248115178e-05, 1.5774588470050543e-05, 20581, 0
141, 1.0000, 0.00047875597245026954, 217.56906819343567,13245, 0.9867544966708734, 0.807794451713562, 0.9773151278495789, 0.00019767909005797483, 0.4385023991875549, 0.2042488155455014, 8.605839730002618e-06, 1.4847097471322e-05, 20581, 0
142, 1.0000, 0.0007135614186231753, 218.99668526649475,13240, 0.9867594968608807, 0.8078052401542664, 0.9785683751106262, 0.00019800716396185146, 0.43848419377215525, 0.20334900717423207, 1.820542093561306e-05, 1.515295997917627e-05, 20581, 0
143, 1.0000, 0.0010256919230870604, 221.68465209007263,13249, 0.9867504965188677, 0.8077628016471863, 0.9780106544494629, 0.0001991814212248819, 0.43847630301389867, 0.20442295654010992, 7.890764163187569e-06, 1.419579224839145e-05, 20581, 0
144, 1.0000, 0.0003814811391163928, 223.05047726631165,13250, 0.9867494964808663, 0.8077637553215027, 0.9780176877975464, 0.00019921517542613186, 0.43846694411860976, 0.2038775836086098, 9.358891085664567e-06, 1.3616519450566214e-05, 20581, 0
145, 1.0000, 0.0004989700490547337, 224.45272040367126,13244, 0.986755496708875, 0.8077785968780518, 0.9777737855911255, 0.0001990205371031668, 0.4384554355427871, 0.20349034957684428, 1.1508581458263833e-05, 1.3389417365386502e-05, 20581, 0
146, 1.0000, 0.0006290581307713321, 225.8690824508667,13238, 0.9867614969368836, 0.8077770471572876, 0.9773868322372437, 0.00019879528639534563, 0.43844564221947324, 0.20426427034930075, 9.793316237460825e-06, 1.2977125038751701e-05, 20581, 0
147, 1.0000, 0.00028805394307777665, 227.27424025535583,13240, 0.9867594968608807, 0.8078101873397827, 0.977555513381958, 0.00019872607594698504, 0.43842372791727774, 0.2043224652273633, 2.1914300788239416e-05, 1.3675191042109997e-05, 20581, 0
148, 1.0000, 0.0009055983135321553, 228.6870243549347,13253, 0.986746496366862, 0.8078582882881165, 0.9776139259338379, 0.00019964794371226129, 0.4383996984108269, 0.20370660576249566, 2.4029506765277375e-05, 1.4468201465838837e-05, 20581, 0
149, 1.0000, 0.002737914918460981, 230.0992603302002,13280, 0.9867194953408229, 0.8077549338340759, 0.9764789342880249, 0.00020139996388211646, 0.438399067683304, 0.20612653987314183, 6.307293261564872e-07, 1.0576875571014702e-05, 20581, 0
150, 1.0000, 0.0013082884436014372, 231.50397324562073,13305, 0.9866944943907868, 0.8078680634498596, 0.9778210520744324, 0.00020250858612656892, 0.43836658378067106, 0.20228796145995978, 3.2483902976998547e-05, 1.1832825941522735e-05, 20581, 0
151, 1.0000, 0.0004447951504674782, 232.92717242240906,13302, 0.9866974945047912, 0.8078671097755432, 0.9775218963623047, 0.00020228823385563867, 0.438358711501463, 0.20309442268145664, 7.872278334875027e-06, 1.136029666140203e-05, 20581, 0
152, 1.0000, 0.0002493301222198287, 234.3455045223236,13306, 0.9866934943527854, 0.8078721165657043, 0.9775344729423523, 0.00020233235296373154, 0.4383519284292821, 0.20293061271117885, 6.783075073069078e-06, 1.0789302454052242e-05, 20581, 0
153, 1.0000, 0.0004477089246816891, 235.74553155899048,13314, 0.9866854940487738, 0.8078733086585999, 0.977617084980011, 0.00020266610700074152, 0.43833612883402556, 0.20278435800581796, 1.579959635061856e-05, 1.120878735550866e-05, 20581, 0
154, 1.0000, 0.0006886439661877439, 238.55631828308105,13326, 0.9866734935927566, 0.8078756928443909, 0.9780134558677673, 0.0002036367954006673, 0.43831893184299336, 0.20313865640780132, 1.719698947660886e-05, 1.1698980300431829e-05, 20581, 0
155, 1.0000, 0.0013743260737338248, 239.98528242111206,13317, 0.9866824939347695, 0.8078887462615967, 0.977830171585083, 0.00020317742801918192, 0.43830735188926384, 0.20236556243558032, 1.1579953891616146e-05, 1.1687022811489758e-05, 20581, 0
156, 1.0000, 0.0024811198385982476, 241.39625930786133,13325, 0.986674493630758, 0.8078516721725464, 0.9774869084358215, 0.0002041941431235155, 0.4382996971821123, 0.20529206023044577, 7.65471100683257e-06, 1.1202794834373309e-05, 20581, 0
157, 1.0000, 0.000963196912796258, 242.81494212150574,13323, 0.9866764937067608, 0.8078785538673401, 0.9780184030532837, 0.00020401395600822464, 0.43827296383511466, 0.20217841881713688, 2.6733340115603355e-05, 1.2220783957775438e-05, 20581, 0
158, 1.0000, 0.0005240638649727356, 244.2212541103363,13322, 0.9866774937447623, 0.8078702688217163, 0.9778245687484741, 0.00020413361739732037, 0.43826435436524774, 0.2027757536610067, 8.609472241460914e-06, 1.1800130572437003e-05, 20581, 0
159, 1.0000, 0.000770035098577749, 245.61399912834167,13329, 0.9866704934787522, 0.8078596591949463, 0.9776859879493713, 0.00020433364485042396, 0.4382530049518464, 0.20315071109742677, 1.1349411001171372e-05, 1.1754264630591728e-05, 20581, 0
160, 1.0000, 0.0005850096306204408, 247.04000997543335,13325, 0.986674493630758, 0.8078768849372864, 0.9781908392906189, 0.00020477621860957027, 0.4382360634865336, 0.20214662916860957, 1.694147291270154e-05, 1.2191889959197735e-05, 20581, 0
161, 1.0000, 0.0002729990938705982, 248.4448049068451,13323, 0.9866764937067608, 0.8079005479812622, 0.97835773229599, 0.0002047360488947004, 0.4382219048708556, 0.20246359071083106, 1.4158606525649375e-05, 1.2375591970915674e-05, 20581, 0
162, 1.0000, 0.0004710938217122111, 249.86343693733215,13321, 0.9866784937827637, 0.8079109787940979, 0.9783923625946045, 0.00020507348711772773, 0.43820692058989597, 0.20260307912173145, 1.4984281032581759e-05, 1.2614585212556737e-05, 20581, 0
163, 1.0000, 0.0009555553402453516, 251.2853798866272,13312, 0.9866874941247767, 0.8079184293746948, 0.9784787893295288, 0.00020527032174706973, 0.4381751471981856, 0.2027107535941974, 3.177339711790683e-05, 1.383541028048622e-05, 20581, 0
164, 1.0000, 0.002238900583360729, 252.75239872932434,13305, 0.9866944943907868, 0.8078378438949585, 0.9783024787902832, 0.00020582218614007006, 0.4381637488230992, 0.20548245599065862, 1.1398374091531327e-05, 1.3569915046258461e-05, 20581, 0
165, 1.0000, 0.001079642001268465, 254.1823296546936,13302, 0.9866974945047912, 0.8079043626785278, 0.9790669679641724, 0.00020579093438155037, 0.43814937314046437, 0.2025119276039521, 1.4375686127388043e-05, 1.3648416719956057e-05, 20581, 0
166, 1.0000, 0.0006601630897491566, 255.5948667526245,13302, 0.9866974945047912, 0.8079015016555786, 0.978866457939148, 0.0002057823368181556, 0.4381445589189859, 0.20305410304523994, 4.814215420034795e-06, 1.229777657802477e-05, 20581, 0
167, 1.0000, 0.00028197112133760826, 257.036429643631,13305, 0.9866944943907868, 0.8078930974006653, 0.9786852598190308, 0.00020588231229464983, 0.4381378725604239, 0.20346311758887356, 6.686361510133132e-06, 1.1570787671237568e-05, 20581, 0
168, 1.0000, 0.00041517988825957706, 258.4715383052826,13308, 0.9866914942767825, 0.8078802824020386, 0.9784787893295288, 0.00020619625858846842, 0.438128834059847, 0.20346470238868836, 9.03849897321285e-06, 1.128850066906399e-05, 20581, 0
169, 1.0000, 0.0005167917709246865, 259.9049491882324,13303, 0.9866964944667898, 0.8078849911689758, 0.9786086082458496, 0.00020639711506300552, 0.43812005156184264, 0.20301345204747784, 8.782502544435467e-06, 1.1008660160696467e-05, 20581, 0
170, 1.0000, 0.0004261584026020849, 261.34295630455017,13302, 0.9866974945047912, 0.8078960180282593, 0.9785764217376709, 0.0002065007783361234, 0.4381126013785202, 0.2035193573392835, 7.450178995671575e-06, 1.0587116434594229e-05, 20581, 0
171, 1.0000, 0.0008719607354064845, 262.75989627838135,13295, 0.9867044947708012, 0.8079277276992798, 0.9786040782928467, 0.00020671386077600603, 0.43810049250256927, 0.20364182315099405, 1.2108880707961678e-05, 1.0730261858586071e-05, 20581, 0
172, 1.0000, 0.000688867257226068, 264.18561840057373,13292, 0.9867074948848056, 0.8079185485839844, 0.9782227277755737, 0.00020684918776136884, 0.4380896468578307, 0.20555113621606216, 1.0845638953482784e-05, 1.0741744118683788e-05, 20581, 0
173, 1.0000, 0.0005800427043248379, 265.6206374168396,13287, 0.9867124950748128, 0.8079198002815247, 0.9782863855361938, 0.00020709741866016356, 0.4380779011844885, 0.20477917378290963, 1.1745669083240706e-05, 1.0838148533184924e-05, 20581, 0
174, 1.0000, 0.0004318997782862842, 267.03667664527893,13276, 0.9867234954928288, 0.8079189658164978, 0.9780257344245911, 0.0002074033412800706, 0.4380711111299547, 0.20610969814195937, 6.790057709593622e-06, 1.0343009778172181e-05, 20581, 0
175, 1.0000, 0.0003280636487611847, 268.4644887447357,13277, 0.9867224954548273, 0.8079177737236023, 0.9782608151435852, 0.00020757574836257868, 0.43806372047850073, 0.20579309883297406, 7.390650070548954e-06, 1.0001163005089376e-05, 20581, 0
176, 1.0000, 0.0002956179245891718, 269.88434076309204,13280, 0.9867194953408229, 0.8079252243041992, 0.9786859154701233, 0.00020816698210977482, 0.43804776285520725, 0.20621370396734626, 1.5957633412555516e-05, 1.047954202388535e-05, 20581, 0
177, 1.0000, 0.0002900029032037384, 271.31070280075073,13279, 0.9867204953788244, 0.8079299330711365, 0.9782244563102722, 0.00020864671845787294, 0.4380285938383474, 0.20683689364688992, 1.916900709009184e-05, 1.1131867669621958e-05, 20581, 0
178, 1.0000, 0.00018627286691886503, 272.7237186431885,13281, 0.9867184953028215, 0.8079525828361511, 0.9782220125198364, 0.00020931996063195231, 0.4380104578482431, 0.20716957365472363, 1.8135989917400508e-05, 1.1688677010355882e-05, 20581, 0
179, 1.0000, 0.0015581168986634555, 274.14859986305237,13281, 0.9867184953028215, 0.8079338669776917, 0.9787517189979553, 0.00020980173675271588, 0.438003773202294, 0.20757720844414076, 6.684644563714759e-06, 1.1053419539430615e-05, 20581, 0
180, 1.0000, 0.0008553323594591799, 275.60041999816895,13278, 0.9867214954168259, 0.8079617023468018, 0.979001522064209, 0.00020973649260514057, 0.4379916238123191, 0.20542930984735097, 1.2149395575367095e-05, 1.1158413627458555e-05, 20581, 0
181, 1.0000, 0.00024276485801929295, 277.0130047798157,13275, 0.9867244955308302, 0.8079522252082825, 0.9789056777954102, 0.00020992154351377493, 0.4379868362066381, 0.20622597533349757, 4.7876039156458106e-06, 1.0253072583250825e-05, 20581, 0
182, 1.0000, 0.00023166842285980493, 278.4322850704193,13276, 0.9867234954928288, 0.8079484701156616, 0.9789066910743713, 0.00021001759484050078, 0.4379846301915159, 0.20621351639743152, 2.2060188354378063e-06, 8.79284768814301e-06, 20581, 0
183, 1.0000, 0.0006854921568249885, 279.87135910987854,13280, 0.9867194953408229, 0.8079259395599365, 0.9789354205131531, 0.00021082294448050706, 0.43797564377385934, 0.20559358790748733, 8.986414457401448e-06, 8.812015242547313e-06, 20581, 0
184, 1.0000, 0.0004285995445150154, 281.28195118904114,13271, 0.9867284956828359, 0.8079109787940979, 0.9780347943305969, 0.00021059529582983749, 0.43796978299704953, 0.206875164936154, 5.86077185316114e-06, 8.459860413247879e-06, 20581, 0
185, 1.0000, 0.0002981879908186219, 282.7109272480011,13289, 0.9867104949988099, 0.807899534702301, 0.9786222577095032, 0.00021159279055725313, 0.43795977854173257, 0.20657601069730658, 1.0004461012624866e-05, 8.602927187255431e-06, 20581, 0
186, 1.0000, 0.0016468294263267116, 284.13715744018555,13278, 0.9867214954168259, 0.8079151511192322, 0.9780925512313843, 0.00021123094046629617, 0.43795894918079753, 0.20875624960861314, 8.293613599774652e-07, 6.808571494811097e-06, 20581, 0
187, 1.0000, 0.0017584059342249981, 285.5176753997803,13122, 0.9868775013450511, 0.8079068064689636, 0.9780687689781189, 0.00020988588733980332, 0.4379987522625927, 0.2087864299050812, 5.080908578314336e-07, 5.252239724237192e-06, 20196, 0
188, 1.0000, 0.0003878877648519401, 286.8287434577942,13123, 0.9868765013070496, 0.8079276084899902, 0.978611409664154, 0.00020988902962729852, 0.4379886925866432, 0.2068844547271834, 1.0059675401519197e-05, 5.604907927751544e-06, 20196, 0
189, 1.0000, 0.00021276159327756036, 288.1787075996399,13123, 0.9868765013070496, 0.8079309463500977, 0.978649914264679, 0.0002098915172475279, 0.4379871769378404, 0.2068773787209736, 1.5156446547814895e-06, 4.917805787819949e-06, 20196, 0
190, 1.0000, 0.00017379115181582558, 289.6538755893707,13123, 0.9868765013070496, 0.8079422116279602, 0.9788469076156616, 0.00020990172721925334, 0.43798448678945, 0.20681570122177453, 2.6901564485481977e-06, 4.629904042726693e-06, 20196, 0
191, 1.0000, 0.00017012701130928422, 291.0765595436096,13124, 0.9868755012690482, 0.80793696641922, 0.9789770245552063, 0.00020991817920726743, 0.43798182988871304, 0.2066980334075322, 2.656896257557939e-06, 4.379779543552989e-06, 20196, 0
192, 1.0000, 0.00021485399256555694, 292.49665355682373,13123, 0.9868765013070496, 0.8079366683959961, 0.9789105653762817, 0.00020994940933753, 0.43797813695974264, 0.20670345839913173, 3.6929266589158516e-06, 4.305703241636565e-06, 20196, 0
193, 1.0000, 0.0002909424578395762, 293.91833758354187,13105, 0.9868945019910756, 0.8079654574394226, 0.9781475067138672, 0.00021014650638973597, 0.4379614430580858, 0.20725114089574664, 1.66939113727671e-05, 4.930551449547016e-06, 20196, 0
194, 1.0000, 0.000498219135802389, 295.3625454902649,13093, 0.986906502447093, 0.8080094456672668, 0.9788241386413574, 0.00021036353171467785, 0.43795029094836485, 0.2071814613899021, 1.1152100409084209e-05, 5.349850088574573e-06, 20196, 0
195, 1.0000, 0.0006050591166731495, 298.14427042007446,13095, 0.9869045023710901, 0.8080063462257385, 0.9785844683647156, 0.00021039026559006342, 0.437948437552091, 0.20803160889841432, 1.8534035045036923e-06, 4.811765448187732e-06, 20196, 0
196, 1.0000, 0.0005433576848678089, 299.54115056991577,13096, 0.9869035023330887, 0.8080044984817505, 0.9785131216049194, 0.00021041138960371791, 0.4379458884040933, 0.20797351627651073, 2.549143164942702e-06, 4.515578817052368e-06, 20196, 0
197, 1.0000, 0.00022686941911445173, 300.9472105503082,13095, 0.9869045023710901, 0.8080008625984192, 0.9787072539329529, 0.0002106235677928989, 0.4379313367770499, 0.2072387413383237, 1.4551625312664296e-05, 5.076135830607587e-06, 20196, 0
198, 1.0000, 0.0002940640339583183, 302.35906887054443,13097, 0.9869025022950872, 0.8080029487609863, 0.9788668155670166, 0.00021095007083708772, 0.4379202874849404, 0.2068723484508865, 1.104928974571262e-05, 5.4867269454608166e-06, 20196, 0
199, 1.0000, 0.0005749359753598186, 303.77242374420166,13100, 0.9868995021810829, 0.8079879283905029, 0.9785865545272827, 0.00021121286158122017, 0.43791507077706454, 0.20669095479714852, 5.2167129561686565e-06, 5.459108258548287e-06, 20196, 0
200, 1.0000, 0.0001393767475208048, 305.1990818977356,13100, 0.9868995021810829, 0.8080004453659058, 0.9786254167556763, 0.0002112381240470401, 0.43791044797352974, 0.20663987603152364, 4.6228039453644065e-06, 5.369082578778139e-06, 20196, 0
201, 1.0000, 0.00012003994900508099, 306.6175889968872,13097, 0.9869025022950872, 0.8079986572265625, 0.9786649346351624, 0.00021129381582292282, 0.4379088307466012, 0.20649798676368528, 1.6172207638054381e-06, 4.761973849679519e-06, 20196, 0
202, 1.0000, 0.0013158119944274049, 308.03787994384766,13112, 0.9868875017250656, 0.8079918622970581, 0.9785844683647156, 0.00021169524048702737, 0.43790456925980437, 0.20741611199453477, 4.261483337764105e-06, 4.709387047551813e-06, 20196, 0
203, 1.0000, 0.00047903698472853674, 309.46132802963257,13111, 0.986888501763067, 0.8079962730407715, 0.9789837002754211, 0.00021164699894523964, 0.4379000592825523, 0.20603082611417953, 4.5099859187769376e-06, 4.6890564931931965e-06, 20196, 0
204, 1.0000, 0.00036578952470659506, 310.85639095306396,13110, 0.9868895018010685, 0.8079997301101685, 0.9789413213729858, 0.0002116597880886277, 0.4378992791145004, 0.20621295322226008, 7.801701624177149e-07, 3.919185794093167e-06, 20196, 0
205, 1.0000, 0.00035671067884293916, 312.25566816329956,13109, 0.9868905018390699, 0.808001697063446, 0.979033350944519, 0.00021173810720561686, 0.4378957146891306, 0.20606677089680733, 3.564421212187696e-06, 3.882175540305246e-06, 20196, 0
206, 1.0000, 0.0004975976148597431, 313.6766631603241,13112, 0.9868875017250656, 0.8079780340194702, 0.9793104529380798, 0.00021271861090729185, 0.4378912720434117, 0.2053278108012752, 4.442644698565701e-06, 3.934882879659856e-06, 20196, 0
207, 1.0000, 0.000596402737103971, 316.47738122940063,13108, 0.9868915018770713, 0.8080040812492371, 0.9791768193244934, 0.00021261680451980654, 0.43788164602069907, 0.2055205086779482, 9.626021585718014e-06, 4.303118563860851e-06, 20196, 0
208, 1.0000, 0.00022344863806456018, 317.8816545009613,13111, 0.986888501763067, 0.8079987168312073, 0.9789997935295105, 0.00021263559320794845, 0.43787432361176687, 0.20581107635079304, 7.3224175889952114e-06, 4.53806205611646e-06, 20196, 0
209, 1.0000, 0.00018692815698302694, 319.2868196964264,13119, 0.9868805014590555, 0.807991623878479, 0.9790165424346924, 0.0002128633993435849, 0.4378700283822376, 0.20579223756059403, 4.295221737671273e-06, 4.513172635441678e-06, 20196, 0
210, 1.0000, 0.0014529523043532537, 320.7073917388916,13129, 0.986870501079041, 0.807986319065094, 0.9787205457687378, 0.00021364141047645047, 0.4378675112313543, 0.207513906196026, 2.517154647607711e-06, 4.25720674383049e-06, 20196, 0
211, 1.0000, 0.000246172863025331, 322.10224962234497,13131, 0.9868685010030381, 0.8080095648765564, 0.979103684425354, 0.00021357333651347098, 0.43786127485085025, 0.20601588732978113, 6.236375792834092e-06, 4.42288344836877e-06, 20196, 0
212, 1.0000, 0.00020358889285741744, 323.54665660858154,13131, 0.9868685010030381, 0.8080078363418579, 0.9790924787521362, 0.00021360522877654134, 0.4378604371870086, 0.20614104403680913, 8.376620221905995e-07, 3.7449138214787197e-06, 20196, 0
213, 1.0000, 0.0002765864064457355, 324.952020406723,13134, 0.9868655008890338, 0.8080247044563293, 0.9792286157608032, 0.00021410632978607875, 0.4378514203630751, 0.20665200524785418, 9.016831120700619e-06, 4.088867513343893e-06, 20196, 0
214, 1.0000, 0.0003007240779883642, 326.352534532547,13157, 0.9868425000150006, 0.8080559968948364, 0.9791141748428345, 0.00021540220963830922, 0.4378479192908859, 0.2071879812757625, 3.5010697633230947e-06, 4.025898408100485e-06, 20196, 0
215, 1.0000, 0.00023887796318422964, 329.16786670684814,13142, 0.9868575005850222, 0.8080425262451172, 0.9787303805351257, 0.00021490294685261348, 0.4378413737762715, 0.20704653834020686, 6.545515498779242e-06, 4.226403096394273e-06, 20196, 0
216, 1.0000, 0.000137482082448851, 331.99394059181213,13150, 0.9868495002810107, 0.808043897151947, 0.9788059592247009, 0.000215186379113643, 0.43783972946844946, 0.20715761965612106, 1.6443116839792715e-06, 3.845671985297695e-06, 20196, 0
217, 1.0000, 0.0002716418158820525, 333.4035995006561,13150, 0.9868495002810107, 0.8080334663391113, 0.9785323143005371, 0.00021531060664273512, 0.4378373511368642, 0.20746689180359915, 2.378322309593006e-06, 3.6652371993112304e-06, 20196, 0
218, 1.0000, 0.001066953090976158, 334.8337275981903,13159, 0.9868404999389977, 0.8080543875694275, 0.9788031578063965, 0.00021584406264361228, 0.4378373315488986, 0.20641090409868695, 1.959686229957569e-08, 2.1722536278269447e-06, 20196, 0
219, 1.0000, 0.0003983417814844018, 336.2374086380005,13159, 0.9868404999389977, 0.8080403804779053, 0.9786407947540283, 0.00021575622116205617, 0.4378343459066874, 0.2070496955143221, 2.9856356973390064e-06, 2.2424520199652582e-06, 20196, 0
220, 1.0000, 0.0003092301172408659, 337.63715744018555,13157, 0.9868425000150006, 0.8080428838729858, 0.9786278605461121, 0.0002158621089091227, 0.4378331141839329, 0.2071747263660138, 1.2317262784167227e-06, 2.112040609052343e-06, 20196, 0
221, 1.0000, 0.00035312737017903766, 339.0486423969269,13178, 0.9868214992169703, 0.8080576062202454, 0.9786537289619446, 0.00021696569251135174, 0.43782559944859595, 0.20783194325602408, 7.514736001967837e-06, 2.3978577231899095e-06, 20196, 0
222, 1.0000, 0.0007343048022718833, 340.460871219635,13171, 0.9868284994829803, 0.8080387115478516, 0.9782524704933167, 0.00021765916192617463, 0.4378227604913389, 0.20906390689644122, 2.838955803552423e-06, 2.4386918830337644e-06, 20196, 0
223, 1.0000, 0.0003598407864720994, 341.9391300678253,13168, 0.9868314995969847, 0.8080405592918396, 0.9783318638801575, 0.00021735367219058698, 0.43781985404912577, 0.20854081516747788, 2.906440606853522e-06, 2.4818606008557956e-06, 20196, 0
224, 1.0000, 0.0002105070401679784, 343.34628319740295,13164, 0.9868354997489904, 0.808040976524353, 0.9783266186714172, 0.00021737730154806496, 0.43781735701620955, 0.20842572830139997, 2.497038585347333e-06, 2.4833742384227738e-06, 20196, 0
225, 1.0000, 0.0011330582807259292, 344.7600610256195,13136, 0.9868635008130309, 0.8080195784568787, 0.9781009554862976, 0.00021739864301987408, 0.4378143544600949, 0.2092983636465067, 3.002556682618618e-06, 2.5309704574698105e-06, 20196, 0
226, 1.0000, 0.0009371474679964255, 346.1765069961548,13157, 0.9868425000150006, 0.8080571293830872, 0.9789483547210693, 0.00021796903321537583, 0.4378123553148593, 0.2073809772571332, 1.999142676345489e-06, 2.4719674473974647e-06, 20196, 0
227, 1.0000, 0.00015133610955653923, 347.58708810806274,13143, 0.9868565005470208, 0.8080423474311829, 0.9787783026695251, 0.0002179503094138715, 0.43780623564247517, 0.2081377503051454, 6.119666476289698e-06, 2.7065200454887427e-06, 20196, 0
228, 1.0000, 0.00012942456071305677, 349.0039269924164,13143, 0.9868565005470208, 0.8080437183380127, 0.9787915945053101, 0.0002180299728866548, 0.43780523985042347, 0.20818014455606304, 9.95793653146837e-07, 2.448990263959472e-06, 20196, 0
229, 1.0000, 0.00040641274758203874, 350.41817593574524,13122, 0.9868775013450511, 0.8080607056617737, 0.9789392352104187, 0.00021885903100421692, 0.4377993997956701, 0.20779187065498617, 5.840063508788518e-06, 2.671345797302468e-06, 20196, 0
230, 1.0000, 0.0002771885186477984, 353.25913095474243,13123, 0.9868765013070496, 0.8080506920814514, 0.9787037968635559, 0.00021892944313556067, 0.4377974369233513, 0.20850431992775798, 1.962866018279108e-06, 2.5902767320723297e-06, 20196, 0
231, 1.0000, 0.0002536023701461764, 354.6653468608856,13120, 0.986879501421054, 0.8080527782440186, 0.9786236882209778, 0.00021902825930645371, 0.4377958039153654, 0.20849046001031746, 1.6330020973787107e-06, 2.4734903604866635e-06, 20196, 0
232, 1.0000, 0.00018236557922902751, 356.0882637500763,13118, 0.9868815014970569, 0.8080734014511108, 0.978542149066925, 0.00021944073786232083, 0.4377893474574664, 0.20829856148607334, 6.456467864401905e-06, 2.7225677722713864e-06, 20196, 0
233, 1.0000, 0.00030981465276420944, 357.49249601364136,13118, 0.9868815014970569, 0.8080844283103943, 0.9784063696861267, 0.00021983623120306334, 0.4377835650100632, 0.20864676293745316, 5.782444338242598e-06, 2.9355668550596223e-06, 20196, 0
234, 1.0000, 0.001707692020313024, 358.90191292762756,13130, 0.9868695010410395, 0.808099091053009, 0.9788308143615723, 0.0002207295072471513, 0.43778250078688813, 0.20711286123271047, 1.0642244069325457e-06, 2.652321095130364e-06, 20196, 0
235, 1.0000, 0.0005461901268957007, 360.2360498905182,13132, 0.9868675009650367, 0.8080923557281494, 0.9785442352294922, 0.0002207965985647341, 0.4377710255985228, 0.20822673599605182, 1.1475187186416047e-05, 3.0707146952654014e-06, 20196, 0
236, 1.0000, 0.00028822150405138317, 361.526802778244,13144, 0.9868555005090194, 0.8080878257751465, 0.9784455895423889, 0.0002209534651283891, 0.43776861426839614, 0.20853972441809698, 2.411327425344556e-06, 2.9973754036986655e-06, 20196, 0
237, 1.0000, 0.00026036825733792064, 362.94463777542114,13157, 0.9868425000150006, 0.8080869913101196, 0.9783986806869507, 0.00022134489396420323, 0.43776499633966287, 0.20864761330600734, 3.617927452292946e-06, 3.0543092727911003e-06, 20196, 0
238, 1.0000, 0.00044433534868828974, 364.36364579200745,13161, 0.9868384998629948, 0.8080857992172241, 0.978525698184967, 0.0002214687225884035, 0.43776050417006956, 0.20908407879410731, 4.492175247283736e-06, 3.174441869403182e-06, 20196, 0
239, 1.0000, 0.0002532520445409775, 365.7680780887604,13181, 0.9868184991029659, 0.8080947995185852, 0.9788052439689636, 0.0002222603820030131, 0.4377549345264857, 0.20865957398174467, 5.569646366443415e-06, 3.358020962699279e-06, 20196, 0
240, 1.0000, 0.000853771555055117, 367.1689009666443,13151, 0.9868485002430092, 0.8080786466598511, 0.9784546494483948, 0.00022171279617340031, 0.43775346887808125, 0.20956271246794525, 1.4656344602403948e-06, 3.090847866928729e-06, 20196, 0
241, 1.0000, 0.0005235434025571158, 369.9757311344147,13178, 0.9868214992169703, 0.8080833554267883, 0.9786621332168579, 0.00022234437855767216, 0.43774675060165064, 0.2085215935767412, 6.7182840410295874e-06, 3.3403786758530876e-06, 20196, 0
242, 1.0000, 0.00024610602384592475, 371.3841800689697,13176, 0.9868234992929731, 0.8080766201019287, 0.9784413576126099, 0.00022251612036563773, 0.43774367708437806, 0.20911360792063197, 3.0735205245324693e-06, 3.3126819709630494e-06, 20196, 0
243, 1.0000, 0.0003392212552053155, 372.78126287460327,13179, 0.9868204991789687, 0.8080703616142273, 0.9783486723899841, 0.00022265664180880947, 0.43774202265797396, 0.20922715044357043, 1.654419267083096e-06, 3.090482776679441e-06, 20196, 0
244, 1.0000, 0.0003598444711359604, 374.1868588924408,13177, 0.9868224992549717, 0.8080647587776184, 0.9785081744194031, 0.0002228897974268242, 0.43773731289594153, 0.2086491226754081, 4.709769420574439e-06, 3.223470198194359e-06, 20196, 0
245, 1.0000, 0.00024717392458229446, 375.57081389427185,13187, 0.9868124988749573, 0.808058500289917, 0.9787887930870056, 0.0002232153262538615, 0.437732679677521, 0.20875524170317433, 4.633212198290604e-06, 3.3425623154551965e-06, 20196, 0
246, 1.0000, 0.00012216268208660943, 376.94490694999695,13186, 0.9868134989129587, 0.8080637454986572, 0.9788339138031006, 0.00022343012695724595, 0.4377294733912307, 0.2087520746287566, 3.2062829690704397e-06, 3.328677696960668e-06, 20196, 0
247, 1.0000, 0.00014572926065109073, 378.3465037345886,13188, 0.9868114988369558, 0.8080654144287109, 0.9787636399269104, 0.0002236108854751371, 0.4377262376154395, 0.2088991320237653, 3.2357761044488065e-06, 3.31926875516651e-06, 20196, 0
248, 1.0000, 0.0009868476680869951, 379.74939584732056,13186, 0.9868134989129587, 0.8080667853355408, 0.9787062406539917, 0.00022432812737351374, 0.4377210125401639, 0.20835582695572122, 5.225087059856914e-06, 3.47334185034704e-06, 20196, 0
249, 1.0000, 0.0004533476738530481, 381.1560308933258,13186, 0.9868134989129587, 0.8080435395240784, 0.9784294962882996, 0.00022484357353895658, 0.4377150593741376, 0.20979690057608333, 5.953164169014702e-06, 3.6656210193697513e-06, 20196, 0
250, 1.0000, 0.00027694347208524045, 382.53903889656067,13185, 0.9868144989509602, 0.8080440163612366, 0.978484034538269, 0.0002251816157208135, 0.437713160977771, 0.20975777901169892, 1.8983924833793075e-06, 3.43219067099726e-06, 20196, 0
251, 1.0000, 0.00014715098141652723, 383.9621801376343,13188, 0.9868114988369558, 0.8080567121505737, 0.978898286819458, 0.00022578241788966179, 0.437708839650801, 0.20960258558603415, 4.321326752598775e-06, 3.5121736193553576e-06, 20196, 0
252, 1.0000, 0.00015721082369665626, 385.3542778491974,13192, 0.98680749868495, 0.8080567121505737, 0.978947639465332, 0.0002260273697211265, 0.43770638940867684, 0.20970084127759459, 2.450246292085012e-06, 3.387968415267301e-06, 20196, 0
253, 1.0000, 0.00020115991881744367, 386.7488160133362,13195, 0.9868044985709457, 0.8080486059188843, 0.9786600470542908, 0.0002264024601336496, 0.4377033626774979, 0.2100186403196204, 3.026725065247149e-06, 3.3499838624251443e-06, 20196, 0
254, 1.0000, 0.00016394736117594485, 388.1448893547058,13196, 0.9868034985329442, 0.8080523014068604, 0.9785687327384949, 0.00022662737140352135, 0.43770045856566836, 0.20987227721542523, 2.9041209841373927e-06, 3.3024778538082255e-06, 20196, 0
255, 1.0000, 0.0001957584558793968, 389.54923129081726,13185, 0.9868144989509602, 0.8080422878265381, 0.978594958782196, 0.0002269346873238756, 0.437696848131834, 0.20975114759865784, 3.6104286021410026e-06, 3.332052216897565e-06, 20196, 0
256, 1.0000, 0.0018483912047399396, 390.9923253059387,13157, 0.9868425000150006, 0.8080477714538574, 0.9790620803833008, 0.00022783311811471865, 0.43769683393306646, 0.20703686804242602, 1.4198082320948657e-08, 1.9304723595190328e-06, 20196, 0
257, 1.0000, 0.00029512511067161134, 392.4022901058197,13158, 0.9868414999769991, 0.8080423474311829, 0.9786236882209778, 0.000227761894960574, 0.437686133442224, 0.20904156029461698, 1.0700488229875571e-05, 2.291065936890922e-06, 20196, 0
258, 1.0000, 0.0003087476784311382, 393.7928099632263,13155, 0.9868445000910034, 0.8080499172210693, 0.9786187410354614, 0.0002277558268100391, 0.4376851719463705, 0.2088646912284231, 9.614963132897891e-07, 2.1005285649895207e-06, 20196, 0
259, 1.0000, 0.0002451619994144392, 395.1881070137024,13143, 0.9868565005470208, 0.8080627918243408, 0.9784196615219116, 0.00022793043702286667, 0.4376817841674169, 0.20857377782453818, 3.3877740674981283e-06, 2.2033687042932647e-06, 20196, 0
260, 1.0000, 0.00046360302835204466, 396.61877036094666,13146, 0.9868535004330165, 0.8080533742904663, 0.9782087206840515, 0.00022835684463222913, 0.4376761169803419, 0.20853626292649047, 5.667190320135518e-06, 2.4216715446551725e-06, 20196, 0
261, 1.0000, 0.00034617686391751203, 398.03359723091125,13134, 0.9868655008890338, 0.8080520033836365, 0.978890597820282, 0.00022850180867937088, 0.43767449988789364, 0.20799209674326397, 1.6170972844120612e-06, 2.325826581138748e-06, 20196, 0
262, 1.0000, 0.00013406502460785888, 399.4471161365509,13152, 0.9868475002050078, 0.8080591559410095, 0.9785655736923218, 0.00022859576617435706, 0.43767015913665125, 0.2081024338297788, 4.340747127351552e-06, 2.475574755263726e-06, 20196, 0
263, 1.0000, 0.0007169154940001051, 400.87244415283203,13147, 0.986852500395015, 0.808050811290741, 0.9788269400596619, 0.00022865616380302107, 0.4376692912677016, 0.20774358210406718, 8.678685995411328e-07, 2.2292246583779385e-06, 20196, 0
264, 1.0000, 0.0003806867126938359, 402.2611119747162,13155, 0.9868445000910034, 0.8080425262451172, 0.9783899188041687, 0.00022898710457645583, 0.43766460321585304, 0.20882815248218178, 4.6880525481074464e-06, 2.40125178988596e-06, 20196, 0
265, 1.0000, 0.00014653603252039573, 403.6744339466095,13156, 0.986843500053002, 0.8080465197563171, 0.9784756898880005, 0.00022922174624575206, 0.4376623112042949, 0.20865606537985748, 2.29201332446749e-06, 2.390097651981641e-06, 20196, 0
266, 1.0000, 0.00021997821101835604, 405.084095954895,13169, 0.9868304995589833, 0.8080517053604126, 0.9784539937973022, 0.00022941732233633304, 0.4376608949488536, 0.20877856026190247, 1.416254365393943e-06, 2.2682358321343374e-06, 20196, 0
267, 1.0000, 0.00045418766763254874, 406.49010396003723,13173, 0.9868264994069774, 0.8080589771270752, 0.9788224101066589, 0.00022979007247179151, 0.437656649979113, 0.20822284841739744, 4.244968815458883e-06, 2.414942733409571e-06, 20196, 0
268, 1.0000, 0.00023844547714815996, 407.9009258747101,13182, 0.9868174990649645, 0.8080695271492004, 0.978985071182251, 0.000230515162161323, 0.43765361297737626, 0.20863375465769976, 3.037006408801446e-06, 2.4709316016362366e-06, 20196, 0
269, 1.0000, 0.00015048902123210385, 409.3299160003662,13182, 0.9868174990649645, 0.8080676198005676, 0.9788045287132263, 0.00023044930790361323, 0.43765181732182745, 0.20847224125817668, 1.7956513791994588e-06, 2.3932984180148083e-06, 20196, 0
270, 1.0000, 0.00014151761646574704, 410.747545003891,13177, 0.9868224992549717, 0.8080629706382751, 0.9787150025367737, 0.00023096983897391115, 0.43764928942920456, 0.208756007298581, 2.5278986804933012e-06, 2.4064294545741306e-06, 20196, 0
271, 1.0000, 0.0008483757164065594, 412.1698160171509,13179, 0.9868204991789687, 0.8080644011497498, 0.9785858988761902, 0.00023143132397679893, 0.4376461179613341, 0.2078321156717584, 3.1714609328159504e-06, 2.4737838949715076e-06, 20196, 0
272, 1.0000, 0.00016206080592322744, 413.57398295402527,13186, 0.9868134989129587, 0.8080567717552185, 0.9786317348480225, 0.00023209509504510404, 0.43764179895241706, 0.20866759378150304, 4.319011311704202e-06, 2.615555959753675e-06, 20196, 0
273, 1.0000, 0.00013400480034583622, 414.9699549674988,13183, 0.986816499026963, 0.8080562949180603, 0.9787209033966064, 0.00023222829067150313, 0.4376407013390395, 0.20840412521184254, 1.097611641798224e-06, 2.3980182559868624e-06, 20196, 0
274, 1.0000, 0.0001858425046347715, 416.38491201400757,13176, 0.9868234992929731, 0.8080530166625977, 0.9786925911903381, 0.00023248507171157455, 0.43763865660489226, 0.20847446712074738, 2.044733572237334e-06, 2.3601027411412493e-06, 20196, 0
275, 1.0000, 0.00018248596892586123, 417.7908411026001,13182, 0.9868174990649645, 0.8080481290817261, 0.9786491990089417, 0.0002328939217960323, 0.4376338320073409, 0.2081933486123306, 4.824592908514447e-06, 2.5350345679403163e-06, 20196, 0
276, 1.0000, 0.00026877887951346033, 419.1961159706116,13171, 0.9868284994829803, 0.8080615997314453, 0.9785414338111877, 0.00023436472361221304, 0.43762661759393306, 0.2076830222385944, 7.214419976586672e-06, 2.8145284258663487e-06, 20196, 0
277, 1.0000, 0.00032192941949284583, 420.60833382606506,13167, 0.9868324996349861, 0.8080625534057617, 0.9786100387573242, 0.00023507128093443137, 0.4376210705878032, 0.20766778216513315, 5.5470036995908245e-06, 3.012110644726341e-06, 20196, 0
278, 1.0000, 0.00033191166678948496, 422.0263936519623,13167, 0.9868324996349861, 0.8080688118934631, 0.9784833788871765, 0.00023599439876579895, 0.4376169535404288, 0.20811789436961659, 4.117053923780034e-06, 3.107724304836752e-06, 20196, 0
279, 1.0000, 0.000650535857844966, 423.42263650894165,13160, 0.9868394999009963, 0.8080810308456421, 0.9786295890808105, 0.0002371934967054964, 0.4376132684169175, 0.20724154253438345, 3.6851178773500415e-06, 3.1611374095359793e-06, 20196, 0
280, 1.0000, 0.0004455151486323393, 424.8392617702484,13166, 0.9868334996729876, 0.8080667853355408, 0.9785131216049194, 0.00023756616282761178, 0.4376087422188238, 0.20756764187528462, 4.526203462806855e-06, 3.276668032570533e-06, 20196, 0
281, 1.0000, 0.0002546815248172456, 426.2429747581482,13186, 0.9868134989129587, 0.8080419898033142, 0.9782317876815796, 0.00023968676135010795, 0.43759912255490474, 0.20789614747104868, 9.619652834969017e-06, 3.6492627968610773e-06, 20196, 0
282, 1.0000, 0.00015670673127836133, 427.630402803421,13206, 0.9867934981529298, 0.8080583214759827, 0.9783227443695068, 0.00024085325489702557, 0.4375881542923592, 0.2078535189544554, 1.0968268520983315e-05, 4.073788079993677e-06, 20196, 0
283, 1.0000, 0.0005683884931941605, 429.0425269603729,13244, 0.986755496708875, 0.8081112504005432, 0.9782828688621521, 0.00024490479084949684, 0.43756837842567115, 0.2082339528337179, 1.9775870896299175e-05, 4.771030046233176e-06, 20196, 0
284, 1.0000, 0.0004904722700282707, 431.79671573638916,13249, 0.9867504965188677, 0.808107852935791, 0.9784466028213501, 0.00024535128396315636, 0.43756077182768993, 0.20797277236344702, 7.606600861465029e-06, 4.998848781624548e-06, 20196, 0
285, 1.0000, 0.000465047019559757, 433.1564676761627,13233, 0.9867664971268908, 0.8081000447273254, 0.9783889055252075, 0.0002451546769885799, 0.4375556396431834, 0.20893440362196278, 5.13218115527625e-06, 5.012024636641507e-06, 20196, 0
286, 1.0000, 0.0004476641275095814, 434.4351575374603,13251, 0.9867484964428648, 0.8081129789352417, 0.9786040782928467, 0.0002467848150233026, 0.4375498261538313, 0.2085551001030057, 5.813487191141942e-06, 5.086927516055512e-06, 20196, 0
287, 1.0000, 0.0002876863662484332, 435.86542534828186,13253, 0.986746496366862, 0.8081111907958984, 0.9786226153373718, 0.00024804562597722124, 0.437543647428068, 0.209323557268035, 6.178722038396867e-06, 5.1868042766114586e-06, 20196, 0
288, 1.0000, 0.00025505813532601673, 437.2745203971863,13270, 0.9867294957208373, 0.8081145882606506, 0.9787097573280334, 0.00024887497311064935, 0.4375338207147212, 0.20962852847472968, 9.826720254568766e-06, 5.529052752047747e-06, 20196, 0
289, 1.0000, 0.0004250610561958884, 438.6858115196228,13267, 0.9867324958348417, 0.808103084564209, 0.9784935116767883, 0.00025100051017616084, 0.43751921251151626, 0.2101127008035774, 1.4608205008814767e-05, 6.093198768882733e-06, 20196, 0
290, 1.0000, 0.0006967155925693004, 441.5432095527649,13279, 0.9867204953788244, 0.8081049919128418, 0.9783902764320374, 0.0002524226498998023, 0.4375146659160301, 0.21066156766517105, 4.546593843246516e-06, 5.917379557479035e-06, 20196, 0
291, 1.0000, 0.0005250845111776468, 442.9560284614563,13288, 0.9867114950368114, 0.8080963492393494, 0.9785165786743164, 0.00025369914650479487, 0.4375083567867046, 0.21060289804522028, 6.30913026755664e-06, 5.955434243858385e-06, 20196, 0
292, 1.0000, 0.0005147484477140053, 444.3816683292389,13299, 0.9867004946187955, 0.8081000447273254, 0.9788773059844971, 0.00025624904703647764, 0.4375009546539003, 0.21017958401540782, 7.402125172972784e-06, 6.0863613481434195e-06, 20196, 0
293, 1.0000, 0.0007153937278067663, 445.80588555336,13309, 0.9866904942387811, 0.8080954551696777, 0.9786142110824585, 0.0002575875723912356, 0.4374948238739145, 0.21162659601851255, 6.130783664848316e-06, 6.0907890568377184e-06, 20196, 0
294, 1.0000, 0.000374067549622475, 447.22269558906555,13318, 0.9866814938967681, 0.8081002235412598, 0.9786177277565002, 0.0002590117466280883, 0.4374899487245206, 0.21155080968998483, 4.875149772098908e-06, 5.956690002094635e-06, 20196, 0
295, 1.0000, 0.000271936657067947, 448.65103554725647,13341, 0.9866584930227349, 0.8081036806106567, 0.9784662127494812, 0.0002611473890371183, 0.4374849337233868, 0.21176289816969682, 5.015002128960777e-06, 5.855063525734544e-06, 20196, 0
296, 1.0000, 0.0003695925188717746, 450.0537676811218,13355, 0.9866444924907146, 0.808095395565033, 0.9781530499458313, 0.00026388142247005307, 0.43747628315598397, 0.21245867833404028, 8.650567663526232e-06, 6.088115892511138e-06, 20196, 0
297, 1.0000, 0.0009181173110846686, 451.4535608291626,13346, 0.9866534928327276, 0.8081272840499878, 0.9787041544914246, 0.0002652076286540445, 0.4374689450391639, 0.2119383914306583, 7.338115344646123e-06, 6.202875627438111e-06, 20196, 0
298, 1.0000, 0.00040155744515879647, 452.87589383125305,13360, 0.9866394923007075, 0.8081378936767578, 0.9785351157188416, 0.00026797460109614354, 0.43745833824486063, 0.2129332760693305, 1.0606792215539507e-05, 6.544736592581153e-06, 20196, 0
299, 1.0000, 0.0005410400560083708, 454.2909770011902,13353, 0.9866464925667175, 0.8081551194190979, 0.9789528846740723, 0.00026786536589867144, 0.43745053156127867, 0.21240913264715497, 7.80668513028493e-06, 6.661156253512953e-06, 20196, 0
300, 1.0000, 0.0014554927083144649, 455.70893001556396,13374, 0.9866254917686872, 0.80816251039505, 0.9785491228103638, 0.00027424557668491765, 0.4374347543083628, 0.21517011984415554, 1.5777251946236248e-05, 7.2610227113372855e-06, 20196, 0
301, 1.0000, 0.0003449946442119688, 457.1234600543976,13373, 0.9866264918066887, 0.8081670999526978, 0.9786593317985535, 0.00027565703445797234, 0.4374192281915105, 0.21411786937092814, 1.5526116771302778e-05, 7.83437400467275e-06, 20196, 0
302, 1.0000, 0.0005912924499732867, 458.52445888519287,13374, 0.9866254917686872, 0.8081584572792053, 0.9785106778144836, 0.00027698478399696796, 0.4374123188660772, 0.2142276324870175, 6.909327614712524e-06, 7.73655200130288e-06, 20196, 0
303, 1.0000, 0.0007589705227613944, 459.97485280036926,13375, 0.9866244917306858, 0.8081509470939636, 0.9781583547592163, 0.00027829085596120165, 0.43739139795497894, 0.21471636384109888, 2.092091619287917e-05, 8.545761617270946e-06, 20196, 0
304, 1.0000, 0.0005185792110693916, 461.397335767746,13431, 0.9865684896026049, 0.8081871271133423, 0.9786761403083801, 0.00028534113716683566, 0.43736847328583806, 0.2145514687687383, 2.2924669468349368e-05, 9.43204805860472e-06, 20196, 0
305, 1.0000, 0.0006979552891630293, 462.8092555999756,13434, 0.9865654894886006, 0.8081204295158386, 0.9779564738273621, 0.0002867785183690255, 0.4373553014553204, 0.2151045383493115, 1.3171821030055764e-05, 9.752365884279621e-06, 20196, 0
306, 1.0000, 0.0008887383437377243, 465.61754870414734,13423, 0.9865764899066165, 0.8081458806991577, 0.9785698056221008, 0.0002859941927643907, 0.4373447496826658, 0.2134092579251702, 1.0551778027778624e-05, 9.82950284156257e-06, 20196, 0
307, 1.0000, 0.0004728830859616667, 467.02908968925476,13430, 0.9865694896406063, 0.8081294298171997, 0.9782566428184509, 0.0002879470228024977, 0.43733506746259915, 0.21472319092837, 9.682218736095649e-06, 9.814674168285138e-06, 20196, 0
308, 1.0000, 0.00046733911759679866, 468.4423885345459,13441, 0.9865584892225905, 0.8081300854682922, 0.978407084941864, 0.0002904480219381569, 0.437326851159924, 0.2147285739749058, 8.216303025221361e-06, 9.641751686157617e-06, 20196, 0
309, 1.0000, 0.0011154148212063435, 469.86456775665283,13485, 0.986514487550527, 0.8081278800964355, 0.9792212247848511, 0.0003016195557557884, 0.4373162306173205, 0.2141437143918811, 1.0620542515493714e-05, 9.735427308965543e-06, 20196, 0
310, 1.0000, 0.0007299830183842935, 471.26348876953125,13467, 0.9865324882345529, 0.8081361055374146, 0.9786544442176819, 0.000298715198013175, 0.4373034799442022, 0.21562237691770605, 1.2750672994332746e-05, 1.0001677052306734e-05, 20196, 0
311, 1.0000, 0.0005041144736007838, 472.7068498134613,13485, 0.986514487550527, 0.8081324696540833, 0.9788587689399719, 0.0003013016596267267, 0.4372938165790842, 0.21483480508721753, 9.663366260126427e-06, 9.967319705897108e-06, 20196, 0
312, 1.0000, 0.00027395365098636026, 474.1130588054657,13479, 0.9865204877785356, 0.8081262111663818, 0.9785879850387573, 0.0003011514848464096, 0.4372863271082239, 0.21521767332670538, 7.4894750615173145e-06, 9.68647334433402e-06, 20196, 0
313, 1.0000, 0.0013865977263957296, 475.5032238960266,13483, 0.9865164876265298, 0.8081328272819519, 0.9787083268165588, 0.0003047123283928047, 0.4372774542635055, 0.21352022326869805, 8.872832176876067e-06, 9.601859473853644e-06, 20196, 0
314, 1.0000, 0.00043381511297076034, 476.9275629520416,13480, 0.9865194877405341, 0.808120846748352, 0.9784151315689087, 0.0003057989551166133, 0.4372690875936487, 0.21458763450510884, 8.366673797610691e-06, 9.470547677287904e-06, 20196, 0
315, 1.0000, 0.0003912939540459858, 478.3401048183441,13488, 0.9865114874365226, 0.8081198930740356, 0.9783070087432861, 0.00030728954930587225, 0.4372644747761305, 0.215006489823125, 4.612822386784732e-06, 8.813212841343405e-06, 20196, 0
316, 1.0000, 0.00043194237812219777, 479.73981070518494,13498, 0.9865014870565082, 0.808112621307373, 0.9783419966697693, 0.00031064568508632623, 0.4372559587453543, 0.21541680708877045, 8.516027519889224e-06, 8.783033481923155e-06, 20196, 0
317, 1.0000, 0.0005916514485740202, 481.14398860931396,13499, 0.9865004870185067, 0.8080906271934509, 0.9785984754562378, 0.0003146840180483243, 0.43725004515565224, 0.21573761300199906, 5.913594057327387e-06, 8.442386591677371e-06, 20196, 0
318, 1.0000, 0.000572006057966385, 482.59465289115906,13495, 0.9865044871705125, 0.8081272840499878, 0.9784924387931824, 0.0003106485012147786, 0.4372457230804858, 0.21543766194577318, 4.322071342710565e-06, 7.895650297822527e-06, 20196, 0
319, 1.0000, 0.0006124171586962825, 485.39991068840027,13492, 0.9865074872845168, 0.808124303817749, 0.9786061644554138, 0.00031425567074584807, 0.43724012791906913, 0.2149604953454945, 5.595162800742237e-06, 7.6283460712521e-06, 20196, 0
320, 1.0000, 0.0004165069393307263, 488.25502943992615,13486, 0.9865134875125254, 0.8081173896789551, 0.978322446346283, 0.00031393655590478104, 0.4372366958970413, 0.21614913379972106, 3.432021228766402e-06, 7.042751179985788e-06, 20196, 0
321, 1.0000, 0.000223483452530628, 489.6842625141144,13493, 0.9865064872465154, 0.8081111907958984, 0.9783969521522522, 0.0003166612032704919, 0.43723216724916164, 0.21623182407333946, 4.5286519414489135e-06, 6.738527497345083e-06, 20196, 0
322, 1.0000, 0.0002904711025466489, 491.1106746196747,13483, 0.9865164876265298, 0.8081222772598267, 0.9785047173500061, 0.0003181645690522316, 0.43722284505461556, 0.21601002648480794, 9.322188197213865e-06, 6.960818197794301e-06, 20196, 0
323, 1.0000, 0.0003315519291230266, 492.5450406074524,13463, 0.9865364883865587, 0.8081185817718506, 0.9784623384475708, 0.0003186558031751848, 0.43721668831106225, 0.21670226376684495, 6.156746597318907e-06, 6.875897434467943e-06, 20196, 0
324, 1.0000, 0.0005761816478024666, 493.9621727466583,13460, 0.986539488500563, 0.80812668800354, 0.9787254929542542, 0.00031889427811752983, 0.43721491259902995, 0.21594790639620018, 1.7757119176731173e-06, 6.005286088726637e-06, 20196, 0
325, 1.0000, 0.0003242707272426644, 495.38592076301575,13456, 0.9865434886525688, 0.8081253170967102, 0.9786698222160339, 0.00031891374537981683, 0.43721332314763084, 0.21619910267872075, 1.5894531530391554e-06, 5.257812624225589e-06, 20196, 0
326, 1.0000, 0.0003577037008888874, 496.80559158325195,13447, 0.9865524889945818, 0.808134138584137, 0.9787209033966064, 0.00031932254875199814, 0.43721018518714305, 0.2160717978008123, 3.137959339150065e-06, 4.993319155590621e-06, 20196, 0
327, 1.0000, 0.00040414253177029216, 498.2224895954132,13429, 0.9865704896786078, 0.8081489205360413, 0.9785187244415283, 0.0003222346731367861, 0.4372007439064319, 0.2169636863796769, 9.441284753830548e-06, 5.3217381602572885e-06, 20196, 0
328, 1.0000, 0.0005008375414731485, 499.6559693813324,13427, 0.9865724897546106, 0.8081468939781189, 0.9785382747650146, 0.0003226405822339886, 0.43719714223565925, 0.21601972153269433, 3.601660291174813e-06, 5.117978146372411e-06, 20196, 0
329, 1.0000, 0.00029120682761115497, 501.07574129104614,13418, 0.9865814900966237, 0.808146059513092, 0.9783552885055542, 0.0003235609379026357, 0.43719407972898267, 0.21616773521122884, 3.062510235629645e-06, 4.861791604140867e-06, 20196, 0
330, 1.0000, 0.00014151842043399028, 502.4822623729706,13413, 0.9865864902866309, 0.8081458806991577, 0.9783766269683838, 0.00032523687577177033, 0.4371900194625042, 0.21612417638538306, 4.060265666072649e-06, 4.77498652611893e-06, 20196, 0
331, 1.0000, 0.000479075344051533, 503.91114830970764,13404, 0.9865954906286439, 0.808143138885498, 0.9787282943725586, 0.0003259196377006141, 0.4371872930681836, 0.21535511494030654, 2.7263943319644213e-06, 4.514750995396031e-06, 20196, 0
332, 1.0000, 0.0003674135656446781, 505.32917642593384,13392, 0.9866074910846612, 0.8081321120262146, 0.9784669280052185, 0.0003269103106375774, 0.4371847771537713, 0.2159082079037573, 2.515918372358872e-06, 4.258337478446996e-06, 20196, 0
333, 1.0000, 0.0001952035990832735, 506.7518951892853,13392, 0.9866074910846612, 0.8081334829330444, 0.9785096049308777, 0.00032686697620986694, 0.4371833776677523, 0.21565289701376342, 1.3994878265699562e-06, 3.809894779782368e-06, 20196, 0
334, 1.0000, 0.0003683864344689942, 508.10773634910583,13387, 0.9866124912746684, 0.8081352114677429, 0.9783990383148193, 0.0003272121988201926, 0.4371813897731543, 0.21566494663020586, 1.987893473887059e-06, 3.569940635477473e-06, 20196, 0
335, 1.0000, 0.000219959196066901, 509.40462827682495,13387, 0.9866124912746684, 0.8081453442573547, 0.9784190058708191, 0.00032804335332293794, 0.43717841428860366, 0.21504828348212707, 2.97547284655586e-06, 3.5055042178752977e-06, 20196, 0
336, 1.0000, 0.00031570509355254624, 510.8091950416565,13371, 0.9866284918826915, 0.808139443397522, 0.978350043296814, 0.00032920794805613775, 0.43717509167871166, 0.21466760838829727, 3.3226201885949713e-06, 3.486771717099761e-06, 20196, 0
337, 1.0000, 0.00020439359846264696, 512.2147750854492,13356, 0.9866434924527132, 0.8081386089324951, 0.978537917137146, 0.0003311990789568681, 0.43717288885559624, 0.2145359957227964, 2.2028212773861355e-06, 3.3302672718634634e-06, 20196, 0
338, 1.0000, 0.0005614694760616413, 515.0164532661438,13356, 0.9866434924527132, 0.8081458806991577, 0.9787156581878662, 0.00033045891491485357, 0.43717071847116745, 0.21434675334652623, 2.1703830815344993e-06, 3.1906915337962223e-06, 20196, 0
339, 1.0000, 0.00014666777219596828, 516.431898355484,13356, 0.9866434924527132, 0.8081496357917786, 0.9785187244415283, 0.00033042521941441006, 0.4371689611043385, 0.21487019141790098, 1.7573688750327499e-06, 3.0059560812559386e-06, 20196, 0
340, 1.0000, 0.0001515676716398406, 517.832522392273,13354, 0.9866454925287161, 0.8081547021865845, 0.9783979654312134, 0.00033056288565390336, 0.4371673843580284, 0.2150125197823568, 1.5767428576674014e-06, 2.818126313981733e-06, 20196, 0
341, 1.0000, 0.0005035560008550617, 519.219244480133,13345, 0.986654492870729, 0.8081520795822144, 0.9781026840209961, 0.0003316221723987267, 0.43716449566320503, 0.21508651797731748, 2.8886973322261866e-06, 2.825105129391288e-06, 20196, 0
342, 1.0000, 0.00025463857981760664, 522.0454075336456,13342, 0.9866574929847334, 0.8081524968147278, 0.9782650470733643, 0.0003313891917164378, 0.43716183739860504, 0.21543129427817773, 2.658266249011554e-06, 2.80796053754818e-06, 20196, 0
343, 1.0000, 0.00022442602766061746, 523.4437925815582,13335, 0.9866644932507436, 0.8081524968147278, 0.9782839417457581, 0.00033215897542954707, 0.4371595230944467, 0.21521533518750763, 2.314301647377004e-06, 2.7541899959610453e-06, 20196, 0
344, 1.0000, 0.0003667949880503216, 524.8500335216522,13354, 0.9866454925287161, 0.8081503510475159, 0.9786016345024109, 0.00033328865690928424, 0.4371572861735874, 0.21525876713928777, 2.236921595011321e-06, 2.6974883830792e-06, 20196, 0
345, 1.0000, 0.00025449563200555107, 527.6470575332642,13358, 0.9866414923767103, 0.8081560730934143, 0.978672981262207, 0.00033360442298810807, 0.4371562067701171, 0.21471847826363047, 1.0794014858594991e-06, 2.4613984676587887e-06, 20196, 0
346, 1.0000, 0.0001385801572631631, 529.0526485443115,13361, 0.986638492262706, 0.8081563115119934, 0.97861248254776, 0.00033392624680597015, 0.4371555195138834, 0.21484900245054248, 6.872568135141144e-07, 2.1665845343785053e-06, 20196, 0
347, 1.0000, 0.00012249626729961922, 530.471004486084,13366, 0.9866334920726988, 0.8081560730934143, 0.9784511923789978, 0.00033446388160226836, 0.4371540804494513, 0.21513551386040944, 1.4390651778550811e-06, 2.079726000168697e-06, 20196, 0
348, 1.0000, 0.00015868382035472034, 531.8890633583069,13378, 0.9866214916166814, 0.8081502914428711, 0.9782996773719788, 0.00033560483851293436, 0.43715172001943636, 0.21512608178936968, 2.3604319496772774e-06, 2.1062244870975585e-06, 20196, 0
349, 1.0000, 0.0003898988929613861, 533.2928462028503,13388, 0.986611491236667, 0.8081524968147278, 0.9783945083618164, 0.0003372108215479643, 0.437149003337999, 0.21457601739474302, 2.716683295267419e-06, 2.160519015610979e-06, 20196, 0
350, 1.0000, 0.00018608219783223894, 534.7092821598053,13386, 0.9866134913126698, 0.808153510093689, 0.9783084392547607, 0.00033726067536744804, 0.43714517136704173, 0.2147234516317135, 3.831977263168973e-06, 2.287939710173217e-06, 20196, 0
351, 1.0000, 0.00015457697950159658, 536.1094584465027,13381, 0.9866184915026771, 0.8081587553024292, 0.9781394600868225, 0.00033836132319937424, 0.43713921075504364, 0.2149975811393896, 5.960603350674276e-06, 2.5178458672514687e-06, 20196, 0
352, 1.0000, 0.0004281850039067879, 538.9735214710236,13392, 0.9866074910846612, 0.8081641793251038, 0.9780785441398621, 0.00034006617616304523, 0.4371374240540408, 0.214596606461538, 1.7866991878223715e-06, 2.4329398430617926e-06, 20196, 0
353, 1.0000, 0.0001524374878600119, 540.3952224254608,13393, 0.9866064910466598, 0.8081632852554321, 0.9779728651046753, 0.0003404525934452646, 0.4371353762653833, 0.21523711888786992, 2.047796974269378e-06, 2.3913708074701276e-06, 20196, 0
354, 1.0000, 0.00010783506635416011, 541.8221824169159,13395, 0.9866044909706568, 0.8081668615341187, 0.9780722856521606, 0.0003407846036915215, 0.43713455083848185, 0.2151122810885902, 8.254242771510434e-07, 2.1500569067992333e-06, 20196, 0
355, 1.0000, 0.00015541863308573384, 543.2270662784576,13396, 0.9866034909326554, 0.8081669211387634, 0.9782373905181885, 0.0003421063742981512, 0.43713295433525373, 0.21532294187549167, 1.5964997738260323e-06, 2.086997099315253e-06, 20196, 0
356, 1.0000, 0.00011840003407868298, 544.6617465019226,13391, 0.9866084911226627, 0.8081599473953247, 0.9781110882759094, 0.0003425500253966588, 0.4371308217337136, 0.2155799053710905, 2.1326015999800774e-06, 2.0915133161530494e-06, 20196, 0
357, 1.0000, 0.00017732392115731848, 546.0721967220306,13377, 0.9866224916546829, 0.8081620931625366, 0.9780666828155518, 0.00034287525053560943, 0.43712862136975017, 0.21584891502686815, 2.2003650576030154e-06, 2.102151657498698e-06, 20196, 0
358, 1.0000, 0.00047914611517011017, 547.4727907180786,13372, 0.9866274918446901, 0.8081769943237305, 0.9783070087432861, 0.00034313353137132554, 0.4371282367038287, 0.21610525077293258, 3.846667386286917e-07, 1.7738059347631273e-06, 20196, 0
359, 1.0000, 0.0005632739638915152, 548.8950686454773,13359, 0.9866404923387089, 0.8081815838813782, 0.978296160697937, 0.0003424437279434806, 0.43712700850494174, 0.21528925999048923, 1.228192387237037e-06, 1.7097874829746093e-06, 20196, 0
360, 1.0000, 8.887813389176695e-05, 550.3170828819275,13370, 0.9866294919206929, 0.808176577091217, 0.9782849550247192, 0.00034308733145590564, 0.43712576122875996, 0.2157996663450971, 1.2472820608566693e-06, 1.656701966090504e-06, 20196, 0
361, 1.0000, 8.700506772653536e-05, 551.7244319915771,13371, 0.9866284918826915, 0.8081779479980469, 0.978276252746582, 0.00034321404370062737, 0.4371254560493472, 0.21582371908275283, 3.051748810323218e-07, 1.3988618535175302e-06, 20196, 0
362, 1.0000, 0.00047717589860787126, 553.126326084137,13350, 0.9866494926807219, 0.8081896901130676, 0.9781317114830017, 0.0003461576235171164, 0.43712324367196254, 0.21568699291862922, 2.2123764695791692e-06, 1.4644793343614604e-06, 20196, 0
363, 1.0000, 0.00033203874425641273, 554.5505101680756,13341, 0.9866584930227349, 0.808176577091217, 0.9779347777366638, 0.00034495002674004037, 0.4371210732359378, 0.21617723621754348, 2.170438985205081e-06, 1.5232447186191403e-06, 20196, 0
364, 1.0000, 8.143812836058819e-05, 555.9628200531006,13348, 0.9866514927567247, 0.808181881904602, 0.9780323505401611, 0.00034594437343461943, 0.43711989243909505, 0.2160035049041194, 1.1807950956455038e-06, 1.4849443113972753e-06, 20196, 0
365, 1.0000, 7.67200411838101e-05, 557.3570549488068,13344, 0.9866554929087306, 0.8081841468811035, 0.9780582785606384, 0.00034589762180156137, 0.43711900069210524, 0.21587238207251053, 8.917477503644911e-07, 1.4111180676987096e-06, 20196, 0
366, 1.0000, 0.0001207256050686057, 558.7731077671051,13337, 0.9866624931747406, 0.8081871271133423, 0.9781062006950378, 0.00034669379548745246, 0.4371163015037709, 0.21577859701725524, 2.699189522670231e-06, 1.5056719342429535e-06, 20196, 0
367, 1.0000, 0.0004352484059031308, 561.5979738235474,13326, 0.9866734935927566, 0.8081904053688049, 0.9780764579772949, 0.00034647733740182895, 0.4371147808082094, 0.215218552377833, 1.520693203360679e-06, 1.5071673598021163e-06, 20196, 0
368, 1.0000, 0.00012991097214000495, 563.0156970024109,13324, 0.9866754936687594, 0.8081877827644348, 0.9778857827186584, 0.00034753687535844807, 0.4371120600701141, 0.21568786653527378, 2.720734334105135e-06, 1.5988729160404245e-06, 20196, 0
369, 1.0000, 0.00011760186794347129, 564.4154889583588,13329, 0.9866704934787522, 0.8081885576248169, 0.9778682589530945, 0.0003481144046966685, 0.4371105436252355, 0.21569988602223897, 1.5164552039648171e-06, 1.5904334816637292e-06, 20196, 0
370, 1.0000, 0.0007157004432290231, 565.8304097652435,13319, 0.9866804938587667, 0.8082073330879211, 0.9785197377204895, 0.0003494349049102259, 0.43710870126242385, 0.21495029234682173, 1.8423589773219895e-06, 1.6139920246615035e-06, 20196, 0
371, 1.0000, 0.00015516750584936028, 567.2556636333466,13315, 0.9866844940107724, 0.8081955909729004, 0.9782485961914062, 0.0003493840855486857, 0.43710578932978156, 0.21552925948110854, 2.9119317301873338e-06, 1.7121009364918452e-06, 20196, 0
372, 1.0000, 0.00014607658731407091, 568.6866865158081,13324, 0.9866754936687594, 0.8081951141357422, 0.97818523645401, 0.0003496760194316805, 0.43710490337665237, 0.2156958311799619, 8.859620827528225e-07, 1.6029424928227662e-06, 20196, 0
373, 1.0000, 0.0004555476672558162, 570.0878956317902,13327, 0.9866724935547551, 0.8081991672515869, 0.9780715703964233, 0.0003507094192974612, 0.43710321561118115, 0.21560132571213758, 1.687754924206697e-06, 1.611228317588197e-06, 20196, 0
374, 1.0000, 0.00040338465604414215, 571.5202648639679,13331, 0.9866684934027493, 0.8081943988800049, 0.9780764579772949, 0.000350884016866338, 0.4371017961693418, 0.21624579704205765, 1.4194468822559259e-06, 1.590938134732683e-06, 20196, 0
375, 1.0000, 0.0001631358416192043, 572.9294698238373,13332, 0.9866674933647479, 0.8082029223442078, 0.978062093257904, 0.00035163916714921667, 0.4371002486205892, 0.21613963108752698, 1.5475452507240917e-06, 1.586544648332622e-06, 20196, 0
376, 1.0000, 0.0001776653340210061, 574.3360497951508,13333, 0.9866664933267464, 0.8082051277160645, 0.9781219363212585, 0.00035179392647867734, 0.43709870135638756, 0.21614384315416824, 1.547261805345812e-06, 1.5825718961741445e-06, 20196, 0
377, 1.0000, 0.0005939216752252118, 575.7359113693237,13334, 0.986665493288745, 0.8082156181335449, 0.9782381057739258, 0.0003538901034396079, 0.4370965858450763, 0.2155143567340264, 2.1155137503447996e-06, 1.629178572458719e-06, 20196, 0
378, 1.0000, 0.00024040827414530388, 577.1558773517609,13332, 0.9866674933647479, 0.8082069754600525, 0.9780169725418091, 0.00035404708526232424, 0.4370946880801412, 0.2162444730254447, 1.8977650420026748e-06, 1.6542306555932315e-06, 20196, 0
379, 1.0000, 0.00017663502454239423, 578.5736033916473,13336, 0.986663493212742, 0.8082053065299988, 0.97803795337677, 0.0003542857958314747, 0.43709417722433397, 0.2160774422439077, 5.108573802314886e-07, 1.4708433641145431e-06, 20196, 0
380, 1.0000, 0.00018107642694076582, 579.9796783924103,13332, 0.9866674933647479, 0.8082059621810913, 0.9780442714691162, 0.00035470761712181513, 0.43709331779029037, 0.21594449521645784, 8.594307122633538e-07, 1.3938975984954947e-06, 20196, 0
381, 1.0000, 0.0001347545610381311, 581.4029593467712,13335, 0.9866644932507436, 0.8082123398780823, 0.9780152440071106, 0.00035596876989515643, 0.43709006703816355, 0.21605683408489085, 3.2507586527619203e-06, 1.5170722192657724e-06, 20196, 0
382, 1.0000, 0.0005387713973714248, 582.8154282569885,13358, 0.9866414923767103, 0.8082365989685059, 0.9781569242477417, 0.0003595671257518927, 0.43708827761767444, 0.21599506312498445, 1.7894171340793186e-06, 1.542328164004522e-06, 20196, 0
383, 1.0000, 0.00019825259972196555, 584.2343833446503,13357, 0.9866424924147118, 0.8082219362258911, 0.9781041145324707, 0.0003594396272142641, 0.43708429373027563, 0.2160423399375252, 3.983888957170834e-06, 1.6958593599506691e-06, 20196, 0
384, 1.0000, 0.00015736519224483853, 585.5688934326172,13359, 0.9866404923387089, 0.8082258105278015, 0.9781443476676941, 0.0003597271944947934, 0.4370830325870434, 0.21587789953738076, 1.2611391891903523e-06, 1.646368892271881e-06, 20196, 0
385, 1.0000, 0.0003221876648084071, 586.9950745105743,13363, 0.9866364921867031, 0.80821293592453, 0.9779634475708008, 0.00036164404751592863, 0.4370807443396617, 0.2163237087311877, 2.2882518070921343e-06, 1.701472044101275e-06, 20196, 0
386, 1.0000, 0.00041907308600026117, 588.4342515468597,13379, 0.98662049157868, 0.8082078099250793, 0.9780470728874207, 0.00036316814216939266, 0.43707931733657546, 0.21572455743924876, 1.4270034003338594e-06, 1.67180198619823e-06, 20196, 0
387, 1.0000, 0.00022555661040379535, 589.8356926441193,13377, 0.9866224916546829, 0.8082079887390137, 0.9779613614082336, 0.00036314377811703957, 0.43707827382132153, 0.21593055273421538, 1.0435107936079824e-06, 1.5948360637743986e-06, 20196, 0
388, 1.0000, 0.00016775060989657393, 591.2537755966187,13372, 0.9866274918446901, 0.8082075119018555, 0.9779123663902283, 0.0003637170925004323, 0.4370764500673054, 0.2159476682174359, 1.8237539969878647e-06, 1.6163710694238496e-06, 20196, 0
389, 1.0000, 0.00021610286720022206, 592.6680674552917,13368, 0.9866314919966959, 0.8082061409950256, 0.9779525995254517, 0.00036562501154356397, 0.4370750680283376, 0.21578841249842645, 1.3820402645636776e-06, 1.591252252287657e-06, 20196, 0
390, 1.0000, 6.438562866806574e-05, 595.5220673084259,13369, 0.9866304919586945, 0.8082122206687927, 0.9779372215270996, 0.00036494613756868, 0.43707285128117623, 0.21600694656323052, 2.216750010053392e-06, 1.6448897719832341e-06, 20196, 0
391, 1.0000, 0.0002816331623752617, 598.3580992221832,13360, 0.9866394923007075, 0.8082174062728882, 0.9779917597770691, 0.00036496568147252877, 0.43707168701880356, 0.21571797865580192, 1.1642550409307617e-06, 1.5890147656326602e-06, 20196, 0
392, 1.0000, 0.0003042134903994751, 601.2011272907257,13354, 0.9866454925287161, 0.808219313621521, 0.9778472781181335, 0.0003649736428422793, 0.4370696047710436, 0.21639715040289437, 2.082257121005515e-06, 1.6325578335217478e-06, 20196, 0
393, 1.0000, 0.0005683409557072748, 602.6331803798676,13347, 0.9866524927947262, 0.8082334399223328, 0.9780271053314209, 0.0003663500060333843, 0.4370669770940937, 0.21556829151733373, 2.6276704496730474e-06, 1.7121381617394836e-06, 20196, 0
394, 1.0000, 0.00023519613028196197, 604.0259485244751,13347, 0.9866524927947262, 0.8082249760627747, 0.9778059720993042, 0.00036748774647709406, 0.43706447497713674, 0.2163862284669236, 2.50211745433937e-06, 1.7783436800611548e-06, 20196, 0
395, 1.0000, 0.000245608136977134, 605.4334983825684,13359, 0.9866404923387089, 0.8082244396209717, 0.9777475595474243, 0.00036880483812665166, 0.43706274901803227, 0.21644827984910395, 1.725961883525251e-06, 1.7730347451753116e-06, 20196, 0
396, 1.0000, 0.00025555667503343897, 608.225287437439,13359, 0.9866404923387089, 0.8082275390625, 0.9777395129203796, 0.00037269784349008834, 0.4370597092491838, 0.21605067666702663, 3.0397695970352245e-06, 1.8712404132606447e-06, 20196, 0
397, 1.0000, 8.660820698429591e-05, 609.6503155231476,13350, 0.9866494926807219, 0.8082219958305359, 0.9777216911315918, 0.00037204766396777304, 0.4370583075740458, 0.2163260224432967, 1.4016768812297187e-06, 1.8179478489999795e-06, 20196, 0
398, 1.0000, 0.00010605889065730028, 611.0824875831604,13366, 0.9866334920726988, 0.8082154393196106, 0.9777587652206421, 0.0003740083598118931, 0.43705639495636617, 0.21619007297818413, 1.912612058119212e-06, 1.8271994988930797e-06, 20196, 0
399, 1.0000, 0.00027739281008039296, 612.4985506534576,13380, 0.9866194915406785, 0.8082181811332703, 0.977756679058075, 0.00037576802487937944, 0.43705365804672835, 0.21619876211911948, 2.736912261103175e-06, 1.9025385186889446e-06, 20196, 0
400, 1.0000, 0.00022485936357448497, 613.9229414463043,13369, 0.9866304919586945, 0.8082215785980225, 0.9776496291160583, 0.0003762787682108135, 0.43705126329742233, 0.21650188846195179, 2.3947497077569935e-06, 1.9468214619532356e-06, 20196, 0
401, 1.0000, 0.00013221236179955035, 615.3766264915466,13378, 0.9866214916166814, 0.8082242012023926, 0.9776586890220642, 0.0003769578585348439, 0.43704991724575976, 0.21644596239753514, 1.3460549317390047e-06, 1.8762892534497768e-06, 20196, 0
402, 1.0000, 0.00027348248416356544, 616.7844007015228,13371, 0.9866284918826915, 0.8082197308540344, 0.9776541590690613, 0.0003790137924631926, 0.4370459662763279, 0.21659596716468493, 3.950960453080743e-06, 2.0213433046088125e-06, 20196, 0
403, 1.0000, 0.0003596212943371611, 619.6018304824829,13365, 0.9866344921107002, 0.808221161365509, 0.9778189659118652, 0.00037929201697323205, 0.43704511216093267, 0.2159833728327729, 8.541213654678081e-07, 1.854505094962569e-06, 20196, 0
404, 1.0000, 0.000261097176430799, 620.9870126247406,13380, 0.9866194915406785, 0.8082157969474792, 0.977821409702301, 0.00038038743547464976, 0.4370438576169217, 0.21604930236020164, 1.254539788497766e-06, 1.7834201602750896e-06, 20196, 0
405, 1.0000, 0.00015579461057073802, 622.4045946598053,13376, 0.9866234916926844, 0.8082141280174255, 0.9778224229812622, 0.00038095262829252206, 0.4370419497101125, 0.21606274041796136, 1.907910035958693e-06, 1.7954945606564702e-06, 20196, 0
406, 1.0000, 0.00014234207935045074, 623.8188977241516,13374, 0.9866254917686872, 0.808201014995575, 0.9777094125747681, 0.000383139649338133, 0.43703853308894863, 0.21614525510436713, 3.4166199809337883e-06, 1.9148085236705007e-06, 20196, 0
407, 1.0000, 7.000546683317088e-05, 625.2617294788361,13376, 0.9866234916926844, 0.8082019686698914, 0.9778280258178711, 0.0003843020865932442, 0.43703609043810887, 0.21616685093117743, 2.442652044964966e-06, 1.9619998844857277e-06, 20196, 0
408, 1.0000, 0.00019449366836806113, 626.686936378479,13395, 0.9866044909706568, 0.8082017302513123, 0.9777387976646423, 0.00038653846821814656, 0.43703310421025743, 0.21637122001443146, 2.9862278915215867e-06, 2.046168405275858e-06, 20196, 0
409, 1.0000, 0.0001833695558012706, 628.1149451732635,13368, 0.9866314919966959, 0.8082119822502136, 0.977567732334137, 0.00038653084334412056, 0.4370301927331673, 0.21642258019291574, 2.911479550282703e-06, 2.1196229416322543e-06, 20196, 0
410, 1.0000, 0.00045395028911663076, 629.5317912101746,13371, 0.9866284918826915, 0.8082220554351807, 0.9777297377586365, 0.00038747221244882923, 0.43702908584383443, 0.21586769611376272, 1.1068867090680001e-06, 1.986291881636162e-06, 20196, 0
411, 1.0000, 0.00017758420063357586, 630.950629234314,13366, 0.9866334920726988, 0.8082241415977478, 0.9776849150657654, 0.0003872740413604235, 0.43702806910623326, 0.21631036653844535, 1.01673783303724e-06, 1.8576318951653489e-06, 20196, 0
412, 1.0000, 0.00013836720768744558, 632.3277742862701,13364, 0.9866354921487016, 0.8082259297370911, 0.9777377843856812, 0.00038739115757280285, 0.43702770175945566, 0.2161899534993955, 3.6734304609264967e-07, 1.5796863868705524e-06, 20196, 0
413, 1.0000, 9.851946893018868e-05, 633.7312242984772,13351, 0.9866484926427205, 0.8082261681556702, 0.9777664542198181, 0.00038816716384226145, 0.4370256517141051, 0.21596801577745353, 2.0500408400847547e-06, 1.6213995170439014e-06, 20196, 0
414, 1.0000, 0.0003174001841812407, 635.1390111446381,13379, 0.98662049157868, 0.8082031011581421, 0.9773462414741516, 0.0003904183831762708, 0.4370240835647904, 0.21606970705352027, 1.568157695697181e-06, 1.6159949853154063e-06, 20196, 0
415, 1.0000, 0.00020389479564760312, 636.5836088657379,13362, 0.9866374922247045, 0.8082263469696045, 0.9775359034538269, 0.0003892167980907424, 0.43702150778290005, 0.21597626522932703, 2.575781009372946e-06, 1.69311673193139e-06, 20196, 0
416, 1.0000, 0.00011167030199725599, 638.0206780433655,13362, 0.9866374922247045, 0.8082258105278015, 0.9775190949440002, 0.0003900498602372604, 0.43701953806662636, 0.21583336015229515, 1.969713255722816e-06, 1.7189312701533959e-06, 20196, 0
417, 1.0000, 0.0004108030183905017, 639.4374060630798,13370, 0.9866294919206929, 0.8082265257835388, 0.9775911569595337, 0.00039043966226419495, 0.4370180210019785, 0.21609887069052994, 1.5170691890498134e-06, 1.6975915303490943e-06, 20196, 0
418, 1.0000, 0.0005306071321087459, 640.8443667888641,13370, 0.9866294919206929, 0.8082390427589417, 0.9778969883918762, 0.0003905170991693584, 0.437017343294734, 0.2151443849491318, 6.77709104723867e-07, 1.548653333954649e-06, 20196, 0
419, 1.0000, 0.00019784524410914592, 642.27916264534,13379, 0.98662049157868, 0.8082290291786194, 0.9778165221214294, 0.000390853769459398, 0.4370162594998834, 0.21545978249022865, 1.0837932690188623e-06, 1.4943538113587857e-06, 20196, 0
420, 1.0000, 0.00017217815313400487, 643.7207496166229,13394, 0.9866054910086584, 0.8082255721092224, 0.9778560400009155, 0.0003912851557270201, 0.4370154035747077, 0.21542783140210015, 8.559246004735677e-07, 1.413356247291279e-06, 20196, 0
421, 1.0000, 0.00015338368274904935, 645.1494536399841,13408, 0.9865914904766381, 0.8082117438316345, 0.9778227806091309, 0.00039260027541908267, 0.43701333943853976, 0.2154976715123533, 2.064134718260391e-06, 1.4679128844765195e-06, 20196, 0
422, 1.0000, 0.00023228272403957653, 646.5620186328888,13385, 0.9866144913506714, 0.8082249760627747, 0.9777604937553406, 0.0003913082513541461, 0.43701248458304204, 0.21591559368007984, 8.5485558282139e-07, 1.3906554093892237e-06, 20196, 0
423, 1.0000, 8.97048759921798e-05, 649.4183616638184,13407, 0.9865924905146396, 0.8082113862037659, 0.977752149105072, 0.00039310670929494407, 0.4370096494544588, 0.21565490073090748, 2.8351295354722694e-06, 1.4933268272087737e-06, 20196, 0
424, 1.0000, 0.00037331123557559796, 650.8562207221985,13396, 0.9866034909326554, 0.80821692943573, 0.9777066111564636, 0.0003924248459629823, 0.43700860815326575, 0.21631982939500863, 1.0413030678280144e-06, 1.4404463757930149e-06, 20196, 0
425, 1.0000, 0.0004081359800506729, 653.7165789604187,13393, 0.9866064910466598, 0.8082229495048523, 0.9779127240180969, 0.0003932274438051135, 0.43700699739505516, 0.2155963220014524, 1.6107538700627089e-06, 1.4566335345731038e-06, 20196, 0
426, 1.0000, 0.00020453821154289896, 655.1251480579376,13400, 0.9865994907806497, 0.8082152009010315, 0.9778773784637451, 0.0003940343001845911, 0.437005873075706, 0.21584192528595614, 1.1243207808653288e-06, 1.419398354522315e-06, 20196, 0
427, 1.0000, 6.92696038775333e-05, 656.5557909011841,13401, 0.9865984907426483, 0.8082069754600525, 0.9778563976287842, 0.0003946096579835047, 0.4370049849251309, 0.2160606522786455, 8.881480743072601e-07, 1.354385842878478e-06, 20196, 0
428, 1.0000, 7.771523562857763e-05, 657.9876289367676,13394, 0.9866054910086584, 0.8082088232040405, 0.9778808951377869, 0.00039461625384835995, 0.43700396092171606, 0.21607367022127258, 1.024004101124465e-06, 1.3170380876433523e-06, 20196, 0
429, 1.0000, 0.0004717293884664943, 659.2838497161865,13395, 0.9866044909706568, 0.8082259893417358, 0.9778612852096558, 0.00039526930947078495, 0.4370021373735876, 0.21591445326637396, 1.8235513419839755e-06, 1.360599480036916e-06, 20196, 0
430, 1.0000, 0.0002752962836385017, 660.6085484027863,13393, 0.9866064910466598, 0.8082127571105957, 0.9777965545654297, 0.00039529617226729733, 0.4370000262246862, 0.2161511513978718, 2.1111504923676527e-06, 1.421704014926913e-06, 20196, 0
431, 1.0000, 0.00047525800884471364, 662.0347745418549,13385, 0.9866144913506714, 0.8082202076911926, 0.9776380658149719, 0.0003951090985543632, 0.4369992143214251, 0.21660124995976943, 8.119019792585114e-07, 1.3442456225657734e-06, 20196, 0
432, 1.0000, 8.613884625089355e-05, 663.434618473053,13384, 0.9866154913886728, 0.8082210421562195, 0.9777503609657288, 0.000395389843760113, 0.4369983529985309, 0.2161644305422656, 8.613163992032824e-07, 1.285721894141279e-06, 20196, 0
433, 1.0000, 7.979744524149916e-05, 664.8600494861603,13386, 0.9866134913126698, 0.8082234263420105, 0.9777234196662903, 0.0003955303264749904, 0.43699789523557575, 0.21619402462199513, 4.5776512230810695e-07, 1.159569024355848e-06, 20196, 0
434, 1.0000, 0.00022900127400977296, 666.2679264545441,13371, 0.9866284918826915, 0.8082207441329956, 0.9776765704154968, 0.0003964384141290254, 0.4369955015828374, 0.21657526193385893, 2.393655055776822e-06, 1.2467319850339367e-06, 20196, 0
435, 1.0000, 0.00037038647889293984, 667.6700384616852,13374, 0.9866254917686872, 0.8082244396209717, 0.9778221249580383, 0.0003972948043881897, 0.43699316751507666, 0.21626677239489311, 2.334067270626239e-06, 1.327416244869453e-06, 20196, 0
436, 1.0000, 0.00010065555660725965, 669.0833864212036,13376, 0.9866234916926844, 0.808220624923706, 0.9777258634567261, 0.0003975648318111151, 0.4369924496592332, 0.21665396986639923, 7.178572032362496e-07, 1.2482748532684854e-06, 20196, 0
437, 1.0000, 8.419451427842925e-05, 670.4907793998718,13373, 0.9866264918066887, 0.8082202076911926, 0.977695107460022, 0.00039754248670403387, 0.43699193655339474, 0.21664823275302478, 5.131063670615887e-07, 1.1420889768877817e-06, 20196, 0
438, 1.0000, 0.000245593882895172, 671.9091103076935,13363, 0.9866364921867031, 0.8082315921783447, 0.977788507938385, 0.00039758482302877266, 0.4369896980001896, 0.2161596240769933, 2.238549457189709e-06, 1.2215932245150086e-06, 20196, 0
439, 1.0000, 0.00033661175666205664, 673.3119990825653,13363, 0.9866364921867031, 0.8082185387611389, 0.9777570366859436, 0.00039803261397864536, 0.43698898538070996, 0.216628859790177, 7.126225974318778e-07, 1.1574971029766644e-06, 20196, 0
440, 1.0000, 0.00015138596469484392, 674.7434198856354,13350, 0.9866494926807219, 0.8082185983657837, 0.9777220487594604, 0.00039790669768859126, 0.436987430683232, 0.21635708282114108, 1.55469111146056e-06, 1.1921539251071124e-06, 20196, 0
441, 1.0000, 0.00014106964600411924, 676.1476218700409,13347, 0.9866524927947262, 0.8082169890403748, 0.9777206182479858, 0.0003979375402673075, 0.4369868178672977, 0.21636119457420877, 6.128197836408056e-07, 1.1154044618507247e-06, 20196, 0
442, 1.0000, 0.0004172958202844923, 678.9709119796753,13339, 0.9866604930987377, 0.8082248568534851, 0.9778710603713989, 0.00039806599437380456, 0.4369857120139781, 0.21577383869895866, 1.1058468641356178e-06, 1.1144449966137129e-06, 20196, 0
443, 1.0000, 0.00011033035223423255, 680.3791749477386,13331, 0.9866684934027493, 0.8082159757614136, 0.9778014421463013, 0.0003981677948758992, 0.4369844419369373, 0.21601174987052876, 1.2700842210722207e-06, 1.129109410293304e-06, 20196, 0
444, 1.0000, 7.35509451124611e-05, 681.7959940433502,13327, 0.9866724935547551, 0.8082165718078613, 0.977797269821167, 0.0003982047629989208, 0.436983942015272, 0.21609050654096654, 4.999201413946608e-07, 1.0407645418821607e-06, 20196, 0
445, 1.0000, 0.00023525369609274423, 683.2163779735565,13321, 0.9866784937827637, 0.8082101941108704, 0.9780274629592896, 0.0003987849076665194, 0.4369819886546813, 0.21657794643814923, 1.953367320006727e-06, 1.1083977377030998e-06, 20196, 0
446, 1.0000, 0.00016241206050773442, 686.075010061264,13321, 0.9866784937827637, 0.8082113265991211, 0.9779480695724487, 0.0003987283916361219, 0.43698088399655893, 0.21663861693383835, 1.104658481410059e-06, 1.1080232431991994e-06, 20196, 0
447, 1.0000, 9.68322912001309e-05, 687.449428319931,13319, 0.9866804938587667, 0.8082110285758972, 0.9779518842697144, 0.000398752773174465, 0.4369803957471058, 0.21655984620042262, 4.882421849594643e-07, 1.0208396118744216e-06, 20196, 0
448, 1.0000, 0.00015901637743945883, 688.8345823287964,13315, 0.9866844940107724, 0.8082110285758972, 0.9779431819915771, 0.00039894615370259195, 0.43697866349107867, 0.21666503058733078, 1.732253855579735e-06, 1.0762741661748126e-06, 20196, 0
449, 1.0000, 0.0002905913524022087, 690.2227532863617,13310, 0.9866894942007797, 0.8082244396209717, 0.9779767394065857, 0.0003994271578259286, 0.43697744443113834, 0.21656946473093383, 1.2190588729033003e-06, 1.0897655943341488e-06, 20196, 0
450, 1.0000, 8.168648769819559e-05, 692.9928801059723,13307, 0.986692494314784, 0.8082213401794434, 0.9778882265090942, 0.0003994593668415395, 0.4369770472841912, 0.21687785191400805, 3.9715976674070674e-07, 9.851362676631451e-07, 20196, 0
451, 1.0000, 7.08256878337934e-05, 694.3670241832733,13307, 0.986692494314784, 0.8082205653190613, 0.9778794646263123, 0.00039939932434566696, 0.43697659477538175, 0.21680193418831548, 4.5250490454673553e-07, 9.11399962016513e-07, 20196, 0
452, 1.0000, 0.0004490786015656247, 695.7489061355591,13309, 0.9866904942387811, 0.8082236051559448, 0.9779694080352783, 0.0003993122262991824, 0.4369758641614759, 0.21609018806201774, 7.306087427827457e-07, 8.91469711108554e-07, 20196, 0
453, 1.0000, 0.00019392386810638992, 697.137912273407,13305, 0.9866944943907868, 0.8082309365272522, 0.9778661727905273, 0.0003997948167607896, 0.43697373901671277, 0.21688035996478294, 2.125140903697087e-06, 9.723770629191601e-07, 20196, 0
454, 1.0000, 0.00011668748910062671, 698.5101583003998,13301, 0.9866984945427926, 0.8082330226898193, 0.9778878688812256, 0.0003999307650781784, 0.43697261665503784, 0.21656174212528018, 1.1223682211958241e-06, 9.864265920338594e-07, 20196, 0
455, 1.0000, 0.0001069830088501048, 699.8977274894714,13293, 0.9867064948468042, 0.8082372546195984, 0.9778602123260498, 0.0004001181299473995, 0.4369717396473037, 0.2165797871340017, 8.770077879471927e-07, 9.748967874778565e-07, 20196, 0
456, 1.0000, 0.00039948312469904055, 702.6621806621552,13293, 0.9867064948468042, 0.8082310557365417, 0.9776954650878906, 0.00040026582057609087, 0.43697084575329237, 0.21703866506389247, 8.938919146550539e-07, 9.664764503665104e-07, 20196, 0
457, 1.0000, 0.0001174701315389649, 704.0767304897308,13297, 0.9867024946947984, 0.8082326054573059, 0.9777230620384216, 0.000400430039549561, 0.436969549122557, 0.21682183572402602, 1.2966319701268603e-06, 9.95299580874837e-07, 20196, 0
458, 1.0000, 6.45396402621809e-05, 705.4596683979034,13304, 0.9866954944287883, 0.8082348108291626, 0.9777164459228516, 0.00040056964294570593, 0.43696889141189743, 0.2168545335122041, 6.57715630292266e-07, 9.549095909558854e-07, 20196, 0
459, 1.0000, 8.06367993105478e-05, 706.8521745204926,13306, 0.9866934943527854, 0.8082383871078491, 0.9777745008468628, 0.00040069693731292733, 0.4369678678227724, 0.21685429997376418, 1.0235823633686358e-06, 9.615642520222172e-07, 20196, 0
460, 1.0000, 0.0004929035651187599, 708.2417843341827,13305, 0.9866944943907868, 0.8082394003868103, 0.9780012369155884, 0.0004011924926869515, 0.4369673163925917, 0.21627123257511474, 5.514307103160476e-07, 9.095562725763602e-07, 20196, 0
461, 1.0000, 7.53338793883632e-05, 709.6279094219208,13309, 0.9866904942387811, 0.8082395792007446, 0.9778843522071838, 0.000401241358246153, 0.43696569974310423, 0.2167784429691706, 1.616655925351651e-06, 9.634038460440056e-07, 20196, 0
462, 1.0000, 7.364781792215649e-05, 711.0177674293518,13306, 0.9866934943527854, 0.8082399964332581, 0.977895200252533, 0.0004012689358073351, 0.436965356544336, 0.21670259787460183, 3.431913573326284e-07, 8.689227588182667e-07, 20196, 0
463, 1.0000, 0.0002229701111476794, 712.4051282405853,13299, 0.9867004946187955, 0.8082428574562073, 0.9778427481651306, 0.0004016564943364822, 0.43696435936487993, 0.21700488072556626, 9.97187285689538e-07, 8.809692067531703e-07, 20196, 0
464, 1.0000, 0.00016163826857795957, 713.781875371933,13298, 0.9867014946567969, 0.8082509636878967, 0.9778791069984436, 0.0004018252290271115, 0.43696345816992294, 0.21671822856237405, 9.011935644398505e-07, 8.829710483047581e-07, 20196, 0
465, 1.0000, 0.00010764712603093468, 715.1572751998901,13300, 0.9866994945807941, 0.808251678943634, 0.9778766632080078, 0.0004019784592845714, 0.43696283961437415, 0.21674807307642294, 6.185560064153606e-07, 8.520983419092266e-07, 20196, 0
466, 1.0000, 9.793392046686294e-05, 716.5490770339966,13297, 0.9867024946947984, 0.8082470297813416, 0.9778826236724854, 0.00040215584770983957, 0.4369619467138667, 0.2168888037339692, 8.928980551048404e-07, 8.560929801250969e-07, 20196, 0
467, 1.0000, 9.091975019475244e-05, 717.9274709224701,13306, 0.9866934943527854, 0.8082525730133057, 0.9780173301696777, 0.0004025111765503195, 0.43696013997497973, 0.2167089793842261, 1.8067390056830668e-06, 9.2248302733896e-07, 20196, 0
468, 1.0000, 0.00014903824619522067, 719.3266451358795,13317, 0.9866824939347695, 0.8082494139671326, 0.9779826998710632, 0.00040317254450449714, 0.4369576679963316, 0.21700580706326839, 2.4719751435808845e-06, 1.0180449545500247e-06, 20196, 0
469, 1.0000, 0.00021432881819292502, 722.1193091869354,13306, 0.9866934943527854, 0.8082504272460938, 0.978079617023468, 0.0004031277545733872, 0.43695693830178345, 0.21671380841056642, 7.296987550864387e-07, 9.8470154839e-07, 20196, 0
470, 1.0000, 0.00014545801083038016, 723.5144832134247,13297, 0.9867024946947984, 0.8082440495491028, 0.9780519604682922, 0.00040327107398570056, 0.43695626030872015, 0.21698445731007596, 6.779939961676362e-07, 9.486297567742915e-07, 20196, 0
471, 1.0000, 0.00012168763492326663, 724.8874771595001,13297, 0.9867024946947984, 0.8082413673400879, 0.9781041145324707, 0.00040341595474993884, 0.43695510063264986, 0.21707530172202552, 1.1596732131247123e-06, 9.678780297844625e-07, 20196, 0
472, 1.0000, 0.0004370952961390373, 726.2670271396637,13301, 0.9866984945427926, 0.8082500100135803, 0.9783504009246826, 0.0004043117006343235, 0.43695249026225597, 0.21678507807821304, 2.6103695854318154e-06, 1.0688303286479458e-06, 20196, 0
473, 1.0000, 0.00010753099779905824, 727.5526790618896,13298, 0.9867014946567969, 0.8082360625267029, 0.9781821370124817, 0.00040444352063471236, 0.4369505881400585, 0.21732883435283554, 1.9021223138238064e-06, 1.132248452587729e-06, 20196, 0
474, 1.0000, 9.590592164323299e-05, 728.9108786582947,13294, 0.9867054948088028, 0.8082346320152283, 0.978132426738739, 0.00040454728220076205, 0.4369498244944485, 0.2172985747443565, 7.636525752863221e-07, 1.08852183296995e-06, 20196, 0
475, 1.0000, 0.0003576557528929515, 730.2906475067139,13277, 0.9867224954548273, 0.8082207441329956, 0.9779239296913147, 0.0004049836559024043, 0.43694752439484325, 0.21769591864100246, 2.300096190344103e-06, 1.1730810783695768e-06, 20196, 0
476, 1.0000, 0.0004807179718395647, 731.668395280838,13280, 0.9867194953408229, 0.8082278370857239, 0.9781394600868225, 0.00040525644731181, 0.4369456062965292, 0.2169598588210385, 1.918091884989259e-06, 1.2322027325567497e-06, 20196, 0
477, 1.0000, 0.0003507264726039563, 733.0497312545776,13289, 0.9867104949988099, 0.8082268238067627, 0.9781520366668701, 0.00040555015298425435, 0.43694438098587396, 0.21717973580977515, 1.2253117773197708e-06, 1.2315118967057554e-06, 20196, 0
478, 1.0000, 0.00019054007647408913, 734.4167325496674,13323, 0.9866764937067608, 0.808222234249115, 0.9781327843666077, 0.00040603255791506714, 0.4369427327040585, 0.21749344874863738, 1.6482867970513126e-06, 1.2679380309760332e-06, 20196, 0
479, 1.0000, 9.578086879572631e-05, 735.8189294338226,13337, 0.9866624931747406, 0.8082262277603149, 0.9780166149139404, 0.0004064983096169019, 0.4369411309855518, 0.2177945546943881, 1.6017142225321912e-06, 1.297916426046247e-06, 20196, 0
480, 1.0000, 0.00022668597381430409, 737.2002425193787,13363, 0.9866364921867031, 0.8082307577133179, 0.9780026078224182, 0.00040714411987797367, 0.4369396270491381, 0.21782438598306805, 1.5039438333031008e-06, 1.3171802724714213e-06, 20196, 0
481, 1.0000, 0.00041324551097975674, 738.6073615550995,13353, 0.9866464925667175, 0.8082122206687927, 0.9780085682868958, 0.0004071865492915542, 0.4369388591550412, 0.21827946313781066, 7.678887353756991e-07, 1.2479883336578489e-06, 20196, 0
482, 1.0000, 0.00031393005252787595, 740.0270011425018,13375, 0.9866244917306858, 0.8082243204116821, 0.9781299829483032, 0.00040802218825813073, 0.4369370833794171, 0.21791597477937816, 1.7757712886812271e-06, 1.2927905711774599e-06, 20196, 0
483, 1.0000, 0.0002413585135822233, 741.4446201324463,13368, 0.9866314919966959, 0.8082231283187866, 0.97806316614151, 0.0004078450947028323, 0.43693629228941183, 0.21823735782476594, 7.910961612456191e-07, 1.2308306035780484e-06, 20196, 0
484, 1.0000, 0.00021669578113257205, 742.8528032302856,13374, 0.9866254917686872, 0.8082265257835388, 0.9780523180961609, 0.0004080749346124263, 0.4369356446889039, 0.2182822785931642, 6.475981517706231e-07, 1.1542742770507094e-06, 20196, 0
485, 1.0000, 0.00029001032359812973, 744.2519950866699,13354, 0.9866454925287161, 0.8082376718521118, 0.9780789017677307, 0.0004082211437213583, 0.43693263311366715, 0.21836462361014305, 3.011572076383473e-06, 1.2704496032560894e-06, 20196, 0
486, 1.0000, 0.00011987246678631393, 747.1019442081451,13336, 0.986663493212742, 0.808245837688446, 0.9782090783119202, 0.00040807291919128715, 0.436931305681068, 0.2178880013532564, 1.3274393412809893e-06, 1.27603670276761e-06, 20196, 0
487, 1.0000, 8.02899162496942e-05, 748.5191440582275,13349, 0.9866504927187233, 0.8082472085952759, 0.9781583547592163, 0.0004085289393314128, 0.43693015647464367, 0.2181133018340046, 1.1492024582504534e-06, 1.2627474618066203e-06, 20196, 0
488, 1.0000, 8.875797319953057e-05, 749.9371652603149,13339, 0.9866604930987377, 0.8082436323165894, 0.9781198501586914, 0.00040878531778514146, 0.4369283089384285, 0.2182068729834687, 1.847538638022339e-06, 1.3117292616929433e-06, 20196, 0
489, 1.0000, 0.0009148832465093767, 751.3372361660004,13344, 0.9866554929087306, 0.8082492351531982, 0.9783444404602051, 0.0004098350250094904, 0.4369260089189889, 0.21722801896838279, 2.3000221557323286e-06, 1.3874999880297347e-06, 20196, 0
490, 1.0000, 9.444354556299404e-05, 752.7619340419769,13344, 0.9866554929087306, 0.8082404136657715, 0.9781527519226074, 0.00040993586880872434, 0.43692272999929965, 0.2180071866739488, 3.2789150403722545e-06, 1.5121076328034047e-06, 20196, 0
491, 1.0000, 8.854360606249822e-05, 754.1735968589783,13351, 0.9866484926427205, 0.8082346320152283, 0.9781503081321716, 0.0004103034806370304, 0.43692184203328877, 0.2179895677559987, 8.87969901219865e-07, 1.433719722711388e-06, 20196, 0
492, 1.0000, 0.00013841971581109841, 755.5851619243622,13394, 0.9866054910086584, 0.8082288503646851, 0.9780652523040771, 0.000412370478843857, 0.4369194271390603, 0.21789851688599043, 2.414889872626169e-06, 1.5104542191622464e-06, 20196, 0
493, 1.0000, 0.0001586568065320711, 758.3963620662689,13390, 0.9866094911606641, 0.8082332611083984, 0.9780757427215576, 0.00041227514839506444, 0.4369174621639792, 0.21823092067582595, 1.9649752540096266e-06, 1.5507168949457615e-06, 20196, 0
494, 1.0000, 0.00017429917466873775, 759.7888629436493,13403, 0.9865964906666453, 0.8082436323165894, 0.9781261086463928, 0.000412891643867245, 0.4369165019689266, 0.21816891058629972, 9.601941496351074e-07, 1.478138647460065e-06, 20196, 0
495, 1.0000, 8.198540897655371e-05, 761.196430683136,13401, 0.9865984907426483, 0.8082461953163147, 0.9781128168106079, 0.0004129257134180527, 0.4369156698808167, 0.2183304110113635, 8.320928381877479e-07, 1.3955995906921987e-06, 20196, 0
496, 1.0000, 0.0003022505336820241, 762.615193605423,13416, 0.9865834901726266, 0.80824875831604, 0.9781880378723145, 0.0004132141900476981, 0.43691531065511596, 0.21804320599047863, 3.592213022596269e-07, 1.2184871635358699e-06, 20196, 0
497, 1.0000, 0.00015766705634175681, 764.0385384559631,13416, 0.9865834901726266, 0.8082492351531982, 0.9781607985496521, 0.00041331759387790216, 0.4369147449549465, 0.21827324447199553, 5.657038207318443e-07, 1.1284901526423584e-06, 20196, 0
498, 1.0000, 7.130587224907825e-05, 765.4482727050781,13415, 0.986584490210628, 0.8082469701766968, 0.9781503081321716, 0.00041342940941817963, 0.43691434024644893, 0.21844203387513078, 4.0470323198205094e-07, 1.0185014781240259e-06, 20196, 0
499, 1.0000, 7.386258658816509e-05, 766.8552105426788,13406, 0.986593490552641, 0.8082502484321594, 0.9781866669654846, 0.00041346832130261186, 0.43691381475952384, 0.21846641360602853, 5.254857750602859e-07, 9.53282441146312e-07, 20196, 0
500, 1.0000, 0.0002837545199969065, 768.2664706707001,13384, 0.9866154913886728, 0.8082486391067505, 0.9783105254173279, 0.0004134050813723244, 0.43691308909801896, 0.21827783285291263, 7.256629517282676e-07, 9.276260355153974e-07, 20196, 0
501, 1.0000, 8.511786819862015e-05, 769.688485622406,13401, 0.9865984907426483, 0.8082494735717773, 0.9782251715660095, 0.00041396999350557363, 0.4369115846496593, 0.21856549448129708, 1.5044513607676002e-06, 9.735840528573914e-07, 20196, 0
502, 1.0000, 0.00029315441015399254, 771.0719447135925,13392, 0.9866074910846612, 0.8082578182220459, 0.9782888293266296, 0.00041481103848535803, 0.4369101780200871, 0.2184116564116068, 1.4066328792861071e-06, 1.0100763041442788e-06, 20196, 0
503, 1.0000, 0.00020374723808847558, 772.4851815700531,13374, 0.9866254917686872, 0.8082531690597534, 0.9782587289810181, 0.00041564288790651467, 0.43690880144864674, 0.21891425220000585, 1.3765662504883203e-06, 1.041833879963557e-06, 20196, 0
504, 1.0000, 5.585047231009562e-05, 773.929324388504,13380, 0.9866194915406785, 0.8082594275474548, 0.9783395528793335, 0.0004160734245354862, 0.4369081670999987, 0.21877940417082173, 6.34350411699014e-07, 9.91406019223375e-07, 20196, 0
505, 1.0000, 6.889340384112282e-05, 775.3517591953278,13375, 0.9866244917306858, 0.8082614541053772, 0.9783647656440735, 0.00041617805650413775, 0.43690771459404804, 0.21880795202108463, 4.5250155361609146e-07, 9.166180470088857e-07, 20196, 0
506, 1.0000, 9.805161629927977e-05, 776.7362451553345,13371, 0.9866284918826915, 0.8082610964775085, 0.9784126877784729, 0.0004169843638862785, 0.43690570455233757, 0.21894312918467249, 2.0100455628280223e-06, 9.914941440104758e-07, 20196, 0
507, 1.0000, 0.00024558315483265615, 778.1448271274567,13367, 0.9866324920346973, 0.8082571029663086, 0.9780264496803284, 0.00041771120472789314, 0.43690335296662997, 0.21929887733316122, 2.3515921478423074e-06, 1.0809294223884992e-06, 20196, 0
508, 1.0000, 0.00043438270250467144, 779.5739152431488,13367, 0.9866324920346973, 0.808262825012207, 0.9781887531280518, 0.0004184102026916116, 0.43690256586309056, 0.21843882625971225, 7.870959946032485e-07, 1.0471776746942178e-06, 20196, 0
509, 1.0000, 9.173889361697098e-05, 780.9747362136841,13375, 0.9866244917306858, 0.8082615733146667, 0.9781331419944763, 0.0004185845577611759, 0.4369009908465707, 0.21889444825199236, 1.5750157147387256e-06, 1.0908042625277568e-06, 20196, 0
510, 1.0000, 9.43468790546611e-05, 782.3671929836273,13379, 0.98662049157868, 0.8082644939422607, 0.9781450033187866, 0.0004186341154855944, 0.43690067783784087, 0.2187889066840667, 3.130082937286005e-07, 9.62781481363299e-07, 20196, 0
511, 1.0000, 0.00017488195885489164, 783.7979390621185,13403, 0.9865964906666453, 0.8082634806632996, 0.9781447052955627, 0.00041898549275714783, 0.4368994053611523, 0.21885071090231015, 1.2724808361452844e-06, 9.900111376828313e-07, 20196, 0
512, 1.0000, 0.00018100795396355318, 785.2004730701447,13416, 0.9865834901726266, 0.8082690834999084, 0.9783185720443726, 0.000419827732961689, 0.43689740934562404, 0.21865826876941755, 1.9960090683057707e-06, 1.061921279123188e-06, 20196, 0
513, 1.0000, 0.0002635934751957805, 786.5827419757843,13409, 0.9865904904386367, 0.8082572817802429, 0.9779512286186218, 0.0004197319234755266, 0.43689601100069086, 0.21926917153962658, 1.3983521561233836e-06, 1.0915527967534633e-06, 20196, 0
514, 1.0000, 0.00012525311382050665, 787.9926290512085,13428, 0.9865714897166092, 0.8082683086395264, 0.978062093257904, 0.00042044875987652186, 0.4368943295148083, 0.21893382487800994, 1.6814822682564845e-06, 1.1397497385168924e-06, 20196, 0
515, 1.0000, 0.00034045396989532774, 789.399188041687,13425, 0.9865744898306136, 0.8082676529884338, 0.977851152420044, 0.00042048016801450046, 0.43689328180624654, 0.21962070493749805, 1.0477056792135286e-06, 1.1301926559937517e-06, 20196, 0
516, 1.0000, 0.0001285358926882169, 790.8082211017609,13433, 0.986566489526602, 0.8082732558250427, 0.9779032468795776, 0.0004209677711015375, 0.43689191976138925, 0.21947829112926545, 1.362049558695233e-06, 1.151480330588667e-06, 20196, 0
517, 1.0000, 0.00010268148610297625, 792.1898190975189,13435, 0.9865644894505992, 0.8082733154296875, 0.9779613614082336, 0.0004211214984650943, 0.43689076820015, 0.2195989057534593, 1.151565000079291e-06, 1.1514887972575796e-06, 20196, 0
518, 1.0000, 0.00014271832160661773, 793.5960450172424,13444, 0.9865554891085861, 0.8082737922668457, 0.978100597858429, 0.00042167910376974746, 0.43688790423529866, 0.2198442677070421, 2.8639567982158276e-06, 1.2613348396185852e-06, 20196, 0
519, 1.0000, 0.0004799111286873134, 795.0011229515076,13451, 0.9865484888425761, 0.8082776069641113, 0.9780911207199097, 0.00042216509385760404, 0.43688652431377795, 0.21948707594752476, 1.3799271382786138e-06, 1.2727202907875668e-06, 20196, 0
520, 1.0000, 0.00022153391459952626, 796.4133138656616,13449, 0.9865504889185789, 0.8082786202430725, 0.9780901074409485, 0.0004222455276106653, 0.4368854270124616, 0.2197370169060442, 1.0973001202674304e-06, 1.2539846315014302e-06, 20196, 0
521, 1.0000, 0.00012647681826021231, 797.8295226097107,13453, 0.9865464887665731, 0.8082787990570068, 0.9781754612922668, 0.00042253688936327486, 0.43688377238935516, 0.2198245384406297, 1.6546216945467762e-06, 1.289237305958322e-06, 20196, 0
522, 1.0000, 0.00032901378075002465, 800.5123045444489,13463, 0.9865364883865587, 0.8082852363586426, 0.9783601760864258, 0.0004229441633765739, 0.43688273246712955, 0.21958006798962482, 1.0399202730604351e-06, 1.2618263202430668e-06, 20196, 0
523, 1.0000, 0.0002618946427488769, 801.8035774230957,13466, 0.9865334882725544, 0.8082677125930786, 0.9780484437942505, 0.000423116515775504, 0.4368816882467014, 0.2202181824837057, 1.044220324875056e-06, 1.2381658971598977e-06, 20196, 0
524, 1.0000, 8.06691871734869e-05, 803.2443602085114,13466, 0.9865334882725544, 0.8082699179649353, 0.9781656861305237, 0.00042364300177726125, 0.4368806534436656, 0.22008400652551677, 1.0348066399878952e-06, 1.2161492461179163e-06, 20196, 0
525, 1.0000, 8.34863960398311e-05, 804.6483051776886,13465, 0.9865344883105558, 0.8082621097564697, 0.9780901074409485, 0.00042370911742975226, 0.43687982982616774, 0.2201521080401294, 8.236208123291178e-07, 1.16966344871142e-06, 20196, 0
526, 1.0000, 0.0003013224472345009, 806.033586025238,13470, 0.9865294881205486, 0.8082630634307861, 0.9781230092048645, 0.000424438351434736, 0.43687849506388066, 0.21989628092860103, 1.3347619639558772e-06, 1.1852097323613108e-06, 20196, 0
527, 1.0000, 0.0003420110683069747, 807.4457721710205,13471, 0.9865284880825471, 0.8082610964775085, 0.978039026260376, 0.00042451495847845575, 0.4368781512312901, 0.22052486299203175, 3.4382756924911106e-07, 1.0472485261470942e-06, 20196, 0
528, 1.0000, 0.00012888251390042826, 808.8407790660858,13469, 0.98653048815855, 0.8082626461982727, 0.9780383110046387, 0.0004244261012547565, 0.4368777715667829, 0.22031756779383868, 3.7966703225755793e-07, 9.462046343069856e-07, 20196, 0
529, 1.0000, 9.219725421077652e-05, 810.2316539287567,13469, 0.98653048815855, 0.8082660436630249, 0.9780617356300354, 0.0004244722912419741, 0.4368775318586015, 0.22025470702361133, 2.397031265144456e-07, 8.248100301835125e-07, 20196, 0
530, 1.0000, 9.25776323386269e-05, 811.6427578926086,13474, 0.9865254879685428, 0.8082678914070129, 0.9780383110046387, 0.00042531287590365853, 0.43687571413355425, 0.22034251225548038, 1.8177323508061782e-06, 8.926301133101376e-07, 20196, 0
531, 1.0000, 0.0002712777695921305, 813.0513436794281,13473, 0.9865264880065443, 0.8082664608955383, 0.9780278205871582, 0.00042709472541798256, 0.4368753503322286, 0.22045578768722715, 3.638013740259183e-07, 8.160012311453318e-07, 20196, 0
532, 1.0000, 0.00019658393073764815, 815.8644478321075,13470, 0.9865294881205486, 0.8082732558250427, 0.9780743718147278, 0.00042669087814810243, 0.43687366152790325, 0.22032550284715766, 1.6888018400385008e-06, 8.775656224443877e-07, 20196, 0
533, 1.0000, 0.0001636845261067734, 817.2647578716278,13467, 0.9865324882345529, 0.8082687854766846, 0.9779179692268372, 0.0004270940525320322, 0.4368727545942131, 0.22072267818477218, 9.069273363415675e-07, 8.80458500975738e-07, 20196, 0
534, 1.0000, 0.0003478712593746993, 818.6732411384583,13458, 0.9865414885765659, 0.8082740902900696, 0.9779378771781921, 0.00042672629252424435, 0.43687181645383355, 0.2204466845429321, 9.381511841266565e-07, 8.860643939562e-07, 20196, 0
535, 1.0000, 0.00011026939886441819, 821.4724740982056,13456, 0.9865434886525688, 0.8082716464996338, 0.9778357148170471, 0.00042704367499187326, 0.43687109692511683, 0.22097587749776454, 7.195223278300134e-07, 8.678070700808382e-07, 20196, 0
536, 1.0000, 8.412965517004449e-05, 822.8901250362396,13460, 0.986539488500563, 0.8082709908485413, 0.9778584837913513, 0.0004273988059639366, 0.43687082557836154, 0.2210012617490884, 2.713483714944509e-07, 7.725624356208859e-07, 20196, 0
537, 1.0000, 0.00021513632063151374, 824.2852051258087,13460, 0.986539488500563, 0.8082862496376038, 0.9781240224838257, 0.00042839929721847785, 0.43687026777421983, 0.2208638084471096, 5.578039326548101e-07, 7.478050368148133e-07, 20196, 0
538, 1.0000, 7.046612740048023e-05, 825.6690208911896,13448, 0.9865514889565804, 0.808280885219574, 0.9780400395393372, 0.0004278845040129703, 0.436869113267034, 0.22098352296800572, 1.1545058137829578e-06, 7.809966298689928e-07, 20196, 0
539, 1.0000, 5.406754943719523e-05, 827.0704238414764,13435, 0.9865644894505992, 0.808281660079956, 0.9780355095863342, 0.0004278032965899515, 0.4368686839776557, 0.2209758072357376, 4.292918093229403e-07, 7.356301220198139e-07, 20196, 0
540, 1.0000, 7.48524327945963e-05, 828.4914009571075,13429, 0.9865704896786078, 0.8082836866378784, 0.9780449867248535, 0.0004281482702278144, 0.4368678938324711, 0.2209205366773738, 7.901441837487866e-07, 7.409078367550206e-07, 20196, 0
541, 1.0000, 0.0007541425667257107, 829.9044749736786,13409, 0.9865904904386367, 0.8082766532897949, 0.9777979254722595, 0.00042853441676050593, 0.4368677251451185, 0.22168991501372087, 1.6869187197121605e-07, 6.389945960413941e-07, 20196, 0
542, 1.0000, 0.0006744155796718423, 831.3105449676514,13355, 0.9866444924907146, 0.8082730174064636, 0.9778732061386108, 0.00042690254245384606, 0.4368905296276695, 0.22161899908664937, 7.609464852675885e-08, 5.165149287282484e-07, 24928, 0
543, 1.0000, 6.3348560587992e-05, 832.7289769649506,13355, 0.9866444924907146, 0.8082786202430725, 0.9780288934707642, 0.0004269028914156737, 0.4368893836529578, 0.2208994703372122, 1.145975187799575e-06, 5.593609084931548e-07, 24928, 0
544, 1.0000, 6.330643059871797e-05, 834.1559550762177,13357, 0.9866424924147118, 0.8082787990570068, 0.9780278205871582, 0.0004269032800607926, 0.43688929114152264, 0.22089627476472998, 9.251387889097629e-08, 4.67243845736209e-07, 24928, 0
545, 1.0000, 0.0001358604443784517, 835.5813550949097,13369, 0.9866304919586945, 0.8082794547080994, 0.9780043959617615, 0.0004269212646193632, 0.4368868713887602, 0.2208362132903492, 2.4197494788436025e-06, 5.507649206183983e-07, 24928, 0
546, 1.0000, 7.112580382650364e-05, 838.3610990047455,13375, 0.9866244917306858, 0.8082758784294128, 0.9780347943305969, 0.0004269341104416756, 0.4368861029823933, 0.22076611008489805, 7.684097115268074e-07, 5.694150330381294e-07, 24928, 0
547, 1.0000, 5.82232242782943e-05, 839.7804961204529,13376, 0.9866234916926844, 0.8082767128944397, 0.9780809879302979, 0.0004269409718850246, 0.43688518768521234, 0.22062795499095422, 9.152901976894334e-07, 5.970929136440902e-07, 24928, 0
548, 1.0000, 8.325854973931633e-05, 841.2173829078674,13376, 0.9866234916926844, 0.808272659778595, 0.9780197739601135, 0.0004269797790997892, 0.43688306136027233, 0.2203086837735775, 2.1263283283001755e-06, 6.779548278620586e-07, 24928, 0
549, 1.0000, 0.0001112004757616437, 842.6434459686279,13369, 0.9866304919586945, 0.8082666397094727, 0.9778308272361755, 0.0004270505035721082, 0.4368791664020733, 0.22031869163312987, 3.894954664684924e-06, 8.074784165599578e-07, 24928, 0
550, 1.0000, 0.0009183931604557601, 844.056845664978,13374, 0.9866254917686872, 0.8082802891731262, 0.9783700108528137, 0.0004271691295395789, 0.4368760358711035, 0.21943134934642536, 3.130536070816703e-06, 9.246549558028856e-07, 24928, 0
551, 1.0000, 0.00038567237652928897, 845.4632925987244,13402, 0.9865974907046468, 0.8082677125930786, 0.9781607985496521, 0.0004272320044177146, 0.43687329551159165, 0.22078966893409133, 2.7403551861038267e-06, 1.0307715356433735e-06, 24928, 0
552, 1.0000, 0.00021610668708300898, 846.8883357048035,13402, 0.9865974907046468, 0.8082758188247681, 0.9781870245933533, 0.0004272325190381417, 0.4368723753915639, 0.22048652651925885, 9.201246263801366e-07, 1.019132944662375e-06, 24928, 0
553, 1.0000, 0.00018876884627033174, 848.3065409660339,13419, 0.9865804900586223, 0.8082716464996338, 0.978132426738739, 0.0004272611922730335, 0.4368711330149633, 0.22045643550648117, 1.2423705042508004e-06, 1.039520049274175e-06, 24928, 0
554, 1.0000, 0.00019904341610646402, 849.6995129585266,13461, 0.9865384884625615, 0.8082754015922546, 0.9779886603355408, 0.0004274107007265575, 0.436868156490329, 0.21996400283360143, 2.9765292016703526e-06, 1.1548367551200762e-06, 24928, 0
555, 1.0000, 0.0001317249457033428, 852.5337996482849,13456, 0.9865434886525688, 0.8082759976387024, 0.9780148863792419, 0.0004273965567005799, 0.436865936382253, 0.2201852940491676, 2.2201101527175027e-06, 1.2328379376112733e-06, 24928, 0
556, 1.0000, 0.00020456245810385353, 853.9304528236389,13477, 0.9865224878545384, 0.8082758784294128, 0.9778798222541809, 0.0004274901023377691, 0.43686362658146344, 0.21994724041988992, 2.3098007073119042e-06, 1.3127222375096877e-06, 24928, 0
557, 1.0000, 0.00023614407756812096, 855.3567667007446,13480, 0.9865194877405341, 0.8082826733589172, 0.9779347777366638, 0.00042757928830749537, 0.43686115227392885, 0.21983814936750434, 2.474304731381327e-06, 1.3986236787457536e-06, 24928, 0
558, 1.0000, 0.000700296874626414, 856.7807369232178,13484, 0.9865154875885284, 0.8082746267318726, 0.9778091311454773, 0.0004276370210032899, 0.4368605004487673, 0.22060660727920367, 6.518275603162316e-07, 1.2958181565871092e-06, 24928, 0
559, 1.0000, 0.000249500797704711, 858.2106380462646,13485, 0.986514487550527, 0.8082823157310486, 0.9779494404792786, 0.0004276506108962825, 0.4368590282406095, 0.2201451199442956, 1.4722107705145149e-06, 1.3124617455140524e-06, 24928, 0
560, 1.0000, 0.00014476993234124007, 859.6278712749481,13482, 0.9865174876645313, 0.808283269405365, 0.9780561327934265, 0.0004276889708680852, 0.43685818695403134, 0.21999136278466624, 8.41283834429607e-07, 1.2553714362643425e-06, 24928, 0
561, 1.0000, 0.0001434908598617815, 861.0617260932922,13480, 0.9865194877405341, 0.8082882761955261, 0.9781758189201355, 0.0004277376790300968, 0.43685733078199357, 0.21983199091785374, 8.561706996701446e-07, 1.208234005396406e-06, 24928, 0
562, 1.0000, 8.649486119382898e-05, 862.4768979549408,13480, 0.9865194877405341, 0.8082879185676575, 0.9780334234237671, 0.00042774550429204556, 0.43685623324039585, 0.21986283556063968, 1.0975416294689566e-06, 1.1966800457821562e-06, 24928, 0
563, 1.0000, 0.00010593981049241891, 863.8989078998566,13468, 0.9865314881965515, 0.8082848191261292, 0.9779298305511475, 0.00042781623681730787, 0.4368545186319916, 0.21992056049776806, 1.7146048876814923e-06, 1.2404996617388386e-06, 24928, 0
564, 1.0000, 0.0002620073427611555, 865.265442609787,13461, 0.9865384884625615, 0.8082894682884216, 0.977961003780365, 0.0004278595365430537, 0.4368535303060036, 0.21936771478738967, 9.883248867081917e-07, 1.2126262305282113e-06, 24928, 0
565, 1.0000, 0.000216789929656879, 867.9262595176697,13460, 0.986539488500563, 0.8082882761955261, 0.9779378771781921, 0.00042788208228150684, 0.43685298297432357, 0.21970404847122238, 5.473368079877972e-07, 1.1199012463570629e-06, 24928, 0
566, 1.0000, 0.0001133341871683876, 869.4035704135895,13457, 0.9865424886145674, 0.808281660079956, 0.9779812693595886, 0.00042790497757455044, 0.43685255154653396, 0.21956950679596052, 4.314197158961086e-07, 1.018009319983884e-06, 24928, 0
567, 1.0000, 7.905273839601611e-05, 870.8066954612732,13456, 0.9865434886525688, 0.8082832098007202, 0.977997362613678, 0.00042792355703712273, 0.4368522427826656, 0.21947253474277967, 3.087691441416851e-07, 9.035245720416948e-07, 24928, 0
568, 1.0000, 8.041253513787768e-05, 872.1942312717438,13459, 0.9865404885385645, 0.8082806468009949, 0.9779312610626221, 0.00042793996111873, 0.43685150897594693, 0.21952121770888375, 7.338129131562177e-07, 8.849210097386188e-07, 24928, 0
569, 1.0000, 0.00011794314718564652, 873.563422203064,13444, 0.9865554891085861, 0.8082806468009949, 0.9778462648391724, 0.000428016298763828, 0.4368494478503773, 0.21951503134859332, 2.0611223291444603e-06, 9.629958874057418e-07, 24928, 0
570, 1.0000, 9.276726047850922e-05, 876.3621573448181,13433, 0.986566489526602, 0.8082848787307739, 0.9780026078224182, 0.0004280486604554773, 0.4368480040225973, 0.21949551607080284, 1.4438309612896383e-06, 1.0027983812395188e-06, 24928, 0
571, 1.0000, 0.00029011395095981897, 877.760585308075,13425, 0.9865744898306136, 0.8082882761955261, 0.978034496307373, 0.0004281073036857538, 0.43684734815439935, 0.21917571518634266, 6.558662146161076e-07, 9.611115310681544e-07, 24928, 0
572, 1.0000, 7.61450322698997e-05, 879.1867122650146,13420, 0.9865794900206207, 0.8082790970802307, 0.9779651761054993, 0.0004281328307927782, 0.4368464031819131, 0.2195388410337036, 9.449749738821289e-07, 9.59485552519397e-07, 24928, 0
573, 1.0000, 9.766210392759455e-05, 880.5828812122345,13400, 0.9865994907806497, 0.8082742691040039, 0.9780250191688538, 0.0004281904370054309, 0.43684553599878273, 0.21966961880076566, 8.671814424321411e-07, 9.498293675286475e-07, 24928, 0
574, 1.0000, 0.00019558719618622544, 881.9986164569855,13376, 0.9866234916926844, 0.8082714676856995, 0.977969765663147, 0.00042827278758938856, 0.43684463185308275, 0.2198402188204167, 9.041387047381555e-07, 9.451582729829025e-07, 24928, 0
575, 1.0000, 0.0003326252456684791, 883.3830852508545,13371, 0.9866284918826915, 0.808277428150177, 0.977787435054779, 0.0004282840936379256, 0.43684446317939135, 0.2203169497777223, 1.6867957691735214e-07, 7.955369141143851e-07, 24928, 0
576, 1.0000, 8.579481251990617e-05, 884.7530281543732,13364, 0.9866354921487016, 0.8082744479179382, 0.9779518842697144, 0.0004283057809325346, 0.4368437279851736, 0.22016596295988602, 7.351927501786371e-07, 7.892860449925935e-07, 24928, 0
577, 1.0000, 9.389820489102991e-05, 886.1871371269226,13363, 0.9866364921867031, 0.8082789182662964, 0.977961003780365, 0.00042829981815962044, 0.4368434138402823, 0.22016694552437083, 3.141482931567907e-07, 7.198209001358778e-07, 24928, 0
578, 1.0000, 0.0002589488679806358, 888.9717032909393,13358, 0.9866414923767103, 0.8082801103591919, 0.9780470728874207, 0.00042832546472575914, 0.4368429005790841, 0.2198980617179846, 5.132607053259797e-07, 6.958823296803082e-07, 24928, 0
579, 1.0000, 0.00015326457506334318, 890.3760814666748,13353, 0.9866464925667175, 0.8082806468009949, 0.9780684113502502, 0.00042834649825031267, 0.4368421417605948, 0.2200628497393218, 7.588143242087675e-07, 7.019331931709354e-07, 24928, 0
580, 1.0000, 8.197457346665731e-05, 891.7752163410187,13349, 0.9866504927187233, 0.8082786202430725, 0.977993905544281, 0.0004284213596839404, 0.4368413021317168, 0.22048314105163608, 8.396287631273758e-07, 7.146196151291312e-07, 24928, 0
581, 1.0000, 9.043025451812978e-05, 893.1729493141174,13352, 0.986647492604719, 0.8082764148712158, 0.9779855012893677, 0.00042847645644482167, 0.43684077194861576, 0.22052632214916562, 5.301850189431967e-07, 6.936017570402794e-07, 24928, 0
582, 1.0000, 6.33055177123077e-05, 894.5559101104736,13357, 0.9866424924147118, 0.808279812335968, 0.9780397415161133, 0.00042853281949818895, 0.436839928953168, 0.22054449572985904, 8.42995220962095e-07, 7.072642027989417e-07, 24928, 0
583, 1.0000, 0.00025245099433961573, 895.9443619251251,13362, 0.9866374922247045, 0.8082807064056396, 0.9780047535896301, 0.00042868379310881144, 0.4368379561606686, 0.2206636391476894, 1.9727947231928944e-06, 7.836672531816828e-07, 24928, 0
584, 1.0000, 0.00014741143664932235, 897.3397738933563,13391, 0.9866084911226627, 0.8082828521728516, 0.9779784679412842, 0.00042876864321754455, 0.4368366242412316, 0.22034803068156736, 1.3319135091505174e-06, 8.26353996627934e-07, 24928, 0
585, 1.0000, 0.0003144079084652859, 898.7514839172363,13365, 0.9866344921107002, 0.8082818388938904, 0.977875292301178, 0.0004287616162827307, 0.43683642516479587, 0.220584521085476, 1.9907812809361047e-07, 7.167238781676284e-07, 24928, 0
586, 1.0000, 9.040389200956422e-05, 900.1603977680206,13374, 0.9866254917686872, 0.8082812428474426, 0.9779627323150635, 0.00042878877513638253, 0.4368360309897169, 0.22032629080559982, 3.941830313825001e-07, 6.751285574032287e-07, 24928, 0
587, 1.0000, 6.777665514096587e-05, 901.5363667011261,13372, 0.9866274918446901, 0.8082826137542725, 0.9779819846153259, 0.0004287932032087729, 0.43683582872163573, 0.2202781456766292, 2.0226321051364238e-07, 5.984660525419052e-07, 24928, 0
588, 1.0000, 0.00016144268032323747, 902.921463727951,13387, 0.9866124912746684, 0.8082758784294128, 0.9780085682868958, 0.0004289463987664929, 0.4368355398454423, 0.220311590620126, 2.8887925379583734e-07, 5.5642572940952e-07, 24928, 0
589, 1.0000, 7.317905216369319e-05, 905.7310767173767,13374, 0.9866254917686872, 0.808279275894165, 0.9779253005981445, 0.00042886309700644647, 0.43683473840917625, 0.22024096163187667, 8.014316353888162e-07, 5.771027337328783e-07, 24928, 0
590, 1.0000, 8.911895022781071e-05, 907.1174566745758,13368, 0.9866314919966959, 0.8082813024520874, 0.9779655337333679, 0.00042890961216051244, 0.43683437059336766, 0.2202458280013, 3.678114131044907e-07, 5.516839362829255e-07, 24928, 0
591, 1.0000, 5.720369428248354e-05, 908.5052676200867,13352, 0.986647492604719, 0.8082832098007202, 0.9779298305511475, 0.0004289254124946285, 0.4368332703997653, 0.2202160303844716, 1.100207259296937e-06, 5.91110610820115e-07, 24928, 0
592, 1.0000, 0.0006917631221186459, 909.8967206478119,13332, 0.9866674933647479, 0.8082790970802307, 0.9778186082839966, 0.00042903524210910547, 0.4368331162429571, 0.22082626325164476, 1.541455905140765e-07, 5.167672592690356e-07, 24928, 0
593, 1.0000, 0.00016178570069721085, 911.3052744865417,13326, 0.9866734935927566, 0.8082855343818665, 0.9779627323150635, 0.0004290220264036313, 0.43683186892244596, 0.2202457348096376, 1.247319890873566e-06, 5.643691631692323e-07, 24928, 0
594, 1.0000, 9.765047290900066e-05, 912.691454410553,13323, 0.9866764937067608, 0.8082876205444336, 0.9780001640319824, 0.0004290347657721812, 0.4368316382720469, 0.22014441992913156, 2.3065393245369492e-07, 5.16063370884829e-07, 24928, 0
595, 1.0000, 8.109438272570419e-05, 914.0726933479309,13307, 0.986692494314784, 0.8082886338233948, 0.9781278967857361, 0.00042908017455449497, 0.4368311861491235, 0.21982446956164603, 4.5212088051194144e-07, 5.092818370322482e-07, 24928, 0
596, 1.0000, 3.5311452858760346e-05, 915.4720742702484,13309, 0.9866904942387811, 0.8082874417304993, 0.9780530333518982, 0.00042907421217101474, 0.43683079203963754, 0.2199072982842427, 3.9411283037082967e-07, 4.963916030822835e-07, 24928, 0
597, 1.0000, 0.0001552219025407393, 916.8645672798157,13299, 0.9867004946187955, 0.8082898855209351, 0.9779347777366638, 0.00042910527800725566, 0.436829947193625, 0.22011855952251339, 8.448408471695146e-07, 5.23503360776178e-07, 24928, 0
598, 1.0000, 4.253739104209167e-05, 918.2709405422211,13288, 0.9867114950368114, 0.8082908391952515, 0.9780068397521973, 0.0004291611494028498, 0.4368292734039218, 0.21992376613800557, 6.737937535694627e-07, 5.368837073288982e-07, 24928, 0
599, 1.0000, 0.0001245560214745812, 919.6515324115753,13280, 0.9867194953408229, 0.8082894682884216, 0.9779980778694153, 0.00042923311688998137, 0.4368288094024331, 0.22000067071930282, 4.6399904835014993e-07, 5.291074922403034e-07, 24928, 0
600, 1.0000, 0.0004332362434571025, 921.0248894691467,13274, 0.9867254955688316, 0.8082952499389648, 0.9780306220054626, 0.00042926565389498315, 0.4368286493680225, 0.21960795461083946, 1.6003571179368237e-07, 4.6947363803246793e-07, 24928, 0
601, 1.0000, 0.00013962600984964625, 922.4182653427124,13271, 0.9867284956828359, 0.8082923293113708, 0.9780071973800659, 0.0004293244896276664, 0.4368278340883298, 0.2199186742718557, 8.152811317163611e-07, 4.961132529923232e-07, 24928, 0
602, 1.0000, 6.393463950904552e-05, 923.8118343353271,13277, 0.9867224954548273, 0.8082911372184753, 0.9779802560806274, 0.0004293885846829904, 0.4368275331830766, 0.22005793811928842, 3.00898688188056e-07, 4.719160796263966e-07, 24928, 0
603, 1.0000, 0.00011961901018466734, 925.223363161087,13274, 0.9867254955688316, 0.8082904815673828, 0.9780355095863342, 0.00042945877039071495, 0.4368271499850765, 0.22003555320696472, 3.8320651840617614e-07, 4.621911087158334e-07, 24928, 0
604, 1.0000, 0.00014524011228620172, 926.6101734638214,13265, 0.9867344959108446, 0.8082892298698425, 0.9780019521713257, 0.00042953190511580596, 0.43682643383736264, 0.22021599802310712, 7.161512690090355e-07, 4.82880763213155e-07, 24928, 0
605, 1.0000, 9.400599606392034e-05, 927.9928214550018,13271, 0.9867284956828359, 0.8082945346832275, 0.9780243039131165, 0.0004296639469673068, 0.4368257969201772, 0.2200981529019298, 6.369129339489632e-07, 4.964367467062838e-07, 24928, 0
606, 1.0000, 0.0002744049047993341, 929.3822174072266,13258, 0.9867414961768547, 0.8082876205444336, 0.9778616428375244, 0.00042964480054878993, 0.43682561752731136, 0.22022650551147344, 1.7939238011743797e-07, 4.483920748430951e-07, 24928, 0
607, 1.0000, 0.00015756552873809852, 930.7603404521942,13281, 0.9867184953028215, 0.8082911372184753, 0.9779561161994934, 0.00042986137095938243, 0.43682482048348104, 0.21998118771650166, 7.970447924443569e-07, 4.749418155335892e-07, 24928, 0
608, 1.0000, 0.00017173934354218918, 932.1297154426575,13281, 0.9867184953028215, 0.8082888126373291, 0.9778738617897034, 0.00042987576945288186, 0.4368243580646427, 0.2203076362263884, 4.6241560158755135e-07, 4.7367407436065793e-07, 24928, 0
609, 1.0000, 0.0001570202397253975, 933.5265114307404,13291, 0.9867084949228071, 0.8082876205444336, 0.9778563976287842, 0.00043001257282300617, 0.4368238138621227, 0.2203425084763498, 5.442061974392232e-07, 4.802949296389695e-07, 24928, 0
610, 1.0000, 0.00022937143622530568, 936.3261933326721,13299, 0.9867004946187955, 0.8082901239395142, 0.9779781103134155, 0.00043015055740459976, 0.4368230476412241, 0.2199898785531692, 7.66224998893783e-07, 5.032604868979549e-07, 24928, 0
611, 1.0000, 9.061672860881376e-05, 937.7430913448334,13285, 0.9867144951508158, 0.8082892894744873, 0.9779770970344543, 0.00043011570916894596, 0.43682248671453283, 0.22009326739507426, 5.60918449354908e-07, 5.087489461083783e-07, 24928, 0
612, 1.0000, 0.0001905174544112952, 939.1194763183594,13273, 0.986726495606833, 0.8082858324050903, 0.9780299067497253, 0.0004301614819403971, 0.4368219548352668, 0.2200077360383891, 5.318812980048548e-07, 5.110161695920585e-07, 24928, 0
613, 1.0000, 7.335951960777868e-05, 940.4996373653412,13266, 0.9867334958728432, 0.8082848787307739, 0.9779620170593262, 0.0004302185925503012, 0.43682105431008067, 0.22003515503856969, 9.005316086163617e-07, 5.408054681948883e-07, 24928, 0
614, 1.0000, 0.00024113229594568595, 941.7865493297577,13269, 0.9867304957588389, 0.8082826137542725, 0.9779186844825745, 0.0004304301332633096, 0.4368202848630279, 0.21988406972694222, 7.694380085299102e-07, 5.60214480512455e-07, 24928, 0
615, 1.0000, 0.000270113600045517, 943.1923303604126,13311, 0.9866884941627782, 0.8082755208015442, 0.9778032302856445, 0.00043064439793199404, 0.4368201171655444, 0.22055210810155068, 1.6769634392233002e-07, 4.96559456172906e-07, 24928, 0
616, 1.0000, 8.087789521186131e-05, 944.5713074207306,13295, 0.9867044947708012, 0.8082801103591919, 0.9778798222541809, 0.0004306299752464266, 0.4368197695275012, 0.22030129341074448, 3.476391890466779e-07, 4.791671137789772e-07, 24928, 0
617, 1.0000, 6.536706814752743e-05, 945.9482145309448,13292, 0.9867074948848056, 0.8082802295684814, 0.9778948426246643, 0.00043061949430512166, 0.4368196504398187, 0.2202847130109887, 1.1908915992231428e-07, 4.1689388665276127e-07, 24928, 0
618, 1.0000, 0.00018169330093508983, 948.7476334571838,13277, 0.9867224954548273, 0.8082811236381531, 0.9779015183448792, 0.0004305846049331021, 0.4368193728726419, 0.22038196424120954, 2.7757408666007066e-07, 4.00277211775515e-07, 24928, 0
619, 1.0000, 5.698252263592406e-05, 950.1255004405975,13274, 0.9867254955688316, 0.808285117149353, 0.9779344201087952, 0.00043060587379753625, 0.43681903442884884, 0.22028311500709044, 3.3843897057073136e-07, 3.936160654738331e-07, 24928, 0
620, 1.0000, 5.997120412807066e-05, 951.5176224708557,13271, 0.9867284956828359, 0.8082845211029053, 0.9779413938522339, 0.00043064820597604086, 0.43681878833735827, 0.22028557432439053, 2.460898402834033e-07, 3.7555617117186536e-07, 24928, 0
621, 1.0000, 0.00016829603735393374, 952.9254796504974,13254, 0.9867454963288605, 0.8082823157310486, 0.9779329895973206, 0.00043098303520055386, 0.43681739759292376, 0.22016963210651747, 1.3907395577383852e-06, 4.280869543753471e-07, 24928, 0
622, 1.0000, 0.0003139644508670278, 954.32594871521,13249, 0.9867504965188677, 0.8082840442657471, 0.9779186844825745, 0.0004310818567871277, 0.43681714747347644, 0.22039755117869284, 2.501257801434953e-07, 4.056903146027976e-07, 24928, 0
623, 1.0000, 7.499014095718435e-05, 955.7256345748901,13245, 0.9867544966708734, 0.8082832098007202, 0.9779865145683289, 0.00043105919208529366, 0.4368166976302038, 0.22015683314698753, 4.498453584078632e-07, 4.0990338047066737e-07, 24928, 0
624, 1.0000, 4.812368443884519e-05, 957.1030623912811,13241, 0.9867584968228793, 0.8082820177078247, 0.9779980778694153, 0.0004310681598432089, 0.43681662652538655, 0.22011751136469043, 7.110158145584577e-08, 3.440339295802898e-07, 24928, 0
625, 1.0000, 8.576166744422168e-05, 958.5001664161682,13234, 0.9867654970888894, 0.8082798719406128, 0.9779834151268005, 0.0004310699723767201, 0.4368164803055633, 0.22012136282876552, 1.4621988941865283e-07, 3.158215739025701e-07, 24928, 0
626, 1.0000, 0.00019081566618427815, 959.8908743858337,13222, 0.9867774975449067, 0.8082861304283142, 0.9780246615409851, 0.0004310853684867801, 0.436816319444751, 0.21978291147251588, 1.6085999759996028e-07, 2.9521771874319534e-07, 24928, 0
627, 1.0000, 8.49439363020481e-05, 961.2803392410278,13213, 0.9867864978869197, 0.8082850575447083, 0.9779935479164124, 0.000431084782742765, 0.4368161911455202, 0.21988271698285078, 1.282991718420945e-07, 2.716130067957344e-07, 24928, 0
628, 1.0000, 6.371108920940661e-05, 962.7007431983948,13208, 0.9867914980769269, 0.8082836866378784, 0.9779858589172363, 0.0004310775510655055, 0.43681604706836363, 0.21991426168013475, 1.4408098009122128e-07, 2.549271979050707e-07, 24928, 0
629, 1.0000, 0.0001703780743631009, 964.0848813056946,13130, 0.9868695010410395, 0.8082898259162903, 0.9779554009437561, 0.0004309308098955777, 0.4368158083861671, 0.21992931596404294, 2.386759970773866e-07, 2.532534845920416e-07, 24928, 0
630, 1.0000, 8.795039894780788e-05, 966.8409910202026,13139, 0.9868605006990265, 0.8082884550094604, 0.9779413938522339, 0.00043096929375474347, 0.43681526633952966, 0.22004991545249447, 5.420484138207726e-07, 2.7327738577778643e-07, 24928, 0
631, 1.0000, 2.7650518844274173e-05, 968.2282812595367,13137, 0.9868625007750295, 0.8082883358001709, 0.9779518842697144, 0.00043097873680520874, 0.4368151516727956, 0.21997977945651945, 1.1466635113643875e-07, 2.505456831376007e-07, 24928, 0
632, 1.0000, 2.7960881481228972e-05, 969.6480853557587,13130, 0.9868695010410395, 0.8082886934280396, 0.9779561161994934, 0.00043097621024044746, 0.436815039315487, 0.21996892504677237, 1.1235906272055729e-07, 2.31237913848134e-07, 24928, 0
633, 1.0000, 0.0003208324267594245, 971.0946063995361,13121, 0.9868785013830526, 0.8082807064056396, 0.9778595566749573, 0.00043097482990948156, 0.43681465727055024, 0.22023972519184132, 3.820451587865925e-07, 2.431445886382177e-07, 24928, 0
634, 1.0000, 7.126677748819746e-05, 973.9421744346619,13112, 0.9868875017250656, 0.808286726474762, 0.9779211282730103, 0.00043097299537362625, 0.4368143036509428, 0.21996008166632627, 3.5361749234352757e-07, 2.5242450984631025e-07, 24928, 0
635, 1.0000, 4.454998767273759e-05, 975.3646473884583,13109, 0.9868905018390699, 0.8082880973815918, 0.9779168963432312, 0.0004309612402233584, 0.4368142128557562, 0.2199572743279007, 9.079719287541366e-08, 2.278901801173691e-07, 24928, 0
636, 1.0000, 6.355852982040908e-05, 976.7927033901215,13128, 0.9868715011170425, 0.8082862496376038, 0.9778945446014404, 0.0004309544556898182, 0.43681403957175785, 0.22006485510914264, 1.7328252965853608e-07, 2.2173207868526097e-07, 24928, 0
637, 1.0000, 7.508888268619591e-05, 978.2157182693481,13144, 0.9868555005090194, 0.808286726474762, 0.9779459238052368, 0.0004309580905226675, 0.4368137742424517, 0.2199484393765964, 2.6533543706630525e-07, 2.257486704548235e-07, 24928, 0
638, 1.0000, 7.431492112482632e-05, 979.6627552509308,13161, 0.9868384998629948, 0.8082874417304993, 0.9779508709907532, 0.00043096011011446847, 0.43681363570436665, 0.22005830470813556, 1.3853585950629466e-07, 2.1499031768519405e-07, 24928, 0
639, 1.0000, 4.864248459826254e-05, 981.092321395874,13171, 0.9868284994829803, 0.8082877397537231, 0.97798091173172, 0.00043096247080937164, 0.43681353530291844, 0.22002683792331176, 1.0039151088214737e-07, 1.9922631878818536e-07, 24928, 0
640, 1.0000, 3.977326813598935e-05, 982.5035564899445,13181, 0.9868184991029659, 0.8082864880561829, 0.9780156016349792, 0.00043097247988656983, 0.4368132886880565, 0.22000231268713585, 2.46623210797825e-07, 2.0352390838950768e-07, 24928, 0
641, 1.0000, 3.8525263750382647e-05, 983.9007525444031,13184, 0.9868154989889616, 0.8082860708236694, 0.9779742956161499, 0.00043098560697534194, 0.4368130959625065, 0.22003221200210463, 1.9271993606517768e-07, 2.02416800054077e-07, 24928, 0
642, 1.0000, 3.250668842072496e-05, 985.3079044818878,13178, 0.9868214992169703, 0.8082836866378784, 0.9779518842697144, 0.00043100913332653454, 0.4368128292287299, 0.22004729135185683, 2.667387674626376e-07, 2.0808008349691964e-07, 24928, 0
643, 1.0000, 0.00019526877159744996, 986.7127907276154,13133, 0.9868665009270352, 0.808293342590332, 0.9781331419944763, 0.0004310713739754141, 0.43681256662743545, 0.219748011758104, 2.6260243285447515e-07, 2.1297927122974296e-07, 24928, 0
644, 1.0000, 9.295990310457702e-05, 989.5649816989899,13137, 0.9868625007750295, 0.8082910180091858, 0.9780914783477783, 0.0004310768297910891, 0.4368123988349605, 0.2199524040631338, 1.6778456829458221e-07, 2.0795951909324265e-07, 24928, 0
645, 1.0000, 6.695556643688085e-05, 990.9782476425171,13144, 0.9868555005090194, 0.8082918524742126, 0.9780771732330322, 0.0004310724801007138, 0.4368122892483873, 0.21999992083449038, 1.0959349250327932e-07, 1.9505603898586538e-07, 24928, 0
646, 1.0000, 8.673199129168956e-05, 992.4126296043396,13151, 0.9868485002430092, 0.8082892894744873, 0.9780806303024292, 0.00043108938926797, 0.43681203268544144, 0.21991047667297411, 2.565606507798357e-07, 2.004760355612344e-07, 24928, 0
647, 1.0000, 7.870702622796802e-05, 993.836927652359,13159, 0.9868404999389977, 0.8082888722419739, 0.9780299067497253, 0.000431131089007672, 0.43681150130736773, 0.21995034036890893, 5.313763004610728e-07, 2.2100211862243966e-07, 24928, 0
648, 1.0000, 6.023139308549918e-05, 995.2370097637177,13158, 0.9868414999769991, 0.8082845211029053, 0.9779490828514099, 0.0004312152158759392, 0.4368108059179258, 0.21993994825557756, 6.953916932284088e-07, 2.4784476103950444e-07, 24928, 0
649, 1.0000, 0.00023338555592160572, 996.6528136730194,13182, 0.9868174990649645, 0.8082844614982605, 0.9781044721603394, 0.0004313212287006767, 0.4368106337777731, 0.2197834346281831, 1.7213626163359308e-07, 2.389730935136643e-07, 24928, 0
650, 1.0000, 7.654747910054503e-05, 998.0827796459198,13177, 0.9868224992549717, 0.8082879185676575, 0.9779753684997559, 0.0004312933089861829, 0.43681014622650705, 0.21984321260505502, 4.87557412442996e-07, 2.566354703751592e-07, 24928, 0
651, 1.0000, 0.00011677775238149718, 999.5142786502838,13175, 0.9868244993309746, 0.8082842826843262, 0.9779189825057983, 0.0004313010555307132, 0.43681006627894575, 0.22005126361573354, 7.994252215759445e-08, 2.2838248693198241e-07, 24928, 0
652, 1.0000, 7.782238700657886e-05, 1000.9344458580017,13171, 0.9868284994829803, 0.808285653591156, 0.9779050350189209, 0.00043130191973395077, 0.43680993912297644, 0.2200249283009451, 1.271576107186867e-07, 2.1539258774031184e-07, 24928, 0
653, 1.0000, 4.756396126365739e-05, 1002.3489780426025,13171, 0.9868284994829803, 0.8082850575447083, 0.9778648018836975, 0.00043132338799137905, 0.4368096436721142, 0.2200023605523055, 2.9545950230858153e-07, 2.2230921991598104e-07, 24928, 0
654, 1.0000, 9.173503547778767e-05, 1003.7784841060638,13170, 0.9868294995209818, 0.8082908987998962, 0.9779291749000549, 0.00043134513505029606, 0.4368092817070536, 0.21991993889000555, 3.6195408731343193e-07, 2.334140938544266e-07, 24928, 0
655, 1.0000, 0.0001409272836915341, 1005.1970281600952,13162, 0.9868374998249934, 0.8082916736602783, 0.9779459238052368, 0.000431341841372565, 0.43680921533081174, 0.2197923243310221, 6.637809812914952e-08, 2.058338743333272e-07, 24928, 0
656, 1.0000, 3.407603274997115e-05, 1006.6127271652222,13164, 0.9868354997489904, 0.8082899451255798, 0.977940022945404, 0.00043135075115819006, 0.43680902259871673, 0.219876093151132, 1.9273570034394893e-07, 2.0448496450249297e-07, 24928, 0
657, 1.0000, 2.9774057556623157e-05, 1008.0356252193451,13163, 0.986836499786992, 0.8082908391952515, 0.9779518842697144, 0.00043135920975595455, 0.4368089525409195, 0.21985261429660627, 7.005558300132719e-08, 1.8371284280039725e-07, 24928, 0
658, 1.0000, 5.434556162222625e-05, 1009.4699504375458,13189, 0.9868104987989543, 0.8082892894744873, 0.9779561161994934, 0.000431475580352067, 0.4368084028987124, 0.21989610870371204, 5.496422726958272e-07, 2.049904262373422e-07, 24928, 0
659, 1.0000, 0.00030166479083834283, 1010.882232427597,13204, 0.9867954982289326, 0.8082937002182007, 0.9779634475708008, 0.00043165102829185965, 0.43680792986000777, 0.2195913007390056, 4.73035907833097e-07, 2.2286898311944062e-07, 24928, 0
660, 1.0000, 7.50731138874306e-05, 1012.2757692337036,13213, 0.9867864978869197, 0.8082894086837769, 0.9778427481651306, 0.0004317005292335196, 0.4368075895962275, 0.21989545626412185, 3.402710587740998e-07, 2.3250225511761918e-07, 24928, 0
661, 1.0000, 4.2921527367910475e-05, 1013.6962780952454,13208, 0.9867914980769269, 0.8082892894744873, 0.9778539538383484, 0.00043173114227033904, 0.4368074681442334, 0.219904674161717, 1.214415247807743e-07, 2.1788191003049698e-07, 24928, 0
662, 1.0000, 6.18015131055952e-05, 1015.1311030387878,13210, 0.9867894980009241, 0.8082916736602783, 0.9779487252235413, 0.00043182143874368666, 0.43680700387005933, 0.21989109570698356, 4.642762062023742e-07, 2.3500478173140554e-07, 24928, 0
663, 1.0000, 6.626062998374818e-05, 1016.5139768123627,13205, 0.9867944981909312, 0.8082927465438843, 0.9779679775238037, 0.00043188964509577446, 0.4368066803871793, 0.2198082682322742, 3.2348574430240973e-07, 2.4263561232398293e-07, 24928, 0
664, 1.0000, 4.319795728862955e-05, 1019.1858148574829,13205, 0.9867944981909312, 0.8082906603813171, 0.9779277443885803, 0.00043188397157895145, 0.4368065223668694, 0.2198383546533492, 1.5802614961035744e-07, 2.324513031916799e-07, 24928, 0
665, 1.0000, 4.1674343530906813e-05, 1020.5866799354553,13201, 0.986798498342937, 0.8082882761955261, 0.9779253005981445, 0.00043194424079640904, 0.4368062456970685, 0.21978795339482687, 2.7666617696819884e-07, 2.3653444525365698e-07, 24928, 0
666, 1.0000, 0.00044842075057132286, 1021.9698038101196,13187, 0.9868124988749573, 0.8082788586616516, 0.9777444005012512, 0.0004319205877617783, 0.43680620820163046, 0.22036242743158457, 3.749285737431052e-08, 1.9674323508037446e-07, 24928, 0
667, 1.0000, 0.00012317925590473036, 1023.3448674678802,13189, 0.9868104987989543, 0.8082846999168396, 0.9778850674629211, 0.00043196453874074365, 0.43680564127383353, 0.21998604537425348, 5.66930538958843e-07, 2.1870706507684717e-07, 24928, 0
668, 1.0000, 9.423020348357764e-05, 1024.715493440628,13184, 0.9868154989889616, 0.8082850575447083, 0.9779039621353149, 0.00043197708380916165, 0.4368055263602466, 0.21995588787616416, 1.1491378665295926e-07, 2.0507548388316664e-07, 24928, 0
669, 1.0000, 0.00012789417134514698, 1026.1021525859833,13180, 0.9868194991409673, 0.808283269405365, 0.977986216545105, 0.00043204124806042857, 0.43680509064673684, 0.2199502869732994, 4.3571107266604514e-07, 2.2112723227625028e-07, 24928, 0
670, 1.0000, 6.739474129992369e-05, 1027.5039286613464,13161, 0.9868384998629948, 0.8082818984985352, 0.977902889251709, 0.0004320284102348219, 0.43680444521671236, 0.22003010878999593, 6.454327118876613e-07, 2.4612917975639463e-07, 24928, 0
671, 1.0000, 6.254486712780091e-05, 1028.8994846343994,13153, 0.9868465001670064, 0.8082879185676575, 0.9779676198959351, 0.0004321404771844588, 0.43680393341849183, 0.22002598992668607, 5.117989455016847e-07, 2.648236290075991e-07, 24928, 0
672, 1.0000, 9.814631451429532e-05, 1031.6636047363281,13141, 0.9868585006230237, 0.808289110660553, 0.9779462814331055, 0.0004320915708643962, 0.43680370123001605, 0.21995858927187897, 2.3218850125905632e-07, 2.6136361608982233e-07, 24928, 0
673, 1.0000, 0.00011410520950980606, 1034.4292795658112,13145, 0.9868545004710179, 0.8082872629165649, 0.9779301881790161, 0.000432114433157779, 0.4368035324154886, 0.2201456020282684, 1.6881597703077844e-07, 2.5018540560375196e-07, 24928, 0
674, 1.0000, 7.526168161331345e-05, 1035.8316175937653,13145, 0.9868545004710179, 0.8082898259162903, 0.9779375791549683, 0.0004321165576416799, 0.43680325407628096, 0.22013390689158246, 2.783327351929543e-07, 2.528670275078448e-07, 24928, 0
675, 1.0000, 0.00016707359820025236, 1037.2287588119507,13212, 0.9867874979249212, 0.8082942366600037, 0.9780236482620239, 0.0004321671098892596, 0.43680313506387525, 0.22007372987555968, 1.1901369573186216e-07, 2.3451070765741978e-07, 24928, 0
676, 1.0000, 4.5756600367401525e-05, 1038.6069118976593,13193, 0.9868064986469486, 0.8082904815673828, 0.9779617190361023, 0.0004321536076559629, 0.4368028851248013, 0.22012057396105977, 2.499358420782194e-07, 2.3600937975735043e-07, 24928, 0
677, 1.0000, 2.9965276388190626e-05, 1040.0030479431152,13192, 0.98680749868495, 0.8082876205444336, 0.9779312610626221, 0.00043215637609957016, 0.43680276541814594, 0.22015974818487127, 1.1971616464823143e-07, 2.205218446569473e-07, 24928, 0
678, 1.0000, 7.403547780558604e-05, 1041.4025418758392,13236, 0.9867634970128865, 0.8082861304283142, 0.9778808951377869, 0.00043220392447646693, 0.43680243433629345, 0.22018542099750155, 3.310794141619944e-07, 2.2966756865107662e-07, 24928, 0
679, 1.0000, 6.914411069011217e-05, 1044.1703526973724,13239, 0.9867604968988821, 0.8082848191261292, 0.9778861403465271, 0.0004322107415246754, 0.4368023634302175, 0.22029183716605508, 7.090572784473892e-08, 2.0420098726718958e-07, 24928, 0
680, 1.0000, 8.91800867581673e-05, 1045.5507998466492,13255, 0.986744496290859, 0.8082838654518127, 0.9779036045074463, 0.00043223121097509, 0.43680223210199937, 0.22031461606225738, 1.3133104792562023e-07, 1.9538390922880256e-07, 24928, 0
681, 1.0000, 4.75141140833066e-05, 1048.3386409282684,13262, 0.986737496024849, 0.8082868456840515, 0.9779725670814514, 0.0004322882563417702, 0.436801928962944, 0.22023694932963792, 3.031368078776353e-07, 2.041567683451484e-07, 24928, 0
682, 1.0000, 5.921586591991407e-05, 1049.7138900756836,13260, 0.9867394961008519, 0.8082886338233948, 0.9779725670814514, 0.0004323123928601227, 0.43680148955788284, 0.22028222804977485, 4.394083570891105e-07, 2.2042164313719683e-07, 24928, 0
683, 1.0000, 0.00017270341346628358, 1051.0961830615997,13288, 0.9867114950368114, 0.8082924485206604, 0.9780484437942505, 0.00043250292040397534, 0.43680085328429685, 0.22019254689927723, 6.362698123929533e-07, 2.450715761180814e-07, 24928, 0
684, 1.0000, 0.00011537382026607416, 1052.486165046692,13274, 0.9867254955688316, 0.808288037776947, 0.9779004454612732, 0.00043248277677616096, 0.43680024064907547, 0.22040500283764192, 6.126329615829817e-07, 2.685861942018148e-07, 24928, 0
685, 1.0000, 0.00031255657036960915, 1053.883555173874,13292, 0.9867074948848056, 0.808291494846344, 0.9780372977256775, 0.00043260572637346796, 0.43679995459831955, 0.2200315523329619, 2.860512539060167e-07, 2.7028360475925234e-07, 24928, 0
686, 1.0000, 8.347537240899748e-05, 1055.2935750484467,13287, 0.9867124950748128, 0.8082884550094604, 0.9779462814331055, 0.00043266000315231437, 0.4367993729191956, 0.22029808984289148, 5.816817051362833e-07, 2.9181410012736746e-07, 24928, 0
687, 1.0000, 7.370359491851108e-05, 1056.6707520484924,13289, 0.9867104949988099, 0.8082884550094604, 0.9779595732688904, 0.00043273250952365766, 0.43679906715065964, 0.22033043558647825, 3.057671053574573e-07, 2.9318025726791474e-07, 24928, 0
688, 1.0000, 0.00011223208513126428, 1058.0395851135254,13333, 0.9866664933267464, 0.8082879185676575, 0.9779788255691528, 0.0004329243066456776, 0.43679788427802757, 0.22029368923404127, 1.1828750104414532e-06, 3.3706614582288883e-07, 24928, 0
689, 1.0000, 0.00010480754031405245, 1060.8183722496033,13344, 0.9866554929087306, 0.8082848191261292, 0.977985143661499, 0.00043296425821124274, 0.43679745696781364, 0.22038764995186005, 4.273130648768664e-07, 3.451582343967829e-07, 24928, 0
690, 1.0000, 7.139331052578807e-05, 1062.1982290744781,13393, 0.9866064910466598, 0.8082863092422485, 0.9779490828514099, 0.0004331430835644151, 0.4367968512083317, 0.22041906509647496, 6.057570559048209e-07, 3.651289456183763e-07, 24928, 0
691, 1.0000, 0.00011687887060976423, 1063.5860171318054,13401, 0.9865984907426483, 0.8082888126373291, 0.9779707789421082, 0.00043323541313533196, 0.4367962986576802, 0.22029106812261345, 5.525434776387783e-07, 3.805732704869552e-07, 24928, 0
692, 1.0000, 0.00031513898963273363, 1064.9711019992828,13394, 0.9866054910086584, 0.8082860708236694, 0.9778455495834351, 0.0004332781865627236, 0.4367962418858721, 0.22071043349496117, 5.677704145723439e-08, 3.146384036854621e-07, 24928, 0
693, 1.0000, 7.144985155569029e-05, 1066.3764939308167,13399, 0.9866004908186511, 0.8082866668701172, 0.9779232144355774, 0.00043328875197436173, 0.4367959545658875, 0.22043217839762458, 2.873205784403865e-07, 3.1179362425469156e-07, 24928, 0
694, 1.0000, 5.8062760598459135e-05, 1067.7941238880157,13394, 0.9866054910086584, 0.8082879185676575, 0.9779298305511475, 0.00043327964813937, 0.4367958800447384, 0.22041568692385, 7.452197875457145e-08, 2.7021468353945276e-07, 24928, 0
695, 1.0000, 8.042404336965993e-05, 1069.1643779277802,13368, 0.9866314919966959, 0.8082932233810425, 0.977919340133667, 0.0004333644058679825, 0.43679538471290685, 0.22045980055541078, 4.953242456195994e-07, 2.8709591241359583e-07, 24928, 0
696, 1.0000, 6.341419304504218e-05, 1070.55540060997,13367, 0.9866324920346973, 0.808292031288147, 0.9778648018836975, 0.0004334124051477519, 0.43679491021218864, 0.22038311886560152, 4.745037991971124e-07, 3.0188968737339694e-07, 24928, 0
697, 1.0000, 6.176152270499523e-05, 1071.9527406692505,13340, 0.9866594930607363, 0.8082963228225708, 0.9778283834457397, 0.0004334687374555578, 0.4367946810712418, 0.22051234208355147, 2.2914232788995292e-07, 2.936797366046733e-07, 24928, 0
698, 1.0000, 7.162535805708328e-05, 1073.3538069725037,13357, 0.9866424924147118, 0.8082947134971619, 0.9778934717178345, 0.0004335049350412164, 0.43679444546316254, 0.2203781126236958, 2.3560764256247424e-07, 2.8728008536752977e-07, 24928, 0
699, 1.0000, 0.00011980482124306846, 1076.139539718628,13353, 0.9866464925667175, 0.8082932829856873, 0.9778518080711365, 0.00043352406831144143, 0.43679428707063295, 0.22054569121691323, 1.583939736038431e-07, 2.706754294245543e-07, 24928, 0
700, 1.0000, 7.940894446922005e-05, 1077.5465047359467,13332, 0.9866674933647479, 0.8082955479621887, 0.977878749370575, 0.00043361427290779237, 0.43679391054406586, 0.2204841114774815, 3.7652997930681664e-07, 2.797588970217604e-07, 24928, 0
701, 1.0000, 0.0002822898577795277, 1078.958156824112,13313, 0.9866864940867753, 0.8083044290542603, 0.977927029132843, 0.0004338692592962591, 0.4367933566291073, 0.22013444129838597, 5.539091010309249e-07, 2.9953623485142364e-07, 24928, 0
702, 1.0000, 0.00010132115143873498, 1080.3429398536682,13312, 0.9866874941247767, 0.8083015084266663, 0.9778668880462646, 0.00043389576130968343, 0.4367929255556116, 0.2203852925672686, 4.3107184161117473e-07, 3.1064144324608216e-07, 24928, 0
703, 1.0000, 0.00010248517624967637, 1081.7462668418884,13301, 0.9866984945427926, 0.8083028793334961, 0.9778270125389099, 0.000434018423454918, 0.43679244814614, 0.22048235358642787, 4.774101569071654e-07, 3.2428183449050336e-07, 24928, 0
704, 1.0000, 0.0001001228027668924, 1084.5594518184662,13309, 0.9866904942387811, 0.8082998394966125, 0.9778360724449158, 0.0004341759206906169, 0.43679202779028714, 0.22051089607191146, 4.203596366547657e-07, 3.3280700578533535e-07, 24928, 0
705, 1.0000, 0.00010401645233911064, 1085.9816110134125,13305, 0.9866944943907868, 0.8083038330078125, 0.9779305458068848, 0.00043425893052620815, 0.4367915438790908, 0.22050676427861848, 4.839090442798621e-07, 3.4550122202895937e-07, 24928, 0
706, 1.0000, 5.867178536758149e-05, 1087.3888356685638,13325, 0.986674493630758, 0.8083018660545349, 0.9779963493347168, 0.0004344321143376812, 0.4367911988529125, 0.22045057969420084, 3.450319271403046e-07, 3.4545426383041206e-07, 24928, 0
707, 1.0000, 0.00018747701463068438, 1088.7820239067078,13292, 0.9867074948848056, 0.8082966208457947, 0.9779291749000549, 0.0004342781651519861, 0.4367909881784023, 0.22059263886636682, 2.106700419668428e-07, 3.2878483657755124e-07, 24928, 0
708, 1.0000, 0.00021231819059538048, 1091.551017999649,13301, 0.9866984945427926, 0.8082996606826782, 0.9779959917068481, 0.00043440038927489253, 0.43679056791383725, 0.22029276860741556, 4.202636624262013e-07, 3.369556833821089e-07, 24928, 0
709, 1.0000, 0.00015121489510506246, 1092.9305620193481,13319, 0.9866804938587667, 0.8082998394966125, 0.9779582023620605, 0.0004345127903135888, 0.4367902204421126, 0.22040427793227735, 3.474696569916169e-07, 3.379926030808408e-07, 24928, 0
710, 1.0000, 0.00013689006064533326, 1094.3111522197723,13338, 0.9866614931367392, 0.808297336101532, 0.9778063297271729, 0.00043468974025786286, 0.43678960482054685, 0.22069592055663714, 6.156266383339215e-07, 3.588791409594107e-07, 24928, 0
711, 1.0000, 0.00011010225316390874, 1095.6390013694763,13394, 0.9866054910086584, 0.808298647403717, 0.9777755737304688, 0.0004348863888411204, 0.43678904111251926, 0.22059331361138831, 5.63698063726914e-07, 3.754551357620276e-07, 24928, 0
712, 1.0000, 8.918373864128731e-05, 1097.0498046875,13415, 0.986584490210628, 0.8083023428916931, 0.9777926802635193, 0.0004350601965895274, 0.4367883348926689, 0.2206498907977524, 7.062271707436452e-07, 3.99941698444238e-07, 24928, 0
713, 1.0000, 7.78552214213434e-05, 1098.4460327625275,13442, 0.986557489184589, 0.8083057403564453, 0.9778839945793152, 0.0004354160901746594, 0.43678724224906623, 0.22059721939658217, 1.0926432439939404e-06, 4.4222659441070985e-07, 24928, 0
714, 1.0000, 0.0002416103152964788, 1099.8354535102844,13466, 0.9865334882725544, 0.8083034753799438, 0.9777923822402954, 0.0004356673162625226, 0.4367865030570828, 0.2208890458929454, 7.391929550681908e-07, 4.6553908932213865e-07, 24928, 0
715, 1.0000, 0.00010544366849407986, 1101.2603533267975,13504, 0.9864954868284995, 0.8083038926124573, 0.9778367877006531, 0.00043600292553505116, 0.4367858850759095, 0.22066325610014068, 6.179761244395898e-07, 4.789141920881897e-07, 24928, 0
716, 1.0000, 6.191151361847879e-05, 1102.6805775165558,13509, 0.9864904866384923, 0.8083015084266663, 0.9777902364730835, 0.0004360967261663943, 0.4367853798949231, 0.22076065291667935, 5.051856335480664e-07, 4.814786515138683e-07, 24928, 0
717, 1.0000, 0.00012370058893047654, 1104.076248407364,13531, 0.9864684858024605, 0.8083047270774841, 0.9777696132659912, 0.00043654914481945775, 0.43678451777153876, 0.22078336056616119, 8.621217341686638e-07, 5.103594859791398e-07, 24928, 0
718, 1.0000, 0.000138164871217591, 1105.4655003547668,13535, 0.9864644856504547, 0.8083006739616394, 0.9778059720993042, 0.0004366541201444912, 0.43678381421467344, 0.22092062284637679, 7.035655494314064e-07, 5.270102096637674e-07, 24928, 0
719, 1.0000, 8.712218752503109e-05, 1106.8414013385773,13542, 0.9864574853844446, 0.8083040714263916, 0.977899432182312, 0.00043698092091996394, 0.4367831526918847, 0.22073539902012276, 6.615149816258103e-07, 5.391270150021335e-07, 24928, 0
720, 1.0000, 0.00011448238610542356, 1108.2057673931122,13567, 0.9864324844344086, 0.8083021640777588, 0.9778437614440918, 0.0004373188510293835, 0.4367827172330516, 0.22093637666002075, 4.3545546479784036e-07, 5.277355606446201e-07, 24928, 0
721, 1.0000, 9.913174853834797e-05, 1109.5716805458069,13582, 0.9864174838643869, 0.808304488658905, 0.9778315424919128, 0.0004376168099031428, 0.4367821290138147, 0.2208589584702305, 5.882208618523954e-07, 5.334930496376599e-07, 24928, 0
722, 1.0000, 7.243551113543021e-05, 1110.9458186626434,13590, 0.9864094835603753, 0.8083025217056274, 0.9777871370315552, 0.0004378505385641521, 0.43678181229230806, 0.22102878253604583, 3.1672656086723094e-07, 5.06389086919669e-07, 24928, 0
723, 1.0000, 6.524284992961904e-05, 1112.3299429416656,13597, 0.9864024832943652, 0.8083060383796692, 0.9778773784637451, 0.0004380003498269468, 0.4367814126645309, 0.22095986671035994, 3.996227868063862e-07, 4.945394350342977e-07, 24928, 0
724, 1.0000, 9.831270218006107e-05, 1113.7158997058868,13584, 0.986415483788384, 0.8083069324493408, 0.9778794646263123, 0.0004381827043793928, 0.43678089457034236, 0.22107993951226065, 5.180971103802001e-07, 4.968461770639232e-07, 24928, 0
725, 1.0000, 0.00014249796732381125, 1115.0913026332855,13571, 0.9864284842824027, 0.8083109259605408, 0.9778339862823486, 0.00043830366861653293, 0.4367802719883885, 0.220897668943827, 6.225860292863317e-07, 5.081824870842146e-07, 24928, 0
726, 1.0000, 9.437674012254143e-05, 1116.4652035236359,13558, 0.9864414847764215, 0.8083139061927795, 0.9777576923370361, 0.0004385168912860156, 0.43677982028107604, 0.22108175757596868, 4.5170500567737193e-07, 5.022306523995073e-07, 24928, 0
727, 1.0000, 0.00016299530529965896, 1117.8450045585632,13556, 0.9864434848524244, 0.8083147406578064, 0.9778367877006531, 0.00043868390312263477, 0.4367793016229183, 0.22092145260292412, 5.186537638257604e-07, 5.038492856146559e-07, 24928, 0
728, 1.0000, 0.00011665069305554335, 1119.2034566402435,13545, 0.9864544852704403, 0.8083096742630005, 0.9778595566749573, 0.0004389062255285199, 0.43677872325740846, 0.22101151569852273, 5.783685321780752e-07, 5.108472360991162e-07, 24928, 0
729, 1.0000, 7.699672091406433e-05, 1120.5897285938263,13540, 0.9864594854604475, 0.808308482170105, 0.9779074788093567, 0.0004391051848033703, 0.4367781257001406, 0.22105109839952933, 5.975555396608989e-07, 5.189192370586721e-07, 24928, 0
730, 1.0000, 3.2708007027319596e-05, 1121.9883387088776,13521, 0.9864784861824749, 0.8083050847053528, 0.9778431057929993, 0.0004392905670056305, 0.43677743622639825, 0.22115900561588708, 6.894725501083165e-07, 5.338773447629854e-07, 24928, 0
731, 1.0000, 0.00018215892302337225, 1123.3525927066803,13513, 0.9864864864864865, 0.808302104473114, 0.97786545753479, 0.0004396318944498366, 0.43677687398338444, 0.22109961450009655, 5.62244579671578e-07, 5.366484389513614e-07, 24928, 0
732, 1.0000, 4.138637002291549e-05, 1126.1130096912384,13511, 0.9864884865624893, 0.8083010315895081, 0.9778360724449158, 0.00043967326033204804, 0.4367766755049797, 0.22130164804997307, 1.9847931559402454e-07, 4.858390386046352e-07, 24928, 0
733, 1.0000, 4.015722231381736e-05, 1127.473879814148,13507, 0.9864924867144952, 0.8083011507987976, 0.9778626561164856, 0.0004397183652984822, 0.436776530395132, 0.22129737444172645, 1.4511217788504283e-07, 4.305400469737982e-07, 24928, 0
734, 1.0000, 4.3841573077721314e-05, 1128.8679106235504,13496, 0.986503487132511, 0.8082988858222961, 0.9779032468795776, 0.00043989188110340013, 0.4367759466922174, 0.22137034899517988, 5.837024513732914e-07, 4.438450187707767e-07, 24928, 0
735, 1.0000, 0.00010632404832893288, 1130.2335605621338,13476, 0.98652348789254, 0.8083009123802185, 0.9777188897132874, 0.000440124190021516, 0.4367753842335264, 0.2214555676775692, 5.624533969683654e-07, 4.5448219061705173e-07, 24928, 0
736, 1.0000, 8.512695940257988e-05, 1133.0172665119171,13473, 0.9865264880065443, 0.8083016872406006, 0.9777153730392456, 0.0004401398988036544, 0.436775187953971, 0.22152437056775828, 1.96281971565071e-07, 4.1788157585911913e-07, 24928, 0
737, 1.0000, 6.836238709467902e-05, 1134.3925476074219,13471, 0.9865284880825471, 0.808303952217102, 0.977772057056427, 0.00044016545255937, 0.43677498935043857, 0.22145743117680025, 1.985986644026383e-07, 3.8792300359625946e-07, 24928, 0
738, 1.0000, 4.587202741623428e-05, 1135.743564605713,13458, 0.9865414885765659, 0.8083066344261169, 0.9778112769126892, 0.0004402108360028372, 0.43677445492131767, 0.2213101241347702, 5.344381815430843e-07, 4.005536819076387e-07, 24928, 0
739, 1.0000, 0.0002075963452639865, 1137.1097774505615,13435, 0.9865644894505992, 0.8083020448684692, 0.9777510762214661, 0.00044037782393513506, 0.43677407985691585, 0.22155118059127885, 3.7505611372168346e-07, 3.9792779944991105e-07, 24928, 0
740, 1.0000, 6.743623431443867e-05, 1138.467363357544,13429, 0.9865704896786078, 0.8083070516586304, 0.9778574109077454, 0.00044050083878155867, 0.4367736590904268, 0.22133586656271972, 4.2077295925313507e-07, 4.0015535622742146e-07, 24928, 0
741, 1.0000, 5.422175647157511e-05, 1139.8292162418365,13422, 0.9865774899446179, 0.8083076477050781, 0.9778102040290833, 0.00044058052699840015, 0.43677346846248066, 0.2214429087979702, 1.906231955062232e-07, 3.715552015705961e-07, 24928, 0
742, 1.0000, 4.456125194556748e-05, 1141.2223770618439,13419, 0.9865804900586223, 0.808306097984314, 0.9778364300727844, 0.0004406830954446722, 0.43677304532507655, 0.22148842146947584, 4.231404281407336e-07, 3.7641720283952653e-07, 24928, 0
743, 1.0000, 0.00020428200747681045, 1142.5910699367523,13436, 0.9865634894125976, 0.8083018660545349, 0.9778245687484741, 0.0004409647611789047, 0.4367723448176218, 0.22137679059390108, 7.005050722264095e-07, 4.0053792650402013e-07, 24928, 0
744, 1.0000, 0.00025557931204271315, 1143.9557218551636,13449, 0.9865504889185789, 0.808298647403717, 0.9778063297271729, 0.0004410861934356871, 0.43677225292559085, 0.22171050001618417, 9.189605504333898e-08, 3.457076321637977e-07, 24928, 0
745, 1.0000, 7.706778900505111e-05, 1145.3251249790192,13438, 0.9865614893365948, 0.8083006739616394, 0.9778227806091309, 0.0004410288331588578, 0.4367719329800236, 0.22155706682773055, 3.1994153437686634e-07, 3.4304029180820615e-07, 24928, 0
746, 1.0000, 5.591325045150075e-05, 1146.6794681549072,13439, 0.9865604892985933, 0.8083019256591797, 0.9778322577476501, 0.0004410302534154085, 0.43677185345071035, 0.22154891750226988, 7.953140740424303e-08, 2.9639064140589185e-07, 24928, 0
747, 1.0000, 5.1810227891612265e-05, 1148.038017988205,13441, 0.9865584892225905, 0.8083028793334961, 0.9778298139572144, 0.00044106286026692203, 0.43677146086113444, 0.22149196407772032, 3.9259281264802937e-07, 3.048402242132223e-07, 24928, 0
748, 1.0000, 0.00012047025791954632, 1150.796509027481,13445, 0.9865544890705846, 0.8083041310310364, 0.9778661727905273, 0.0004411077549662255, 0.436771296771931, 0.22130767634928195, 1.640871409303024e-07, 2.8653158352608945e-07, 24928, 0
749, 1.0000, 7.506975249489049e-05, 1152.1642217636108,13449, 0.9865504889185789, 0.8083058595657349, 0.9778661727905273, 0.00044119334301881755, 0.4367710218859658, 0.22126266435651248, 2.7488687176502324e-07, 2.8534525156336233e-07, 24928, 0
750, 1.0000, 4.851656310592859e-05, 1153.5349509716034,13456, 0.9865434886525688, 0.8083038926124573, 0.9778885841369629, 0.0004413799531694522, 0.43677064229213713, 0.22124312338502908, 3.7959351578686906e-07, 2.936063630379823e-07, 24928, 0
751, 1.0000, 9.994277205375093e-05, 1154.9029307365417,13461, 0.9865384884625615, 0.8083042502403259, 0.9778836965560913, 0.00044143481115969187, 0.43677045289617394, 0.22131368422889183, 1.8938863283191054e-07, 2.8101163897133536e-07, 24928, 0
752, 1.0000, 0.00011372142039355473, 1156.2531986236572,13466, 0.9865334882725544, 0.8083066344261169, 0.9779284596443176, 0.0004415458484321246, 0.4367700688802441, 0.2212135136605129, 3.840240394015204e-07, 2.8992637017527157e-07, 24928, 0
753, 1.0000, 8.182113962752454e-05, 1157.609218597412,13494, 0.9865054872085139, 0.8083066344261169, 0.977902889251709, 0.000441705467878123, 0.4367698100388856, 0.22132246397067154, 2.588337005282604e-07, 2.866559948370554e-07, 24928, 0
754, 1.0000, 0.00010838711899361264, 1158.9626824855804,13496, 0.986503487132511, 0.8083074688911438, 0.9778637290000916, 0.00044180703536979586, 0.43676950130882175, 0.22126855514671012, 3.0873970058298283e-07, 2.8879134513818256e-07, 24928, 0
755, 1.0000, 0.00010195903568237732, 1160.2841424942017,13503, 0.9864964868665009, 0.8083003163337708, 0.9776887893676758, 0.00044205184567195125, 0.4367690649748488, 0.2216019108808928, 4.363306728150107e-07, 3.009589968464672e-07, 24928, 0
756, 1.0000, 4.394042374534149e-05, 1161.5992407798767,13503, 0.9864964868665009, 0.8083050847053528, 0.9777576923370361, 0.0004420660476301527, 0.43676881721965327, 0.22147547502475964, 2.4775417734046457e-07, 2.9516081179714565e-07, 24928, 0
757, 1.0000, 5.206783614488267e-05, 1162.9463126659393,13494, 0.9865054872085139, 0.8083035349845886, 0.9778189659118652, 0.0004422519842231906, 0.4367685501701292, 0.221455773337742, 2.670519903547053e-07, 2.922216633320631e-07, 24928, 0
758, 1.0000, 8.60247979582763e-05, 1164.3155908584595,13490, 0.9865094873605197, 0.8083067536354065, 0.9778350591659546, 0.0004423488890634323, 0.4367681421624991, 0.22132980458785462, 4.080083939594914e-07, 3.0213989739339024e-07, 24928, 0
759, 1.0000, 2.6642872978537264e-05, 1167.0224928855896,13484, 0.9865154875885284, 0.8083060383796692, 0.9778143763542175, 0.0004424471477937656, 0.43676801386707215, 0.22139428552107085, 1.2829219597776387e-07, 2.773366680238701e-07, 24928, 0
760, 1.0000, 3.883029369999043e-05, 1168.3715188503265,13477, 0.9865224878545384, 0.8083056807518005, 0.9778056740760803, 0.00044253399227890054, 0.4367678902515234, 0.2213805658710754, 1.236168337692689e-07, 2.5580811987814464e-07, 24928, 0
761, 1.0000, 0.0002448489401465011, 1169.7393419742584,13463, 0.9865364883865587, 0.8083032369613647, 0.9777888655662537, 0.00044281352002524803, 0.43676764533589246, 0.2211630448397029, 2.4491091538125787e-07, 2.546969283188843e-07, 24928, 0
762, 1.0000, 9.112449600432208e-05, 1171.10204911232,13470, 0.9865294881205486, 0.8083027005195618, 0.9777202606201172, 0.00044293105053778357, 0.4367673029836524, 0.22148874166944732, 3.4235321882958303e-07, 2.6234257569453745e-07, 24928, 0
763, 1.0000, 4.9368623945299865e-05, 1172.4479351043701,13469, 0.98653048815855, 0.8083055019378662, 0.9777489900588989, 0.00044288736464064406, 0.43676721839234306, 0.22143309070507114, 8.458861622262503e-08, 2.3426806607518417e-07, 24928, 0
764, 1.0000, 4.675811156913695e-05, 1173.8081440925598,13464, 0.9865354883485572, 0.8083075284957886, 0.977773129940033, 0.000442926133668154, 0.43676707407727505, 0.2213833739045847, 1.4432256478791317e-07, 2.2319024399390625e-07, 24928, 0
765, 1.0000, 7.270617542202256e-05, 1175.1578259468079,13448, 0.9865514889565804, 0.8083057403564453, 0.977857768535614, 0.00044317556530417573, 0.4367664746605547, 0.2212379380904923, 5.994084581462111e-07, 2.4636554651884976e-07, 24928, 0
766, 1.0000, 9.157906598304418e-05, 1177.8527829647064,13446, 0.9865534890325832, 0.8083072900772095, 0.9778399467468262, 0.0004432295150700998, 0.43676617375036586, 0.2211903679507357, 3.009152226285394e-07, 2.513427667859636e-07, 24928, 0
767, 1.0000, 3.7782994071230915e-05, 1179.220371246338,13449, 0.9865504889185789, 0.8083050847053528, 0.9778735041618347, 0.00044339211379285077, 0.4367658238214269, 0.22112074246317784, 3.499273035778572e-07, 2.5979903606276803e-07, 24928, 0
768, 1.0000, 0.0003831488266000174, 1180.5928683280945,13446, 0.9865534890325832, 0.8083008527755737, 0.9779959917068481, 0.00044349582475596006, 0.4367657635496217, 0.22074927618097245, 6.027412502440654e-08, 2.2448476552189473e-07, 24928, 0
769, 1.0000, 8.823293657208867e-05, 1181.9851443767548,13445, 0.9865544890705846, 0.8082966208457947, 0.9779490828514099, 0.0004436979510389141, 0.43676517223675015, 0.22111920946249752, 5.91310925557309e-07, 2.47314611958413e-07, 24928, 0
770, 1.0000, 6.31261356466146e-05, 1183.3716361522675,13445, 0.9865544890705846, 0.8082961440086365, 0.9779462814331055, 0.00044372382804794687, 0.43676505078188144, 0.22110671095782197, 1.2146575367744106e-07, 2.3034043549504425e-07, 24928, 0
771, 1.0000, 0.00015208659405075047, 1184.760577917099,13450, 0.9865494888805775, 0.8082925081253052, 0.9778612852096558, 0.00044398872450840426, 0.43676448093822673, 0.22128501440489454, 5.698381210228476e-07, 2.521786498304905e-07, 24928, 0
772, 1.0000, 6.755824203567443e-05, 1186.1471598148346,13451, 0.9865484888425761, 0.8082954287528992, 0.9778140187263489, 0.00044433929328650183, 0.43676376725596855, 0.22116037545108516, 7.136843858668307e-07, 2.79826024956467e-07, 24928, 0
773, 1.0000, 0.00013032820673845188, 1187.5208237171173,13459, 0.9865404885385645, 0.8082998394966125, 0.9778298139572144, 0.00044459901372786564, 0.43676312197799083, 0.22099312441509397, 6.452746494356454e-07, 3.0421018711492155e-07, 24928, 0
774, 1.0000, 6.29682474984153e-05, 1188.8724157810211,13489, 0.9865104873985211, 0.8083028793334961, 0.977824866771698, 0.00044488637224933533, 0.4367624540832133, 0.2210278892036816, 6.678936172455074e-07, 3.290994126575168e-07, 24928, 0
775, 1.0000, 0.0003263033258208523, 1190.253229856491,13520, 0.9864794862204764, 0.8083031177520752, 0.9778990745544434, 0.0004453544477796423, 0.43676230554478007, 0.220743366789363, 1.4853321550489795e-07, 3.039322287457114e-07, 24928, 0
776, 1.0000, 6.243697619516963e-05, 1191.6269719600677,13510, 0.9864894866004909, 0.8083038926124573, 0.9778294563293457, 0.0004452776635153736, 0.4367618522427069, 0.22101493696890775, 4.5331285403182875e-07, 3.16328908425763e-07, 24928, 0
777, 1.0000, 7.760643444113305e-05, 1193.018131017685,13516, 0.9864834863724822, 0.8083062767982483, 0.977824866771698, 0.00044533361557914805, 0.43676173250516626, 0.2209486824682966, 1.1972948255056792e-07, 2.87041773704818e-07, 24928, 0
778, 1.0000, 3.89587105379155e-05, 1194.4035890102386,13532, 0.9864674857644591, 0.8083054423332214, 0.9777258634567261, 0.00044558763435484394, 0.4367614335581107, 0.22105758114104432, 2.9894777753280977e-07, 2.8821071803213963e-07, 24928, 0
779, 1.0000, 3.532665402535263e-05, 1195.7856197357178,13532, 0.9864674857644591, 0.8083066344261169, 0.9777514338493347, 0.00044571272281034984, 0.43676110901744775, 0.2210401342977787, 3.245424319842094e-07, 2.916528759356418e-07, 24928, 0
780, 1.0000, 0.0001342550218474426, 1197.1701548099518,13538, 0.9864614855364504, 0.8083093166351318, 0.9778934717178345, 0.0004462400420223824, 0.4367601742167015, 0.22101199833400445, 9.347954830207783e-07, 3.2768102803542827e-07, 24928, 0
781, 1.0000, 0.00017669127342049187, 1198.547946691513,13559, 0.98644048473842, 0.8083069324493408, 0.9775964021682739, 0.0004465498758077272, 0.4367598933501689, 0.22113900056832794, 2.808756432437498e-07, 3.226692471085455e-07, 24928, 0
782, 1.0000, 0.00020234184130550953, 1201.2955946922302,13545, 0.9864544852704403, 0.8083104491233826, 0.9778287410736084, 0.000446565980340082, 0.4367592377280674, 0.2208053062185223, 6.55614320721476e-07, 3.4637509770584014e-07, 24928, 0
783, 1.0000, 0.00023830228304766622, 1202.6815388202667,13554, 0.9864454849284273, 0.8083047270774841, 0.9777877926826477, 0.00044679331407732796, 0.4367587662248473, 0.2211893150666515, 4.7151083282237494e-07, 3.572244388310478e-07, 24928, 0
784, 1.0000, 0.00010686398003884578, 1204.0541167259216,13552, 0.9864474850044301, 0.8083038330078125, 0.9778150916099548, 0.00044704422589288075, 0.43675842575296964, 0.22105143880432385, 3.4046012953314886e-07, 3.5551151527220603e-07, 24928, 0
785, 1.0000, 4.3640090521882676e-05, 1205.4254009723663,13562, 0.9864374846244157, 0.8083071112632751, 0.977874219417572, 0.0004472890010810862, 0.4367581695880645, 0.22090614429230132, 2.56171276247219e-07, 3.440498306059769e-07, 24928, 0
786, 1.0000, 3.185754794594412e-05, 1206.802316904068,13566, 0.98643348447241, 0.8083059191703796, 0.9779224991798401, 0.00044738508298070506, 0.43675797652780846, 0.22088996262491725, 1.930602199773368e-07, 3.2473454665169984e-07, 24928, 0
787, 1.0000, 5.0291504502535e-05, 1208.1834909915924,13558, 0.9864414847764215, 0.8083025217056274, 0.9778945446014404, 0.00044757991274671776, 0.43675750417123815, 0.22089521327473843, 4.723541015549948e-07, 3.3713389099107305e-07, 24928, 0
788, 1.0000, 0.00011062634145885144, 1209.5647840499878,13525, 0.9864744860304692, 0.8083027601242065, 0.9777415990829468, 0.0004478691032402031, 0.4367564670816275, 0.2210579852628166, 1.0370902255862902e-06, 3.772279172292553e-07, 24928, 0
789, 1.0000, 0.00011648832585777344, 1210.9747350215912,13507, 0.9864924867144952, 0.8083093166351318, 0.9778602123260498, 0.00044819302980237936, 0.4367556951391868, 0.2210047946999108, 7.719474930389936e-07, 4.0523058758062324e-07, 24928, 0
790, 1.0000, 4.7194320536935227e-05, 1213.7874019145966,13515, 0.9864844864104836, 0.8083089590072632, 0.9778406620025635, 0.00044832692044204076, 0.43675555239588615, 0.2211752331660979, 1.427415146082467e-07, 3.650791472544816e-07, 24928, 0
791, 1.0000, 4.655127581748124e-05, 1215.1962459087372,13529, 0.9864704858784634, 0.8083099722862244, 0.977825939655304, 0.0004484390174919758, 0.43675544374618125, 0.22121629253179723, 1.086483561452134e-07, 3.234079121475989e-07, 24928, 0
792, 1.0000, 8.389606344785848e-05, 1216.6177399158478,13550, 0.9864494850804331, 0.8083066940307617, 0.9777626395225525, 0.0004488394036315588, 0.43675505672072035, 0.22123272688112117, 3.8702745025487317e-07, 3.292681726782635e-07, 24928, 0
793, 1.0000, 4.9162755380454945e-05, 1218.001317024231,13548, 0.986451485156436, 0.8083032369613647, 0.9777696132659912, 0.00044895084703732216, 0.4367546972876728, 0.22132671315065228, 3.5943232101764977e-07, 3.3216700515527393e-07, 24928, 0
794, 1.0000, 0.00012180343517772402, 1219.3764877319336,13546, 0.9864534852324388, 0.8083057403564453, 0.9778189659118652, 0.00044919970978311526, 0.4367543371590059, 0.22121035705438857, 3.6012705745269713e-07, 3.348624242751943e-07, 24928, 0
795, 1.0000, 6.796738050061705e-05, 1220.7577366828918,13543, 0.9864564853464431, 0.8083043098449707, 0.9777171611785889, 0.00044910553773031664, 0.43675402770179944, 0.2213903579936608, 3.094533933545307e-07, 3.3223034736190827e-07, 24928, 0
796, 1.0000, 0.0001349904625610224, 1222.147384405136,13522, 0.9864774861444735, 0.8083099126815796, 0.9777041673660278, 0.00044923753581042517, 0.43675364580499837, 0.22130199732018482, 3.819031086371716e-07, 3.368919933709324e-07, 24928, 0
797, 1.0000, 9.754279609808869e-05, 1223.540209531784,13516, 0.9864834863724822, 0.8083111643791199, 0.9776233434677124, 0.00044933357096851693, 0.43675331863944256, 0.22159401244523627, 3.2716686515499305e-07, 3.35906611462747e-07, 24928, 0
798, 1.0000, 5.084959255036013e-05, 1224.9081315994263,13526, 0.9864734859924678, 0.8083130717277527, 0.9776772260665894, 0.0004494541654135748, 0.4367530214299277, 0.22160405057835142, 2.9720059985249847e-07, 3.3181931686065866e-07, 24928, 0
799, 1.0000, 5.1196686024074735e-05, 1226.2648243904114,13546, 0.9864534852324388, 0.8083159327507019, 0.9777311086654663, 0.0004496850207656073, 0.4367524899985316, 0.2217394179078105, 5.314373930920269e-07, 3.4782172874677227e-07, 24928, 0
800, 1.0000, 0.0001904386556697797, 1227.6299211978912,13555, 0.9864444848904258, 0.8083139061927795, 0.9776328206062317, 0.0004498675987385115, 0.43675161733871426, 0.22185782391849757, 8.726598936248386e-07, 3.8133400970299237e-07, 24928, 0
801, 1.0000, 0.00011021870606751932, 1228.9890184402466,13566, 0.98643348447241, 0.8083169460296631, 0.9776968359947205, 0.00045015688774370424, 0.43675089426531366, 0.2217791793458998, 7.230739346719695e-07, 4.065306146966196e-07, 24928, 0
802, 1.0000, 0.00013535165996661613, 1230.3476603031158,13562, 0.9864374846244157, 0.808315098285675, 0.9777430295944214, 0.00045018019442469336, 0.4367505200973797, 0.22187936870738595, 3.7416601017525863e-07, 4.0317200116597e-07, 24928, 0
803, 1.0000, 0.000113544873707805, 1231.708134174347,13562, 0.9864374846244157, 0.8083194494247437, 0.9778612852096558, 0.0004502181845524267, 0.4367503146947817, 0.22159491804035453, 2.053984347050175e-07, 3.7687822067728783e-07, 24928, 0
804, 1.0000, 6.375829343234341e-05, 1232.987694978714,13562, 0.9864374846244157, 0.8083195090293884, 0.977842390537262, 0.0004502581134378499, 0.4367501733123054, 0.22165985255428663, 1.4138621334813806e-07, 3.416816401022323e-07, 24928, 0
805, 1.0000, 5.6343539468840326e-05, 1234.2639520168304,13548, 0.986451485156436, 0.8083183169364929, 0.977841317653656, 0.0004507074793385042, 0.43674927500442273, 0.22174453217529655, 8.983085318936546e-07, 3.763587619405572e-07, 24928, 0
806, 1.0000, 8.229541979533746e-05, 1237.0563123226166,13547, 0.9864524851944374, 0.8083179593086243, 0.9778920412063599, 0.0004508756864534628, 0.4367490087158363, 0.2217103702297556, 2.6629024507673904e-07, 3.6356105401490277e-07, 24928, 0
807, 1.0000, 3.105498656536547e-05, 1239.7958552837372,13540, 0.9864594854604475, 0.8083174824714661, 0.9778581261634827, 0.00045082174378194257, 0.43674887207131224, 0.22175479210779714, 1.3663805803476592e-07, 3.2966799481999146e-07, 24928, 0
808, 1.0000, 9.271557254976901e-05, 1241.1643652915955,13540, 0.9864594854604475, 0.8083162903785706, 0.97785884141922, 0.000450961587686705, 0.43674871022888967, 0.22169243781420034, 1.618458816965429e-07, 3.070289116893499e-07, 24928, 0
809, 1.0000, 0.0001680825852660188, 1242.546429157257,13529, 0.9864704858784634, 0.8083156943321228, 0.9777727723121643, 0.00045084119694826987, 0.4367485309382584, 0.2219205813666197, 1.79293098478972e-07, 2.909495589114951e-07, 24928, 0
810, 1.0000, 6.98543476317948e-05, 1243.9193370342255,13525, 0.9864744860304692, 0.808313250541687, 0.9777905941009521, 0.00045109137234137814, 0.4367480791367184, 0.2217700841122025, 4.518006529452556e-07, 3.04039926055048e-07, 24928, 0
811, 1.0000, 0.00014852542597131466, 1245.2983000278473,13527, 0.9864724859544662, 0.8083122968673706, 0.9777080416679382, 0.00045124981904258384, 0.43674767498931755, 0.22196247121553045, 4.041533128162911e-07, 3.1281831381373713e-07, 24928, 0
812, 1.0000, 8.048314462418994e-05, 1246.664001941681,13528, 0.9864714859164648, 0.8083188533782959, 0.9777657389640808, 0.00045144468924486806, 0.4367472796856717, 0.22178175274063847, 3.953010782598021e-07, 3.2022538284277595e-07, 24928, 0
813, 1.0000, 6.845519249089124e-05, 1248.0357398986816,13526, 0.9864734859924678, 0.8083223104476929, 0.9778066873550415, 0.00045153205037303754, 0.43674700439438513, 0.22179402738295875, 2.752870784661354e-07, 3.154196611632781e-07, 24928, 0
814, 1.0000, 0.00013884211982435852, 1249.3865377902985,13534, 0.9864654856884562, 0.8083199858665466, 0.977882981300354, 0.00045177114533753433, 0.43674648409146694, 0.2219390946492476, 5.203063075942538e-07, 3.3160860668946546e-07, 24928, 0
815, 1.0000, 6.592767671576981e-05, 1250.757429599762,13543, 0.9864564853464431, 0.8083223104476929, 0.9778528809547424, 0.00045185736536379576, 0.4367461712467577, 0.22192001654902085, 3.1284316304169835e-07, 3.296824897441792e-07, 24928, 0
816, 1.0000, 3.2560133399026336e-05, 1252.1196196079254,13544, 0.9864554853084417, 0.8083227276802063, 0.9778521656990051, 0.0004519023305735102, 0.43674604371503134, 0.22192330697798296, 1.2752943012728224e-07, 2.998108426683136e-07, 24928, 0
817, 1.0000, 0.0001075586590546554, 1253.4762654304504,13538, 0.9864614855364504, 0.8083207607269287, 0.9778091311454773, 0.00045207577004154255, 0.4367457598714866, 0.22207916460240687, 2.8384820199844896e-07, 2.981749920324792e-07, 24928, 0
818, 1.0000, 3.485754258694314e-05, 1256.2095482349396,13538, 0.9864614855364504, 0.8083263039588928, 0.9778451919555664, 0.0004521089454519005, 0.4367456639635088, 0.22196974386216814, 9.590493493805141e-08, 2.662000852334589e-07, 24928, 0
819, 1.0000, 6.087510978330532e-05, 1257.5898041725159,13535, 0.9864644856504547, 0.8083279728889465, 0.9778738617897034, 0.0004521641143044628, 0.43674551969910536, 0.2219356038919499, 1.4427033001584988e-07, 2.5038313548952547e-07, 24928, 0
820, 1.0000, 6.665759479303168e-05, 1258.9706151485443,13526, 0.9864734859924678, 0.808327317237854, 0.9779183268547058, 0.00045227043309972764, 0.43674516546373454, 0.22199430600003106, 3.542353508856344e-07, 2.592231336096437e-07, 24928, 0
821, 1.0000, 3.885644896232611e-05, 1260.3533611297607,13527, 0.9864724859544662, 0.8083265423774719, 0.97783362865448, 0.00045237542392753325, 0.43674484828706606, 0.22201648340287317, 3.171685450942263e-07, 2.6450591699432344e-07, 24928, 0
822, 1.0000, 5.6166660024811766e-05, 1261.7314591407776,13508, 0.9864914866764937, 0.808329701423645, 0.9778273701667786, 0.00045246485129764823, 0.43674458489723733, 0.22208635958205042, 2.633967445819785e-07, 2.643947898926295e-07, 24928, 0
823, 1.0000, 0.00010536931040127643, 1263.1136963367462,13490, 0.9865094873605197, 0.8083341121673584, 0.977902889251709, 0.00045247988206152846, 0.43674421622052195, 0.2219623222750084, 3.6867089459047264e-07, 2.7333263543380814e-07, 24928, 0
824, 1.0000, 0.00034727302252326146, 1264.4710793495178,13495, 0.9865044871705125, 0.8083329796791077, 0.9778385162353516, 0.00045272554109851437, 0.4367441167730939, 0.22243616340140548, 9.944684964402484e-08, 2.4704805717573114e-07, 24928, 0
825, 1.0000, 8.904006198553247e-05, 1265.8185484409332,13491, 0.9865084873225183, 0.8083351254463196, 0.9779106378555298, 0.0004527165537308644, 0.4367436743050197, 0.22213927221006657, 4.4246921071522394e-07, 2.6187353102850366e-07, 24928, 0
826, 1.0000, 8.783407308266454e-05, 1267.2030696868896,13484, 0.9865154875885284, 0.8083359599113464, 0.9779196977615356, 0.0004527542657588987, 0.43674354269637394, 0.2221089984435734, 1.316079676350057e-07, 2.444616068142906e-07, 24928, 0
827, 1.0000, 0.00013773197627697136, 1268.568307876587,13487, 0.986512487474524, 0.808332085609436, 0.977849006652832, 0.0004529420760798145, 0.436743036222061, 0.22214654090523586, 5.064706185553547e-07, 2.629329544517126e-07, 24928, 0
828, 1.0000, 9.40576239430611e-05, 1271.3362777233124,13496, 0.986503487132511, 0.808332085609436, 0.9778875112533569, 0.0004530298671418133, 0.4367426323807719, 0.22204676873523352, 4.0384831073714267e-07, 2.744620774868137e-07, 24928, 0
829, 1.0000, 0.00011247624906353687, 1272.7271769046783,13504, 0.9864954868284995, 0.8083248734474182, 0.9778745770454407, 0.00045325306383548326, 0.4367422193369343, 0.22190176688418747, 4.130416690895089e-07, 2.859127339788882e-07, 24928, 0
830, 1.0000, 0.00028835633326378926, 1274.0766677856445,13492, 0.9865074872845168, 0.8083274960517883, 0.9779602885246277, 0.00045321856196172105, 0.4367420832403132, 0.22157383160149913, 1.3609713789275446e-07, 2.654575291845736e-07, 24928, 0
831, 1.0000, 0.0001728527304711267, 1276.828575849533,13508, 0.9864914866764937, 0.808323323726654, 0.9778612852096558, 0.0004534163524445876, 0.4367413846401682, 0.22196687260574283, 6.985994989716637e-07, 2.924276067504306e-07, 24928, 0
832, 1.0000, 4.570259007098849e-05, 1278.2219407558441,13515, 0.9864844864104836, 0.808323085308075, 0.9778791069984436, 0.00045350463998471645, 0.4367409210546323, 0.22178198381349645, 4.6358422217673834e-07, 3.0621707067058287e-07, 24928, 0
833, 1.0000, 7.807145151763566e-05, 1279.6053638458252,13520, 0.9864794862204764, 0.8083213567733765, 0.9778962731361389, 0.00045358697938876043, 0.4367405126250722, 0.22162318592296018, 4.084365010093016e-07, 3.1516567544570817e-07, 24928, 0
834, 1.0000, 8.07375599630785e-05, 1280.9670178890228,13516, 0.9864834863724822, 0.8083188533782959, 0.977821409702301, 0.0004536368813876719, 0.4367402204845863, 0.2216919019813534, 2.9213324559407283e-07, 3.127829848062064e-07, 24928, 0
835, 1.0000, 5.2762013744862135e-05, 1282.3283550739288,13510, 0.9864894866004909, 0.808320164680481, 0.9778648018836975, 0.0004536033090946207, 0.43673979134218455, 0.22172541675630472, 4.2914304876351395e-07, 3.228338132476167e-07, 24928, 0
836, 1.0000, 8.505282956866831e-05, 1283.6922953128815,13520, 0.9864794862204764, 0.8083167672157288, 0.9778319001197815, 0.0004538163245127485, 0.43673909705411584, 0.22176697774364507, 6.9429108440211e-07, 3.485260732105749e-07, 24928, 0
837, 1.0000, 0.0002068558927257772, 1286.4512591362,13513, 0.9864864864864865, 0.8083217740058899, 0.9779165387153625, 0.00045382105844865036, 0.43673857882876943, 0.22159318362221314, 5.182218680843675e-07, 3.6262965719572145e-07, 24928, 0
838, 1.0000, 4.53597430427121e-05, 1287.8360841274261,13533, 0.9864664857264576, 0.808320164680481, 0.9778839945793152, 0.000454065876099483, 0.43673788567265925, 0.2218798342926291, 6.9316184841961e-07, 3.869015348609899e-07, 24928, 0
839, 1.0000, 4.982719914529775e-05, 1289.2030403614044,13531, 0.9864684858024605, 0.8083174824714661, 0.9778850674629211, 0.0004541463506329978, 0.43673752893384, 0.22188774022257854, 3.5673335080366186e-07, 3.837733195122209e-07, 24928, 0
840, 1.0000, 0.00031967048495605316, 1290.5689010620117,13566, 0.98643348447241, 0.8083218932151794, 0.9777353405952454, 0.0004545814926596123, 0.43673683864074075, 0.22225758308376753, 6.90302086547856e-07, 4.069782681872211e-07, 24928, 0
841, 1.0000, 0.0001428570046891736, 1291.9430820941925,13567, 0.9864324844344086, 0.8083248734474182, 0.9777776598930359, 0.0004546622552138857, 0.43673627118811076, 0.22194991322717797, 5.67448748822752e-07, 4.2073317892882496e-07, 24928, 0
842, 1.0000, 8.005086000849432e-05, 1293.2998449802399,13595, 0.9864044833703681, 0.8083235025405884, 0.9777671694755554, 0.00045492469021472624, 0.4367358159408301, 0.22184265548843224, 4.5524158925891456e-07, 4.2406289966160805e-07, 24928, 0
843, 1.0000, 7.428677225739437e-05, 1296.0400831699371,13607, 0.9863924829143508, 0.8083169460296631, 0.9777342677116394, 0.0004551006069100787, 0.43673556085873405, 0.22184811783596806, 2.5508270234952946e-07, 4.0304668333986137e-07, 24928, 0
844, 1.0000, 4.328106281595985e-05, 1297.4296822547913,13620, 0.986379482420332, 0.8083147406578064, 0.9777857065200806, 0.0004552691142141963, 0.4367351766399437, 0.22178629541154135, 3.8421890469209075e-07, 4.011231152497089e-07, 24928, 0
845, 1.0000, 5.813546868124216e-05, 1298.8102011680603,13635, 0.9863644818503103, 0.8083167672157288, 0.9778074026107788, 0.0004556873156702462, 0.4367346202763536, 0.2217830209766938, 5.563617612169836e-07, 4.1446288705848335e-07, 24928, 0
846, 1.0000, 0.00024330540672283825, 1300.1913969516754,13602, 0.9863974831043579, 0.8083319664001465, 0.9779084920883179, 0.0004555023280938854, 0.4367345281606633, 0.22164395689104513, 9.211898915895134e-08, 3.5659233149788864e-07, 24928, 0
847, 1.0000, 0.0001696325975408694, 1302.9147310256958,13627, 0.9863724821543218, 0.808322548866272, 0.9777982831001282, 0.0004558651684147934, 0.4367339715110624, 0.2220011079743699, 5.566456258709884e-07, 3.7283156990729925e-07, 24928, 0
848, 1.0000, 5.733491548156709e-05, 1304.2893590927124,13642, 0.9863574815843003, 0.8083221912384033, 0.9777989983558655, 0.00045608456892586236, 0.43673372789294934, 0.22188359116373205, 2.4362584760684314e-07, 3.5730060200660904e-07, 24928, 0
849, 1.0000, 5.293891782536735e-05, 1305.6313681602478,13645, 0.9863544814702959, 0.8083240985870361, 0.9778319001197815, 0.0004561405640893706, 0.4367335924031335, 0.2217889880335803, 1.354814822551731e-07, 3.2427865802214424e-07, 24928, 0
850, 1.0000, 6.70526426235675e-05, 1306.9689230918884,13634, 0.9863654818883117, 0.8083198666572571, 0.9778521656990051, 0.00045644726043405715, 0.4367331512232957, 0.22173822635122065, 4.4118459102682195e-07, 3.3441716738443325e-07, 24928, 0
851, 1.0000, 0.00012874137101178212, 1308.310123205185,13613, 0.9863864826863421, 0.8083139061927795, 0.9778021574020386, 0.0004566399232750506, 0.43673272167832194, 0.22174655959129916, 4.295493553074792e-07, 3.428948912883252e-07, 24928, 0
852, 1.0000, 0.0001290955747262897, 1309.657523393631,13617, 0.9863824825343364, 0.8083187341690063, 0.9777559638023376, 0.00045665871239808034, 0.43673243987033544, 0.22166465437105373, 2.818056867304186e-07, 3.3623265389580355e-07, 24928, 0
853, 1.0000, 0.0001553378394835721, 1312.2496683597565,13605, 0.9863944829903536, 0.8083157539367676, 0.9777647256851196, 0.0004569864283561199, 0.4367319428785238, 0.22179078808106664, 4.969928051323791e-07, 3.4963178691999997e-07, 24928, 0
854, 1.0000, 9.711292945537137e-05, 1313.6277573108673,13603, 0.9863964830663565, 0.8083191514015198, 0.9778329133987427, 0.00045710815385044683, 0.43673165162591704, 0.22155439112011457, 2.912499321716666e-07, 3.433020542222689e-07, 24928, 0
855, 1.0000, 0.00010601178432739092, 1314.9918162822723,13594, 0.9864054834083695, 0.8083221912384033, 0.9778812527656555, 0.0004573532311597019, 0.43673135901925636, 0.22151857885936727, 2.926087425136892e-07, 3.3786055543215206e-07, 24928, 0
856, 1.0000, 4.848419743315382e-05, 1317.7020752429962,13583, 0.9864164838263854, 0.8083244562149048, 0.9778920412063599, 0.0004575825218195194, 0.43673104015456793, 0.22170472778048705, 3.1885941825793296e-07, 3.3591056813557407e-07, 24928, 0
857, 1.0000, 3.547239068488535e-05, 1319.0524733066559,13575, 0.986424484130397, 0.8083259463310242, 0.9778923988342285, 0.00045754369106489404, 0.43673078331996024, 0.22171179297234228, 2.56839009671328e-07, 3.270147932446467e-07, 24928, 0
858, 1.0000, 0.00016008403155291334, 1320.3751454353333,13546, 0.9864534852324388, 0.8083319664001465, 0.9778584837913513, 0.0004575467753170408, 0.4367304047286586, 0.22179951164985606, 3.7859267820739007e-07, 3.3183934731915397e-07, 24928, 0
859, 1.0000, 0.00014898137393525544, 1321.7283656597137,13543, 0.9864564853464431, 0.8083317279815674, 0.9778839945793152, 0.00045730098235674185, 0.4367302741574924, 0.22174667276826568, 1.3056797915078633e-07, 3.0228650593088166e-07, 24928, 0
860, 1.0000, 0.00024950418303445527, 1323.0856976509094,13526, 0.9864734859924678, 0.8083319067955017, 0.9778245687484741, 0.0004575363676702786, 0.43673003296566204, 0.22209511182150016, 2.411983414662977e-07, 2.9553867122409046e-07, 24928, 0
861, 1.0000, 5.8538701138940954e-05, 1324.415409564972,13526, 0.9864734859924678, 0.8083349466323853, 0.9778892993927002, 0.00045750553675595287, 0.4367297999993736, 0.22188021363404112, 2.3295401463396814e-07, 2.8858908728613227e-07, 24928, 0
862, 1.0000, 3.280390944380727e-05, 1325.7518396377563,13526, 0.9864734859924678, 0.8083325624465942, 0.9779127240180969, 0.0004575181340602942, 0.43672967486741876, 0.22184861330345884, 1.2513377861678165e-07, 2.654540587868681e-07, 24928, 0
863, 1.0000, 0.00016601800357636705, 1327.0853555202484,13517, 0.9864824863344807, 0.8083245754241943, 0.9779295325279236, 0.0004575497903028548, 0.43672953646187346, 0.22194139514111458, 1.3840765139550015e-07, 2.4871755685847863e-07, 24928, 0
864, 1.0000, 3.340991444566689e-05, 1329.8117954730988,13508, 0.9864914866764937, 0.8083276748657227, 0.9779084920883179, 0.0004575100617668988, 0.43672914341332264, 0.22183192716616212, 3.9305309346149286e-07, 2.603639913274473e-07, 24928, 0
865, 1.0000, 6.029003923351652e-05, 1331.166826248169,13508, 0.9864914866764937, 0.8083277940750122, 0.9778794646263123, 0.00045750853214772944, 0.43672902991299156, 0.22190884154650645, 1.1349875389532471e-07, 2.396193787482626e-07, 24928, 0
866, 1.0000, 4.99394125927172e-05, 1332.5271821022034,13495, 0.9865044871705125, 0.8083277940750122, 0.9778364300727844, 0.0004575148422807802, 0.4367287689952516, 0.22197150527696902, 2.6092008448275195e-07, 2.416687496451156e-07, 24928, 0
867, 1.0000, 9.470183816077485e-05, 1333.8892850875854,13491, 0.9865084873225183, 0.8083277344703674, 0.9778826236724854, 0.0004575420859644523, 0.4367285052545928, 0.2219148151870502, 2.6373525890965865e-07, 2.437896506829866e-07, 24928, 0
868, 1.0000, 5.4081507040593484e-05, 1335.251456975937,13494, 0.9865054872085139, 0.8083255887031555, 0.9779015183448792, 0.0004575610254700684, 0.4367282985139838, 0.22193824304447218, 2.0674206580029164e-07, 2.398041108421041e-07, 24928, 0
869, 1.0000, 9.821712659621247e-05, 1336.6095888614655,13484, 0.9865154875885284, 0.8083251714706421, 0.9778756499290466, 0.0004575861502730182, 0.4367280989783761, 0.22212693851177223, 1.9953379054582498e-07, 2.3543585690631623e-07, 24928, 0
870, 1.0000, 5.3785280574679905e-05, 1337.9914309978485,13479, 0.9865204877785356, 0.8083264827728271, 0.9778637290000916, 0.0004575946832101025, 0.43672789482310315, 0.22206763313646247, 2.0415721135869092e-07, 2.3210356895845536e-07, 24928, 0
871, 1.0000, 4.136674309916994e-05, 1339.3341217041016,13474, 0.9865254879685428, 0.8083263039588928, 0.977875292301178, 0.00045761304261361045, 0.4367276967136328, 0.22211501552431326, 1.9810952428533923e-07, 2.2845684356002283e-07, 24928, 0
872, 1.0000, 6.672145668629475e-05, 1340.6617805957794,13485, 0.986514487550527, 0.8083259463310242, 0.9779347777366638, 0.0004576385719034466, 0.4367273610320207, 0.222003605705492, 3.3568073481982097e-07, 2.3741950579774915e-07, 24928, 0
873, 1.0000, 0.00022673967592778962, 1342.016848564148,13481, 0.9865184877025327, 0.8083195686340332, 0.9778367877006531, 0.0004576796210344916, 0.43672716202726813, 0.22234048809573176, 1.9900898029501235e-07, 2.33266312703349e-07, 24928, 0
874, 1.0000, 6.918321762192984e-05, 1343.3585035800934,13481, 0.9865184877025327, 0.8083207011222839, 0.9778927564620972, 0.0004576897317039033, 0.4367269135713953, 0.22216426618696486, 2.484549895820365e-07, 2.347424290686343e-07, 24928, 0
875, 1.0000, 4.295201785744355e-05, 1344.6895635128021,13488, 0.9865114874365226, 0.8083213567733765, 0.9778833389282227, 0.00045769759375632164, 0.4367268223093631, 0.2221408863611249, 9.12629059546255e-08, 2.1358063046585454e-07, 24928, 0
876, 1.0000, 0.00011193627865478263, 1346.0421733856201,13514, 0.986485486448485, 0.8083189725875854, 0.9778322577476501, 0.0004577516050814116, 0.4367267144051988, 0.2222545317163118, 1.0790289550755006e-07, 1.9948442241965986e-07, 24928, 0
877, 1.0000, 5.6047089323072383e-05, 1348.7605295181274,13507, 0.9864924867144952, 0.8083188533782959, 0.9778584837913513, 0.00045774188253501166, 0.43672661011039904, 0.22218379085636603, 1.0429911900811106e-07, 1.8695890375392382e-07, 24928, 0
878, 1.0000, 4.688244038658342e-05, 1350.1220064163208,13506, 0.9864934867524966, 0.8083183169364929, 0.9778630137443542, 0.00045774551625764456, 0.4367265549815798, 0.22219698683141526, 5.511958622861357e-08, 1.6546347175860662e-07, 24928, 0
879, 1.0000, 6.11267964009204e-05, 1351.4831504821777,13503, 0.9864964868665009, 0.8083271384239197, 0.9778801798820496, 0.0004577697755103678, 0.4367263867100263, 0.22231190698902795, 1.6827660132001654e-07, 1.6574265537150748e-07, 24928, 0
880, 1.0000, 8.268051590730634e-05, 1352.8471925258636,13498, 0.9865014870565082, 0.8083229064941406, 0.9778945446014404, 0.0004577687172795803, 0.436726263099246, 0.22216563818700297, 1.2361395607118908e-07, 1.6095245810831946e-07, 24928, 0
881, 1.0000, 0.00016097236187442575, 1354.209130525589,13499, 0.9865004870185067, 0.8083237409591675, 0.9778437614440918, 0.00045780634979912093, 0.43672615224632333, 0.2224981259138093, 1.1085256734766347e-07, 1.5506094555201855e-07, 24928, 0
882, 1.0000, 5.1032626451175204e-05, 1355.5585684776306,13492, 0.9865074872845168, 0.8083245754241943, 0.977866530418396, 0.0004578131348907185, 0.4367260628314458, 0.22239004439547477, 8.941338602852511e-08, 1.4675484204443593e-07, 24928, 0
883, 1.0000, 2.8776649492958883e-05, 1356.9346497058868,13490, 0.9865094873605197, 0.808325469493866, 0.9778756499290466, 0.0004578235993733533, 0.43672603133255566, 0.2223770772868461, 3.149539373747956e-08, 1.2582238108258148e-07, 24928, 0
884, 1.0000, 2.6145899848477505e-05, 1358.3116579055786,13489, 0.9865104873985211, 0.8083274960517883, 0.977881908416748, 0.0004578319881481827, 0.43672598444221694, 0.22235621869759595, 4.6892228378059286e-08, 1.1399667829199574e-07, 24928, 0
885, 1.0000, 5.780765480744521e-05, 1359.662015914917,13485, 0.986514487550527, 0.8083255887031555, 0.9778672456741333, 0.00045783985439712264, 0.43672590221214336, 0.222398144778033, 8.223177883071031e-08, 1.1033338580418194e-07, 24928, 0
886, 1.0000, 3.798931860558907e-05, 1361.0059988498688,13471, 0.9865284880825471, 0.8083251118659973, 0.9778626561164856, 0.00045785668936819857, 0.4367258078021848, 0.22235680581028702, 9.44080048581597e-08, 1.0862683677092861e-07, 24928, 0
887, 1.0000, 3.305726064090707e-05, 1362.3550107479095,13460, 0.986539488500563, 0.8083263039588928, 0.977851152420044, 0.0004578642872902457, 0.4367257032904255, 0.2223129194911798, 1.0451205356698523e-07, 1.0820817135942345e-07, 24928, 0
888, 1.0000, 4.857943395943482e-05, 1365.059217453003,13453, 0.9865464887665731, 0.8083255887031555, 0.9778382182121277, 0.0004578732558395108, 0.4367256634770718, 0.22237186860097802, 3.980786938972969e-08, 9.7910878084618e-08, 24928, 0
889, 1.0000, 3.0486400379879976e-05, 1366.442052602768,13433, 0.986566489526602, 0.8083281517028809, 0.9778343439102173, 0.0004578916132080177, 0.4367255944952211, 0.222338991417809, 6.898360149776295e-08, 9.454148884399771e-08, 24928, 0
890, 1.0000, 6.636214760500348e-05, 1367.8365404605865,13396, 0.9866034909326554, 0.8083285689353943, 0.9778931140899658, 0.0004579281689004886, 0.4367254874091355, 0.22224029671621828, 1.0709328623903502e-07, 9.572743409613434e-08, 24928, 0
891, 1.0000, 2.7689507649366065e-05, 1369.1940824985504,13388, 0.986611491236667, 0.8083270788192749, 0.9778682589530945, 0.00045793927769464244, 0.4367254279368873, 0.2222995167465786, 5.94656761054857e-08, 9.127659115565267e-08, 24928, 0
892, 1.0000, 4.2329912736201216e-05, 1370.5485744476318,13371, 0.9866284918826915, 0.8083277940750122, 0.9778242111206055, 0.0004579678049818323, 0.4367252997243557, 0.22232034988187874, 1.28212958860896e-07, 9.443145110950012e-08, 24928, 0
893, 1.0000, 3.1086051373754636e-05, 1373.2817566394806,13367, 0.9866324920346973, 0.8083293437957764, 0.9778203368186951, 0.00045798256565402314, 0.436725249750605, 0.22228759749012345, 4.997281871643722e-08, 8.860911148638375e-08, 24928, 0
894, 1.0000, 2.7019457829488574e-05, 1374.6251578330994,13367, 0.9866324920346973, 0.8083276748657227, 0.9778483510017395, 0.0004580070809813223, 0.4367251177999917, 0.22229012645599677, 1.319508945996084e-07, 9.220867416054513e-08, 24928, 0
895, 1.0000, 5.911104092810863e-05, 1376.0124037265778,13374, 0.9866254917686872, 0.8083255290985107, 0.9778658151626587, 0.0004581039378879753, 0.4367249126924743, 0.22220702428938516, 2.051108041745131e-07, 9.988343134541334e-08, 24928, 0
896, 1.0000, 4.792301139187952e-05, 1378.730408668518,13369, 0.9866304919586945, 0.8083241581916809, 0.9778553247451782, 0.00045808929249595103, 0.4367248441801531, 0.2222727489569973, 6.851868150636875e-08, 9.61889109879308e-08, 24928, 0
897, 1.0000, 9.268573398376427e-05, 1380.0885014533997,13364, 0.9866354921487016, 0.808323085308075, 0.9778773784637451, 0.0004581087786047054, 0.43672477575702506, 0.22216807982281975, 6.841451610783977e-08, 9.296668239610706e-08, 24928, 0
898, 1.0000, 4.424501640508833e-05, 1381.4470024108887,13360, 0.9866394923007075, 0.8083223700523376, 0.9778724908828735, 0.000458109938435647, 0.43672470189361795, 0.22223119440273073, 7.38557227597525e-08, 9.085169096735678e-08, 24928, 0
899, 1.0000, 3.631455860982563e-05, 1382.7952373027802,13358, 0.9866414923767103, 0.8083235621452332, 0.9778843522071838, 0.00045812603658971774, 0.43672462365624964, 0.22221500032831726, 7.824207365336733e-08, 8.950426874156128e-08, 24928, 0
900, 1.0000, 2.239711756582686e-05, 1384.1293125152588,13354, 0.9866454925287161, 0.808325469493866, 0.9778766632080078, 0.00045818313495501177, 0.4367244314208546, 0.22221032501056445, 1.9224198127831826e-07, 9.661491968590927e-08, 24928, 0
901, 1.0000, 4.6575045637790056e-05, 1385.495129585266,13340, 0.9866594930607363, 0.8083251714706421, 0.9778682589530945, 0.00045821575124776993, 0.43672426109810936, 0.22217651885055864, 1.703162430533034e-07, 1.0225048680757784e-07, 24928, 0
902, 1.0000, 4.320390096367348e-05, 1386.7726967334747,13331, 0.9866684934027493, 0.8083217740058899, 0.9778658151626587, 0.00045828516090899187, 0.436724071770783, 0.22218105314880995, 1.8933402279319722e-07, 1.0874810857842879e-07, 24928, 0
903, 1.0000, 0.00011859951815059862, 1388.082201719284,13341, 0.9866584930227349, 0.8083208799362183, 0.9778375029563904, 0.0004583724439969485, 0.43672388282422964, 0.2223639463895778, 1.8894322395546226e-07, 1.1492451326575676e-07, 24928, 0
904, 1.0000, 0.00015787178415680922, 1389.5201168060303,13352, 0.986647492604719, 0.8083244562149048, 0.9779095649719238, 0.0004584778621391029, 0.436723822373926, 0.2221264955344121, 6.04460094200121e-08, 1.077725525872835e-07, 24928, 0
905, 1.0000, 5.5806794952279596e-05, 1390.932898759842,13355, 0.9866444924907146, 0.8083227872848511, 0.9778732061386108, 0.0004584682897960149, 0.43672374640702805, 0.22223963569182334, 7.597014767268817e-08, 1.0406906420029485e-07, 24928, 0
906, 1.0000, 4.395776715541274e-05, 1392.305570602417,13350, 0.9866494926807219, 0.8083223104476929, 0.9778661727905273, 0.0004584824610086533, 0.436723706409782, 0.22225024041637687, 4.0004961510131665e-08, 9.458033982944734e-08, 24928, 0
907, 1.0000, 4.2553451509704046e-05, 1393.685388803482,13374, 0.9866254917686872, 0.8083244562149048, 0.9778199791908264, 0.0004587343309491588, 0.43672349496464796, 0.22233009322772207, 2.1144141038043074e-07, 1.0250375799629571e-07, 24928, 0
908, 1.0000, 4.985973043154168e-05, 1396.4408919811249,13373, 0.9866264918066887, 0.8083240985870361, 0.977837860584259, 0.0004587136631870424, 0.43672340320874764, 0.2223149954543712, 9.175553888907118e-08, 1.0137457302646972e-07, 24928, 0
909, 1.0000, 4.2703511786066855e-05, 1397.8195977210999,13368, 0.9866314919966959, 0.8083229064941406, 0.9778570532798767, 0.00045874216321899734, 0.43672328595577864, 0.2223088858579478, 1.1725011356267245e-07, 1.0286022297856129e-07, 24928, 0
910, 1.0000, 3.7703225781863733e-05, 1399.2190704345703,13388, 0.986611491236667, 0.8083237409591675, 0.977842390537262, 0.00045889409398028, 0.43672304971497705, 0.22222209389241335, 2.3624172656999676e-07, 1.1177852541598722e-07, 24928, 0
911, 1.0000, 7.264446112726118e-05, 1401.9622123241425,13383, 0.9866164914266742, 0.8083217144012451, 0.9778158068656921, 0.00045889741333545624, 0.43672299063728226, 0.2223146061028238, 5.907062466947721e-08, 1.0487203486574709e-07, 24928, 0
912, 1.0000, 5.760654763565122e-05, 1403.3166284561157,13376, 0.9866234916926844, 0.8083213567733765, 0.9778098464012146, 0.0004589141633435208, 0.43672288118391855, 0.22227045348297284, 1.094607207097198e-07, 1.0532211111676053e-07, 24928, 0
913, 1.0000, 9.980693232094435e-05, 1404.7062573432922,13347, 0.9866524927947262, 0.8083264827728271, 0.9778434634208679, 0.00045893686355908574, 0.4367227458813665, 0.2221580760245664, 1.3530201881106763e-07, 1.079936022450086e-07, 24928, 0
914, 1.0000, 3.209443908343355e-05, 1406.073644399643,13361, 0.986638492262706, 0.8083255887031555, 0.9778280258178711, 0.00045899595563944265, 0.4367226622214452, 0.2222473960280614, 8.36585650199062e-08, 1.052711254769375e-07, 24928, 0
915, 1.0000, 3.1889329466771254e-05, 1407.475459098816,13370, 0.9866294919206929, 0.808326780796051, 0.9778364300727844, 0.0004590379244947634, 0.43672259209151015, 0.22229054168543172, 7.012839114972635e-08, 1.010805804231781e-07, 24928, 0
916, 1.0000, 6.743184085885299e-05, 1408.859699010849,13386, 0.9866134913126698, 0.8083329200744629, 0.9779011607170105, 0.00045938644116736354, 0.43672258746961007, 0.22224947054113145, 4.6260771879858e-09, 7.425440831626931e-08, 24928, 0
917, 1.0000, 9.065232778458937e-05, 1411.5945780277252,13378, 0.9866214916166814, 0.8083286881446838, 0.9778347015380859, 0.00045927346221095035, 0.4367224756752065, 0.22238904057983638, 1.1179164050023616e-07, 7.73554560009685e-08, 24928, 0
918, 1.0000, 2.24895488266842e-05, 1412.9589850902557,13374, 0.9866254917686872, 0.8083317875862122, 0.9778591990470886, 0.00045923127398343224, 0.43672235811261056, 0.22232522133087126, 1.1756861872935787e-07, 8.066237351559023e-08, 24928, 0
919, 1.0000, 2.4460630275071364e-05, 1414.320603132248,13359, 0.9866404923387089, 0.8083323836326599, 0.9778644442558289, 0.00045920136494926515, 0.43672228438587707, 0.22230957104528673, 7.371898080865691e-08, 7.99395740122874e-08, 24928, 0
920, 1.0000, 3.993002848470502e-05, 1415.667319059372,13337, 0.9866624931747406, 0.8083315491676331, 0.9778420329093933, 0.0004591764272534983, 0.43672218635289983, 0.2223618545017347, 9.803082962056564e-08, 8.158717852453436e-08, 24928, 0
921, 1.0000, 6.653036783265843e-05, 1417.0091128349304,13324, 0.9866754936687594, 0.808330774307251, 0.9778623580932617, 0.00045928144206067737, 0.4367220678932497, 0.22223743422191933, 1.1846565312056967e-07, 8.468743287700594e-08, 24928, 0
922, 1.0000, 6.590701381498822e-05, 1418.3740186691284,13277, 0.9867224954548273, 0.8083323836326599, 0.9778609275817871, 0.00045939057069442185, 0.43672185712343403, 0.2223150447839524, 2.1076737960479264e-07, 9.277210505524757e-08, 24928, 0
923, 1.0000, 0.00022456616100047341, 1419.7619054317474,13282, 0.9867174952648201, 0.8083363175392151, 0.9779305458068848, 0.00045965085039174506, 0.43672173989913077, 0.2221001146561271, 1.1722390858004417e-07, 9.496799952234112e-08, 24928, 0
924, 1.0000, 0.00011278075021018113, 1421.1522994041443,13290, 0.9867094949608085, 0.8083332777023315, 0.9778385162353516, 0.00045972809278069883, 0.4367215037737985, 0.22249195575112146, 2.3612405314343832e-07, 1.0402400819539895e-07, 24928, 0
925, 1.0000, 4.919853046462317e-05, 1422.5211005210876,13282, 0.9867174952648201, 0.8083319067955017, 0.9778560400009155, 0.00045971725253367003, 0.4367214152936781, 0.2224372776100495, 8.848575838715789e-08, 1.0235464659698893e-07, 24928, 0
926, 1.0000, 5.564568406237775e-05, 1423.8990585803986,13288, 0.9867114950368114, 0.8083325028419495, 0.9778472781181335, 0.00045974958989466243, 0.4367213361313484, 0.22246213152173117, 7.915626965004918e-08, 9.975744990003995e-08, 24928, 0
927, 1.0000, 9.500670774855334e-05, 1425.2738635540009,13305, 0.9866944943907868, 0.8083289265632629, 0.977824866771698, 0.0004599168372656896, 0.43672102145396013, 0.22258003870163018, 3.1467952121833065e-07, 1.1190194957298005e-07, 24928, 0
928, 1.0000, 9.599863713075558e-05, 1426.6465055942535,13447, 0.9865524889945818, 0.8083213567733765, 0.9778857827186584, 0.00046034458732861967, 0.4367209692925926, 0.22260048135740068, 5.2165360198142e-08, 1.0367931249444854e-07, 24928, 0
929, 1.0000, 8.891321814236865e-05, 1429.3728375434875,13375, 0.9866244917306858, 0.808323323726654, 0.9778658151626587, 0.00046021540315667426, 0.436720579799215, 0.22268960672356564, 3.8948530295401795e-07, 1.1835102001365096e-07, 24928, 0
930, 1.0000, 6.270618430814215e-05, 1432.1185433864594,13370, 0.9866294919206929, 0.8083239197731018, 0.9778867959976196, 0.00046020747134092985, 0.43672052334083716, 0.22260903790909087, 5.6457264363540816e-08, 1.0990736295089501e-07, 24928, 0
931, 1.0000, 5.259827471203835e-05, 1433.4960334300995,13359, 0.9866404923387089, 0.8083237409591675, 0.9779025912284851, 0.0004601786991856821, 0.4367204185593069, 0.22254112935847184, 1.0479678713704033e-07, 1.0938528579634354e-07, 24928, 0
932, 1.0000, 0.00011671866235088173, 1434.8753914833069,13364, 0.9866354921487016, 0.8083232641220093, 0.9778784513473511, 0.00046025866737225507, 0.4367202570550419, 0.2226178133859666, 1.6149579484814325e-07, 1.137310731462477e-07, 24928, 0
933, 1.0000, 3.7746790890609494e-05, 1436.247379541397,13368, 0.9866314919966959, 0.8083235621452332, 0.9778735041618347, 0.00046027894199492835, 0.4367200664824824, 0.22257302143616986, 1.9057263367372457e-07, 1.19755998723382e-07, 24928, 0
934, 1.0000, 4.3030468534137804e-05, 1437.595101594925,13374, 0.9866254917686872, 0.8083266615867615, 0.9778574109077454, 0.00046033239705761946, 0.4367199624508787, 0.2226023448085159, 1.040302884947053e-07, 1.1808195356218454e-07, 24928, 0
935, 1.0000, 2.9497000188262965e-05, 1438.9604425430298,13411, 0.9865884903626337, 0.8083184957504272, 0.9778980016708374, 0.00046046594432719534, 0.43671977987533955, 0.2225988838084405, 1.8257570222335318e-07, 1.23341570671864e-07, 24928, 0
936, 1.0000, 6.0911110371908126e-05, 1441.6936905384064,13404, 0.9865954906286439, 0.8083193302154541, 0.9778773784637451, 0.00046047918743301254, 0.43671971734674697, 0.22268698262462022, 6.25319687697079e-08, 1.1524145618026773e-07, 24928, 0
937, 1.0000, 3.730680875566085e-05, 1443.0973455905914,13409, 0.9865904904386367, 0.8083171248435974, 0.9778895974159241, 0.0004605538273234857, 0.4367196144042371, 0.22266398037835367, 1.0294299046531563e-07, 1.1394821901275331e-07, 24928, 0
938, 1.0000, 0.00017111486174009363, 1444.4712455272675,13377, 0.9866224916546829, 0.8083181381225586, 0.9779022336006165, 0.0004606166662351594, 0.43671951151068783, 0.22245038456093125, 1.0289599322588217e-07, 1.1279156791837823e-07, 24928, 0
939, 1.0000, 3.501440752460518e-05, 1445.8638286590576,13381, 0.9866184915026771, 0.8083141446113586, 0.9778602123260498, 0.00046064710449740586, 0.43671939989190717, 0.22261635643033648, 1.1161578156171359e-07, 1.1267343405355847e-07, 24928, 0
940, 1.0000, 4.960352400408518e-05, 1447.2415907382965,13375, 0.9866244917306858, 0.8083147406578064, 0.9778339862823486, 0.00046065219744037496, 0.4367193545117677, 0.2226596920850974, 4.537568809581671e-08, 1.0287780752093162e-07, 24928, 0
941, 1.0000, 6.32189308541207e-05, 1448.6048159599304,13364, 0.9866354921487016, 0.8083145618438721, 0.9778150916099548, 0.000460758717128274, 0.4367192147934906, 0.22270604685848214, 1.3971994994310677e-07, 1.0607556955907047e-07, 24928, 0
942, 1.0000, 0.00017769004194537503, 1449.9600129127502,13331, 0.9866684934027493, 0.8083179593086243, 0.9778560400009155, 0.00046079140887446293, 0.43671910973276, 0.22276548658727915, 1.0506326214576589e-07, 1.0597390143950546e-07, 24928, 0
943, 1.0000, 6.470374802212431e-05, 1451.346734046936,13325, 0.986674493630758, 0.8083196878433228, 0.9778738617897034, 0.00046086814332990255, 0.43671887600623277, 0.22264622448100832, 2.3372089419382291e-07, 1.1469613537364829e-07, 24928, 0
944, 1.0000, 4.08546617303131e-05, 1452.7152190208435,13322, 0.9866774937447623, 0.8083167672157288, 0.9778938293457031, 0.00046081664596682095, 0.43671878611663206, 0.22266694213575575, 8.98988733455397e-08, 1.1193588344288833e-07, 24928, 0
945, 1.0000, 0.00013959534226632044, 1454.0972731113434,13318, 0.9866814938967681, 0.8083184957504272, 0.9778987169265747, 0.00046090463773574544, 0.4367187066072466, 0.2225402231081183, 7.950434455228361e-08, 1.0817115932046321e-07, 24928, 0
946, 1.0000, 2.8036631535226787e-05, 1455.4744040966034,13313, 0.9866864940867753, 0.8083171248435974, 0.9778728485107422, 0.0004609468457290177, 0.4367185244813352, 0.2226904325492128, 1.8212124508476535e-07, 1.1395579018148794e-07, 24928, 0
947, 1.0000, 3.171915454638226e-05, 1456.8635461330414,13330, 0.9866694934407507, 0.808319091796875, 0.9778777360916138, 0.000460995478179215, 0.4367184661474449, 0.22266755515739248, 5.8341291631069936e-08, 1.0657623187744129e-07, 24928, 0
948, 1.0000, 3.537600302567254e-05, 1458.2553441524506,13352, 0.986647492604719, 0.8083188533782959, 0.9779186844825745, 0.0004611292829301987, 0.4367182525210661, 0.22261134892265427, 2.136276302522333e-07, 1.1425101509759443e-07, 24928, 0
949, 1.0000, 0.00016599705602199618, 1459.6204521656036,13398, 0.9866014908566525, 0.8083145618438721, 0.9778651595115662, 0.0004612584226164412, 0.4367181565933902, 0.2228166637875343, 9.591983063383935e-08, 1.1227030460965423e-07, 24928, 0
950, 1.0000, 5.862394423944517e-05, 1461.0192639827728,13397, 0.986602490894654, 0.8083161115646362, 0.9778766632080078, 0.0004612670137059638, 0.4367180236321534, 0.22270210687272546, 1.3295758560794013e-07, 1.1418517527661945e-07, 24928, 0
951, 1.0000, 3.607394677878729e-05, 1462.3848068714142,13401, 0.9865984907426483, 0.8083162903785706, 0.9778661727905273, 0.0004612943226982759, 0.4367179495209071, 0.22268211863231777, 7.411227054276992e-08, 1.0935477779925288e-07, 24928, 0
952, 1.0000, 0.00012867071194655832, 1463.6736130714417,13416, 0.9865834901726266, 0.8083169460296631, 0.9777678847312927, 0.00046140856414888577, 0.43671782193775993, 0.22279599046647536, 1.2758652589983654e-07, 1.110540668982097e-07, 24928, 0
953, 1.0000, 0.0001223378630849172, 1464.9521961212158,13413, 0.9865864902866309, 0.8083145618438721, 0.9778808951377869, 0.00046141648772628625, 0.4367176710156989, 0.22255464613829695, 1.509295504686925e-07, 1.1451396403344281e-07, 24928, 0
954, 1.0000, 4.312389660318674e-05, 1466.3709599971771,13427, 0.9865724897546106, 0.808315098285675, 0.9778315424919128, 0.00046154164105073056, 0.43671743151777187, 0.22264377639467842, 2.3949204008832936e-07, 1.2328257929459434e-07, 24928, 0
955, 1.0000, 5.643753386771735e-05, 1467.7661316394806,13420, 0.9865794900206207, 0.8083171248435974, 0.9778826236724854, 0.00046164897152166156, 0.4367172253225919, 0.22263296695085186, 2.061957748988874e-07, 1.297894873490597e-07, 24928, 0
956, 1.0000, 0.00012611864572500248, 1469.1336953639984,13443, 0.9865564891465876, 0.8083202838897705, 0.977851152420044, 0.00046183554828737764, 0.4367170253393173, 0.2228422283197078, 1.9998239347840396e-07, 1.3552354131411282e-07, 24928, 0
957, 1.0000, 6.007239673585421e-05, 1470.528047323227,13441, 0.9865584892225905, 0.808323860168457, 0.9778955578804016, 0.00046187481763096486, 0.43671686619205285, 0.22267133363952385, 1.5914622436552506e-07, 1.3771869582227502e-07, 24928, 0
958, 1.0000, 4.534487027066017e-05, 1471.910302400589,13447, 0.9865524889945818, 0.8083229660987854, 0.9778913855552673, 0.0004619382327996393, 0.4367168053770426, 0.22272107398874252, 6.082417097763582e-08, 1.269115741831044e-07, 24928, 0
959, 1.0000, 2.9494528358484933e-05, 1473.2721936702728,13455, 0.9865444886905702, 0.808320939540863, 0.9778745770454407, 0.00046202597302817374, 0.4367166259237453, 0.22278576256475294, 1.7944736935282535e-07, 1.313847071990808e-07, 24928, 0
960, 1.0000, 9.487019484747299e-05, 1474.637523651123,13481, 0.9865184877025327, 0.8083188533782959, 0.9778612852096558, 0.0004623496896752284, 0.4367163075115633, 0.2227820898328485, 3.1841115855080204e-07, 1.4354536161217945e-07, 24928, 0
961, 1.0000, 5.5937695349105054e-05, 1476.0033767223358,13468, 0.9865314881965515, 0.8083155155181885, 0.9779053926467896, 0.00046234749109102505, 0.43671604991179785, 0.22280953470065454, 2.5759989918938686e-07, 1.521895441430681e-07, 24928, 0
962, 1.0000, 4.3361412642357e-05, 1477.3669698238373,13468, 0.9865314881965515, 0.8083147406578064, 0.9779046773910522, 0.00046249442639446523, 0.43671581609283944, 0.22275401193950597, 2.3382519903636378e-07, 1.5886764795609655e-07, 24928, 0
963, 1.0000, 5.270818456886268e-05, 1478.742919921875,13463, 0.9865364883865587, 0.8083128929138184, 0.9778620004653931, 0.00046266008065641513, 0.4367155623556517, 0.22283519290468826, 2.537328222529389e-07, 1.6648288157323737e-07, 24928, 0
964, 1.0000, 0.0003088595104263826, 1480.1243288516998,13470, 0.9865294881205486, 0.8083199262619019, 0.9779015183448792, 0.0004629380813488171, 0.43671552922806145, 0.22249562213820534, 3.3128700838158665e-08, 1.4166190130351803e-07, 24928, 0
965, 1.0000, 9.810967561960761e-05, 1481.5067949295044,13460, 0.986539488500563, 0.8083145618438721, 0.9778431057929993, 0.00046289226625920854, 0.4367152904623294, 0.22272151717104988, 2.387653797453204e-07, 1.4925362754798544e-07, 24928, 0
966, 1.0000, 7.379816146698163e-05, 1482.9172158241272,13464, 0.9865354883485572, 0.8083157539367676, 0.9778178930282593, 0.0004629363064439705, 0.436715213800613, 0.22276100086832773, 7.665511020382709e-08, 1.3963250103710193e-07, 24928, 0
967, 1.0000, 7.527528670606011e-05, 1484.3069167137146,13483, 0.9865164876265298, 0.808320164680481, 0.9777849912643433, 0.0004631359669161313, 0.4367149610936699, 0.22287965018604497, 2.527165455790126e-07, 1.481669131083864e-07, 24928, 0
968, 1.0000, 0.0001614164438113226, 1485.6762855052948,13497, 0.9865024870945096, 0.8083159327507019, 0.9779539704322815, 0.0004632429454557072, 0.43671489210326303, 0.22273902192282488, 6.898786059084117e-08, 1.3726296549139693e-07, 24928, 0
969, 1.0000, 0.00010751298084890012, 1487.04123544693,13496, 0.986503487132511, 0.8083233833312988, 0.9778462648391724, 0.00046333906189848336, 0.43671486765248835, 0.22283557737930942, 2.444485058816781e-08, 1.1550925381187818e-07, 24928, 0
970, 1.0000, 4.26495223982516e-05, 1489.7795102596283,13498, 0.9865014870565082, 0.8083178997039795, 0.9778686165809631, 0.0004633370335734888, 0.43671460817167407, 0.22288103767418754, 2.594768246377832e-07, 1.2524631530235806e-07, 24928, 0
971, 1.0000, 6.786009661707501e-05, 1491.1494979858398,13506, 0.9864934867524966, 0.8083186745643616, 0.9778861403465271, 0.00046341121429420434, 0.43671453224120405, 0.22277104221943203, 7.593547723949712e-08, 1.1913323495938106e-07, 24928, 0
972, 1.0000, 9.161224524289624e-05, 1492.5239281654358,13504, 0.9864954868284995, 0.8083169460296631, 0.9778875112533569, 0.0004635622469640008, 0.4367143718860721, 0.22274978193812725, 1.6035732181007845e-07, 1.2272654857684512e-07, 24928, 0
973, 1.0000, 4.642115886652381e-05, 1495.2860600948334,13529, 0.9864704858784634, 0.8083159327507019, 0.9778392314910889, 0.00046388845991822793, 0.43671417153177383, 0.22286696606760537, 2.003453259957766e-07, 1.2889099911576445e-07, 24928, 0
974, 1.0000, 4.656611140878643e-05, 1496.6645014286041,13536, 0.9864634856124532, 0.8083159327507019, 0.9778459072113037, 0.00046399742144053705, 0.4367140555720604, 0.22286736782818042, 1.1596698568094865e-07, 1.2753628669187093e-07, 24928, 0
975, 1.0000, 0.00014696479639203546, 1498.0279324054718,13551, 0.9864484850424317, 0.8083220720291138, 0.9778465628623962, 0.0004648101930900692, 0.43671374087660964, 0.22287929891107805, 3.1469394673466766e-07, 1.3959158231902486e-07, 24928, 0
976, 1.0000, 0.00014701252005728136, 1499.385023355484,13589, 0.9864104835983767, 0.808320164680481, 0.9777811765670776, 0.00046539292649022625, 0.4367134505042606, 0.2230565324799043, 2.903751185057146e-07, 1.5019976291438535e-07, 24928, 0
977, 1.0000, 3.756295263334031e-05, 1500.7774493694305,13583, 0.9864164838263854, 0.8083213567733765, 0.9778375029563904, 0.0004652270163141022, 0.4367132514786616, 0.22293129963712383, 1.990327715417628e-07, 1.5448801090469126e-07, 24928, 0
978, 1.0000, 8.272623306011958e-05, 1502.1380064487457,13576, 0.9864234840923956, 0.808320164680481, 0.9778403043746948, 0.00046518966194551876, 0.43671321065636803, 0.22302484541540926, 4.081770255126571e-08, 1.352353280933507e-07, 24928, 0
979, 1.0000, 5.8294173275434516e-05, 1503.4887812137604,13575, 0.986424484130397, 0.8083188533782959, 0.977851152420044, 0.00046520255829201403, 0.4367131657019879, 0.22298699987628431, 4.495389432923602e-08, 1.2113171752970035e-07, 24928, 0
980, 1.0000, 5.8726231604412596e-05, 1504.8502442836761,13567, 0.9864324844344086, 0.8083181381225586, 0.9779084920883179, 0.0004653329059019076, 0.4367129576407566, 0.22282139748750462, 2.0805471129259345e-07, 1.278644583025098e-07, 24928, 0
981, 1.0000, 5.053884162529756e-05, 1506.2079782485962,13550, 0.9864494850804331, 0.8083155751228333, 0.9778693318367004, 0.0004655518165083937, 0.43671272771520564, 0.22280976080192758, 2.299286916973564e-07, 1.3559203400384114e-07, 24928, 0
982, 1.0000, 2.8651483829159158e-05, 1507.604953289032,13535, 0.9864644856504547, 0.8083174824714661, 0.9778360724449158, 0.00046597719957592324, 0.43671225850161294, 0.22282233890184605, 4.6921462293347815e-07, 1.5351397311405925e-07, 24928, 0
983, 1.0000, 0.00017845256099880295, 1508.9816310405731,13537, 0.9864624855744518, 0.8083221912384033, 0.9779428243637085, 0.00046626039946047763, 0.43671219133481237, 0.2227100634650262, 6.716603651035769e-08, 1.4133446939708361e-07, 24928, 0
984, 1.0000, 0.0002730329834197845, 1510.4094202518463,13548, 0.986451485156436, 0.8083155751228333, 0.9778648018836975, 0.0004665496339130697, 0.4367121402987656, 0.2230061151723387, 5.103438865949883e-08, 1.2764669516548132e-07, 24928, 0
985, 1.0000, 5.771324498604922e-05, 1511.7932312488556,13542, 0.9864574853844446, 0.8083205223083496, 0.9778882265090942, 0.00046642472227959725, 0.4367118569680268, 0.2228318309336456, 2.8333467794183775e-07, 1.3824154881903772e-07, 24928, 0
986, 1.0000, 3.280346606285933e-05, 1513.1686453819275,13546, 0.9864534852324388, 0.8083189129829407, 0.9778794646263123, 0.0004664509116091252, 0.43671182163964106, 0.22281552439221766, 3.5331105541214214e-08, 1.206119820763306e-07, 24928, 0
987, 1.0000, 4.7796491086078637e-05, 1514.5393753051758,13542, 0.9864574853844446, 0.8083179593086243, 0.9778262972831726, 0.00046650020442655593, 0.4367117510145253, 0.22286838237388515, 7.062863410789433e-08, 1.1432717960538381e-07, 24928, 0
988, 1.0000, 0.00010523884837195607, 1515.9291861057281,13541, 0.9864584854224461, 0.808320164680481, 0.9779781103134155, 0.0004666147167227996, 0.43671173618419373, 0.22266519045459082, 1.4824857452744311e-08, 9.320379445238448e-08, 24928, 0
989, 1.0000, 3.539851477361761e-05, 1518.6613790988922,13541, 0.9864584854224461, 0.8083170652389526, 0.9778794646263123, 0.0004666655246413337, 0.4367115305787704, 0.22281468377086064, 2.056123101223939e-07, 1.0087769385104038e-07, 24928, 0
990, 1.0000, 5.613604506564097e-05, 1520.0153951644897,13533, 0.9864664857264576, 0.8083184957504272, 0.9778444766998291, 0.0004667936685736034, 0.4367114132880797, 0.22292221410921345, 1.172861545661874e-07, 1.0240951409765209e-07, 24928, 0
991, 1.0000, 0.00026453121469781354, 1521.3766062259674,13524, 0.9864754860684706, 0.8083210587501526, 0.9779875874519348, 0.0004669588270353943, 0.43671139513680585, 0.22263785027053862, 1.8146331326462928e-08, 8.613609095076265e-08, 24928, 0
992, 1.0000, 8.577476534456544e-05, 1522.7321453094482,13519, 0.9864804862584778, 0.8083226680755615, 0.9779025912284851, 0.00046702211866637077, 0.43671120231128463, 0.22287401730777862, 1.9282256719099777e-07, 9.33646403965514e-08, 24928, 0
993, 1.0000, 6.234474547247395e-05, 1524.0990521907806,13520, 0.9864794862204764, 0.8083232641220093, 0.9778910279273987, 0.0004670475687324106, 0.4367111674484731, 0.2229082735170152, 3.486838451305374e-08, 8.460720894056955e-08, 24928, 0
994, 1.0000, 0.00010475930084766823, 1525.468581199646,13514, 0.986485486448485, 0.8083220720291138, 0.9778945446014404, 0.0004670886018667735, 0.4367110824065854, 0.2228531305481368, 8.503506065959954e-08, 8.464989706066113e-08, 24928, 0
995, 1.0000, 3.692980491994248e-05, 1526.8594901561737,13512, 0.9864874865244879, 0.8083226680755615, 0.9778633713722229, 0.00046719511214847145, 0.4367109501295036, 0.22297691271453118, 1.322823265925699e-07, 8.8514408874548e-08, 24928, 0
996, 1.0000, 5.7220757613248806e-05, 1528.2591624259949,13511, 0.9864884865624893, 0.8083207011222839, 0.977867603302002, 0.0004673582076530265, 0.4367108075980102, 0.22294268269524078, 1.4252828439698106e-07, 9.28330633571795e-08, 24928, 0
997, 1.0000, 3.927436072731319e-05, 1531.005212545395,13501, 0.9864984869425039, 0.8083203434944153, 0.9778507947921753, 0.00046765497124456786, 0.43671064568113716, 0.2229341334921699, 1.619153687237862e-07, 9.814342749578807e-08, 24928, 0
998, 1.0000, 2.6962126477692276e-05, 1532.3557465076447,13496, 0.986503487132511, 0.808322548866272, 0.9778186082839966, 0.0004678196312637482, 0.4367104154163469, 0.2229416458245572, 2.3026774365053626e-07, 1.0688048340099807e-07, 24928, 0
999, 1.0000, 0.00014176292122918067, 1533.7210893630981,13487, 0.986512487474524, 0.8083261847496033, 0.9777307510375977, 0.0004684456149378274, 0.4367101131219903, 0.2232189112205731, 3.022964738530476e-07, 1.1859103969619559e-07, 24928, 0
1000, 1.0000, 3.3182477519433156e-05, 1536.4642114639282,13492, 0.9865074872845168, 0.8083235025405884, 0.9778066873550415, 0.0004685946295449143, 0.4367099103518435, 0.2230497398007599, 2.0277496654008687e-07, 1.2512616174569372e-07, 24928, 0
1001, 1.0000, 0.00010880357147067899, 1537.8520987033844,13495, 0.9865044871705125, 0.808323085308075, 0.9778133630752563, 0.0004687203965055662, 0.4367098333345517, 0.22314351279874664, 7.70181365350453e-08, 1.191989997693515e-07, 24928, 0
1002, 1.0000, 3.7750353938330944e-05, 1539.21062374115,13509, 0.9864904866384923, 0.8083237409591675, 0.9778770208358765, 0.0004690043915148001, 0.4367096934503603, 0.2230545079844274, 1.39882283645143e-07, 1.211216062012476e-07, 24928, 0
1003, 1.0000, 3.289694625996496e-05, 1540.5901436805725,13518, 0.9864814862964792, 0.8083226680755615, 0.9778941869735718, 0.0004692206131198055, 0.43670951509729944, 0.22306777015035187, 1.7834530563476392e-07, 1.258999702552782e-07, 24928, 0
1004, 1.0000, 0.00010682541930437529, 1541.8726618289948,13556, 0.9864434848524244, 0.8083204627037048, 0.9778273701667786, 0.00046992341427700085, 0.43670911808818563, 0.2232427106793478, 3.970149843324222e-07, 1.4122245422926836e-07, 24928, 0
1005, 1.0000, 0.00021791528433881503, 1543.1738758087158,13560, 0.9864394847004186, 0.8083251118659973, 0.9778836965560913, 0.0004702091958288836, 0.4367090418289067, 0.2230757583540377, 7.625852510573239e-08, 1.3278292134241258e-07, 24928, 0
1006, 1.0000, 6.964338224000797e-05, 1544.556709766388,13563, 0.9864364845864143, 0.8083231449127197, 0.977842390537262, 0.0004703449007580466, 0.43670875944145354, 0.22328278254436731, 2.823822582986857e-07, 1.4318968644102094e-07, 24928, 0
1007, 1.0000, 6.705684288967452e-05, 1545.9251058101654,13562, 0.9864374846244157, 0.808323085308075, 0.97786545753479, 0.0004704140062869565, 0.43670868002798885, 0.2232485218405526, 7.941796720256633e-08, 1.3499337050599738e-07, 24928, 0
1008, 1.0000, 0.0001911653572878969, 1547.262277841568,13588, 0.9864114836363782, 0.8083223104476929, 0.9779060482978821, 0.00047115556118493805, 0.43670849448046434, 0.22345540899290292, 1.8554885772292806e-07, 1.3935643422881262e-07, 24928, 0
1009, 1.0000, 4.2650435333578546e-05, 1548.620945930481,13585, 0.9864144837503825, 0.8083247542381287, 0.977923572063446, 0.00047111809657780703, 0.436708297237345, 0.2232492220403533, 1.9724177224844652e-07, 1.4428268392631455e-07, 24928, 0
1010, 1.0000, 3.1512605431982406e-05, 1549.969479084015,13593, 0.9864064834463709, 0.8083248734474182, 0.97791588306427, 0.0004712710555059428, 0.43670821855247854, 0.2232644346894712, 7.868256357568271e-08, 1.357940187754371e-07, 24928, 0
1011, 1.0000, 6.262117818972305e-05, 1551.3200662136078,13620, 0.986379482420332, 0.808327317237854, 0.9778462648391724, 0.0004719744293934668, 0.4367079903056422, 0.223224359643016, 2.2825062684361797e-07, 1.430321856470608e-07, 24928, 0
1012, 1.0000, 0.0001460542383612163, 1552.6824412345886,13623, 0.9863764823063277, 0.8083255887031555, 0.9778515100479126, 0.0004721078688877645, 0.436707940127586, 0.22340873241960546, 5.017497778370128e-08, 1.2880689651927412e-07, 24928, 0
1013, 1.0000, 4.5230151384564795e-05, 1554.0437412261963,13619, 0.9863804824583334, 0.8083266615867615, 0.9778497219085693, 0.00047217779569316435, 0.4367077714174494, 0.22329211604046856, 1.6871228047943276e-07, 1.32330475907217e-07, 24928, 0
1014, 1.0000, 6.532563927959159e-05, 1555.4072904586792,13616, 0.9863834825723378, 0.8083276748657227, 0.9778311848640442, 0.0004723487695776365, 0.43670764482353475, 0.22332565192280357, 1.2659082671007127e-07, 1.3174499051665646e-07, 24928, 0
1015, 1.0000, 4.9359949162017645e-05, 1556.7864372730255,13608, 0.9863914828763493, 0.8083283305168152, 0.9778375029563904, 0.0004727829961346183, 0.43670734510739245, 0.22330700938238446, 2.99712723583756e-07, 1.4303134333899376e-07, 24928, 0
1016, 1.0000, 8.230271442815758e-05, 1559.5418791770935,13605, 0.9863944829903536, 0.8083276748657227, 0.9778063297271729, 0.00047285786327444463, 0.43670726169310176, 0.22340955397608675, 8.342031898589397e-08, 1.355237094697857e-07, 24928, 0
1017, 1.0000, 5.336288687245015e-05, 1560.9129030704498,13595, 0.9864044833703681, 0.8083257675170898, 0.9778206944465637, 0.00047296045284156316, 0.4367071503018902, 0.22339269708972473, 1.1138979671976301e-07, 1.3289183352690981e-07, 24928, 0
1018, 1.0000, 3.176743567381306e-05, 1562.2587308883667,13583, 0.9864164838263854, 0.8083229660987854, 0.9778385162353516, 0.0004731318628157644, 0.43670697644404644, 0.22336489468178267, 1.738600347578334e-07, 1.365112490395359e-07, 24928, 0
1019, 1.0000, 0.00011260238308260529, 1563.607540845871,13575, 0.986424484130397, 0.8083217144012451, 0.9778371453285217, 0.00047332313643247935, 0.43670684995072684, 0.2235055810737814, 1.26490543983504e-07, 1.35474451811179e-07, 24928, 0
1020, 1.0000, 3.401295252517836e-05, 1564.956233739853,13568, 0.986431484396407, 0.8083220720291138, 0.977854311466217, 0.00047335964289807323, 0.43670674558224853, 0.22336587499086596, 1.0436920161449592e-07, 1.3198631333368693e-07, 24928, 0
1021, 1.0000, 2.4772227423049606e-05, 1566.3064527511597,13560, 0.9864394847004186, 0.808322548866272, 0.9778465628623962, 0.00047336754962353666, 0.4367067088728492, 0.22338095955895493, 3.670956627566113e-08, 1.1613254238156376e-07, 24928, 0
1022, 1.0000, 5.1125830700627436e-05, 1567.643563747406,13524, 0.9864754860684706, 0.8083205223083496, 0.9778165221214294, 0.00047341789708995767, 0.4367064939891506, 0.22334923808703505, 2.148870096307931e-07, 1.2350358282148946e-07, 24928, 0
1023, 1.0000, 3.145486210242483e-05, 1568.9936537742615,13493, 0.9865064872465154, 0.8083237409591675, 0.9778717756271362, 0.0004734370685110013, 0.4367062546688057, 0.2233395709423385, 2.393208188289364e-07, 1.3195007729147775e-07, 24928, 0
1024, 1.0000, 4.161245354158709e-05, 1570.3396515846252,13456, 0.9865434886525688, 0.808324933052063, 0.9779106378555298, 0.0004734624023898307, 0.4367059642368475, 0.22335033045154423, 2.9042909543974815e-07, 1.4278174858753464e-07, 24928, 0
1025, 1.0000, 0.00029284192932499165, 1571.6753256320953,13443, 0.9865564891465876, 0.8083252906799316, 0.9777496457099915, 0.00047354628362496475, 0.4367059399103932, 0.22368617427504453, 2.4332690251593903e-08, 1.1962568548804015e-07, 24928, 0
1026, 1.0000, 9.467363052204821e-05, 1573.0326716899872,13453, 0.9865464887665731, 0.8083264827728271, 0.977867603302002, 0.0004735634243521378, 0.43670559819130145, 0.22334564135713356, 3.417062560684414e-07, 1.3286398939156388e-07, 24928, 0
1027, 1.0000, 3.449614348442941e-05, 1574.3796350955963,13455, 0.9865444886905702, 0.808325469493866, 0.9778616428375244, 0.0004735548951570262, 0.4367055349171099, 0.22341670766014335, 6.327597751321079e-08, 1.233645690451797e-07, 24928, 0
1028, 1.0000, 3.587686007596035e-05, 1575.7285642623901,13451, 0.9865484888425761, 0.8083247542381287, 0.9778630137443542, 0.00047355508011882007, 0.4367054836886784, 0.2234594235330213, 5.1238563114619495e-08, 1.1298768111943096e-07, 24928, 0
1029, 1.0000, 1.883669029112644e-05, 1577.0906562805176,13454, 0.9865454887285717, 0.8083249926567078, 0.9778735041618347, 0.00047355827400390204, 0.43670540595603535, 0.22341262679816762, 7.772988497301014e-08, 1.0883956278417373e-07, 24928, 0
1030, 1.0000, 5.0366605371410354e-05, 1578.436368227005,13467, 0.9865324882345529, 0.808326780796051, 0.9778689742088318, 0.0004735775877914723, 0.43670531007615493, 0.2233474941686269, 9.588013893946368e-08, 1.0746844751932743e-07, 24928, 0
1031, 1.0000, 4.1049945954060505e-05, 1579.7871401309967,13503, 0.9864964868665009, 0.8083266615867615, 0.9778203368186951, 0.00047363172458268847, 0.4367051748580739, 0.22336138816840556, 1.3521690878093295e-07, 1.0996537965075223e-07, 24928, 0
1032, 1.0000, 3.2928233013664266e-05, 1582.5099561214447,13503, 0.9864964868665009, 0.808325469493866, 0.97783362865448, 0.0004736323633530208, 0.43670514483309125, 0.22332734679426838, 3.0025899544483536e-08, 9.657839480712439e-08, 24928, 0
1033, 1.0000, 3.889534326507534e-05, 1583.8687970638275,13505, 0.986494486790498, 0.8083258867263794, 0.9778298139572144, 0.00047364391360017906, 0.4367050931177269, 0.2233368359523743, 5.1712595261488303e-08, 9.073014772463642e-08, 24928, 0
1034, 1.0000, 4.533286964693756e-05, 1585.238285779953,13522, 0.9864774861444735, 0.8083253502845764, 0.9778385162353516, 0.00047369071018594583, 0.4367049222216351, 0.22338489051814764, 1.7089624587685037e-07, 9.666064937524344e-08, 24928, 0
1035, 1.0000, 3.0260498283926068e-05, 1587.9516627788544,13523, 0.9864764861064721, 0.8083247542381287, 0.9778515100479126, 0.0004736911628771543, 0.43670488305616245, 0.2233474005658018, 3.9156622999581003e-08, 8.830905971513875e-08, 24928, 0
1036, 1.0000, 2.364622391437854e-05, 1589.3277678489685,13525, 0.9864744860304692, 0.8083264827728271, 0.9778375029563904, 0.00047370920347574217, 0.4367048260865889, 0.22340076784007493, 5.6980050511246105e-08, 8.45234114900963e-08, 24928, 0
1037, 1.0000, 1.5165700919807114e-05, 1590.7038736343384,13518, 0.9864814862964792, 0.8083251118659973, 0.9778245687484741, 0.0004737093039124773, 0.43670474245488383, 0.22339570355154206, 8.363051501314445e-08, 8.443369451970567e-08, 24928, 0
1038, 1.0000, 0.00016159869892047924, 1592.0580434799194,13506, 0.9864934867524966, 0.8083251714706421, 0.9777871370315552, 0.0004737385939044367, 0.43670464478297033, 0.22362147009036706, 9.767092951085132e-08, 8.567236299459288e-08, 24928, 0
1039, 1.0000, 4.0920091630179465e-05, 1593.4253902435303,13514, 0.986485486448485, 0.8083279728889465, 0.9778682589530945, 0.00047374272632507596, 0.43670450666950533, 0.22336499640429203, 1.3811531029972457e-07, 8.98629876679135e-08, 24928, 0
1040, 1.0000, 3.84409000792276e-05, 1594.7850363254547,13507, 0.9864924867144952, 0.8083269596099854, 0.9778431057929993, 0.0004737596404639812, 0.4367044523352857, 0.2234126466249505, 5.433654542974509e-08, 8.545391620497666e-08, 24928, 0
1041, 1.0000, 8.105990509174942e-05, 1596.1257803440094,13521, 0.9864784861824749, 0.8083275556564331, 0.9778479933738708, 0.000473788834255394, 0.4367043770765615, 0.2232918497003883, 7.52592025365928e-08, 8.437518433416391e-08, 24928, 0
1042, 1.0000, 3.168583704255895e-05, 1597.466896533966,13518, 0.9864814862964792, 0.8083298802375793, 0.9778112769126892, 0.00047382651739489716, 0.43670431421389705, 0.22334640347040688, 6.286056136728391e-08, 8.192776109059202e-08, 24928, 0
1043, 1.0000, 1.931927411575591e-05, 1598.8178803920746,13522, 0.9864774861444735, 0.8083289861679077, 0.9778133630752563, 0.00047383929287681296, 0.436704278915779, 0.22334822795059903, 3.52952579940613e-08, 7.531120805324827e-08, 24928, 0
1044, 1.0000, 3.3300492402016076e-05, 1600.1760594844818,13520, 0.9864794862204764, 0.8083277940750122, 0.9778115749359131, 0.000473861472568095, 0.43670422170147594, 0.22335944879806002, 5.7213412285594956e-08, 7.326953540535372e-08, 24928, 0
1045, 1.0000, 4.907197425282319e-05, 1601.5785913467407,13507, 0.9864924867144952, 0.8083307147026062, 0.9778651595115662, 0.0004739153637202644, 0.4367040569521287, 0.2232856961860142, 1.6475370351320962e-07, 7.945378896982454e-08, 24928, 0
1046, 1.0000, 3.690555739619971e-05, 1602.9213843345642,13504, 0.9864954868284995, 0.8083259463310242, 0.9778109192848206, 0.00047393797666020005, 0.4367039269823501, 0.22334720032394528, 1.2996327120040618e-07, 8.346131338871329e-08, 24928, 0
1047, 1.0000, 0.00011899489503503606, 1604.2570893764496,13505, 0.986494486790498, 0.8083269000053406, 0.9778091311454773, 0.0004739774508682828, 0.4367038916041637, 0.2232047741093922, 3.5377122398205785e-08, 7.659650321229371e-08, 24928, 0
1048, 1.0000, 3.398384069546358e-05, 1605.6290125846863,13507, 0.9864924867144952, 0.808327317237854, 0.9778021574020386, 0.0004739680225122898, 0.4367038292186444, 0.2233016950546202, 6.239352590142744e-08, 7.504158563479513e-08, 24928, 0
1049, 1.0000, 3.121082250952859e-05, 1606.9757936000824,13501, 0.9864984869425039, 0.8083261251449585, 0.9778161644935608, 0.0004739815877989167, 0.4367037788971505, 0.2232842845366289, 5.031914629416434e-08, 7.210163754531347e-08, 24928, 0
1050, 1.0000, 3.4992748223738047e-05, 1608.3132174015045,13491, 0.9865084873225183, 0.8083223104476929, 0.9778382182121277, 0.00047402474648900323, 0.43670362839372623, 0.22334595982515235, 1.5049958551616172e-07, 7.760758083341114e-08, 24928, 0
1051, 1.0000, 5.0511578933871706e-05, 1609.6678104400635,13475, 0.9865244879305414, 0.808325469493866, 0.977851152420044, 0.00047403885620814657, 0.43670353279904967, 0.22331035313003458, 9.559116737056783e-08, 7.924201452902028e-08, 24928, 0
1052, 1.0000, 3.5127279485373156e-05, 1611.0303242206573,13470, 0.9865294881205486, 0.808323085308075, 0.9778406620025635, 0.0004740555784607913, 0.436703453915324, 0.22336918909707776, 7.889056763410451e-08, 7.920679950015009e-08, 24928, 0
1053, 1.0000, 2.6743746912311563e-05, 1612.3632981777191,13451, 0.9865484888425761, 0.8083237409591675, 0.9778644442558289, 0.00047406843077009957, 0.4367033521316935, 0.22334952788599086, 1.0177924258947257e-07, 8.121797182869605e-08, 24928, 0
1054, 1.0000, 0.0001635453384669792, 1613.7130591869354,13423, 0.9865764899066165, 0.8083221912384033, 0.9778598546981812, 0.0004741079643886508, 0.43670334744164435, 0.22351780140931818, 4.690849375599271e-09, 6.106777191887045e-08, 24928, 0
1055, 1.0000, 0.00012668602032182459, 1615.119959115982,13388, 0.986611491236667, 0.808323323726654, 0.9778962731361389, 0.0004732790864107416, 0.43673625932339594, 0.22306283758362724, 3.5112142082738274e-09, 4.589618631792162e-08, 24936, 0
1056, 1.0000, 6.932258542483385e-05, 1616.5253932476044,13386, 0.9866134913126698, 0.8083239197731018, 0.9779000878334045, 0.00047327901616699055, 0.4367361225306686, 0.2229483259379871, 1.3678603766331676e-07, 5.1192120196270356e-08, 24936, 0
1057, 1.0000, 4.688324134798487e-05, 1617.951072216034,13386, 0.9866134913126698, 0.8083233833312988, 0.9778626561164856, 0.0004732791148580891, 0.436736066864673, 0.2230203544081744, 5.5664835296731496e-08, 5.1622721692392067e-08, 24936, 0
1058, 1.0000, 3.360619341408918e-05, 1619.3660221099854,13387, 0.9866124912746684, 0.8083229064941406, 0.9778311848640442, 0.00047327938298328447, 0.4367359940769837, 0.22306249341541665, 7.278917607544955e-08, 5.342733214715165e-08, 24936, 0
1059, 1.0000, 0.00010350992801511898, 1620.7645602226257,13387, 0.9866124912746684, 0.8083269000053406, 0.9778252243995667, 0.00047328050265495794, 0.436735856641593, 0.22300496187775137, 1.374374012375057e-07, 5.8721566573630215e-08, 24936, 0
1060, 1.0000, 4.3105106342323315e-05, 1622.1695501804352,13392, 0.9866074910846612, 0.8083253502845764, 0.9778311848640442, 0.00047328122318818385, 0.43673568978071714, 0.22306807442873294, 1.668570494550714e-07, 6.518569883467629e-08, 24936, 0
1061, 1.0000, 7.313619094530578e-05, 1623.55903840065,13388, 0.986611491236667, 0.8083285093307495, 0.9779092073440552, 0.0004732833548980407, 0.43673549448489035, 0.22298373009139907, 1.9529870931567217e-07, 7.274565030016601e-08, 24936, 0
1062, 1.0000, 0.00011997220490893784, 1624.9507193565369,13388, 0.986611491236667, 0.8083252906799316, 0.977875292301178, 0.00047328712397597057, 0.4367352779298834, 0.22308782466060553, 2.1655674387055512e-07, 8.113037787693765e-08, 24936, 0
1063, 1.0000, 6.787580331183232e-05, 1626.361590385437,13378, 0.9866214916166814, 0.8083233833312988, 0.9778591990470886, 0.00047329150640815015, 0.4367350903634843, 0.2228920839472226, 1.8756476855008586e-07, 8.82226858800455e-08, 24936, 0
1064, 1.0000, 5.3553704733032056e-05, 1627.7799565792084,13376, 0.9866234916926844, 0.8083237409591675, 0.9778367877006531, 0.0004732924940122807, 0.4367350193209334, 0.22294411808399256, 7.104101740207369e-08, 8.633227096490512e-08, 24936, 0
1065, 1.0000, 3.738565359124684e-05, 1629.2101805210114,13354, 0.9866454925287161, 0.8083217740058899, 0.9778165221214294, 0.0004732987325404925, 0.4367347046350657, 0.2229730419213873, 3.14688628877402e-07, 9.825257782376847e-08, 24936, 0
1066, 1.0000, 5.2694222861141577e-05, 1631.995834350586,13339, 0.9866604930987377, 0.8083233833312988, 0.9778147339820862, 0.00047330739785359443, 0.43673445867589156, 0.2229375885282295, 2.45961377876025e-07, 1.0769517591975794e-07, 24936, 0
1067, 1.0000, 0.00017243456024592347, 1633.401765346527,13319, 0.9866804938587667, 0.8083183765411377, 0.977817177772522, 0.0004733156253611266, 0.4367341269741789, 0.22307990245544673, 3.316988711477009e-07, 1.2051775258862053e-07, 24936, 0
1068, 1.0000, 6.547096931408388e-05, 1634.816885471344,13295, 0.9867044947708012, 0.8083180785179138, 0.9778483510017395, 0.0004733319436961589, 0.43673370870033523, 0.2229617068153502, 4.182706718758311e-07, 1.3648711794649624e-07, 24936, 0
1069, 1.0000, 0.0001869106241471934, 1636.2317435741425,13295, 0.9867044947708012, 0.8083177208900452, 0.9778923988342285, 0.0004733289534050597, 0.4367335800867733, 0.2231682803786102, 1.28613589445159e-07, 1.356785466492815e-07, 24936, 0
1070, 1.0000, 4.122553784083518e-05, 1639.0565276145935,13290, 0.9867094949608085, 0.8083217144012451, 0.9779372215270996, 0.0004733375441003359, 0.43673335160446547, 0.22293828318013412, 2.2848420505594547e-07, 1.429373357513902e-07, 24936, 0
1071, 1.0000, 4.734266797059979e-05, 1640.4431385993958,13290, 0.9867094949608085, 0.808320164680481, 0.9779319763183594, 0.0004733446490873169, 0.4367332422149166, 0.2229347530430005, 1.0938978045604841e-07, 1.391646044979481e-07, 24936, 0
1072, 1.0000, 0.0003212525577375871, 1641.8429176807404,13316, 0.986683493972771, 0.8083121180534363, 0.9777398705482483, 0.00047338399379853735, 0.43673285078898266, 0.22330465844621325, 3.9142489277610437e-07, 1.5432658812467117e-07, 24936, 0
1073, 1.0000, 5.652639934458907e-05, 1643.2585456371307,13312, 0.9866874941247767, 0.8083181381225586, 0.9778046011924744, 0.0004733902255994442, 0.4367323346283497, 0.22300579969715772, 5.161592427360695e-07, 1.7413058145548194e-07, 24936, 0
1074, 1.0000, 6.488235004138767e-05, 1644.675907611847,13329, 0.9866704934787522, 0.8083156943321228, 0.9777909517288208, 0.0004734082321971432, 0.43673219837067584, 0.222986129044549, 1.362629623580247e-07, 1.699124991840625e-07, 24936, 0
1075, 1.0000, 7.176622480331048e-05, 1646.132622718811,13371, 0.9866284918826915, 0.8083182573318481, 0.9779249429702759, 0.00047347795901605194, 0.4367315592047884, 0.2230251068598554, 6.391645823167202e-07, 1.939831758394862e-07, 24936, 0
1076, 1.0000, 0.0002925685482225047, 1647.5233407020569,13326, 0.9866734935927566, 0.8083270788192749, 0.9778563976287842, 0.00047344071602805005, 0.43673151252372655, 0.22281406144123073, 4.6679198506538455e-08, 1.6822866468705719e-07, 24936, 0
1077, 1.0000, 9.925839294894858e-05, 1648.9097867012024,13349, 0.9866504927187233, 0.8083271384239197, 0.9777811765670776, 0.00047353217726926934, 0.4367307010439408, 0.22321695446675696, 8.114773820677712e-07, 1.9689633843894314e-07, 24936, 0
1078, 1.0000, 8.644204913242637e-05, 1650.338871717453,13334, 0.986665493288745, 0.8083295226097107, 0.9778420329093933, 0.00047349638605519704, 0.43673029727678886, 0.22301391576799665, 4.037728060790613e-07, 2.115570889853667e-07, 24936, 0
1079, 1.0000, 9.287138570051397e-05, 1653.139458656311,13337, 0.9866624931747406, 0.8083287477493286, 0.9778102040290833, 0.00047351199060331967, 0.4367301556206112, 0.2231849010929958, 1.41650300766738e-07, 2.0323877770661603e-07, 24936, 0
1080, 1.0000, 0.0001001751064733228, 1654.5408515930176,13337, 0.9866624931747406, 0.8083280920982361, 0.9778189659118652, 0.0004735340165202248, 0.4367299360243469, 0.22319099600007547, 2.1960265556009162e-07, 2.0481873318843896e-07, 24936, 0
1081, 1.0000, 0.00012394161937623406, 1657.3450436592102,13362, 0.9866374922247045, 0.8083305358886719, 0.9778637290000916, 0.0004735971586326248, 0.43672955482513803, 0.22297374942452702, 3.8119875755970867e-07, 2.1794547458337878e-07, 24936, 0
1082, 1.0000, 4.40259416125193e-05, 1658.7640845775604,13375, 0.9866244917306858, 0.808326780796051, 0.9778140187263489, 0.0004736150100255147, 0.43672933082130494, 0.2230785502681474, 2.2400192151161846e-07, 2.1854367637202814e-07, 24936, 0
1083, 1.0000, 0.00011253288976979776, 1660.1725063323975,13391, 0.9866084911226627, 0.8083285093307495, 0.9777612090110779, 0.000473663910031954, 0.4367288972213966, 0.22304940452564037, 4.335948649569765e-07, 2.3404147857222635e-07, 24936, 0
1084, 1.0000, 3.982454672643904e-05, 1661.5800023078918,13386, 0.9866134913126698, 0.8083269596099854, 0.9778168201446533, 0.0004736760731642247, 0.43672836573245727, 0.22314392110667047, 5.314997236216534e-07, 2.540468732717199e-07, 24936, 0
1085, 1.0000, 0.00015390807254378675, 1662.9830453395844,13399, 0.9866004908186511, 0.808325469493866, 0.9779011607170105, 0.00047376393580286194, 0.4367280991223529, 0.22304521794998228, 2.666019269237374e-07, 2.5527530109625984e-07, 24936, 0
1086, 1.0000, 0.0001224707581404305, 1664.3785333633423,13400, 0.9865994907806497, 0.8083271980285645, 0.9778521656990051, 0.00047375210228417427, 0.4367276414442521, 0.2232975292256953, 4.5767768547255727e-07, 2.7062249347582585e-07, 24936, 0
1087, 1.0000, 8.931323136253562e-05, 1665.7750074863434,13393, 0.9866064910466598, 0.8083285093307495, 0.9778938293457031, 0.0004738504910723435, 0.4367271907036097, 0.2231485322920061, 4.507442485368607e-07, 2.84787236616235e-07, 24936, 0
1088, 1.0000, 0.00017488683456141565, 1667.1480853557587,13403, 0.9865964906666453, 0.8083263039588928, 0.9777829051017761, 0.00047391409889439205, 0.43672692500751376, 0.22345977158866126, 2.6569482441951564e-07, 2.828178255263097e-07, 24936, 0
1089, 1.0000, 9.796578109794494e-05, 1668.5561192035675,13403, 0.9865964906666453, 0.8083258867263794, 0.9777765870094299, 0.0004739346165709691, 0.4367267311494619, 0.22339985997338596, 1.9385411204053682e-07, 2.7233508970448216e-07, 24936, 0
1090, 1.0000, 0.00011646000419036428, 1669.9299993515015,13391, 0.9866084911226627, 0.8083237409591675, 0.977722704410553, 0.0004739309470630138, 0.4367263112808648, 0.22341993458301262, 4.1987132542997685e-07, 2.8438380719857385e-07, 24936, 0
1091, 1.0000, 0.0001505367550755335, 1671.3106334209442,13326, 0.9866734935927566, 0.8083229660987854, 0.9777636528015137, 0.0004739585579547004, 0.4367257837603141, 0.2234324820198075, 5.275279583716319e-07, 3.025094359460973e-07, 24936, 0
1092, 1.0000, 6.42059339537257e-05, 1674.0563793182373,13330, 0.9866694934407507, 0.8083242774009705, 0.9777815341949463, 0.00047395949614570555, 0.4367254488351647, 0.2232599289833078, 3.3492188411532453e-07, 3.0560424731077976e-07, 24936, 0
1093, 1.0000, 4.417780600171397e-05, 1675.4295372962952,13321, 0.9866784937827637, 0.8083248734474182, 0.9777696132659912, 0.00047395999134738236, 0.4367252781793548, 0.22320623931970776, 1.706580854965445e-07, 2.883076287364961e-07, 24936, 0
1094, 1.0000, 6.336807601457344e-05, 1676.823718070984,13311, 0.9866884941627782, 0.8083207011222839, 0.9776898622512817, 0.0004739820615112954, 0.4367249884475003, 0.22323913190564285, 2.89724090163368e-07, 2.8844896269043647e-07, 24936, 0
1095, 1.0000, 0.00031666269183481106, 1678.2102291584015,13296, 0.9867034947327998, 0.8083276748657227, 0.9778287410736084, 0.0004740023692769165, 0.4367248915218665, 0.2228754766001916, 9.692762154012158e-08, 2.586466387800071e-07, 24936, 0
1096, 1.0000, 8.551846529659103e-05, 1679.566332101822,13291, 0.9867084949228071, 0.8083279728889465, 0.9777552485466003, 0.0004740172284037956, 0.43672461025597936, 0.2231505530600103, 2.812644037675227e-07, 2.6082404882897875e-07, 24936, 0
1097, 1.0000, 6.87348977244085e-05, 1680.9691081047058,13290, 0.9867094949608085, 0.8083276748657227, 0.9777678847312927, 0.0004740212350899979, 0.4367245419504641, 0.22315773851789833, 6.830483623154748e-08, 2.2811719067312208e-07, 24936, 0
1098, 1.0000, 6.979155341178703e-05, 1682.3450572490692,13284, 0.9867154951888172, 0.8083277344703674, 0.9778620004653931, 0.00047407058085831326, 0.4367241187586971, 0.2232314015811442, 4.231948347865888e-07, 2.426589135859986e-07, 24936, 0
1099, 1.0000, 4.514569429622983e-05, 1683.672609090805,13278, 0.9867214954168259, 0.8083261251449585, 0.9777905941009521, 0.00047409523359915945, 0.4367237620400614, 0.22329324796426417, 3.5672075193726727e-07, 2.5219092899616725e-07, 24936, 0
1100, 1.0000, 8.603783612129827e-05, 1685.0470280647278,13285, 0.9867144951508158, 0.8083263039588928, 0.9777941107749939, 0.00047415953228561845, 0.43672344946368896, 0.2232155991727731, 3.1257236610127137e-07, 2.5766271185232905e-07, 24936, 0
1101, 1.0000, 3.68921880890786e-05, 1686.445820093155,13266, 0.9867334958728432, 0.8083261251449585, 0.9777997136116028, 0.00047414629382110937, 0.4367231459724227, 0.22326487543417875, 3.034917386290914e-07, 2.6191544144440397e-07, 24936, 0
1102, 1.0000, 0.00020996472935820313, 1687.810571193695,13240, 0.9867594968608807, 0.808326780796051, 0.9779183268547058, 0.0004741870462902302, 0.4367228320001867, 0.22312588844132142, 3.139741397428786e-07, 2.6670697949535544e-07, 24936, 0
1103, 1.0000, 0.00021860736674695112, 1689.2040872573853,13207, 0.9867924981149284, 0.8083208799362183, 0.9778081178665161, 0.00047419666668575106, 0.43672264383052933, 0.22358591928029617, 1.8816642516350512e-07, 2.57563997127955e-07, 24936, 0
1104, 1.0000, 0.00010051517637800952, 1690.6365194320679,13213, 0.9867864978869197, 0.8083235621452332, 0.9778584837913513, 0.00047420580564366913, 0.4367224846585594, 0.22346209005679957, 1.5917687123945257e-07, 2.4546220831161833e-07, 24936, 0
1105, 1.0000, 8.241701263531797e-05, 1692.0335624217987,13205, 0.9867944981909312, 0.8083261251449585, 0.9778843522071838, 0.0004742300345840676, 0.43672228214673675, 0.22346815664569666, 2.0251069432486446e-07, 2.4078585442861913e-07, 24936, 0
1106, 1.0000, 7.290919673040215e-05, 1694.795229434967,13207, 0.9867924981149284, 0.8083305358886719, 0.9779165387153625, 0.0004742851753103079, 0.4367220190302977, 0.22349542770894726, 2.6311693784863976e-07, 2.429308967233311e-07, 24936, 0
1107, 1.0000, 8.455602536497791e-05, 1696.1680874824524,13205, 0.9867944981909312, 0.8083246946334839, 0.9778224229812622, 0.0004743129396421873, 0.43672182259703507, 0.22345971148084767, 1.9643273158065355e-07, 2.3782410088806306e-07, 24936, 0
1108, 1.0000, 4.573354862555625e-05, 1697.5642285346985,13217, 0.9867824977349139, 0.8083265423774719, 0.9778483510017395, 0.00047435641113856075, 0.43672165464987134, 0.2234437606760652, 1.6794688534327307e-07, 2.2969284795420365e-07, 24936, 0
1109, 1.0000, 4.821500196606406e-05, 1698.9374804496765,13213, 0.9867864978869197, 0.8083247542381287, 0.9778560400009155, 0.0004743586300491188, 0.4367214530144431, 0.22339049446690798, 2.0163468877898438e-07, 2.2671969583364658e-07, 24936, 0
1110, 1.0000, 0.0003944506296788218, 1700.3215522766113,13241, 0.9867584968228793, 0.8083192706108093, 0.9776884317398071, 0.00047450424078963264, 0.43672130932101827, 0.22379717199722884, 1.4369067680153336e-07, 2.1661233517609847e-07, 24936, 0
1111, 1.0000, 7.624561188231021e-05, 1701.6961193084717,13223, 0.9867764975069052, 0.8083224892616272, 0.9777867794036865, 0.00047448572728247103, 0.43672077629217587, 0.22332670488953027, 5.330320426710777e-07, 2.3702284000935343e-07, 24936, 0
1112, 1.0000, 7.380492742216885e-05, 1703.075205564499,13222, 0.9867774975449067, 0.8083229064941406, 0.9777713418006897, 0.00047448428344452025, 0.43672070328287166, 0.22335971806973406, 7.30082684863298e-08, 2.1069216345677864e-07, 24936, 0
1113, 1.0000, 7.643509240439507e-05, 1704.488439798355,13220, 0.9867794976209096, 0.8083263635635376, 0.9777430295944214, 0.00047453207714723446, 0.43672039026441384, 0.22347330475381583, 3.130160202147181e-07, 2.1919982390108548e-07, 24936, 0
1114, 1.0000, 5.337361152478497e-05, 1705.8579666614532,13232, 0.9867674971648923, 0.8083261251449585, 0.9778000712394714, 0.00047459185545646745, 0.43672013559581535, 0.22338277890251884, 2.5467360958986163e-07, 2.2251258300167066e-07, 24936, 0
1115, 1.0000, 4.21173537461684e-05, 1707.238915681839,13224, 0.9867754974689038, 0.8083245754241943, 0.9778403043746948, 0.0004745998071348424, 0.436719942559144, 0.22333125978751386, 1.9303488685284975e-07, 2.193727594616821e-07, 24936, 0
1116, 1.0000, 4.881944042384552e-05, 1708.6478998661041,13237, 0.986762496974885, 0.8083263039588928, 0.9777580499649048, 0.00047466611685851895, 0.43671964490841997, 0.22338593847360033, 2.9764658937558863e-07, 2.26169750763088e-07, 24936, 0
1117, 1.0000, 0.00022452819844718508, 1710.0243699550629,13228, 0.9867714973168981, 0.8083216547966003, 0.9777346253395081, 0.00047471080463082544, 0.43671945797084843, 0.22358087576804261, 1.8693725406526696e-07, 2.219017122651547e-07, 24936, 0
1118, 1.0000, 0.00013365118185203984, 1711.4152269363403,13242, 0.9867574967848778, 0.8083251714706421, 0.9777608513832092, 0.0004747895047564384, 0.4367191789124743, 0.2232739094945604, 2.790586937639894e-07, 2.2704615091726e-07, 24936, 0
1119, 1.0000, 8.359472683821197e-05, 1712.7852618694305,13241, 0.9867584968228793, 0.8083257079124451, 0.977759838104248, 0.0004748050702364953, 0.43671905379027043, 0.22333711891560554, 1.2512676561549085e-07, 2.1391328212365938e-07, 24936, 0
1120, 1.0000, 7.880824991654463e-05, 1714.1700236797333,13244, 0.986755496708875, 0.8083266615867615, 0.9777804613113403, 0.0004748431093081433, 0.43671890740788466, 0.223302968895801, 1.463798228185098e-07, 2.059501430015952e-07, 24936, 0
1121, 1.0000, 3.8991936124927216e-05, 1715.5550484657288,13245, 0.9867544966708734, 0.8083269596099854, 0.9777699708938599, 0.0004748869068060527, 0.4367186782421174, 0.22338074012522258, 2.2917105813036187e-07, 2.0816219803327994e-07, 24936, 0
1122, 1.0000, 0.0001018935165680979, 1716.9478175640106,13246, 0.986753496632872, 0.8083269596099854, 0.9778689742088318, 0.0004749438932628419, 0.4367185479240563, 0.22330115145453344, 1.303195669155599e-07, 1.986381406495661e-07, 24936, 0
1123, 1.0000, 7.160035438785925e-05, 1718.3463864326477,13235, 0.986764497050888, 0.8083264827728271, 0.9777252078056335, 0.0004748818420617885, 0.43671854328782783, 0.2234595315481672, 4.6317521484873225e-09, 1.3640519425176376e-07, 24936, 0
1124, 1.0000, 0.00010830727702740379, 1721.0892796516418,13245, 0.9867544966708734, 0.8083248734474182, 0.9777948260307312, 0.00047495593667598726, 0.43671831849556125, 0.2233285659079335, 2.247931674692616e-07, 1.4339239818695884e-07, 24936, 0
1125, 1.0000, 0.0002491731644295919, 1722.492179632187,13250, 0.9867494964808663, 0.8083232641220093, 0.9777377843856812, 0.00047499560735694363, 0.4367182778179938, 0.22368859194161123, 4.067662917606185e-08, 1.264177367857905e-07, 24936, 0
1126, 1.0000, 6.661455918283508e-05, 1723.9067077636719,13252, 0.9867474964048634, 0.8083232641220093, 0.977789580821991, 0.0004750063822346236, 0.4367180855874183, 0.22349653154291335, 1.9222766106663514e-07, 1.3182834445617254e-07, 24936, 0
1127, 1.0000, 5.8193019389161856e-05, 1725.3266146183014,13253, 0.986746496366862, 0.8083229660987854, 0.9777948260307312, 0.00047503268350767913, 0.43671802090120143, 0.22349454858364132, 6.468678082072188e-08, 1.2276921308848518e-07, 24936, 0
1128, 1.0000, 0.0001262187360116864, 1726.7449946403503,13226, 0.9867734973929009, 0.8083195090293884, 0.977759838104248, 0.00047518773247297254, 0.4367177402978162, 0.22356344380177945, 2.806015840794984e-07, 1.3334893047715938e-07, 24936, 0
1129, 1.0000, 6.074063434527856e-05, 1729.5442428588867,13228, 0.9867714973168981, 0.8083203434944153, 0.9777871370315552, 0.00047518045959459395, 0.43671746390691707, 0.22347934042534276, 2.763979385367321e-07, 1.4343134239831357e-07, 24936, 0
1130, 1.0000, 7.432503183794468e-05, 1730.9630608558655,13237, 0.986762496974885, 0.8083212971687317, 0.9777941107749939, 0.00047529427552711135, 0.43671725907259223, 0.22352205013131912, 2.0483334833842903e-07, 1.4863453308591623e-07, 24936, 0
1131, 1.0000, 8.288648617383653e-05, 1732.3627450466156,13227, 0.9867724973548995, 0.808326780796051, 0.9778350591659546, 0.0004754271965660836, 0.4367168509721172, 0.2234308277209347, 4.081003677214312e-07, 1.644312845264586e-07, 24936, 0
1132, 1.0000, 5.172006005286773e-05, 1735.2038359642029,13225, 0.9867744974309024, 0.8083260655403137, 0.9778115749359131, 0.00047546537893064186, 0.4367167716506341, 0.2235419678617559, 7.931862516796784e-08, 1.5287044237379287e-07, 24936, 0
1133, 1.0000, 8.27089641269395e-05, 1736.6021180152893,13242, 0.9867574967848778, 0.8083263635635376, 0.9777958393096924, 0.00047556878312996745, 0.43671661279615326, 0.2236066735580676, 1.588510195049686e-07, 1.5345822506782796e-07, 24936, 0
1134, 1.0000, 0.00039143893485175577, 1738.001142024994,13281, 0.9867184953028215, 0.808333158493042, 0.9778707027435303, 0.0004758546270247655, 0.4367164628637891, 0.223198942997323, 1.4993913949323812e-07, 1.5310263140970195e-07, 24936, 0
1135, 1.0000, 6.30497771559235e-05, 1739.4203112125397,13273, 0.986726495606833, 0.8083292841911316, 0.9777790904045105, 0.0004757921488402382, 0.4367159574072826, 0.22358486577980827, 5.054517044911222e-07, 1.725251271354286e-07, 24936, 0
1136, 1.0000, 5.1926747964097414e-05, 1740.8385543823242,13270, 0.9867294957208373, 0.8083285093307495, 0.9777811765670776, 0.0004757927143448938, 0.43671588857064303, 0.223565825685047, 6.88378824498237e-08, 1.5738011950008879e-07, 24936, 0
1137, 1.0000, 0.00016331383232072563, 1742.338779449463,13274, 0.9867254955688316, 0.8083263039588928, 0.9778004288673401, 0.0004759307208429096, 0.4367158220550597, 0.22351732933226134, 6.65166813296203e-08, 1.4439359889597413e-07, 24936, 0
1138, 1.0000, 5.366050167471229e-05, 1743.7506165504456,13268, 0.9867314957968403, 0.8083276748657227, 0.9777951836585999, 0.0004759091393095051, 0.43671553420474185, 0.22351247146451694, 2.878523552851675e-07, 1.5470705736058246e-07, 24936, 0
1139, 1.0000, 4.568557478356172e-05, 1745.1573233604431,13270, 0.9867294957208373, 0.8083283305168152, 0.9777898788452148, 0.00047594183127769855, 0.4367154384264815, 0.22349913597660373, 9.577676851613148e-08, 1.4746370152634344e-07, 24936, 0
1140, 1.0000, 8.26769191727112e-05, 1746.5682742595673,13278, 0.9867214954168259, 0.8083321452140808, 0.9777080416679382, 0.0004761704687178799, 0.4367150904158799, 0.2235268462374212, 3.4800983478300296e-07, 1.606851600424895e-07, 24936, 0
1141, 1.0000, 6.069977747045039e-05, 1749.3813054561615,13277, 0.9867224954548273, 0.8083345293998718, 0.9777346253395081, 0.0004761709723563179, 0.4367150411552604, 0.2234482435580993, 4.925929203425383e-08, 1.4276672899651117e-07, 24936, 0
1142, 1.0000, 8.385985894901068e-05, 1750.7921953201294,13275, 0.9867244955308302, 0.8083329200744629, 0.9777682423591614, 0.00047618893648028265, 0.43671489541014313, 0.22340206491084286, 1.457503853719011e-07, 1.430623252493664e-07, 24936, 0
1143, 1.0000, 0.0001603294155610162, 1752.198172569275,13278, 0.9867214954168259, 0.8083294630050659, 0.9777668118476868, 0.0004764625036087687, 0.43671470284859476, 0.22361002024495907, 1.9255258792982843e-07, 1.4737631308493065e-07, 24936, 0
1144, 1.0000, 4.773824866919728e-05, 1753.5961735248566,13269, 0.9867304957588389, 0.8083330988883972, 0.9777815341949463, 0.000476358106582411, 0.4367145058410553, 0.22341299543232612, 1.9701193304522135e-07, 1.517169739790775e-07, 24936, 0
1145, 1.0000, 2.74941350161825e-05, 1754.9806027412415,13265, 0.9867344959108446, 0.8083311915397644, 0.977770984172821, 0.00047641338466132896, 0.4367144124027187, 0.22348517174207128, 9.3439136594764e-08, 1.445385310029299e-07, 24936, 0
1146, 1.0000, 3.2090308275662734e-05, 1756.2948896884918,13259, 0.9867404961388533, 0.8083291053771973, 0.977726936340332, 0.0004764943396807317, 0.43671416201722224, 0.22345360646291962, 2.503773589013214e-07, 1.5270201864764597e-07, 24936, 0
1147, 1.0000, 2.878603724599236e-05, 1757.664880514145,13261, 0.9867384960628504, 0.8083260655403137, 0.9777293801307678, 0.00047669840596415434, 0.43671381367493844, 0.2234939842671119, 3.483507703405664e-07, 1.658295712821563e-07, 24936, 0
1148, 1.0000, 0.0002666907901826892, 1759.0710697174072,13254, 0.9867454963288605, 0.8083307147026062, 0.9778315424919128, 0.00047690787915601285, 0.4367136787064055, 0.22323373264729526, 1.3496002126967e-07, 1.624487200959922e-07, 24936, 0
1149, 1.0000, 0.0001009880623900943, 1760.4642887115479,13253, 0.986746496366862, 0.8083269596099854, 0.9777727723121643, 0.0004768788106197907, 0.4367134771050683, 0.22342704634794502, 2.0160647601352721e-07, 1.659950404115175e-07, 24936, 0
1150, 1.0000, 4.895319222639281e-05, 1761.853652715683,13251, 0.9867484964428648, 0.8083259463310242, 0.9777542352676392, 0.00047689603262062125, 0.436713406774825, 0.22350911599898932, 7.033488830243684e-08, 1.5233604685149673e-07, 24936, 0
1151, 1.0000, 4.09177140934889e-05, 1763.234112739563,13242, 0.9867574967848778, 0.808326780796051, 0.9777552485466003, 0.00047692367230348423, 0.4367133458344263, 0.2235124926752082, 6.093729093548106e-08, 1.389986964990807e-07, 24936, 0
1152, 1.0000, 3.30475004718807e-05, 1764.6779308319092,13238, 0.9867614969368836, 0.8083265423774719, 0.9777727723121643, 0.0004769418985852264, 0.4367132495064912, 0.223492315167667, 9.632820319183111e-08, 1.3399389165400224e-07, 24936, 0
1153, 1.0000, 8.133246496133148e-05, 1766.0902125835419,13218, 0.9867814976969125, 0.8083295226097107, 0.9777444005012512, 0.00047700583778565294, 0.4367130382773056, 0.22347475484090124, 2.1123269672296274e-07, 1.4023377174209054e-07, 24936, 0
1154, 1.0000, 0.00010680020549197619, 1767.5047736167908,13204, 0.9867954982289326, 0.8083274960517883, 0.9777510762214661, 0.00047709298618157524, 0.43671296375408847, 0.22336656704684577, 7.451843059280705e-08, 1.3164177318145537e-07, 24936, 0
1155, 1.0000, 0.00011009185142751974, 1768.917887687683,13204, 0.9867954982289326, 0.8083295226097107, 0.9776870608329773, 0.0004770426600634096, 0.4367128273232727, 0.22354904631387162, 1.3643352825276622e-07, 1.3211327610210856e-07, 24936, 0
1156, 1.0000, 0.00011276277791814799, 1770.3178887367249,13191, 0.9868084987229515, 0.80832839012146, 0.977735698223114, 0.0004770925497057928, 0.43671273967427743, 0.22333575391312385, 8.76469742894237e-08, 1.2680182634176358e-07, 24936, 0
1157, 1.0000, 6.404914537708245e-05, 1771.745335817337,13187, 0.9868124988749573, 0.8083279728889465, 0.9777262210845947, 0.0004771005535517912, 0.43671266757407384, 0.22338484878586773, 7.210570179827513e-08, 1.1984224021777145e-07, 24936, 0
1158, 1.0000, 5.0072714211472696e-05, 1773.1731629371643,13153, 0.9868465001670064, 0.8083276748657227, 0.9777538776397705, 0.00047713150141358193, 0.43671246069382463, 0.223410233708277, 2.068808984123649e-07, 1.2656713988757253e-07, 24936, 0
1159, 1.0000, 0.00023618710449962898, 1774.5962920188904,13123, 0.9868765013070496, 0.8083303570747375, 0.9778434634208679, 0.00047723248394393117, 0.43671230530672783, 0.2231270778905498, 1.5538087705380121e-07, 1.2918991914747326e-07, 24936, 0
1160, 1.0000, 6.507646184872696e-05, 1776.028678894043,13127, 0.9868725011550439, 0.808329164981842, 0.9777724146842957, 0.00047723509809430395, 0.43671206823127257, 0.22332465166891216, 2.370805426976652e-07, 1.3727623359340666e-07, 24936, 0
1161, 1.0000, 3.0225513500384757e-05, 1777.4413537979126,13125, 0.9868745012310468, 0.8083263635635376, 0.9777660965919495, 0.00047726402544231056, 0.4367120094853622, 0.22336297069902425, 5.873967484637532e-08, 1.2610403217923867e-07, 24936, 0
1162, 1.0000, 4.0122561416171866e-05, 1778.853882074356,13130, 0.9868695010410395, 0.8083243370056152, 0.9777542352676392, 0.0004773055088062019, 0.4367119056091812, 0.22337875422785144, 1.038817202259068e-07, 1.2368299389055073e-07, 24936, 0
1163, 1.0000, 9.435983647069532e-05, 1780.2789030075073,13120, 0.986879501421054, 0.808326780796051, 0.9777454733848572, 0.00047736040863227404, 0.43671176406013174, 0.2233720926486724, 1.4154946609279406e-07, 1.2536312627737205e-07, 24936, 0
1164, 1.0000, 7.444995232432483e-05, 1781.6832089424133,13109, 0.9868905018390699, 0.8083252906799316, 0.9777248501777649, 0.000477405965602544, 0.4367116864245615, 0.22327662392186678, 7.763154902251657e-08, 1.1949690517671122e-07, 24936, 0
1165, 1.0000, 8.323331986409225e-05, 1783.1152398586273,13110, 0.9868895018010685, 0.808326780796051, 0.9777059555053711, 0.0004773736163720652, 0.43671160770199685, 0.22339366631082014, 7.872116375429172e-08, 1.146120135711302e-07, 24936, 0
1166, 1.0000, 0.00010882163055913834, 1784.5352811813354,13113, 0.9868865016870642, 0.8083279132843018, 0.9777430295944214, 0.00047745834311606144, 0.4367115454102323, 0.2231735746507685, 6.229907062449414e-08, 1.0783389318882852e-07, 24936, 0
1167, 1.0000, 4.213291031916686e-05, 1785.9537591934204,13117, 0.9868825015350583, 0.808327317237854, 0.9777202606201172, 0.00047746554398007284, 0.43671147420028966, 0.22325862652841544, 7.120250677949969e-08, 1.0344971176312964e-07, 24936, 0
1168, 1.0000, 4.756236826708231e-05, 1787.3792552947998,13115, 0.9868845016110612, 0.8083269596099854, 0.9777213335037231, 0.00047748790686657106, 0.4367114417105123, 0.22323355070619827, 3.2490459933587346e-08, 9.213654916511433e-08, 24936, 0
1169, 1.0000, 9.515969368371855e-05, 1788.7848072052002,13128, 0.9868715011170425, 0.8083263039588928, 0.977678656578064, 0.00047757191434275964, 0.43671134689833335, 0.22333919405881397, 9.481560436785941e-08, 9.240101245813108e-08, 24936, 0
1170, 1.0000, 7.728189431051561e-05, 1790.196394443512,13126, 0.9868735011930453, 0.8083259463310242, 0.9776912331581116, 0.0004775723299251771, 0.4367112935181942, 0.22331334314947568, 5.337961461737706e-08, 8.746747716861552e-08, 24936, 0
1171, 1.0000, 3.231263471084514e-05, 1791.640973329544,13098, 0.9869015022570857, 0.8083281517028809, 0.9777573943138123, 0.0004775802932180767, 0.43671107863926606, 0.2231893818185411, 2.148713088012677e-07, 9.569291476375795e-08, 24936, 0
1172, 1.0000, 2.4536747955725764e-05, 1793.079876422882,13078, 0.9869215030171147, 0.8083288669586182, 0.9777374267578125, 0.0004776045079903844, 0.43671097295709155, 0.22317041588032183, 1.0568874242444792e-07, 9.664840204071401e-08, 24936, 0
1173, 1.0000, 0.00014647149849061694, 1794.5176675319672,13038, 0.9869615045371725, 0.808329164981842, 0.9776268601417542, 0.00047769877230519623, 0.43671093504853675, 0.22316093671099616, 3.790941993653263e-08, 8.801362813715603e-08, 24936, 0
1174, 1.0000, 0.00011438484186838606, 1795.9230556488037,13022, 0.9869775051451956, 0.8083273768424988, 0.9776642918586731, 0.0004776422898380958, 0.4367107564401454, 0.22324514379435043, 1.7860648804379764e-07, 9.446798560318691e-08, 24936, 0
1175, 1.0000, 6.033400651882686e-05, 1798.7462265491486,13025, 0.9869745050311912, 0.8083283305168152, 0.9776730537414551, 0.00047764334752417744, 0.4367107259096403, 0.22318989798339184, 3.053218605719721e-08, 8.43785347079768e-08, 24936, 0
1176, 1.0000, 2.209475033613354e-05, 1800.1685435771942,13020, 0.9869795052211984, 0.8083295226097107, 0.977677583694458, 0.0004776481045515403, 0.4367106973907774, 0.22313398209780222, 2.851729175024076e-08, 7.570413634048034e-08, 24936, 0
1177, 1.0000, 2.9157196245384508e-05, 1801.5847165584564,13017, 0.9869825053352027, 0.8083279728889465, 0.9776702523231506, 0.0004776512013792425, 0.43671066040678524, 0.22316104843269444, 3.698476641611492e-08, 7.047091919936132e-08, 24936, 0
1178, 1.0000, 3.832104907068843e-05, 1803.005230665207,12992, 0.9870075062852388, 0.8083292841911316, 0.9776779413223267, 0.00047765972422555357, 0.43671048539801915, 0.2232311595243836, 1.7501260729524404e-07, 7.718197299114344e-08, 24936, 0
1179, 1.0000, 3.878642290295506e-05, 1805.8065876960754,12966, 0.9870335072732764, 0.8083311915397644, 0.9777307510375977, 0.0004776700177376572, 0.4367103721617582, 0.2231751091659857, 1.1323655157990942e-07, 8.019789182883811e-08, 24936, 0
1180, 1.0000, 3.350825713783368e-05, 1807.2371046543121,12941, 0.9870585082233125, 0.8083315491676331, 0.9777220487594604, 0.0004776990691264812, 0.4367102797542917, 0.22326812443026062, 9.241026432960098e-08, 8.134271766715909e-08, 24936, 0
1181, 1.0000, 6.320741150567168e-05, 1808.6648695468903,12941, 0.9870585082233125, 0.8083304762840271, 0.9777293801307678, 0.0004777174755336669, 0.4367101857919235, 0.22320625142224051, 9.395332317696514e-08, 8.252357331772085e-08, 24936, 0
1182, 1.0000, 8.318874706705087e-05, 1810.0705485343933,12933, 0.987066508527324, 0.8083285093307495, 0.9777097702026367, 0.00047777426740155645, 0.4367100380586863, 0.22334668835296875, 1.4773059631156826e-07, 8.747163966583367e-08, 24936, 0
1183, 1.0000, 2.414894934472525e-05, 1811.484225511551,12945, 0.9870545080713067, 0.8083257675170898, 0.9777063131332397, 0.0004778274696865265, 0.43670988578376313, 0.22330143282971815, 1.5227512029092338e-07, 9.245777456608838e-08, 24936, 0
1184, 1.0000, 2.1895477432658715e-05, 1812.8804993629456,12978, 0.9870215068172591, 0.8083255887031555, 0.9777069687843323, 0.0004778802654013784, 0.43670979511719765, 0.22329132809399937, 9.067068623691554e-08, 9.227749204029935e-08, 24936, 0
1185, 1.0000, 9.669603459996131e-05, 1814.283720254898,12989, 0.9870105063992431, 0.808325469493866, 0.9776824712753296, 0.0004779285130248031, 0.4367096815206803, 0.2234158962547113, 1.1359400997612568e-07, 9.421536769401628e-08, 24936, 0
1186, 1.0000, 2.19831723725894e-05, 1815.6667754650116,13045, 0.9869545042711623, 0.8083260655403137, 0.9777230620384216, 0.00047798933543544456, 0.43670954317419225, 0.2233609958854839, 1.38352724277091e-07, 9.790578280444811e-08, 24936, 0
1187, 1.0000, 5.042706725576619e-05, 1817.0498123168945,13064, 0.9869355035491348, 0.8083276748657227, 0.9777584075927734, 0.0004780357695814449, 0.4367094425460224, 0.22342262623100018, 1.0062390681797595e-07, 9.817425793322241e-08, 24936, 0
1188, 1.0000, 8.90751309040305e-05, 1818.479293346405,13072, 0.9869275032451233, 0.8083271384239197, 0.9777660965919495, 0.0004780700644497259, 0.4367093506516839, 0.22329641138845063, 9.189460070668787e-08, 9.752744886676562e-08, 24936, 0
1189, 1.0000, 5.5317017647167906e-05, 1819.9121022224426,13125, 0.9868745012310468, 0.8083264827728271, 0.9777398705482483, 0.0004781403459958312, 0.43670916527089937, 0.2233694715637018, 1.8537965068565754e-07, 1.0399689755683592e-07, 24936, 0
1190, 1.0000, 4.2921027555803774e-05, 1821.3155002593994,13161, 0.9868384998629948, 0.8083226680755615, 0.9777007102966309, 0.0004782438185987807, 0.43670894552350575, 0.22334693957106455, 2.197492869893125e-07, 1.1207560519665448e-07, 24936, 0
1191, 1.0000, 3.0385263087550546e-05, 1822.7112243175507,13168, 0.9868314995969847, 0.8083245754241943, 0.9777241349220276, 0.00047833942056974693, 0.43670866105602846, 0.22331537196926213, 2.844682620017913e-07, 1.2301649966334695e-07, 24936, 0
1192, 1.0000, 6.68925838530073e-05, 1824.117279291153,13164, 0.9868354997489904, 0.8083261251449585, 0.977685272693634, 0.0004784671263578213, 0.4367084290032036, 0.22335132245863898, 2.3205106924883978e-07, 1.310766659574857e-07, 24936, 0
1193, 1.0000, 4.701511916079579e-05, 1826.9547884464264,13167, 0.9868324996349861, 0.8083264827728271, 0.9776954650878906, 0.0004784834457127064, 0.4367083902519932, 0.22329412970023493, 3.874967113848271e-08, 1.1603784366597487e-07, 24936, 0
1194, 1.0000, 3.959912370315019e-05, 1828.4027724266052,13161, 0.9868384998629948, 0.8083289861679077, 0.9776919484138489, 0.00047847570857850437, 0.43670832753196354, 0.22326647486541198, 6.271593921969298e-08, 1.091132465106172e-07, 24936, 0
1195, 1.0000, 0.00012072228532905487, 1829.818745136261,13154, 0.9868455001290048, 0.8083281517028809, 0.9776496291160583, 0.0004785405956893961, 0.4367082189883504, 0.2233486382135359, 1.085486013852055e-07, 1.0905665007748891e-07, 24936, 0
1196, 1.0000, 3.336292989574652e-05, 1831.223824262619,13160, 0.9868394999009963, 0.8083266615867615, 0.9776971936225891, 0.0004785840057623402, 0.43670809317357084, 0.22319410742036766, 1.2581779662568238e-07, 1.1062700258389337e-07, 24936, 0
1197, 1.0000, 4.179154680914763e-05, 1832.529815196991,13152, 0.9868475002050078, 0.8083280920982361, 0.9776884317398071, 0.0004786108194769556, 0.4367080454228084, 0.22320115428586698, 4.774774542415372e-08, 1.0171156058661084e-07, 24936, 0
1198, 1.0000, 4.3064787703679905e-05, 1833.9516229629517,13144, 0.9868555005090194, 0.8083269596099854, 0.9777035117149353, 0.0004786249815828325, 0.4367079260434813, 0.22314460302704064, 1.1937487220947673e-07, 1.0335335476584493e-07, 24936, 0
1199, 1.0000, 0.00015419063917664202, 1835.3751130104065,13104, 0.986895502029077, 0.8083217144012451, 0.9776261448860168, 0.00047869148311074255, 0.4367077679269953, 0.22326189310481517, 1.581176682363683e-07, 1.0784255295300677e-07, 24936, 0
1200, 1.0000, 8.404770247071515e-05, 1836.8219289779663,13099, 0.9869005022190843, 0.8083269000053406, 0.9776758551597595, 0.0004786617417542331, 0.4367076875134375, 0.22304504912266926, 8.041733001729057e-08, 1.047239728181561e-07, 24936, 0
1201, 1.0000, 4.907905052619869e-05, 1838.2705118656158,13095, 0.9869045023710901, 0.8083258867263794, 0.977665364742279, 0.00047866696653483463, 0.43670764834992387, 0.22307881653436218, 3.916769170109191e-08, 9.491487849891284e-08, 24936, 0
1202, 1.0000, 2.3390706229221087e-05, 1839.687139749527,13090, 0.9869095025610973, 0.8083259463310242, 0.9776548743247986, 0.00047866879712375146, 0.43670760115269625, 0.22310698358295467, 4.7192592944611533e-08, 8.850916640406438e-08, 24936, 0
1203, 1.0000, 2.9937462211366052e-05, 1841.1008915901184,13077, 0.9869225030551161, 0.8083247542381287, 0.9776681661605835, 0.0004786818198508188, 0.43670751577397626, 0.22310630440612442, 8.537853757317748e-08, 8.8191005991473e-08, 24936, 0
1204, 1.0000, 7.826163685817469e-05, 1842.569792509079,13061, 0.9869385036631392, 0.8083265423774719, 0.977678656578064, 0.0004786808719833868, 0.4367074765889805, 0.223135428859203, 3.918680419046083e-08, 8.131971569825696e-08, 24936, 0
1205, 1.0000, 2.8980619157158768e-05, 1843.9891464710236,13052, 0.9869475040051522, 0.8083249926567078, 0.9776842594146729, 0.00047870509359331333, 0.4367074168714035, 0.22308763865394804, 5.971674321703091e-08, 7.884712783771706e-08, 24936, 0
1206, 1.0000, 8.829614923308247e-05, 1845.4133274555206,13057, 0.9869425038151449, 0.808325469493866, 0.9776436686515808, 0.00047869740096451597, 0.43670738724573005, 0.22320790291866388, 2.962876521905855e-08, 7.149548973827421e-08, 24936, 0
1207, 1.0000, 0.00010480535693569535, 1846.8129167556763,13030, 0.986969504841184, 0.8083233833312988, 0.9776954650878906, 0.00047872301829958577, 0.4367072991099376, 0.22300895947829652, 8.813179758204726e-08, 7.300692281966473e-08, 24936, 0
1208, 1.0000, 2.1867087447967476e-05, 1848.206573009491,13020, 0.9869795052211984, 0.8083252906799316, 0.9776558876037598, 0.0004787347355465966, 0.4367072075955797, 0.22311826694513406, 9.15098857245944e-08, 7.467486404915435e-08, 24936, 0
1209, 1.0000, 3.353176056731901e-05, 1849.6205139160156,13008, 0.9869915056772157, 0.8083247542381287, 0.9776401519775391, 0.00047875203911256734, 0.43670715797429055, 0.2231159542805549, 4.9627413234443196e-08, 7.168514374328871e-08, 24936, 0
1210, 1.0000, 2.7958325522103612e-05, 1851.0285477638245,12999, 0.9870005060192287, 0.8083266615867615, 0.9776681661605835, 0.00047879751661543196, 0.4367070400198278, 0.22314084244467397, 1.1795333793029883e-07, 7.534549109594431e-08, 24936, 0
1211, 1.0000, 5.8360684429539354e-05, 1852.4748299121857,13010, 0.9869895056012128, 0.8083281517028809, 0.9776726961135864, 0.00047883424655669724, 0.4367069880338653, 0.22309994541830483, 5.198317415411324e-08, 7.260020058146579e-08, 24936, 0
1212, 1.0000, 2.583487161611939e-05, 1853.8806607723236,12994, 0.987005506209236, 0.8083265423774719, 0.9776821732521057, 0.0004788234603926325, 0.4367069036931336, 0.22314777342425543, 8.434306209004205e-08, 7.369685841370871e-08, 24936, 0
1213, 1.0000, 0.0001013354670717373, 1855.2898015975952,13009, 0.9869905056392143, 0.8083316683769226, 0.9776867032051086, 0.00047886217475797473, 0.4367068630390024, 0.22305621656698496, 4.0656482735990096e-08, 6.944117452588341e-08, 24936, 0
1214, 1.0000, 0.00013676651533573464, 1856.7095057964325,12992, 0.9870075062852388, 0.8083288669586182, 0.9776261448860168, 0.0004788730568131688, 0.4367067648693478, 0.22332023740588838, 9.816615537117102e-08, 7.188719372932726e-08, 24936, 0
1215, 1.0000, 9.164749672856975e-05, 1858.1246628761292,12993, 0.9870065062472374, 0.8083286881446838, 0.9776422381401062, 0.00047888932012509454, 0.43670669302966464, 0.22327845604380062, 7.183595895909889e-08, 7.18820686083629e-08, 24936, 0
1216, 1.0000, 3.717794912367413e-05, 1859.5597085952759,13005, 0.9869945057912201, 0.8083279132843018, 0.977674126625061, 0.0004789328347086616, 0.43670657157067133, 0.22323198534591351, 1.214643043923047e-07, 7.575361749692612e-08, 24936, 0
1217, 1.0000, 3.6359652005987485e-05, 1860.974648475647,13030, 0.986969504841184, 0.8083237409591675, 0.9776884317398071, 0.0004789857844437984, 0.43670647656198636, 0.2232323748209599, 9.500495184999735e-08, 7.748857301989773e-08, 24936, 0
1218, 1.0000, 2.459966037856663e-05, 1862.3668084144592,13053, 0.9869465039671508, 0.8083218932151794, 0.9776846170425415, 0.00047902887524787536, 0.4367063881983592, 0.22328458762623374, 8.837326020971759e-08, 7.851379770472432e-08, 24936, 0
1219, 1.0000, 4.091258996954881e-05, 1863.7875323295593,13054, 0.9869455039291493, 0.8083223700523376, 0.977687418460846, 0.00047903880212497965, 0.43670633078313836, 0.2232669284113189, 5.7410810216929065e-08, 7.609405952162377e-08, 24936, 0
1220, 1.0000, 3.417497767601503e-05, 1865.2058975696564,13082, 0.9869175028651088, 0.8083235621452332, 0.9776747822761536, 0.0004790953922471568, 0.4367062438113165, 0.22331241860566264, 8.697188341733053e-08, 7.711761076210845e-08, 24936, 0
1221, 1.0000, 0.00014524446279810268, 1866.6105575561523,13070, 0.9869295033211262, 0.8083271384239197, 0.9777091145515442, 0.00047909431789877686, 0.4367062120464443, 0.2230992713851205, 3.176073454236317e-08, 7.05711611348671e-08, 24936, 0
1222, 1.0000, 4.9295228313867014e-05, 1868.016798734665,13072, 0.9869275032451233, 0.808324933052063, 0.9776629209518433, 0.00047914656668412775, 0.43670610533495335, 0.22330873947921936, 1.067116842112803e-07, 7.355051774928886e-08, 24936, 0
1223, 1.0000, 4.088584836326479e-05, 1869.425755739212,13071, 0.9869285032831248, 0.8083245754241943, 0.9776754975318909, 0.0004791587001623151, 0.4367060664430667, 0.2232714990058134, 3.889919297783706e-08, 6.901146072246275e-08, 24936, 0
1224, 1.0000, 0.00010753768222403621, 1870.8155934810638,13087, 0.9869125026751017, 0.8083242774009705, 0.9776859879493713, 0.00047927301048261505, 0.4367058484269072, 0.2232623258706392, 2.1800563115847993e-07, 7.742404712825502e-08, 24936, 0
1225, 1.0000, 7.857786330036233e-05, 1872.2401163578033,13082, 0.9869175028651088, 0.8083261251449585, 0.9777174592018127, 0.0004792858695234464, 0.43670574847060495, 0.22301036562008036, 9.996598776540466e-08, 7.942797827904697e-08, 24936, 0
1226, 1.0000, 2.550687417817244e-05, 1873.650556087494,13093, 0.986906502447093, 0.8083255887031555, 0.9777010679244995, 0.0004793144573889316, 0.43670570537061826, 0.22305804003975174, 4.309753326436905e-08, 7.471733942163534e-08, 24936, 0
1227, 1.0000, 1.4836668997206296e-05, 1875.0823729038239,13097, 0.9869025022950872, 0.8083263635635376, 0.97768634557724, 0.00047933362040594805, 0.436705652621061, 0.22307819806222237, 5.274864317561523e-08, 7.216064198485132e-08, 24936, 0
1228, 1.0000, 4.406243521714722e-05, 1876.5136597156525,13119, 0.9868805014590555, 0.8083229660987854, 0.9776492714881897, 0.0004794467066356817, 0.4367055815029909, 0.2230585780999705, 7.11156650234912e-08, 7.205545701073819e-08, 24936, 0
1229, 1.0000, 2.9779649617704014e-05, 1879.332694530487,13115, 0.9868845016110612, 0.8083227872848511, 0.9776604771614075, 0.00047942439223751926, 0.4367055429045431, 0.22307256329248684, 3.860127217869547e-08, 6.769558585959645e-08, 24936, 0
1230, 1.0000, 2.4970908493334042e-05, 1880.7523393630981,13111, 0.986888501763067, 0.8083237409591675, 0.9776818156242371, 0.0004794323092012329, 0.43670548348710153, 0.22303193721981016, 5.942011233051048e-08, 6.681864475701517e-08, 24936, 0
1231, 1.0000, 5.5175557357388554e-05, 1882.1655311584473,13079, 0.9869205029791132, 0.8083247542381287, 0.9777415990829468, 0.0004794424826615953, 0.43670533927630517, 0.2229697942937308, 1.4420715488405733e-07, 7.216167035302228e-08, 24936, 0
1232, 1.0000, 4.360156591571526e-05, 1885.0403361320496,13074, 0.9869255031691204, 0.8083259463310242, 0.9777398705482483, 0.0004794541421503619, 0.43670529918750084, 0.22290132773258625, 4.008459159043909e-08, 6.804146659164819e-08, 24936, 0
1233, 1.0000, 2.8370923460350537e-05, 1886.4436511993408,13069, 0.9869305033591277, 0.8083251118659973, 0.977715015411377, 0.00047948774932677886, 0.43670524271407957, 0.22290965910513802, 5.6481423482690474e-08, 6.67862198468107e-08, 24936, 0
1234, 1.0000, 7.943286624588814e-05, 1887.8648054599762,13080, 0.9869195029411117, 0.8083216547966003, 0.977641224861145, 0.0004795874679124663, 0.43670518019462623, 0.2229963183457868, 6.251745587881885e-08, 6.634654411701026e-08, 24936, 0
1235, 1.0000, 3.7940858956444986e-05, 1889.2980465888977,13083, 0.9869165028271074, 0.8083259463310242, 0.9777279496192932, 0.00047958089165004645, 0.4367050739305578, 0.22286498018703949, 1.0625685759046988e-07, 6.954600257552037e-08, 24936, 0
1236, 1.0000, 3.6106035188455004e-05, 1890.7636144161224,13089, 0.9869105025990987, 0.8083236813545227, 0.9777024388313293, 0.00047966651315934456, 0.4367049963584793, 0.22290136189021784, 7.757286585308165e-08, 7.03098123259941e-08, 24936, 0
1237, 1.0000, 4.193348786273556e-05, 1892.2065873146057,13089, 0.9869105025990987, 0.8083261847496033, 0.9777472019195557, 0.0004797312552139268, 0.43670491872837963, 0.22280925436218954, 7.763454562548233e-08, 7.101005456776056e-08, 24936, 0
1238, 1.0000, 0.00011182434766327772, 1893.6296801567078,13088, 0.9869115026371003, 0.8083235621452332, 0.9777035117149353, 0.0004798019926009827, 0.43670484926573694, 0.22291635395393303, 6.94617245944329e-08, 7.085368103686522e-08, 24936, 0
1239, 1.0000, 5.101966729349081e-05, 1895.0223121643066,13084, 0.986915502789106, 0.8083235621452332, 0.9777129292488098, 0.0004798366797482564, 0.4367047873437474, 0.22283707798962923, 6.192112128600158e-08, 6.990529251541214e-08, 24936, 0
1240, 1.0000, 3.4508441563262445e-05, 1896.4361522197723,13082, 0.9869175028651088, 0.8083251714706421, 0.977702796459198, 0.00047987087686942464, 0.4367047313890981, 0.22278937243895258, 5.596234942117917e-08, 6.836733410542926e-08, 24936, 0
1241, 1.0000, 2.3517132878346464e-05, 1897.83904337883,13084, 0.986915502789106, 0.8083244562149048, 0.9776646494865417, 0.0004799519649971502, 0.4367046068946005, 0.22276975747183714, 1.244930840083036e-07, 7.25902519039377e-08, 24936, 0
1242, 1.0000, 5.71653786720753e-05, 1899.27783036232,13084, 0.986915502789106, 0.8083252906799316, 0.9776580333709717, 0.00048013938634741904, 0.4367045581385272, 0.2227517461589812, 4.875669706860819e-08, 6.975798076636076e-08, 24936, 0
1243, 1.0000, 3.687645180360554e-05, 1902.1098093986511,13079, 0.9869205029791132, 0.8083277940750122, 0.977687418460846, 0.0004801149610695129, 0.4367044340347014, 0.2227188580992184, 1.2409712613070667e-07, 7.389425640793704e-08, 24936, 0
1244, 1.0000, 4.520779129300149e-05, 1903.5110294818878,13070, 0.9869295033211262, 0.8083274960517883, 0.9776849150657654, 0.0004801102189215065, 0.4367043361775096, 0.22273528639218867, 9.785989851796018e-08, 7.599938729161328e-08, 24936, 0
1245, 1.0000, 0.00022393317751835893, 1904.9316685199738,13108, 0.9868915018770713, 0.8083229660987854, 0.9775505661964417, 0.0004803178001953172, 0.43670428323174404, 0.22299714770844067, 5.294272081846074e-08, 7.330096760776071e-08, 24936, 0
1246, 1.0000, 3.2968850966816794e-05, 1906.3494486808777,13108, 0.9868915018770713, 0.8083247542381287, 0.9776240587234497, 0.00048036530341878674, 0.4367039792730288, 0.2227597861493391, 3.0396363875917487e-07, 8.450470700408971e-08, 24936, 0
1247, 1.0000, 3.314909764820264e-05, 1907.7878618240356,13124, 0.9868755012690482, 0.808323323726654, 0.9776310920715332, 0.00048044781020489385, 0.4367039183987717, 0.22277664230026908, 6.086892195833471e-08, 8.177722537798098e-08, 24936, 0
1248, 1.0000, 6.87938604797394e-05, 1909.1984057426453,13135, 0.9868645008510324, 0.8083277940750122, 0.9776877164840698, 0.00048060185171303543, 0.43670384764785675, 0.22266289061296307, 7.075148966695366e-08, 8.06014199819484e-08, 24936, 0
1249, 1.0000, 2.0703163436424006e-05, 1910.5025897026062,13128, 0.9868715011170425, 0.8083263039588928, 0.9776734113693237, 0.00048058963956746877, 0.4367037895646107, 0.22274140359485523, 5.808225739256656e-08, 7.800326337620088e-08, 24936, 0
1250, 1.0000, 4.569128399035439e-05, 1911.8142738342285,13134, 0.9868655008890338, 0.8083277940750122, 0.9776828289031982, 0.00048065937734263943, 0.4367036984241982, 0.22275633125740216, 9.113847737607372e-08, 7.922671919509213e-08, 24936, 0
1251, 1.0000, 2.8641929595459277e-05, 1914.6719450950623,13135, 0.9868645008510324, 0.8083289861679077, 0.9776929616928101, 0.00048069814270258206, 0.43670364729013594, 0.22272024875519003, 5.113845585880128e-08, 7.583317959877842e-08, 24936, 0
1252, 1.0000, 3.729078779419497e-05, 1916.096997976303,13141, 0.9868585006230237, 0.8083297610282898, 0.9776859879493713, 0.000480780526516085, 0.4367035626417806, 0.22266331240972415, 8.465269585311574e-08, 7.667211061220314e-08, 24936, 0
1253, 1.0000, 4.775558727315621e-05, 1917.502268075943,13179, 0.9868204991789687, 0.8083285093307495, 0.9776285886764526, 0.0004809854746049512, 0.43670347620126637, 0.2227047839445953, 8.643446958167544e-08, 7.759654306935458e-08, 24936, 0
1254, 1.0000, 2.5104062671029335e-05, 1920.3428130149841,13182, 0.9868174990649645, 0.8083285093307495, 0.9776408672332764, 0.00048100368930975796, 0.4367034470433796, 0.22267441559846973, 2.915886143650681e-08, 7.03615167344432e-08, 24936, 0
1255, 1.0000, 2.0291704366393678e-05, 1921.7861959934235,13185, 0.9868144989509602, 0.8083292841911316, 0.9776502847671509, 0.0004810645748817976, 0.43670340558187093, 0.22264685926731412, 4.1462990429952384e-08, 6.673716218827335e-08, 24936, 0
1256, 1.0000, 0.0002358699248801916, 1923.218650817871,13197, 0.9868024984949428, 0.8083251118659973, 0.9776020050048828, 0.00048124989289224067, 0.43670338791307955, 0.22279154532895742, 1.7673128016593154e-08, 5.843355438914614e-08, 24936, 0
1257, 1.0000, 5.6975851863431075e-05, 1924.648941040039,13192, 0.98680749868495, 0.8083263039588928, 0.9776279330253601, 0.00048120256159690474, 0.4367032377768428, 0.22261631086724645, 1.50133574794431e-07, 6.421608967660693e-08, 24936, 0
1258, 1.0000, 6.161656852222973e-05, 1926.03551197052,13191, 0.9868084987229515, 0.8083266615867615, 0.9776223301887512, 0.0004812488272740723, 0.4367031990817253, 0.22258519350273318, 3.869732290162631e-08, 6.10446436604723e-08, 24936, 0
1259, 1.0000, 3.8623292925173544e-05, 1927.448928117752,13161, 0.9868384998629948, 0.808325469493866, 0.9776188135147095, 0.00048149698098585276, 0.4367029725477136, 0.22238794375610416, 2.2653199394095935e-07, 6.959784001945631e-08, 24936, 0
1260, 1.0000, 4.2278264632391505e-05, 1928.8516292572021,13144, 0.9868555005090194, 0.8083269596099854, 0.9776716232299805, 0.0004813865336673812, 0.43670289402330925, 0.22243962189917096, 7.852552463827323e-08, 7.044290700738312e-08, 24936, 0
1261, 1.0000, 2.8999028629850025e-05, 1930.2837371826172,13141, 0.9868585006230237, 0.8083252906799316, 0.9776650071144104, 0.0004814736385782595, 0.4367027933180158, 0.22241787841240568, 1.0070343314794172e-07, 7.300590191559337e-08, 24936, 0
1262, 1.0000, 3.304039365081268e-05, 1931.6973371505737,13117, 0.9868825015350583, 0.808327317237854, 0.9776713252067566, 0.00048145387583184207, 0.43670268722465466, 0.2224460205816575, 1.060934259888846e-07, 7.578635518961364e-08, 24936, 0
1263, 1.0000, 4.519606371786408e-05, 1933.1130661964417,13103, 0.9868965020670786, 0.8083249926567078, 0.9776510000228882, 0.00048148508706338295, 0.43670258351485763, 0.22243337655626463, 1.0370446901220021e-07, 7.82008846515734e-08, 24936, 0
1264, 1.0000, 0.00019518853055520204, 1934.5315153598785,13103, 0.9868965020670786, 0.808322548866272, 0.9775551557540894, 0.00048154430218656736, 0.4367025705532935, 0.22271633500756563, 1.2971692386898326e-08, 6.534166001200594e-08, 24936, 0
1265, 1.0000, 5.490108361220105e-05, 1935.9291293621063,13093, 0.986906502447093, 0.8083253502845764, 0.9775950312614441, 0.0004814940573733323, 0.43670247668049345, 0.22259401619990257, 9.387230043289563e-08, 6.775243267162578e-08, 24936, 0
1266, 1.0000, 4.3859108873101196e-05, 1937.3305814266205,13094, 0.9869055024090916, 0.8083249926567078, 0.9775905013084412, 0.0004814984100924742, 0.4367024500504648, 0.22259603920444326, 2.6621880921950947e-08, 6.171010389956985e-08, 24936, 0
1267, 1.0000, 3.4497356864389925e-05, 1938.776359796524,13072, 0.9869275032451233, 0.8083265423774719, 0.9776275753974915, 0.0004814739106522992, 0.4367023464088156, 0.22263046617689905, 1.0364994634803892e-07, 6.499464231213281e-08, 24936, 0
1268, 1.0000, 2.6112735607330887e-05, 1941.624895811081,13078, 0.9869215030171147, 0.8083263635635376, 0.977624773979187, 0.00048151228250065917, 0.4367023006635634, 0.22261409863773415, 4.574268225310263e-08, 6.275118983184291e-08, 24936, 0
1269, 1.0000, 4.438236539515239e-05, 1943.0317678451538,13136, 0.9868635008130309, 0.8083263039588928, 0.9776240587234497, 0.00048173533496567446, 0.43670217695959024, 0.22253807441962403, 1.2370299845576582e-07, 6.715800571618122e-08, 24936, 0
1270, 1.0000, 4.345738241962349e-05, 1945.870023727417,13132, 0.9868675009650367, 0.8083263039588928, 0.9776251316070557, 0.00048171720254363654, 0.43670214202091545, 0.2225818383332908, 3.494058248287857e-08, 6.291019423460997e-08, 24936, 0
1271, 1.0000, 3.895645507763193e-05, 1948.7077815532684,13137, 0.9868625007750295, 0.8083265423774719, 0.9776408672332764, 0.00048173466461631564, 0.4367021170209623, 0.22253423823130228, 2.499752849161041e-08, 5.736389479835658e-08, 24936, 0
1272, 1.0000, 4.02786260287932e-05, 1950.1216056346893,13146, 0.9868535004330165, 0.808325469493866, 0.9776527285575867, 0.00048180489058440484, 0.4367020197903104, 0.22257060071929036, 9.7232827345195e-08, 6.04722404301546e-08, 24936, 0
1273, 1.0000, 7.584016401869025e-05, 1951.5526156425476,13166, 0.9868334996729876, 0.8083264827728271, 0.9776257872581482, 0.0004818415648043264, 0.43670198414256917, 0.22279843490104612, 3.564319067672628e-08, 5.735854293518224e-08, 24936, 0
1274, 1.0000, 4.514343867796439e-05, 1952.97949385643,13159, 0.9868404999389977, 0.8083281517028809, 0.977636992931366, 0.00048184977163653246, 0.4367019014842349, 0.22264708833441413, 8.26570009104799e-08, 5.9493054050810376e-08, 24936, 0
1275, 1.0000, 2.1918025638668688e-05, 1954.4115929603577,13167, 0.9868324996349861, 0.8083276748657227, 0.9776279330253601, 0.00048191540160195256, 0.4367018471032111, 0.22272105425532293, 5.437879690983749e-08, 5.896069537978243e-08, 24936, 0
1276, 1.0000, 3.21155532764665e-05, 1955.8245232105255,13185, 0.9868144989509602, 0.8083271384239197, 0.9776268601417542, 0.00048198298503995124, 0.4367017693904716, 0.2227187981788347, 7.771373267129178e-08, 6.061165103240913e-08, 24936, 0
1277, 1.0000, 0.00014658739237415384, 1957.2232930660248,13190, 0.9868094987609529, 0.8083258867263794, 0.9775992035865784, 0.00048209295439625017, 0.43670172583022265, 0.222941351666918, 4.356242544467648e-08, 5.864239622001066e-08, 24936, 0
1278, 1.0000, 5.190112264622399e-05, 1958.615046262741,13189, 0.9868104987989543, 0.8083260655403137, 0.9776219725608826, 0.00048213445773835845, 0.4367016560006353, 0.22282839613998592, 6.98300705592736e-08, 5.967532394569212e-08, 24936, 0
1279, 1.0000, 2.20804972728776e-05, 1960.0600452423096,13189, 0.9868104987989543, 0.8083240985870361, 0.9776303768157959, 0.0004821825706431407, 0.4367016268988343, 0.22278928399168202, 2.909739849066284e-08, 5.553934107086846e-08, 24936, 0
1280, 1.0000, 2.215508584288608e-05, 1961.4876823425293,13188, 0.9868114988369558, 0.8083251118659973, 0.9776184558868408, 0.00048227261326319474, 0.43670159083245896, 0.22277576853114794, 3.607349879919397e-08, 5.3193611525640124e-08, 24936, 0
1281, 1.0000, 3.171601717757894e-05, 1962.9235880374908,13194, 0.9868054986089472, 0.8083273768424988, 0.9776044487953186, 0.00048234895403052495, 0.43670149902089805, 0.22281549280954213, 9.181275523184595e-08, 5.617768409681948e-08, 24936, 0
1282, 1.0000, 6.712297992598131e-05, 1964.342345714569,13201, 0.986798498342937, 0.8083271384239197, 0.9776226878166199, 0.00048265114321471674, 0.43670141040061855, 0.22275099173350116, 8.861953115779642e-08, 5.879770747658852e-08, 24936, 0
1283, 1.0000, 4.3276625484583815e-05, 1965.7394309043884,13199, 0.9868004984189399, 0.8083322048187256, 0.9776345491409302, 0.0004826253436079681, 0.43670134094150054, 0.22272865382615767, 6.945662484048043e-08, 5.978548014642797e-08, 24936, 0
1284, 1.0000, 2.1578238305381456e-05, 1968.570318698883,13200, 0.9867994983809385, 0.8083315491676331, 0.9776300191879272, 0.00048265213547790534, 0.4367013219256443, 0.22275907071660966, 1.9015632901631108e-08, 5.331473167419802e-08, 24936, 0
1285, 1.0000, 2.0158722130058823e-05, 1970.00585770607,13196, 0.9868034985329442, 0.8083298802375793, 0.977644681930542, 0.0004827516899465684, 0.4367012717542755, 0.22274194737985295, 5.017490928294066e-08, 5.299210418559506e-08, 24936, 0
1286, 1.0000, 0.0001748206834808678, 1971.440171957016,13178, 0.9868214992169703, 0.8083305358886719, 0.977668821811676, 0.00048296252083528004, 0.43670123708008446, 0.22251505785536105, 3.46726375388684e-08, 5.07912306953185e-08, 24936, 0
1287, 1.0000, 3.2155189014868074e-05, 1972.860659122467,13180, 0.9868194991409673, 0.8083281517028809, 0.977591872215271, 0.00048297613759496535, 0.4367011237800149, 0.22271832310317996, 1.1329856069997035e-07, 5.5034154888670166e-08, 24936, 0
1288, 1.0000, 4.451123920021217e-05, 1974.2631621360779,13179, 0.9868204991789687, 0.80832839012146, 0.9775803089141846, 0.00048300660472387136, 0.43670109760567327, 0.2226988045751579, 2.6175586698151676e-08, 5.109268358164403e-08, 24936, 0
1289, 1.0000, 3.0402868960358965e-05, 1975.6727962493896,13173, 0.9868264994069774, 0.8083276748657227, 0.9775611162185669, 0.0004831166032990238, 0.43670100166262293, 0.2227512209460647, 9.594340361074316e-08, 5.441571685199364e-08, 24936, 0
1290, 1.0000, 2.3607009494979275e-05, 1977.0766282081604,13170, 0.9868294995209818, 0.8083303570747375, 0.9776051640510559, 0.0004831648593166157, 0.4367008971594595, 0.22271727975979586, 1.0450206788803484e-07, 5.808505537625086e-08, 24936, 0
1291, 1.0000, 4.710999808746887e-05, 1978.5331101417542,13135, 0.9868645008510324, 0.8083319067955017, 0.9776272177696228, 0.0004833859769998318, 0.43670075648004314, 0.22276786624430467, 1.4067518422367087e-07, 6.345702625991906e-08, 24936, 0
1292, 1.0000, 4.2551289778819456e-05, 1979.949717283249,13134, 0.9868655008890338, 0.8083308935165405, 0.9776086807250977, 0.00048333357163766387, 0.4367006624579607, 0.22271771540945307, 9.402447875839215e-08, 6.600180885580677e-08, 24936, 0
1293, 1.0000, 8.203796115591374e-05, 1981.36709523201,13123, 0.9868765013070496, 0.808326780796051, 0.9775600433349609, 0.0004834976260787053, 0.4367006173125345, 0.22284290737602627, 4.514363149965561e-08, 6.354185708820993e-08, 24936, 0
1294, 1.0000, 6.182570934143304e-05, 1982.7944951057434,13124, 0.9868755012690482, 0.8083286881446838, 0.9775688052177429, 0.0004835055836390813, 0.4367005671442868, 0.22271349563526796, 5.017395160455962e-08, 6.205856710618375e-08, 24936, 0
1295, 1.0000, 4.454485438129464e-05, 1984.200177192688,13125, 0.9868745012310468, 0.8083289861679077, 0.977563202381134, 0.00048357657783016316, 0.4367005277623533, 0.2227251011563994, 3.93758166628011e-08, 5.929861184298499e-08, 24936, 0
1296, 1.0000, 1.9277318040108906e-05, 1985.5927941799164,13127, 0.9868725011550439, 0.8083323836326599, 0.9775474667549133, 0.00048369395933582626, 0.43670040671164656, 0.22273707126457518, 1.2105588936828227e-07, 6.368522190572735e-08, 24936, 0
1297, 1.0000, 6.103426973639864e-05, 1987.0249061584473,13133, 0.9868665009270352, 0.8083330988883972, 0.9775887131690979, 0.00048388406627255376, 0.4367002859378972, 0.22269839858252075, 1.2077309263780478e-07, 6.789406604470989e-08, 24936, 0
1298, 1.0000, 5.916830835274357e-05, 1988.4536514282227,13131, 0.9868685010030381, 0.8083347678184509, 0.9775761365890503, 0.0004839910052924569, 0.43670023672315267, 0.22271060631482265, 4.921559437764955e-08, 6.574442177785553e-08, 24936, 0
1299, 1.0000, 1.9675883935587385e-05, 1989.7548413276672,13132, 0.9868675009650367, 0.8083347678184509, 0.9775744080543518, 0.0004840083598046059, 0.43670018978105196, 0.22271814258152547, 4.6945005216514346e-08, 6.356703550475109e-08, 24936, 0
1300, 1.0000, 2.0300640816645806e-05, 1991.0636811256409,13128, 0.9868715011170425, 0.8083347082138062, 0.9775747060775757, 0.0004840352909977848, 0.43670015195336853, 0.2227421562419248, 3.7826988708022924e-08, 6.035162099946739e-08, 24936, 0
1301, 1.0000, 0.00013729537738930942, 1992.4968943595886,13134, 0.9868655008890338, 0.8083381652832031, 0.977616012096405, 0.00048425444863126044, 0.43670010430488093, 0.22256306554790478, 4.7642070177822404e-08, 5.894121824037744e-08, 24936, 0
1302, 1.0000, 4.0628883030892545e-05, 1993.913247346878,13127, 0.9868725011550439, 0.8083385825157166, 0.9775785803794861, 0.00048421713522437586, 0.43670003146520775, 0.22271944885666334, 7.284372249838356e-08, 6.020276114753253e-08, 24936, 0
1303, 1.0000, 4.626194626194457e-05, 1995.3222393989563,13125, 0.9868745012310468, 0.8083375096321106, 0.9775824546813965, 0.0004842303039503233, 0.4367000088678312, 0.22270283965558918, 2.2596755744341834e-08, 5.458324842288767e-08, 24936, 0
1304, 1.0000, 2.3546664715039343e-05, 1996.7499165534973,13097, 0.9869025022950872, 0.8083345890045166, 0.9775729775428772, 0.0004843572945895331, 0.43669987386998427, 0.2226800457243748, 1.349973379749514e-07, 5.975661124637022e-08, 24936, 0
1305, 1.0000, 5.031314264657881e-05, 1998.1809794902802,13096, 0.9869035023330887, 0.808332085609436, 0.9775516390800476, 0.0004845374839629373, 0.43669975683158746, 0.2226493572968775, 1.1703873153967592e-07, 6.391169351398501e-08, 24936, 0
1306, 1.0000, 4.986698579342453e-05, 1999.6221873760223,13097, 0.9869025022950872, 0.8083311915397644, 0.9775716066360474, 0.0004846384957677654, 0.43669964813245765, 0.22264695975589302, 1.0869962102644237e-07, 6.739770307474689e-08, 24936, 0
1307, 1.0000, 4.212712081411325e-05, 2001.045740365982,13102, 0.98689750210508, 0.8083275556564331, 0.9775834679603577, 0.00048472864033559653, 0.4366995438376824, 0.2226713215689753, 1.0429513142007352e-07, 7.040556530905589e-08, 24936, 0
1308, 1.0000, 0.00023401140108566794, 2002.4621453285217,13122, 0.9868775013450511, 0.8083351850509644, 0.9777048826217651, 0.000485001957370123, 0.4366994849447945, 0.22239596323183816, 5.8892420329303974e-08, 6.915956153834513e-08, 24936, 0
1309, 1.0000, 4.342558837206853e-05, 2003.8774373531342,13126, 0.9868735011930453, 0.8083309531211853, 0.9776359796524048, 0.0004850184617283036, 0.43669930784723854, 0.22260109166084333, 1.770986707283484e-07, 7.597811913998063e-08, 24936, 0
1310, 1.0000, 4.765450959232382e-05, 2005.2800793647766,13134, 0.9868655008890338, 0.8083319067955017, 0.9776328206062317, 0.0004850843123641864, 0.43669925527754183, 0.22257954478195682, 5.257472918129835e-08, 7.323140877405007e-08, 24936, 0
1311, 1.0000, 3.0494160408312917e-05, 2006.6961205005646,13214, 0.9867854978489182, 0.808332085609436, 0.9775159358978271, 0.0004855578666342476, 0.43669894859343245, 0.22260113760601044, 3.0667201345035977e-07, 8.450746309672819e-08, 24936, 0
1312, 1.0000, 1.7352440164230272e-05, 2008.1277205944061,13250, 0.9867494964808663, 0.8083305358886719, 0.9775471091270447, 0.00048575546800109837, 0.436698742990427, 0.22257859388005677, 2.055997903593898e-07, 9.236508298104503e-08, 24936, 0
1313, 1.0000, 0.00010085349277674319, 2009.5593945980072,13317, 0.9866824939347695, 0.8083286881446838, 0.9775278568267822, 0.0004862063984614392, 0.4366985030874104, 0.22266314905736026, 2.3991341374651753e-07, 1.0161609357118721e-07, 24936, 0
1314, 1.0000, 4.011535504698057e-05, 2010.991569519043,13311, 0.9866884941627782, 0.8083345293998718, 0.977530300617218, 0.0004862590062247049, 0.43669832610201875, 0.2226172741340459, 1.7698413101729926e-07, 1.0741370046937348e-07, 24936, 0
1315, 1.0000, 8.708454874851894e-05, 2012.4043385982513,13313, 0.9866864940867753, 0.8083363175392151, 0.977534830570221, 0.000486375792191956, 0.43669826887484664, 0.22254071174443277, 5.7223849381227154e-08, 1.0085824748904473e-07, 24936, 0
1316, 1.0000, 2.573813583653179e-05, 2013.7916355133057,13314, 0.9866854940487738, 0.8083357810974121, 0.9775030016899109, 0.00048645053331331406, 0.43669820473338905, 0.22261900940213458, 6.414522440989501e-08, 9.63954885410222e-08, 24936, 0
1317, 1.0000, 3.076140287857351e-05, 2015.212786436081,13314, 0.9866854940487738, 0.8083351254463196, 0.9774638414382935, 0.0004865501671688019, 0.43669809866652753, 0.2226627859797389, 1.0606332834228738e-07, 9.732122413900027e-08, 24936, 0
1318, 1.0000, 4.6823520602735484e-05, 2016.6027851104736,13316, 0.986683493972771, 0.808334469795227, 0.9774365425109863, 0.0004868987021501308, 0.43669795241097764, 0.22258744131227146, 1.4626049360533244e-07, 1.0136768075909912e-07, 24936, 0
1319, 1.0000, 2.5950296106042183e-05, 2019.4458673000336,13318, 0.9866814938967681, 0.8083356022834778, 0.9774666428565979, 0.0004868864095133663, 0.43669786123293425, 0.22262285112661256, 9.117490795684802e-08, 1.0029911304081537e-07, 24936, 0
1320, 1.0000, 4.996467481781424e-05, 2020.863009929657,13306, 0.9866934943527854, 0.8083363175392151, 0.9774911403656006, 0.00048702164269671315, 0.4366977485600895, 0.22255021014409263, 1.1267562116668017e-07, 1.0147297174825133e-07, 24936, 0
1321, 1.0000, 7.667059000108553e-05, 2022.2752017974854,13294, 0.9867054948088028, 0.8083400130271912, 0.9775656461715698, 0.0004870990354871044, 0.43669755603203136, 0.22262158962073705, 1.9252566768601653e-07, 1.0818429150427577e-07, 24936, 0
1322, 1.0000, 3.3168764039714185e-05, 2025.1231875419617,13286, 0.9867134951128143, 0.8083391785621643, 0.9775716066360474, 0.00048716558442090454, 0.43669749053341067, 0.22254448551755973, 6.549673831068858e-08, 1.0288919089633335e-07, 24936, 0
1323, 1.0000, 3.422079943692811e-05, 2026.541803598404,13286, 0.9867134951128143, 0.8083381652832031, 0.9775635600090027, 0.00048726081837038247, 0.43669742544703943, 0.22256268884706307, 6.508777028457757e-08, 9.828397577996444e-08, 24936, 0
1324, 1.0000, 5.895133870140652e-05, 2027.9785506725311,13286, 0.9867134951128143, 0.8083367943763733, 0.9775019884109497, 0.0004873976734130986, 0.43669732988588567, 0.22261947500729076, 9.555808883066064e-08, 9.8007924010379e-08, 24936, 0
1325, 1.0000, 4.9318795303984965e-05, 2029.393480539322,13274, 0.9867254955688316, 0.8083366751670837, 0.9774861931800842, 0.00048742367130656124, 0.43669717918716044, 0.2225254312932566, 1.507003499767734e-07, 1.023166935736191e-07, 24936, 0
1326, 1.0000, 3.339086694460518e-05, 2030.807553768158,13261, 0.9867384960628504, 0.8083329796791077, 0.977477490901947, 0.00048760013426193445, 0.43669703275406313, 0.22249965128291516, 1.4643736573338728e-07, 1.0605155437475747e-07, 24936, 0
1327, 1.0000, 5.491386627675087e-05, 2032.2248966693878,13274, 0.9867254955688316, 0.8083369135856628, 0.9775614142417908, 0.00048785139398862604, 0.43669685590984125, 0.22229272810671807, 1.7684842079646046e-07, 1.1161574259870305e-07, 24936, 0
1328, 1.0000, 0.00012054098504590779, 2033.6192305088043,13279, 0.9867204953788244, 0.8083319067955017, 0.9775372743606567, 0.00048797576937394967, 0.43669680521214405, 0.22242516334352555, 5.069367514654033e-08, 1.0314502500446586e-07, 24936, 0
1329, 1.0000, 6.168208222891322e-05, 2035.056895494461,13272, 0.9867274956448345, 0.8083319664001465, 0.9775453209877014, 0.0004879540589621424, 0.43669673534058534, 0.2223596141736388, 6.986859613089536e-08, 9.920456534713974e-08, 24936, 0
1330, 1.0000, 4.8602403590380286e-05, 2036.501075744629,13262, 0.986737496024849, 0.8083319067955017, 0.977534830570221, 0.0004879452378335711, 0.4366966182177018, 0.2223338916853414, 1.1712054603929545e-07, 1.0086530396165021e-07, 24936, 0
1331, 1.0000, 3.6396912588940175e-05, 2037.961109638214,13249, 0.9867504965188677, 0.8083288669586182, 0.9775114059448242, 0.00048796954709600336, 0.4366965344622037, 0.22229885201397126, 8.375883647770976e-08, 9.900809058735921e-08, 24936, 0
1332, 1.0000, 4.336812970097195e-05, 2040.8166387081146,13269, 0.9867304957588389, 0.8083305358886719, 0.9775344729423523, 0.0004880661201024623, 0.4366964540269617, 0.22231459020227265, 8.043479132746612e-08, 9.697237013552294e-08, 24936, 0
1333, 1.0000, 3.429409720037379e-05, 2043.6421165466309,13268, 0.9867314957968403, 0.8083307147026062, 0.9775288701057434, 0.00048808347454652024, 0.4366964117968165, 0.22230915511102714, 4.222761734729019e-08, 8.923656964938009e-08, 24936, 0
1334, 1.0000, 3.630019034466902e-05, 2045.0874314308167,13266, 0.9867334958728432, 0.808329701423645, 0.9775173664093018, 0.0004882704929263783, 0.43669623006402214, 0.22229400265608945, 1.8173548876898593e-07, 9.581479059911197e-08, 24936, 0
1335, 1.0000, 0.00022911660629657278, 2046.495118379593,13299, 0.9867004946187955, 0.8083269000053406, 0.9774697422981262, 0.0004888309677499984, 0.43669614217368763, 0.2225537428594249, 8.788967553741145e-08, 9.499113687452382e-08, 24936, 0
1336, 1.0000, 0.00029580998651627244, 2047.8861236572266,13281, 0.9867184953028215, 0.8083337545394897, 0.9776139259338379, 0.0004887275329318668, 0.43669608558581, 0.22198032063288572, 5.658934493224521e-08, 9.01962005442594e-08, 24936, 0
1337, 1.0000, 7.576770330680015e-05, 2049.3005826473236,13286, 0.9867134951128143, 0.8083298802375793, 0.9775645732879639, 0.0004887442862491408, 0.43669586600662186, 0.22220812686528338, 2.1957659868121482e-07, 9.858890079876119e-08, 24936, 0
1338, 1.0000, 2.7928280486920454e-05, 2050.7220895290375,13285, 0.9867144951508158, 0.8083303570747375, 0.9775568842887878, 0.0004887611454094875, 0.4366958277210326, 0.2222599329748718, 3.8288665404895283e-08, 8.969169779784167e-08, 24936, 0
1339, 1.0000, 3.254145075396716e-05, 2052.150561571121,13287, 0.9867124950748128, 0.8083313703536987, 0.9775565266609192, 0.0004888322565624103, 0.4366957640853016, 0.2222680457049379, 6.363661980701707e-08, 8.666579610836728e-08, 24936, 0
1340, 1.0000, 4.171855788892234e-05, 2054.991446495056,13300, 0.9866994945807941, 0.8083307147026062, 0.9775456786155701, 0.0004889341509086215, 0.43669565206697003, 0.22225773544403107, 1.1201101385305279e-07, 8.891786585683041e-08, 24936, 0
1341, 1.0000, 0.00011223310622945902, 2056.3833236694336,13351, 0.9866484926427205, 0.8083259463310242, 0.9773795008659363, 0.0004892623522485973, 0.4366953682498855, 0.22233000349208468, 2.838272698535427e-07, 9.986091462734192e-08, 24936, 0
1342, 1.0000, 6.654721353443957e-05, 2059.207841396332,13362, 0.9866374922247045, 0.8083274960517883, 0.977411687374115, 0.0004893254051002133, 0.43669525785227015, 0.2222820792241466, 1.1039625885667093e-07, 1.0086753812191404e-07, 24936, 0
1343, 1.0000, 4.5911717784423005e-05, 2060.6382434368134,13348, 0.9866514927567247, 0.808326780796051, 0.9774267077445984, 0.00048924999240448, 0.4366951466216412, 0.2223879907934523, 1.1122080595393768e-07, 1.0185793862472407e-07, 24936, 0
1344, 1.0000, 5.3286866937757176e-05, 2062.0725955963135,13372, 0.9866274918446901, 0.8083281517028809, 0.9774841070175171, 0.0004893914158394952, 0.43669504306753587, 0.22228281168652683, 1.035595478260376e-07, 1.0202683372074693e-07, 24936, 0
1345, 1.0000, 4.712170844973326e-05, 2063.4879035949707,13381, 0.9866184915026771, 0.8083295226097107, 0.9774960279464722, 0.0004894889283121957, 0.43669492011584476, 0.22239597681551476, 1.2295153939412273e-07, 1.0394805444269341e-07, 24936, 0
1346, 1.0000, 5.553275554376001e-05, 2064.88316655159,13393, 0.9866064910466598, 0.8083295822143555, 0.9775351881980896, 0.0004896625470952038, 0.43669476079936553, 0.22238619857927588, 1.593212118899956e-07, 1.0848310044223799e-07, 24936, 0
1347, 1.0000, 9.654767623909345e-05, 2066.2965726852417,13416, 0.9865834901726266, 0.8083298802375793, 0.9774320125579834, 0.0004899987247241373, 0.43669446875144313, 0.22258012872090244, 2.9204612600475244e-07, 1.1977633632370788e-07, 24936, 0
1348, 1.0000, 4.351835863570285e-05, 2067.638652563095,13424, 0.986575489868615, 0.8083309531211853, 0.9774543642997742, 0.0004901478450686852, 0.436694346610981, 0.22257644863443432, 1.221356296654541e-07, 1.200102001322247e-07, 24936, 0
1349, 1.0000, 2.258084313902819e-05, 2068.9722666740417,13423, 0.9865764899066165, 0.8083293437957764, 0.9774498343467712, 0.0004901633296927608, 0.43669419941219223, 0.22254416895575285, 1.472000368818449e-07, 1.2248619281639697e-07, 24936, 0
1350, 1.0000, 0.00013886257543705457, 2070.337919473648,13409, 0.9865904904386367, 0.8083251118659973, 0.9773784279823303, 0.000490363821995883, 0.43669399700398925, 0.2227042829385347, 2.024171361636462e-07, 1.287962296841839e-07, 24936, 0
1351, 1.0000, 0.0002781421567664921, 2071.7206954956055,13411, 0.9865884903626337, 0.8083298802375793, 0.9774753451347351, 0.0004904601330978591, 0.43669398623208466, 0.2222876572686989, 1.0767402525146963e-08, 1.0049025072323922e-07, 24936, 0
1352, 1.0000, 8.797755619628075e-05, 2073.1420905590057,13408, 0.9865914904766381, 0.8083259463310242, 0.9774386286735535, 0.0004904793675920562, 0.4366937876856773, 0.2224966181016608, 1.9854057875523523e-07, 1.0757131190327643e-07, 24936, 0
1353, 1.0000, 5.1618093848390796e-05, 2074.5158956050873,13404, 0.9865954906286439, 0.8083274960517883, 0.9774320125579834, 0.0004905315708410141, 0.4366937225537141, 0.22255049565717228, 6.513248307360442e-08, 1.0230729030868939e-07, 24936, 0
1354, 1.0000, 4.362276257891551e-05, 2075.9161586761475,13398, 0.9866014908566525, 0.8083257079124451, 0.9774694442749023, 0.0004907632135447266, 0.43669356718915264, 0.22261193417680183, 1.5536467945498345e-07, 1.0667217574551945e-07, 24936, 0
1355, 1.0000, 8.56994388319526e-05, 2077.300538778305,13390, 0.9866094911606641, 0.8083311915397644, 0.9775005578994751, 0.0004909646771113266, 0.43669338163778276, 0.22266454765469182, 1.8555049124957534e-07, 1.1274369104577466e-07, 24936, 0
1356, 1.0000, 9.000292197520663e-05, 2078.69638299942,13388, 0.986611491236667, 0.8083310723304749, 0.9774953126907349, 0.000491098064620718, 0.4366932095633888, 0.22267520859139103, 1.7207548003161932e-07, 1.1761289034170289e-07, 24936, 0
1357, 1.0000, 6.981402255041866e-05, 2080.0638659000397,13384, 0.9866154913886728, 0.8083330988883972, 0.9774438738822937, 0.0004910436641853506, 0.4366930702121913, 0.22268397075859261, 1.393529830417961e-07, 1.1962475397539795e-07, 24936, 0
1358, 1.0000, 0.0001105087627057284, 2082.843461751938,13381, 0.9866184915026771, 0.8083325624465942, 0.9774861931800842, 0.0004912254731753179, 0.43669293388606883, 0.22259033765589098, 1.3632676659769416e-07, 1.2119844987825777e-07, 24936, 0
1359, 1.0000, 0.00017008817407327287, 2084.2630248069763,13377, 0.9866224916546829, 0.8083357810974121, 0.9773557186126709, 0.0004916317811270807, 0.43669260217630573, 0.22286902292175842, 3.317078225983927e-07, 1.3403645407591305e-07, 24936, 0
1360, 1.0000, 5.873789936780029e-05, 2085.683659553528,13387, 0.9866124912746684, 0.808334469795227, 0.9774155616760254, 0.0004917216670095357, 0.43669245453353034, 0.2227194138238248, 1.4764457040294943e-07, 1.3533881984989483e-07, 24936, 0
1361, 1.0000, 5.001620331642888e-05, 2087.100024700165,13387, 0.9866124912746684, 0.8083351254463196, 0.9774347543716431, 0.0004918441352209081, 0.4366922953432304, 0.22270879549682385, 1.5919039042522343e-07, 1.375535589336387e-07, 24936, 0
1362, 1.0000, 4.9103997233056685e-05, 2088.4897768497467,13410, 0.9865894904006353, 0.8083364963531494, 0.9774309396743774, 0.0004924456221372893, 0.43669178809045583, 0.22264178671196916, 5.072494118074644e-07, 1.5672807645672277e-07, 24936, 0
1363, 1.0000, 0.00012011963680328489, 2089.8767895698547,13418, 0.9865814900966237, 0.8083338737487793, 0.9772776961326599, 0.0004927925218202565, 0.43669157059836633, 0.22245990193537443, 2.1749500617174178e-07, 1.6194854559039735e-07, 24936, 0
1364, 1.0000, 4.4426651766821006e-05, 2091.2931933403015,13431, 0.9865684896026049, 0.8083357810974121, 0.9773592352867126, 0.0004929194818621292, 0.4366913296812197, 0.22251126733781432, 2.409161092287171e-07, 1.685100979210895e-07, 24936, 0
1365, 1.0000, 3.45976838387359e-05, 2092.6764640808105,13411, 0.9865884903626337, 0.8083335757255554, 0.9773910641670227, 0.0004928368837693393, 0.4366911781604529, 0.2225232779032145, 1.5152355709036058e-07, 1.6672907992454973e-07, 24936, 0
1366, 1.0000, 8.636182285093326e-05, 2094.0700919628143,13415, 0.986584490210628, 0.8083354830741882, 0.977435827255249, 0.0004931582381153064, 0.4366909062248076, 0.22242139566567024, 2.7193405671699367e-07, 1.7508807921708555e-07, 24936, 0
1367, 1.0000, 0.00029754672608066357, 2095.464742898941,13399, 0.9866004908186511, 0.8083298802375793, 0.9772710204124451, 0.000493400646468395, 0.43669076514820754, 0.22283275467974892, 1.4107509133109986e-07, 1.7134678279859675e-07, 24936, 0
1368, 1.0000, 0.00011034391365863015, 2096.849956035614,13412, 0.9865874903246323, 0.8083337545394897, 0.9773626923561096, 0.000493520829402416, 0.43669050341977983, 0.22259796619768493, 2.61728030970243e-07, 1.7876125001953091e-07, 24936, 0
1369, 1.0000, 8.189691890254754e-05, 2098.2562959194183,13424, 0.986575489868615, 0.8083332777023315, 0.9773609638214111, 0.0004936308784436559, 0.436690401027576, 0.22254272405085776, 1.0239284631285983e-07, 1.6907251235394685e-07, 24936, 0
1370, 1.0000, 7.477157636479608e-05, 2099.630557537079,13454, 0.9865454887285717, 0.8083342909812927, 0.9773693680763245, 0.0004939863840261272, 0.4366901612540573, 0.2224411712667448, 2.397731819758775e-07, 1.7508372029515617e-07, 24936, 0
1371, 1.0000, 6.08693282893771e-05, 2101.016876220703,13465, 0.9865344883105558, 0.8083333373069763, 0.9773784279823303, 0.0004943589001524109, 0.436689814284357, 0.22243147470519006, 3.469741088335532e-07, 1.8747825237991958e-07, 24936, 0
1372, 1.0000, 0.00012539568687261005, 2102.4195783138275,13445, 0.9865544890705846, 0.808329701423645, 0.977247953414917, 0.000494294483566208, 0.4366896227173219, 0.2225937715244636, 1.9156571862133376e-07, 1.8788304328096714e-07, 24936, 0
1373, 1.0000, 0.00012947090073802078, 2105.184280395508,13469, 0.98653048815855, 0.8083317279815674, 0.9772573709487915, 0.0004947204466846106, 0.4366893960810437, 0.22264280958359195, 2.2663468152162025e-07, 1.9143946174600638e-07, 24936, 0
1374, 1.0000, 5.62965966013909e-05, 2107.9580986499786,13466, 0.9865334882725544, 0.8083319664001465, 0.9772979617118835, 0.0004946853175886023, 0.4366893175075762, 0.2225235343705434, 7.856946265816234e-08, 1.7512723722700876e-07, 24936, 0
1375, 1.0000, 2.8958096567063576e-05, 2109.344616651535,13479, 0.9865204877785356, 0.8083321452140808, 0.9773238897323608, 0.0004949098458374911, 0.4366891910885717, 0.2224759327045282, 1.264226432429183e-07, 1.6951214262654064e-07, 24936, 0
1376, 1.0000, 0.00016813142375947737, 2110.7425334453583,13491, 0.9865084873225183, 0.8083319067955017, 0.9774078130722046, 0.0004954882205315838, 0.436689181156766, 0.22256450239832237, 9.930426980719886e-09, 1.2763727519107556e-07, 24936, 0
1377, 1.0000, 5.78596417866324e-05, 2112.1517622470856,13469, 0.98653048815855, 0.8083316683769226, 0.9773245453834534, 0.0004950683465501058, 0.4366889174512381, 0.22244845382692668, 2.637048548970178e-07, 1.3724343661662784e-07, 24936, 0
1378, 1.0000, 4.122377152040811e-05, 2113.5372562408447,13480, 0.9865194877405341, 0.8083301186561584, 0.977350115776062, 0.0004954210725729786, 0.4366887873053572, 0.22246816956496, 1.3015080940759205e-07, 1.3651711860506984e-07, 24936, 0
1379, 1.0000, 3.752653889986897e-05, 2114.9155871868134,13487, 0.986512487474524, 0.8083315491676331, 0.9773168563842773, 0.0004955899609635359, 0.4366886460019808, 0.22241390296359834, 1.413043457243468e-07, 1.3698845065156869e-07, 24936, 0
1380, 1.0000, 0.0002031002075754839, 2116.308811187744,13523, 0.9864764861064721, 0.8083285093307495, 0.9772322177886963, 0.00049624781381296, 0.4366885825202807, 0.22263496209178157, 6.347305736564834e-08, 1.2684533512760657e-07, 24936, 0
1381, 1.0000, 3.9688720490601496e-05, 2117.6864292621613,13519, 0.9864804862584778, 0.808329701423645, 0.9772864580154419, 0.0004961979030945091, 0.4366884484562698, 0.22245749685789895, 1.3407017990241243e-07, 1.2754994315722822e-07, 24936, 0
1382, 1.0000, 3.305490731669715e-05, 2119.082342147827,13521, 0.9864784861824749, 0.8083310723304749, 0.9772902727127075, 0.000496254973985922, 0.4366883872133373, 0.2224360131858769, 6.123394591384113e-08, 1.1852541021679312e-07, 24936, 0
1383, 1.0000, 6.928211109786456e-05, 2120.4766891002655,13534, 0.9864654856884562, 0.8083301782608032, 0.9773277044296265, 0.0004968215862565882, 0.4366881617648377, 0.22243995023690674, 2.254546060953544e-07, 1.263968444176134e-07, 24936, 0
1384, 1.0000, 2.939750526674878e-05, 2123.232975959778,13530, 0.9864694858404619, 0.8083325624465942, 0.9773025512695312, 0.0004967622274747308, 0.4366880200295485, 0.22244806814947457, 1.4173422296925864e-07, 1.2785275218488276e-07, 24936, 0
1385, 1.0000, 6.535463906633678e-05, 2124.6268587112427,13535, 0.9864644856504547, 0.8083322048187256, 0.9773224592208862, 0.0004969881810618912, 0.43668789309339406, 0.22248609496949293, 1.2694162548898547e-07, 1.2776134600331157e-07, 24936, 0
1386, 1.0000, 0.00015243498211692748, 2126.0083525180817,13530, 0.9864694858404619, 0.8083378076553345, 0.9772535562515259, 0.0004972310281047404, 0.4366877681296214, 0.22245869169628832, 1.2495908019438673e-07, 1.2747831450980528e-07, 24936, 0
1387, 1.0000, 0.0001808736314701102, 2128.7679636478424,13533, 0.9864664857264576, 0.8083330988883972, 0.9772185683250427, 0.0004975024610453756, 0.43668756399707387, 0.22266282463706777, 2.0413012558062604e-07, 1.3362366881091413e-07, 24936, 0
1388, 1.0000, 5.154598982773932e-05, 2130.1738753318787,13530, 0.9864694858404619, 0.8083354830741882, 0.9772675633430481, 0.0004977742636496338, 0.43668738985445815, 0.22251671875128273, 1.7414503178381224e-07, 1.3721012545428119e-07, 24936, 0
1389, 1.0000, 4.226727127393571e-05, 2131.582512617111,13527, 0.9864724859544662, 0.8083359599113464, 0.9772825837135315, 0.0004978807562622343, 0.43668734405208465, 0.2225090087217677, 4.5809283810704926e-08, 1.229540661042633e-07, 24936, 0
1390, 1.0000, 3.516716112939462e-05, 2132.9666237831116,13515, 0.9864844864104836, 0.8083383440971375, 0.9773025512695312, 0.0004981024861534129, 0.43668713309067264, 0.22248805205550334, 2.1095787083869055e-07, 1.2977414590150373e-07, 24936, 0
1391, 1.0000, 9.352597678741229e-05, 2134.3763387203217,13506, 0.9864934867524966, 0.8083293437957764, 0.9772416353225708, 0.0004987147050588161, 0.43668691187325953, 0.2225177574663517, 2.2121582521350547e-07, 1.3688346196643963e-07, 24936, 0
1392, 1.0000, 4.049662761629883e-05, 2135.7941246032715,13512, 0.9864874865244879, 0.8083333969116211, 0.9772713780403137, 0.0004988650241628225, 0.43668672765783084, 0.2224744770697056, 1.8421127390144676e-07, 1.410092176694515e-07, 24936, 0
1393, 1.0000, 3.069657298686253e-05, 2137.1946227550507,13503, 0.9864964868665009, 0.8083330988883972, 0.9772616028785706, 0.0004988739838632669, 0.4366866574811463, 0.22250070422018695, 7.018375941525434e-08, 1.3150625661349783e-07, 24936, 0
1394, 1.0000, 0.0003016957312108453, 2138.4938147068024,13483, 0.9865164876265298, 0.8083357810974121, 0.9773353934288025, 0.0004992050719081468, 0.43668658729640175, 0.2222053202510286, 7.017729369840353e-08, 1.2350127341633493e-07, 24936, 0
1395, 1.0000, 3.561085431944917e-05, 2139.9374017715454,13482, 0.9865174876645313, 0.8083303570747375, 0.9772696495056152, 0.0004991674489496752, 0.4366863514673348, 0.22252141310776985, 2.3583484065614613e-07, 1.3175438816220954e-07, 24936, 0
1396, 1.0000, 3.683425367579725e-05, 2141.3660457134247,13481, 0.9865184877025327, 0.8083301186561584, 0.9772762656211853, 0.0004991731623512124, 0.4366863378099959, 0.22251029219299703, 1.3656759945135377e-08, 1.05032414028654e-07, 24936, 0
1397, 1.0000, 4.9048233249987266e-05, 2142.798845767975,13459, 0.9865404885385645, 0.8083339333534241, 0.9772955179214478, 0.0004991836954787405, 0.43668624631899194, 0.22255340792762454, 9.149253088480691e-08, 1.0359280117932329e-07, 24936, 0
1398, 1.0000, 2.085807799234479e-05, 2144.232647895813,13453, 0.9865464887665731, 0.8083330988883972, 0.9772829413414001, 0.0004991864534805268, 0.4366861806736557, 0.2225183455889849, 6.563575577489544e-08, 9.897161750411048e-08, 24936, 0
1399, 1.0000, 3.699901075694105e-05, 2145.6376769542694,13438, 0.9865614893365948, 0.8083313703536987, 0.9772619605064392, 0.000499215658964272, 0.4366861120804349, 0.22253359300583794, 6.860328610747146e-08, 9.541004334253011e-08, 24936, 0
1400, 1.0000, 4.8629748831685785e-05, 2147.028023958206,13423, 0.9865764899066165, 0.8083335161209106, 0.9772868156433105, 0.0004992391950357394, 0.4366859091437593, 0.2224860408873732, 2.0292710289915306e-07, 1.0288893913771528e-07, 24936, 0
1401, 1.0000, 0.00014231407628482676, 2148.457431077957,13361, 0.986638492262706, 0.8083337545394897, 0.977256715297699, 0.0004993471671585761, 0.4366857882667766, 0.22263197739671675, 1.208834589649932e-07, 1.045607063100548e-07, 24936, 0
1402, 1.0000, 0.00012674009419488943, 2149.9041028022766,13358, 0.9866414923767103, 0.8083379864692688, 0.9773364663124084, 0.0004993548694072557, 0.4366856946143984, 0.22234624232318914, 9.365178177400679e-08, 1.0341493465562756e-07, 24936, 0
1403, 1.0000, 5.716689787334651e-05, 2151.317384958267,13361, 0.986638492262706, 0.8083353638648987, 0.9773039221763611, 0.0004993641690861258, 0.43668562880163975, 0.22243558779541667, 6.582144235212084e-08, 9.884658624615858e-08, 24936, 0
1404, 1.0000, 3.65077531793474e-05, 2152.7376539707184,13359, 0.9866404923387089, 0.8083353638648987, 0.9772937893867493, 0.0004993713784407574, 0.43668558758059983, 0.2224478954954321, 4.1215379220638226e-08, 9.056730353472431e-08, 24936, 0
1405, 1.0000, 3.9984355587342735e-05, 2154.169336080551,13381, 0.9866184915026771, 0.808335542678833, 0.9772423505783081, 0.0004994254393323756, 0.4366854972801402, 0.2224897923129671, 9.029217046263582e-08, 9.053975254297028e-08, 24936, 0
1406, 1.0000, 3.978016895622771e-05, 2155.606187105179,13374, 0.9866254917686872, 0.8083349466323853, 0.9772675633430481, 0.0004994138260212088, 0.4366854188470934, 0.2224619378868805, 7.844469668283338e-08, 8.925072068756013e-08, 24936, 0
1407, 1.0000, 4.596858427932074e-05, 2157.0298001766205,13390, 0.9866094911606641, 0.8083349466323853, 0.9772346615791321, 0.0004994560706304489, 0.43668534293098193, 0.2224760018264489, 7.590792122647017e-08, 8.781713581168449e-08, 24936, 0
1408, 1.0000, 4.639038600193285e-05, 2159.844097137451,13384, 0.9866154913886728, 0.8083356022834778, 0.977240264415741, 0.0004994505709613605, 0.4366852999651976, 0.22250887348648316, 4.2968495150841335e-08, 8.175914777384835e-08, 24936, 0
1409, 1.0000, 6.186897477169725e-05, 2161.269087076187,13375, 0.9866244917306858, 0.8083353638648987, 0.9772773385047913, 0.0004994746572097766, 0.4366851962290121, 0.2224187644607149, 1.0373571196486964e-07, 8.37289315909585e-08, 24936, 0
1410, 1.0000, 4.863625560149013e-05, 2162.701972961426,13366, 0.9866334920726988, 0.8083349466323853, 0.977263331413269, 0.0004994835437070227, 0.4366851453107666, 0.22252836197313872, 5.0915320903843764e-08, 7.966596902386405e-08, 24936, 0
1411, 1.0000, 3.419689515546099e-05, 2164.1391291618347,13364, 0.9866354921487016, 0.8083376884460449, 0.9772717356681824, 0.0004994870241720406, 0.43668510988420084, 0.22249814382136657, 3.543284404772251e-08, 7.346596034444881e-08, 24936, 0
1412, 1.0000, 4.763137613287194e-05, 2165.534431219101,13357, 0.9866424924147118, 0.8083383440971375, 0.9772700071334839, 0.0004995082289644883, 0.43668502514740015, 0.2224853982429481, 8.473462592695213e-08, 7.452185137464721e-08, 24936, 0
1413, 1.0000, 5.528592767519415e-05, 2166.940021276474,13355, 0.9866444924907146, 0.8083369731903076, 0.977240264415741, 0.0004995437101350537, 0.43668496855666045, 0.2225330330388328, 5.6593731423415505e-08, 7.249901482614651e-08, 24936, 0
1414, 1.0000, 1.1428278576293921e-05, 2168.3561244010925,13355, 0.9866444924907146, 0.8083363175392151, 0.9772685766220093, 0.0004995444204046661, 0.4366848867969755, 0.22252941163640458, 8.175293686463192e-08, 7.337518865521899e-08, 24936, 0
1415, 1.0000, 3.260524026215095e-05, 2169.753523349762,13359, 0.9866404923387089, 0.8083371520042419, 0.9772668480873108, 0.0004995808072565642, 0.43668481063036096, 0.22255877143129355, 7.617046077212919e-08, 7.365003644083179e-08, 24936, 0
1416, 1.0000, 6.411469182522852e-05, 2171.166798353195,13359, 0.9866404923387089, 0.8083361387252808, 0.9773123264312744, 0.0004996459177653586, 0.43668471647039075, 0.2224741817838461, 9.416160867692369e-08, 7.548194047639496e-08, 24936, 0
1417, 1.0000, 3.45170626626756e-05, 2174.009102344513,13359, 0.9866404923387089, 0.8083361387252808, 0.9772976040840149, 0.0004996513363896279, 0.43668469136175336, 0.22253110329353212, 2.51048392074793e-08, 6.76136677494808e-08, 24936, 0
1418, 1.0000, 3.968248306981305e-05, 2175.4338822364807,13355, 0.9866444924907146, 0.8083375096321106, 0.9772776961326599, 0.0004996736049492901, 0.4366846423119167, 0.2225699629667313, 4.904684963724648e-08, 6.547751027273674e-08, 24936, 0
1419, 1.0000, 0.000131182533986795, 2176.882362127304,13357, 0.9866424924147118, 0.8083357214927673, 0.977317214012146, 0.0004997345367036438, 0.4366845344779867, 0.22239889481201416, 1.0783829856864102e-07, 6.882722253957274e-08, 24936, 0
1420, 1.0000, 2.6744528673899092e-05, 2178.3040392398834,13360, 0.9866394923007075, 0.8083353042602539, 0.9772951602935791, 0.0004997779742527123, 0.4366844432502504, 0.2225176078997292, 9.122430555397187e-08, 7.07938084637498e-08, 24936, 0
1421, 1.0000, 2.789647375090359e-05, 2179.6937572956085,13355, 0.9866444924907146, 0.8083348870277405, 0.9772962331771851, 0.000499783123461026, 0.4366844256897953, 0.2225079907994223, 1.755943135339777e-08, 6.15810080226217e-08, 24936, 0
1422, 1.0000, 1.5968265199168104e-05, 2181.1174664497375,13359, 0.9866404923387089, 0.8083307147026062, 0.9772748947143555, 0.000499823298767779, 0.4366843440264092, 0.22250516387460578, 8.167205306497394e-08, 6.334458008856139e-08, 24936, 0
1423, 1.0000, 5.861660948578229e-05, 2182.5212535858154,13361, 0.986638492262706, 0.80832839012146, 0.9772455096244812, 0.0004999042058067822, 0.4366842274757652, 0.22251795476793937, 1.1654176312880793e-07, 6.732659855843208e-08, 24936, 0
1424, 1.0000, 6.1022379104244124e-05, 2183.9551146030426,13354, 0.9866454925287161, 0.8083349466323853, 0.9772923588752747, 0.0004999338560512048, 0.4366841426026292, 0.22247346899934978, 8.487913127908087e-08, 6.890458145285669e-08, 24936, 0
1425, 1.0000, 2.937850324619114e-05, 2185.390271425247,13348, 0.9866514927567247, 0.8083335757255554, 0.9772696495056152, 0.0004999527295770151, 0.4366840864368299, 0.2225220088044953, 5.6166026662918256e-08, 6.751039659676464e-08, 24936, 0
1426, 1.0000, 6.941360839971218e-05, 2186.7965795993805,13343, 0.986656492946732, 0.808334469795227, 0.9772769808769226, 0.0004999769927945296, 0.43668401967159115, 0.22247016984157875, 6.676212199741016e-08, 6.74351932765828e-08, 24936, 0
1427, 1.0000, 2.394869371643163e-05, 2188.2244715690613,13337, 0.9866624931747406, 0.8083328008651733, 0.9772689342498779, 0.0004999946577446167, 0.4366839427170762, 0.2225535510054611, 7.69553377688581e-08, 6.833163632085148e-08, 24936, 0
1428, 1.0000, 2.8270431705892895e-05, 2189.6412224769592,13325, 0.986674493630758, 0.8083348870277405, 0.977279782295227, 0.0005000233924055257, 0.43668388186397944, 0.2225650443393532, 6.085046683201867e-08, 6.754388396003218e-08, 24936, 0
1429, 1.0000, 2.8250480947319885e-05, 2191.0866906642914,13303, 0.9866964944667898, 0.8083359599113464, 0.9773060083389282, 0.0005000895143869793, 0.4366837749018998, 0.22250317534069855, 1.069645022000465e-07, 7.072148878029731e-08, 24936, 0
1430, 1.0000, 7.534108472858875e-05, 2192.5007286071777,13293, 0.9867064948468042, 0.8083327412605286, 0.9772307872772217, 0.0005001501393581701, 0.43668372912600073, 0.22260799882340207, 4.577801748784083e-08, 6.771142491911407e-08, 24936, 0
1431, 1.0000, 3.002042818787459e-05, 2193.920346736908,13296, 0.9867034947327998, 0.8083354830741882, 0.9772612452507019, 0.0005001566470099046, 0.43668367297373656, 0.22250369700291908, 5.615037845796422e-08, 6.645551480235637e-08, 24936, 0
1432, 1.0000, 4.400046846274763e-05, 2195.358060836792,13293, 0.9867064948468042, 0.8083333373069763, 0.977256715297699, 0.0005001671159141709, 0.43668363979288083, 0.22254741947879925, 3.3178640113096236e-08, 6.19960160675276e-08, 24936, 0
1433, 1.0000, 7.854545839300137e-05, 2196.763350009918,13279, 0.9867204953788244, 0.8083338737487793, 0.9772416353225708, 0.0005002020345058628, 0.43668353030327983, 0.22257480730342089, 1.0948986278735973e-07, 6.56243167988441e-08, 24936, 0
1434, 1.0000, 0.00011367074208099266, 2198.1927042007446,13290, 0.9867094949608085, 0.8083319664001465, 0.9772780537605286, 0.0005004287204805623, 0.4366834906859142, 0.22237168004171026, 3.961757721882009e-08, 6.239461465530861e-08, 24936, 0
1435, 1.0000, 4.576105399787397e-05, 2199.6243562698364,13279, 0.9867204953788244, 0.8083341717720032, 0.9773133993148804, 0.0005003189262281338, 0.4366833907253048, 0.2225071282895476, 9.996135830192543e-08, 6.540570196540808e-08, 24936, 0
1436, 1.0000, 9.70244421468831e-05, 2201.0614132881165,13319, 0.9866804938587667, 0.8083317279815674, 0.9772629737854004, 0.0005005423950539805, 0.43668338240475746, 0.2224184719928569, 8.324717304386553e-09, 5.3221976566127186e-08, 24936, 0
1437, 1.0000, 6.938770578129265e-05, 2203.916028022766,13284, 0.9867154951888172, 0.8083337545394897, 0.977255642414093, 0.0005004704688083318, 0.43668317317789557, 0.2225537726241548, 2.092234921979852e-07, 6.102994016188527e-08, 24936, 0
1438, 1.0000, 9.274319111728911e-05, 2205.3362090587616,13297, 0.9867024946947984, 0.8083351254463196, 0.9773060083389282, 0.0005004921010190549, 0.4366830955323962, 0.22239369649245833, 7.765089332645303e-08, 6.251774365197097e-08, 24936, 0
1439, 1.0000, 5.577416465729344e-05, 2206.761402130127,13304, 0.9866954944287883, 0.8083342909812927, 0.9773077964782715, 0.0005005054051993984, 0.43668302335159576, 0.2224383895913576, 7.21756743260471e-08, 6.342230923575127e-08, 24936, 0
1440, 1.0000, 6.335569679138252e-05, 2208.1921129226685,13320, 0.9866794938207651, 0.8083333969116211, 0.9773242473602295, 0.0005005711397428714, 0.4366829205701663, 0.2224384238293509, 1.0277633433197764e-07, 6.655905667011268e-08, 24936, 0
1441, 1.0000, 6.006177856641274e-05, 2209.6313648223877,13358, 0.9866414923767103, 0.8083308935165405, 0.9773154854774475, 0.0005007252963012152, 0.43668272509824313, 0.22254352733350938, 1.954750221133672e-07, 7.41302678658495e-08, 24936, 0
1442, 1.0000, 2.150604597975836e-05, 2211.0762796401978,13362, 0.9866374922247045, 0.8083313703536987, 0.9773136973381042, 0.000500794752559364, 0.43668260320524593, 0.2225194058349801, 1.2189568920906169e-07, 7.79102947200806e-08, 24936, 0
1443, 1.0000, 2.7671384042317072e-05, 2212.4812848567963,13355, 0.9866444924907146, 0.8083308935165405, 0.9773046374320984, 0.0005008739202547866, 0.4366824485130671, 0.222483798724187, 1.5469478231722178e-07, 8.344165877701157e-08, 24936, 0
1444, 1.0000, 8.696499643491283e-05, 2215.2932999134064,13353, 0.9866464925667175, 0.8083325624465942, 0.9772871136665344, 0.0005008985313462648, 0.43668233775078047, 0.22254037876796223, 1.1075578754127235e-07, 8.58383338222828e-08, 24936, 0
1445, 1.0000, 4.030494249853492e-05, 2216.663148880005,13364, 0.9866354921487016, 0.808332085609436, 0.9773116111755371, 0.0005010211892932656, 0.43668218914493656, 0.22238755247594233, 1.4861552360967423e-07, 9.068168237390607e-08, 24936, 0
1446, 1.0000, 2.050346612263693e-05, 2217.983787059784,13363, 0.9866364921867031, 0.8083323836326599, 0.9773116111755371, 0.0005010486720035199, 0.4366821319336281, 0.22237734075654192, 5.720068857462124e-08, 8.659797519138455e-08, 24936, 0
1447, 1.0000, 2.984909188120303e-05, 2219.352762937546,13368, 0.9866314919966959, 0.8083339333534241, 0.977297306060791, 0.00050112315871081, 0.4366820163231728, 0.22233561191937612, 1.1561429436035553e-07, 8.913702129622832e-08, 24936, 0
1448, 1.0000, 0.00014339388287879255, 2220.789048910141,13422, 0.9865774899446179, 0.8083347678184509, 0.9772675633430481, 0.0005013452509287164, 0.43668194954619594, 0.22249145103516454, 6.678256481151834e-08, 8.660014413249562e-08, 24936, 0
1449, 1.0000, 2.970266903652035e-05, 2222.050812959671,13415, 0.986584490210628, 0.8083341121673584, 0.9773067235946655, 0.0005013339648713207, 0.43668184285668477, 0.22229813119385577, 1.0669175642963324e-07, 8.842597148049596e-08, 24936, 0
1450, 1.0000, 1.863209817392824e-05, 2223.340609073639,13392, 0.9866074910846612, 0.8083347678184509, 0.9772976040840149, 0.0005012826661071185, 0.43668180712233357, 0.22235094854380977, 3.573012719026991e-08, 8.076539326057099e-08, 24936, 0
1451, 1.0000, 1.9023446883212276e-05, 2224.6158051490784,13375, 0.9866244917306858, 0.8083367347717285, 0.9772997498512268, 0.0005012613973712664, 0.43668175573406676, 0.2223282225943551, 5.138340941623909e-08, 7.71942714243716e-08, 24936, 0
1452, 1.0000, 3.867862600928666e-05, 2225.8810243606567,13344, 0.9866554929087306, 0.8083347678184509, 0.9772958755493164, 0.0005012636545445088, 0.43668165597932923, 0.2223116921071365, 9.976175591175362e-08, 7.91995973778711e-08, 24936, 0
1453, 1.0000, 4.275986404898478e-05, 2227.1465554237366,13316, 0.986683493972771, 0.8083322048187256, 0.9772895574569702, 0.0005012542373297823, 0.43668155375845097, 0.2223429610720782, 1.0222097546197517e-07, 8.124650324358847e-08, 24936, 0
1454, 1.0000, 1.5055497919045991e-05, 2228.424767255783,13311, 0.9866884941627782, 0.8083307147026062, 0.9772906303405762, 0.0005012918955918819, 0.43668148123959794, 0.2222941602734677, 7.251299244392939e-08, 8.032778532927156e-08, 24936, 0
1455, 1.0000, 5.08035838955191e-05, 2229.6892461776733,13289, 0.9867104949988099, 0.8083311915397644, 0.9772713780403137, 0.0005013735781072831, 0.43668140747641093, 0.22231912543841686, 7.376402061387566e-08, 7.964594547954481e-08, 24936, 0
1456, 1.0000, 2.8919937189746722e-05, 2232.211942434311,13294, 0.9867054948088028, 0.8083305358886719, 0.9772794246673584, 0.0005013857763090055, 0.4366813857916869, 0.22228028389069457, 2.1689104512390145e-08, 6.993127832321943e-08, 24936, 0
1457, 1.0000, 3.149004932513846e-05, 2233.4738233089447,13309, 0.9866904942387811, 0.8083322048187256, 0.9772818684577942, 0.0005014628844142347, 0.43668132148088706, 0.22225476723237622, 6.430134319446168e-08, 6.934678394899001e-08, 24936, 0
1458, 1.0000, 2.328812174876812e-05, 2236.0413093566895,13320, 0.9866794938207651, 0.808332085609436, 0.9772762656211853, 0.0005014898653167435, 0.436681297485852, 0.2222811590250731, 2.3998159348614934e-08, 6.236508027104959e-08, 24936, 0
1459, 1.0000, 2.0324148698840978e-05, 2237.301506280899,13328, 0.9866714935167537, 0.8083328008651733, 0.9772868156433105, 0.0005015201178922552, 0.4366812462631697, 0.2222937756289205, 5.12269247021635e-08, 6.115009915373205e-08, 24936, 0
1460, 1.0000, 2.1501989925707585e-05, 2238.5629942417145,13332, 0.9866674933647479, 0.8083317279815674, 0.9773011207580566, 0.0005015595566588627, 0.43668118107667864, 0.22228021007948567, 6.518448969483615e-08, 6.1542038276208e-08, 24936, 0
1461, 1.0000, 7.068990684079123e-05, 2239.8324670791626,13363, 0.9866364921867031, 0.8083356022834778, 0.9773077964782715, 0.0005016977006472978, 0.4366811428427664, 0.22231503961311885, 3.823177657791277e-08, 5.868095003227019e-08, 24936, 0
1462, 1.0000, 0.00011777679646935922, 2241.093230009079,13335, 0.9866644932507436, 0.8083341121673584, 0.9773431420326233, 0.0005016132204072329, 0.43668108586883997, 0.2221869186306615, 5.697362642775872e-08, 5.850794023425382e-08, 24936, 0
1463, 1.0000, 2.2634926598582738e-05, 2242.351828098297,13340, 0.9866594930607363, 0.8083335757255554, 0.9773116111755371, 0.0005016293411173093, 0.43668101262760806, 0.2223274747025051, 7.324195094859931e-08, 5.98369320835371e-08, 24936, 0
1464, 1.0000, 2.2671118604150413e-05, 2243.614995956421,13330, 0.9866694934407507, 0.8083335757255554, 0.9773046374320984, 0.0005016369135684098, 0.43668096213510316, 0.22234326329721713, 5.049454870897918e-08, 5.8829727432914834e-08, 24936, 0
1465, 1.0000, 3.636137124285006e-05, 2246.1331510543823,13311, 0.9866884941627782, 0.8083345890045166, 0.9773109555244446, 0.0005016377357891839, 0.436680886672627, 0.22228648160362377, 7.546854857709562e-08, 6.031339181705609e-08, 24936, 0
1466, 1.0000, 2.317280951791744e-05, 2247.3980791568756,13304, 0.9866954944287883, 0.8083333969116211, 0.977288544178009, 0.0005016553991989331, 0.43668083734393587, 0.22234833869768428, 4.932127822820931e-08, 5.9112021224038676e-08, 24936, 0
1467, 1.0000, 1.8111192826962947e-05, 2248.769091129303,13304, 0.9866954944287883, 0.8083333969116211, 0.9772927165031433, 0.0005016776318648794, 0.4366807989170886, 0.2223409334336342, 3.842817497545781e-08, 5.662043537459455e-08, 24936, 0
1468, 1.0000, 4.438945691916058e-05, 2250.032917022705,13317, 0.9866824939347695, 0.8083329200744629, 0.9773480296134949, 0.000501763186136477, 0.4366807146762279, 0.22228524058347213, 8.424446701349453e-08, 5.8915561719510164e-08, 24936, 0
1469, 1.0000, 2.5994388910731404e-05, 2251.2960288524628,13319, 0.9866804938587667, 0.8083337545394897, 0.9773381948471069, 0.0005017936139832692, 0.436680654683999, 0.22232954711990952, 5.998620900005136e-08, 5.902176085482916e-08, 24936, 0
1470, 1.0000, 3.464803124930952e-05, 2252.5650849342346,13317, 0.9866824939347695, 0.8083322048187256, 0.9773210883140564, 0.0005018289331237075, 0.43668061347645365, 0.22237291891127453, 4.121195146256085e-08, 5.693944948062441e-08, 24936, 0
1471, 1.0000, 6.473817206753114e-05, 2253.826169013977,13328, 0.9866714935167537, 0.8083338737487793, 0.9773063659667969, 0.0005018644192285033, 0.4366805763872347, 0.22230770826860538, 3.7088354831738e-08, 5.455011800342033e-08, 24936, 0
1472, 1.0000, 2.292695934644247e-05, 2255.0904359817505,13325, 0.986674493630758, 0.8083307147026062, 0.9772812128067017, 0.0005018651778532223, 0.4366805375299159, 0.22237737093590393, 3.885380145396411e-08, 5.273020704769719e-08, 24936, 0
1473, 1.0000, 2.2155972953419495e-05, 2256.353969812393,13325, 0.986674493630758, 0.808332085609436, 0.9772868156433105, 0.0005018901375289317, 0.4366804855028191, 0.22237782241005527, 5.2029204111736505e-08, 5.265968382330256e-08, 24936, 0
1474, 1.0000, 3.5280760677734405e-05, 2258.869072675705,13310, 0.9866894942007797, 0.8083338737487793, 0.9773088097572327, 0.0005019289082153465, 0.43668035495282714, 0.22233229818864872, 1.305530012429834e-07, 5.766457672165649e-08, 24936, 0
1475, 1.0000, 4.6234730997026946e-05, 2260.128042936325,13321, 0.9866784937827637, 0.808334469795227, 0.977288544178009, 0.0005019858864516567, 0.4366802627582884, 0.22239467933685617, 9.219054553089023e-08, 6.04347647832619e-08, 24936, 0
1476, 1.0000, 2.202925963339368e-05, 2261.4340991973877,13331, 0.9866684934027493, 0.8083351254463196, 0.9773067235946655, 0.000502019851163584, 0.43668021474117535, 0.22233317323093066, 4.8013515330236345e-08, 5.906014419326389e-08, 24936, 0
1477, 1.0000, 2.4376321321375667e-05, 2262.7052981853485,13331, 0.9866684934027493, 0.8083351254463196, 0.9773123264312744, 0.0005020249779167049, 0.4366801761872554, 0.22231667081814532, 3.855927832585593e-08, 5.659498411469123e-08, 24936, 0
1478, 1.0000, 0.000129024851645125, 2263.967164993286,13337, 0.9866624931747406, 0.8083353042602539, 0.97733473777771, 0.0005021121936917117, 0.43668013084792767, 0.22212970174643618, 4.533276348750448e-08, 5.53530260003369e-08, 24936, 0
1479, 1.0000, 9.203782620711856e-05, 2265.234112739563,13340, 0.9866594930607363, 0.8083349466323853, 0.97728431224823, 0.0005021096292506977, 0.43668006287116, 0.22235361337755385, 6.79791478663816e-08, 5.650212771208866e-08, 24936, 0
1480, 1.0000, 2.8418430134676444e-05, 2266.4984867572784,13338, 0.9866614931367392, 0.808334469795227, 0.9772976040840149, 0.0005021098628247093, 0.4366800347283315, 0.22229202564329453, 2.8146157238229108e-08, 5.2698740190921555e-08, 24936, 0
1481, 1.0000, 2.343598481676175e-05, 2267.7556698322296,13337, 0.9866624931747406, 0.8083345890045166, 0.9772892594337463, 0.0005021142650073021, 0.43668001963251074, 0.22227627638615738, 1.5092445460052062e-08, 4.6504627639304346e-08, 24936, 0
1482, 1.0000, 3.85717297751739e-05, 2269.0135588645935,13330, 0.9866694934407507, 0.8083317875862122, 0.9772251844406128, 0.0005021394212868949, 0.4366799436600799, 0.22232583709155082, 7.59742113110029e-08, 4.8844219500728944e-08, 24936, 0
1483, 1.0000, 5.6157320374856504e-05, 2270.2760937213898,13307, 0.986692494314784, 0.8083325624465942, 0.9772514700889587, 0.0005021577533585171, 0.4366798534401284, 0.22224371494764195, 9.021634611583451e-08, 5.1935029205758e-08, 24936, 0
1484, 1.0000, 2.8134857967021954e-05, 2271.527956724167,13307, 0.986692494314784, 0.8083330988883972, 0.977260172367096, 0.0005021890923955588, 0.4366797781999695, 0.22225701803568462, 7.524807621450691e-08, 5.3896911888952916e-08, 24936, 0
1485, 1.0000, 4.5916438125971245e-05, 2272.8138189315796,13290, 0.9867094949608085, 0.8083329200744629, 0.9773186445236206, 0.0005021686809043495, 0.4366797554387885, 0.22228324762487622, 2.2759276185890798e-08, 4.944510900610513e-08, 24936, 0
1486, 1.0000, 8.512634207065624e-05, 2274.0811419487,13291, 0.9867084949228071, 0.8083325028419495, 0.9772332310676575, 0.0005022268276850062, 0.4366797512257349, 0.22237454635160056, 4.214782023392871e-09, 3.8653472599926345e-08, 24936, 0
1487, 1.0000, 5.1370498998605644e-05, 2276.6397919654846,13292, 0.9867074948848056, 0.8083330988883972, 0.9772427082061768, 0.0005022239943350676, 0.43667972217757245, 0.2223358839079752, 2.9046835381407732e-08, 3.7564667353208897e-08, 24936, 0
1488, 1.0000, 2.0226868010442226e-05, 2277.9107739925385,13293, 0.9867064948468042, 0.8083332777023315, 0.9772748947143555, 0.0005022072151542545, 0.436679683548796, 0.22230292488933268, 3.8628020448960854e-08, 3.766967193112369e-08, 24936, 0
1489, 1.0000, 1.982397557268841e-05, 2279.16721868515,13293, 0.9867064948468042, 0.8083341121673584, 0.9772748947143555, 0.0005022060434826894, 0.43667966690813204, 0.22231596961383873, 1.663559912046253e-08, 3.471334773105784e-08, 24936, 0
1490, 1.0000, 5.8848270858387636e-05, 2280.455602645874,13253, 0.986746496366862, 0.8083357810974121, 0.9773011207580566, 0.0005022061036664464, 0.43667958084022573, 0.22224839000518903, 8.607554508044402e-08, 3.801323469839466e-08, 24936, 0
1491, 1.0000, 3.935265304306414e-05, 2281.713052749634,13238, 0.9867614969368836, 0.8083364963531494, 0.9772573709487915, 0.0005022253479344171, 0.43667952652238906, 0.22236518843987793, 5.431303606862059e-08, 3.9394151644597705e-08, 24936, 0
1492, 1.0000, 2.3700887425203062e-05, 2282.9757857322693,13217, 0.9867824977349139, 0.8083363175392151, 0.9772503972053528, 0.000502236074564579, 0.43667950503413727, 0.22234662229879223, 2.1488056112239917e-08, 3.707731614646966e-08, 24936, 0
1493, 1.0000, 1.8190425702082465e-05, 2284.2421526908875,13197, 0.9868024984949428, 0.8083357214927673, 0.9772636890411377, 0.0005022430724800851, 0.43667946727000917, 0.2223437262938273, 3.776799312182888e-08, 3.714581161609646e-08, 24936, 0
1494, 1.0000, 2.3623699951862784e-05, 2285.5114316940308,13191, 0.9868084987229515, 0.8083328008651733, 0.9772889018058777, 0.000502259761715283, 0.43667943067805826, 0.22231933774392926, 3.659023728452837e-08, 3.708987667489726e-08, 24936, 0
1495, 1.0000, 4.116112590853244e-05, 2286.7691078186035,13183, 0.986816499026963, 0.8083329200744629, 0.9772787094116211, 0.0005022682876765888, 0.4366793984298671, 0.22236775665865285, 3.22495353755059e-08, 3.657481992479208e-08, 24936, 0
1496, 1.0000, 2.1535148005609673e-05, 2288.0426375865936,13177, 0.9868224992549717, 0.8083337545394897, 0.9772850275039673, 0.0005022932012237827, 0.43667935313707523, 0.22234299763619014, 4.529576697054338e-08, 3.7365408853550285e-08, 24936, 0
1497, 1.0000, 2.760303935633825e-05, 2289.3091728687286,13171, 0.9868284994829803, 0.8083341121673584, 0.9772773385047913, 0.0005023188566682938, 0.4366793005466232, 0.2223553742372948, 5.2579313514211634e-08, 3.86637751039327e-08, 24936, 0
1498, 1.0000, 1.6399238131848082e-05, 2291.873524904251,13169, 0.9868304995589833, 0.8083347678184509, 0.9772822260856628, 0.0005023229309964691, 0.4366792758503908, 0.22232074833803722, 2.470194188086694e-08, 3.69697862783094e-08, 24936, 0
1499, 1.0000, 2.9259887028106558e-05, 2293.158015012741,13160, 0.9868394999009963, 0.8083333373069763, 0.9772829413414001, 0.0005023547518109804, 0.43667919182612325, 0.2222740716867276, 8.402802487150751e-08, 4.0133280591755126e-08, 24936, 0
1500, 1.0000, 7.07176517970801e-05, 2294.4272141456604,13164, 0.9868354997489904, 0.8083317875862122, 0.9772570729255676, 0.0005024275894901898, 0.4366791884985962, 0.22234696558237962, 3.323439357050262e-09, 3.128332965566685e-08, 24936, 0
1501, 1.0000, 0.0001183880254363102, 2295.707709789276,13155, 0.9868445000910034, 0.8083353638648987, 0.9772976040840149, 0.0005023907136176553, 0.4366791490565409, 0.2221907850208106, 3.944843224301664e-08, 3.201729583852437e-08, 24936, 0
1502, 1.0000, 2.3025772245632595e-05, 2296.9749147892,13159, 0.9868404999389977, 0.8083349466323853, 0.977272093296051, 0.0005024178634967197, 0.4366790701392844, 0.22228391683879847, 7.890970876722747e-08, 3.503960712250418e-08, 24936, 0
1503, 1.0000, 1.4742601712065025e-05, 2298.2628898620605,13158, 0.9868414999769991, 0.808334469795227, 0.977273166179657, 0.0005024232974098915, 0.43667904894484233, 0.222282271087062, 2.1196664867773052e-08, 3.332192316091738e-08, 24936, 0
1504, 1.0000, 2.067487984101942e-05, 2299.5804357528687,13196, 0.9868034985329442, 0.808336079120636, 0.9772703647613525, 0.0005024758445364894, 0.436678996153902, 0.22228203751311926, 5.2789594584545796e-08, 3.489087696758211e-08, 24936, 0
1505, 1.0000, 2.7021590979312397e-05, 2300.8458349704742,13224, 0.9867754974689038, 0.8083342909812927, 0.977273166179657, 0.0005025380587551808, 0.4366789557161179, 0.22227839683806672, 4.043644158402415e-08, 3.5409352879038275e-08, 24936, 0
1506, 1.0000, 3.923410418049006e-05, 2302.1338608264923,13217, 0.9867824977349139, 0.8083339929580688, 0.977293074131012, 0.0005025530312308061, 0.4366789071713764, 0.22220292577026557, 4.854888818739411e-08, 3.654467633181234e-08, 24936, 0
1507, 1.0000, 2.1904802778745168e-05, 2303.400528907776,13217, 0.9867824977349139, 0.8083342909812927, 0.9772895574569702, 0.0005025823155805409, 0.436678851507393, 0.22223265119092553, 5.5661584619226545e-08, 3.811511762928599e-08, 24936, 0
1508, 1.0000, 3.7363221150186516e-05, 2304.6649129390717,13232, 0.9867674971648923, 0.8083347678184509, 0.9772871136665344, 0.0005026155992972781, 0.4366788170106549, 0.22220002162825944, 3.45015064850962e-08, 3.773734513851987e-08, 24936, 0
1509, 1.0000, 2.7581663315752706e-05, 2305.9302587509155,13232, 0.9867674971648923, 0.8083356022834778, 0.9772549271583557, 0.0005026508550981156, 0.4366787655064138, 0.2222762027225956, 5.1500322506559115e-08, 3.892917537814911e-08, 24936, 0
1510, 1.0000, 1.292595033802256e-05, 2307.19699549675,13239, 0.9867604968988821, 0.8083359599113464, 0.9772636890411377, 0.0005026781811007688, 0.43667872566896476, 0.22226769722886322, 3.983633506399187e-08, 3.901895388091028e-08, 24936, 0
1511, 1.0000, 2.364116774182051e-05, 2308.489606618881,13270, 0.9867294957208373, 0.8083337545394897, 0.9772986769676208, 0.0005027843316312139, 0.4366786536033613, 0.22229450918723345, 7.206276692039992e-08, 4.148768029151811e-08, 24936, 0
1512, 1.0000, 2.5366364164022902e-05, 2309.7687368392944,13273, 0.986726495606833, 0.8083325624465942, 0.9772948622703552, 0.0005028421421929561, 0.4366785803020581, 0.2222864349523605, 7.330627271873169e-08, 4.391787833606895e-08, 24936, 0
1513, 1.0000, 2.2354483728976644e-05, 2311.0307047367096,13277, 0.9867224954548273, 0.8083335757255554, 0.9772976040840149, 0.0005029280838288108, 0.43667849989648333, 0.22231354049187116, 8.040380061746788e-08, 4.665571763724144e-08, 24936, 0
1514, 1.0000, 2.525948006264029e-05, 2313.564036846161,13270, 0.9867294957208373, 0.8083353042602539, 0.977304995059967, 0.0005029353668589665, 0.4366784798537395, 0.22226744292688497, 2.0043093240662557e-08, 4.2875664233038184e-08, 24936, 0
1515, 1.0000, 3.960934972551178e-05, 2314.826280117035,13269, 0.9867304957588389, 0.8083363175392151, 0.9772945046424866, 0.0005029979183321769, 0.4366784345250645, 0.22225850143190462, 4.533008535201333e-08, 4.311500380683264e-08, 24936, 0
1516, 1.0000, 0.00012498323414644684, 2316.101150751114,13272, 0.9867274956448345, 0.8083333969116211, 0.977230429649353, 0.0005031463445531984, 0.4366783167605815, 0.22241619428606185, 1.1776787911532693e-07, 4.7672537747179285e-08, 24936, 0
1517, 1.0000, 3.065506962701429e-05, 2317.3757648468018,13267, 0.9867324958348417, 0.8083348870277405, 0.977264404296875, 0.0005031715871812889, 0.43667824836155844, 0.2223002544856004, 6.83966344672271e-08, 4.942479963595618e-08, 24936, 0
1518, 1.0000, 2.6046961197610757e-05, 2318.6463689804077,13267, 0.9867324958348417, 0.8083335757255554, 0.9772738218307495, 0.0005031915274535337, 0.4366782223671656, 0.2222915223391787, 2.599179010909225e-08, 4.6348325123573134e-08, 24936, 0
1519, 1.0000, 2.8680777762625296e-05, 2319.928078174591,13263, 0.9867364959868475, 0.8083354830741882, 0.9773088097572327, 0.0005032855638928946, 0.43667815031717544, 0.2222873478133198, 7.204462132426315e-08, 4.84385123545344e-08, 24936, 0
1520, 1.0000, 4.401524562571763e-05, 2321.2124540805817,13258, 0.9867414961768547, 0.8083366751670837, 0.9773039221763611, 0.0005033046273388139, 0.4366781166411859, 0.22228941963145152, 3.368433737493959e-08, 4.671050018232205e-08, 24936, 0
1521, 1.0000, 1.4276818316634502e-05, 2322.4823200702667,13259, 0.9867404961388533, 0.8083357810974121, 0.9773070812225342, 0.0005033307655596443, 0.43667808547890824, 0.2223038102858368, 3.115920738094857e-08, 4.485715299232317e-08, 24936, 0
1522, 1.0000, 2.6493679937926013e-05, 2323.7491109371185,13250, 0.9867494964808663, 0.8083356022834778, 0.977297306060791, 0.0005033287591505494, 0.4366780592229207, 0.22228835412668208, 2.6255827401122644e-08, 4.251783149730282e-08, 24936, 0
1523, 1.0000, 0.0001284246692863387, 2325.0167989730835,13238, 0.9867614969368836, 0.8083347678184509, 0.9772696495056152, 0.0005033971243503294, 0.4366780280693447, 0.22243751524398742, 3.115907798445505e-08, 4.121662772137623e-08, 24936, 0
1524, 1.0000, 4.108425786557509e-05, 2326.2894971370697,13233, 0.9867664971268908, 0.8083353042602539, 0.9772934317588806, 0.0005033981218340418, 0.4366779782437033, 0.22233586469218142, 4.9822444725400317e-08, 4.200565039067075e-08, 24936, 0
1525, 1.0000, 1.893888755115616e-05, 2327.5487451553345,13233, 0.9867664971268908, 0.8083347678184509, 0.9773032069206238, 0.0005034075414899838, 0.43667796022755984, 0.22231366419755105, 1.8011238001047758e-08, 3.85950225146598e-08, 24936, 0
1526, 1.0000, 2.3881609555127738e-05, 2328.807065963745,13219, 0.9867804976589111, 0.8083354830741882, 0.9773179292678833, 0.0005034372928663899, 0.43667793034987185, 0.22230115306138346, 2.988510622303764e-08, 3.76204208112521e-08, 24936, 0
1527, 1.0000, 2.094985442538816e-05, 2330.0683917999268,13201, 0.986798498342937, 0.8083356022834778, 0.9772818684577942, 0.0005034763418577502, 0.4366778474191525, 0.2223352023530798, 8.292958492139846e-08, 4.071479321283795e-08, 24936, 0
1528, 1.0000, 3.564345249817498e-05, 2331.4736709594727,13179, 0.9868204991789687, 0.8083323836326599, 0.9773221015930176, 0.0005035642328815264, 0.43667779461140943, 0.22226986695800877, 5.280053777534377e-08, 4.178696647083895e-08, 24936, 0
1529, 1.0000, 3.2574118955819956e-05, 2334.2988650798798,13179, 0.9868204991789687, 0.8083329200744629, 0.9773126840591431, 0.0005035574535118637, 0.43667776581737267, 0.22226259265300452, 2.8797360052124077e-08, 4.0259838444542775e-08, 24936, 0
1530, 1.0000, 8.390323795673078e-05, 2335.7140719890594,13190, 0.9868094987609529, 0.8083335757255554, 0.977279782295227, 0.0005035934519418535, 0.4366777313278678, 0.2223576657091547, 3.449119112541865e-08, 3.964200795053224e-08, 24936, 0
1531, 1.0000, 3.6752985146610626e-05, 2337.1417438983917,13185, 0.9868144989509602, 0.8083325028419495, 0.9772920608520508, 0.0005036004589699367, 0.4366776920478174, 0.22230029873648627, 3.928451702828184e-08, 3.9606112951178805e-08, 24936, 0
1532, 1.0000, 2.6309475235641894e-05, 2338.545120716095,13171, 0.9868284994829803, 0.808333158493042, 0.9773011207580566, 0.0005036196495216809, 0.43667765988809165, 0.22226476118588867, 3.2154790996496985e-08, 3.8789177309211976e-08, 24936, 0
1533, 1.0000, 2.903179865975044e-05, 2339.935085773468,13162, 0.9868374998249934, 0.8083332777023315, 0.9772937893867493, 0.0005036483284059484, 0.4366775925227041, 0.2222550765361515, 6.736727853340341e-08, 4.0990612906248896e-08, 24936, 0
1534, 1.0000, 0.00011598728925806021, 2341.345029592514,13163, 0.986836499786992, 0.8083322048187256, 0.9772812128067017, 0.000503776282771654, 0.4366775847099827, 0.2222769467185874, 7.814569935593596e-09, 3.4730135610583886e-08, 24936, 0
1535, 1.0000, 2.639753498161971e-05, 2342.7376506328583,13145, 0.9868545004710179, 0.808332085609436, 0.9772822260856628, 0.0005037555800809163, 0.4366774272613788, 0.22227859316067805, 1.574462346054517e-07, 4.0396994860239024e-08, 24936, 0
1536, 1.0000, 4.93306196931623e-05, 2344.1521656513214,13136, 0.9868635008130309, 0.8083327412605286, 0.9773112535476685, 0.0005037344837094938, 0.4366774077820828, 0.22223441513234954, 1.9473952173054698e-08, 3.7554290642366355e-08, 24936, 0
1537, 1.0000, 2.769681885128188e-05, 2345.5704288482666,13149, 0.9868505003190121, 0.8083325624465942, 0.9772958755493164, 0.0005037679329003766, 0.43667737797832173, 0.22230950697717652, 2.98093278949807e-08, 3.669685325182954e-08, 24936, 0
1538, 1.0000, 1.524225126394623e-05, 2347.0282068252563,13158, 0.9868414999769991, 0.8083347678184509, 0.9773221015930176, 0.0005037755698217942, 0.4366773402235495, 0.22229887772722406, 3.774667439726542e-08, 3.680050786181741e-08, 24936, 0
1539, 1.0000, 2.5129574978688904e-05, 2348.464124917984,13185, 0.9868144989509602, 0.8083335757255554, 0.9773270487785339, 0.0005038197904999438, 0.4366772717614552, 0.22232233242420335, 6.84675329210016e-08, 3.9157675121729346e-08, 24936, 0
1540, 1.0000, 1.7171461024765295e-05, 2351.262636899948,13193, 0.9868064986469486, 0.8083337545394897, 0.9773301482200623, 0.000503846173483516, 0.4366772416862156, 0.22228027146083135, 3.0081012569738164e-08, 3.813857429301354e-08, 24936, 0
1541, 1.0000, 4.6775402879560833e-05, 2352.6814320087433,13219, 0.9867804976589111, 0.8083364963531494, 0.9773273468017578, 0.0005039179768853977, 0.4366771757016306, 0.22223697417149116, 6.597998009061357e-08, 4.0287398717053336e-08, 24936, 0
1542, 1.0000, 2.730268824657725e-05, 2354.113634109497,13222, 0.9867774975449067, 0.8083359599113464, 0.9773001074790955, 0.0005039610658913047, 0.43667713868501046, 0.22229427755861608, 3.701885004092631e-08, 3.994795908478966e-08, 24936, 0
1543, 1.0000, 0.00013875249630341277, 2355.5568640232086,13172, 0.9868274994449789, 0.8083351254463196, 0.9773190021514893, 0.0005038597500728436, 0.4366771312650027, 0.222120888636955, 7.4173749919914655e-09, 3.375749098307068e-08, 24936, 0
1544, 1.0000, 1.7917045780282026e-05, 2356.9883329868317,13200, 0.9867994983809385, 0.8083347678184509, 0.9772780537605286, 0.0005039182363212593, 0.43667704757175635, 0.22225263266362014, 8.368893950061462e-08, 3.6965786489803094e-08, 24936, 0
1545, 1.0000, 1.64400955949484e-05, 2358.3952560424805,13199, 0.9868004984189399, 0.8083347678184509, 0.9772804975509644, 0.00050391622832279, 0.4366770300102745, 0.22222966996973406, 1.7562567677931185e-08, 3.431458546200786e-08, 24936, 0
1546, 1.0000, 5.6185124157884296e-05, 2359.7985467910767,13204, 0.9867954982289326, 0.8083337545394897, 0.9772784113883972, 0.000503945571609304, 0.4366769785218568, 0.22228013080342707, 5.1491188701735524e-08, 3.5735854635528353e-08, 24936, 0
1547, 1.0000, 3.0088246390919583e-05, 2361.2139534950256,13198, 0.9868014984569413, 0.8083351254463196, 0.977297306060791, 0.0005039750352752724, 0.43667690993793906, 0.22219834176240716, 6.857992007613944e-08, 3.814287749192405e-08, 24936, 0
1548, 1.0000, 2.1265288448435283e-05, 2362.619793653488,13196, 0.9868034985329442, 0.8083348870277405, 0.9773011207580566, 0.0005040057400973338, 0.43667684897276154, 0.222181243145086, 6.097359200873953e-08, 3.997479873004396e-08, 24936, 0
1549, 1.0000, 7.415181795399806e-05, 2364.0545666217804,13182, 0.9868174990649645, 0.8083347678184509, 0.9771860241889954, 0.0005040539393813421, 0.43667680711737394, 0.22232350571015802, 4.185422236568925e-08, 4.015887933141645e-08, 24936, 0
1550, 1.0000, 3.8281711825327525e-05, 2365.479914665222,13205, 0.9867944981909312, 0.8083373308181763, 0.9772812128067017, 0.0005040771697499923, 0.43667669373067813, 0.22217110653666056, 1.1338204580768618e-07, 4.455104088940334e-08, 24936, 0
1551, 1.0000, 2.1894873232310087e-05, 2366.897839784622,13205, 0.9867944981909312, 0.8083378076553345, 0.977263331413269, 0.0005040870555233938, 0.4366766685299527, 0.22224083723802626, 2.5204560993863367e-08, 4.208428795647383e-08, 24936, 0
1552, 1.0000, 2.3453138967630616e-05, 2368.315609693527,13212, 0.9867874979249212, 0.8083371520042419, 0.9772696495056152, 0.0005041041206493745, 0.4366766457554938, 0.222223466130147, 2.2773149088717304e-08, 3.957767647984635e-08, 24936, 0
1553, 1.0000, 3.0087710240276407e-05, 2369.72566986084,13211, 0.9867884979629226, 0.8083357810974121, 0.9772700071334839, 0.0005041404372297417, 0.4366766131894182, 0.22225807251286364, 3.256483549485267e-08, 3.8813262866859106e-08, 24936, 0
1554, 1.0000, 1.7679023231241557e-05, 2371.1278128623962,13202, 0.9867974983049356, 0.8083351850509644, 0.9772784113883972, 0.0005041500300495072, 0.4366765894569728, 0.22222332824586832, 2.373160901125715e-08, 3.6950035218231095e-08, 24936, 0
1555, 1.0000, 2.5042781314608906e-05, 2372.5371906757355,13193, 0.9868064986469486, 0.8083356022834778, 0.9772756099700928, 0.0005041693446164001, 0.43667653755796015, 0.2222291587980357, 5.19003310328614e-08, 3.8227014720890193e-08, 24936, 0
1556, 1.0000, 1.863214786701649e-05, 2375.3729724884033,13186, 0.9868134989129587, 0.8083351254463196, 0.9772825837135315, 0.0005041768780590552, 0.4366765202028757, 0.22223898555424926, 1.7352179804142054e-08, 3.532390835345878e-08, 24936, 0
1557, 1.0000, 1.8693639438070953e-05, 2376.8108434677124,13184, 0.9868154989889616, 0.808332085609436, 0.9773001074790955, 0.0005042098679179904, 0.4366764673015758, 0.2222589029209537, 5.2903058822550975e-08, 3.677984991765519e-08, 24936, 0
1558, 1.0000, 1.4674741192161942e-05, 2379.584032535553,13183, 0.986816499026963, 0.8083315491676331, 0.9773074388504028, 0.0005042102352048812, 0.43667645568656677, 0.22224292112084215, 1.1620467865736117e-08, 3.2777159830848196e-08, 24936, 0
1559, 1.0000, 1.9878331957815093e-05, 2380.974482536316,13171, 0.9868284994829803, 0.8083304762840271, 0.9773098826408386, 0.0005042526884268672, 0.4366763988337138, 0.22225693858177353, 5.68470000517074e-08, 3.4632587653706644e-08, 24936, 0
1560, 1.0000, 1.9487014332346438e-05, 2383.723394393921,13169, 0.9868304995589833, 0.8083301186561584, 0.9773063659667969, 0.0005042572039635527, 0.43667638010668103, 0.22223517554194486, 1.8728529671552252e-08, 3.2567679554399764e-08, 24936, 0
1561, 1.0000, 2.621916676477874e-05, 2385.1438252925873,13156, 0.986843500053002, 0.8083319067955017, 0.9772769808769226, 0.0005042809843100143, 0.43667634115664467, 0.22227229454989655, 3.895179351287581e-08, 3.3155904535319216e-08, 24936, 0
1562, 1.0000, 2.266300758588829e-05, 2386.551548242569,13150, 0.9868495002810107, 0.8083339929580688, 0.9772773385047913, 0.0005043029282763194, 0.4366762951505839, 0.22227566397168777, 4.600771119633862e-08, 3.426003918108418e-08, 24936, 0
1563, 1.0000, 1.873088647474387e-05, 2387.963556289673,13150, 0.9868495002810107, 0.8083348870277405, 0.9772864580154419, 0.0005043351220088802, 0.43667624692666857, 0.22226382759458474, 4.8221428960992796e-08, 3.54513744427905e-08, 24936, 0
1564, 1.0000, 9.192463066762908e-05, 2389.3578045368195,13134, 0.9868655008890338, 0.8083307147026062, 0.9773039221763611, 0.0005044036329407012, 0.43667621111639104, 0.2223496589900601, 3.5807746823213193e-08, 3.548685149140852e-08, 24936, 0
1565, 1.0000, 6.110795529023439e-05, 2390.749680519104,13127, 0.9868725011550439, 0.80833500623703, 0.9773508310317993, 0.0005043982502858642, 0.436676157727123, 0.22217827559288708, 5.339495634526514e-08, 3.696670533496252e-08, 24936, 0
1566, 1.0000, 1.6190840954225875e-05, 2392.1728274822235,13139, 0.9868605006990265, 0.8083349466323853, 0.9773158431053162, 0.0005044177429206669, 0.4366761216071794, 0.22225560230855468, 3.611797966263097e-08, 3.688094292868269e-08, 24936, 0
1567, 1.0000, 1.3309882194841236e-05, 2393.597423553467,13148, 0.9868515003570135, 0.8083349466323853, 0.9773098826408386, 0.0005044439139149036, 0.4366760963615698, 0.22223867315176976, 2.5240399381676326e-08, 3.550842723990101e-08, 24936, 0
1568, 1.0000, 1.593755449220791e-05, 2395.036470413208,13158, 0.9868414999769991, 0.8083354830741882, 0.977301836013794, 0.0005044716216757841, 0.4366760535999171, 0.22225709551567147, 4.2767792030051766e-08, 3.6175119629489376e-08, 24936, 0
1569, 1.0000, 7.732450115966054e-05, 2396.4713933467865,13191, 0.9868084987229515, 0.8083322048187256, 0.9773151278495789, 0.0005045387675652562, 0.43667599559182985, 0.2223606779303281, 5.800687641333013e-08, 3.792424349983988e-08, 24936, 0
1570, 1.0000, 2.8560373734693635e-05, 2397.895967245102,13226, 0.9867734973929009, 0.8083327412605286, 0.977321445941925, 0.0005046090360014214, 0.4366759417502632, 0.22230148047745954, 5.384148965559277e-08, 3.9276876257262966e-08, 24936, 0
1571, 1.0000, 1.550442958979998e-05, 2399.312648534775,13214, 0.9867854978489182, 0.8083333373069763, 0.9773298501968384, 0.0005045973033605451, 0.4366759137382148, 0.22231224360350885, 2.801276283159737e-08, 3.797159506605102e-08, 24936, 0
1572, 1.0000, 6.904963442386596e-05, 2400.7146797180176,13215, 0.9867844978109168, 0.8083339929580688, 0.9773420691490173, 0.0005046290564183134, 0.4366758725880844, 0.22225400772146492, 4.114755713935381e-08, 3.8277834685175897e-08, 24936, 0
1573, 1.0000, 2.94031143761517e-05, 2402.104864835739,13220, 0.9867794976209096, 0.8083339929580688, 0.9773123264312744, 0.0005046538320026617, 0.4366758110590941, 0.22230836455653363, 6.152958925698115e-08, 4.0138489760361544e-08, 24936, 0
1574, 1.0000, 3.466573875652157e-05, 2403.4843969345093,13232, 0.9867674971648923, 0.8083339929580688, 0.9773004055023193, 0.0005047019798870308, 0.43667574821512556, 0.22235818656631903, 6.284094261621576e-08, 4.197872019539332e-08, 24936, 0
1575, 1.0000, 3.7017799682735864e-05, 2404.806291103363,13219, 0.9867804976589111, 0.8083341121673584, 0.9773231744766235, 0.0005047492970709593, 0.43667566848814426, 0.22231113918060327, 7.972732857242093e-08, 4.4759682368231927e-08, 24936, 0
1576, 1.0000, 1.4383441492006108e-05, 2406.163182258606,13234, 0.9867654970888894, 0.8083342909812927, 0.97730952501297, 0.000504811090712295, 0.43667560768059155, 0.22237643655516615, 6.081047332351375e-08, 4.6152596043043653e-08, 24936, 0
1577, 1.0000, 3.831203561832639e-05, 2407.5892431735992,13265, 0.9867344959108446, 0.8083335757255554, 0.9773029088973999, 0.0005049409117416861, 0.43667557300806864, 0.22239523250104898, 3.466580900113314e-08, 4.485043455219034e-08, 24936, 0
1578, 1.0000, 7.950870921759784e-05, 2409.0127239227295,13238, 0.9867614969368836, 0.808333158493042, 0.9773098826408386, 0.0005048793598179163, 0.4366755466442535, 0.22246213712311907, 2.6370370276307398e-08, 4.253061008197802e-08, 24936, 0
1579, 1.0000, 1.948486550897212e-05, 2410.409026145935,13276, 0.9867234954928288, 0.808334469795227, 0.9773291349411011, 0.0005049800581376503, 0.43667548759461217, 0.22239224240557592, 5.904858035865601e-08, 4.394934402856492e-08, 24936, 0
1580, 1.0000, 1.679478250254221e-05, 2411.8006579875946,13278, 0.9867214954168259, 0.8083338737487793, 0.97734135389328, 0.0005050150190832482, 0.43667545890940684, 0.22241436833298686, 2.8684440656068233e-08, 4.211354456537013e-08, 24936, 0
1581, 1.0000, 1.4256694957554247e-05, 2413.209815979004,13301, 0.9866984945427926, 0.8083342909812927, 0.9773409962654114, 0.0005050798686808111, 0.43667542479157284, 0.22240790116142395, 3.4115721359029294e-08, 4.1235861512959875e-08, 24936, 0
1582, 1.0000, 4.5344261903656224e-05, 2414.597347974777,13305, 0.9866944943907868, 0.8083345890045166, 0.9773164987564087, 0.0005051109960787608, 0.4366753919775893, 0.22246195228159235, 3.281542260147319e-08, 4.030466959802567e-08, 24936, 0
1583, 1.0000, 2.197798977965588e-05, 2415.978851079941,13307, 0.986692494314784, 0.8083348870277405, 0.9773109555244446, 0.0005051569081332843, 0.43667536597216156, 0.22242179163135578, 2.600567755584038e-08, 3.857683967656323e-08, 24936, 0
1584, 1.0000, 1.4345110369349694e-05, 2417.3808681964874,13303, 0.9866964944667898, 0.8083332777023315, 0.977318286895752, 0.0005051774059938573, 0.4366753389287383, 0.22242064908215534, 2.7048275952346046e-08, 3.72312776846313e-08, 24936, 0
1585, 1.0000, 2.0813299869014326e-05, 2418.7650792598724,13295, 0.9867044947708012, 0.808330774307251, 0.9773406386375427, 0.0005052645389558059, 0.4366752686184074, 0.22238849150543424, 7.030512938488442e-08, 3.967490061455674e-08, 24936, 0
1586, 1.0000, 2.8541650715860844e-05, 2420.1542479991913,13282, 0.9867174952648201, 0.8083309531211853, 0.977333664894104, 0.0005053524283115267, 0.43667519816999906, 0.22240326915207245, 7.045087385693094e-08, 4.201969552759596e-08, 24936, 0
1587, 1.0000, 2.597811579184095e-05, 2421.5830137729645,13281, 0.9867184953028215, 0.80833500623703, 0.9773483872413635, 0.0005054169870170285, 0.43667514213326125, 0.22244620919143024, 5.6035518003483276e-08, 4.324679724611137e-08, 24936, 0
1588, 1.0000, 1.8096838856324207e-05, 2422.977677822113,13276, 0.9867234954928288, 0.8083349466323853, 0.9773746132850647, 0.0005054752572759124, 0.43667510096939516, 0.22241450081998781, 4.1165833575274036e-08, 4.3034052620073854e-08, 24936, 0
1589, 1.0000, 2.0913098677517513e-05, 2424.3922917842865,13254, 0.9867454963288605, 0.808334469795227, 0.9773654937744141, 0.0005054826086827813, 0.4366750422914955, 0.2224015802740619, 5.8670839242491724e-08, 4.4388784405417476e-08, 24936, 0
1590, 1.0000, 2.7831390849977693e-05, 2427.196034669876,13256, 0.9867434962528576, 0.8083327412605286, 0.9773550033569336, 0.0005054977814292434, 0.43667502624582605, 0.222433395559782, 1.605230276480185e-08, 4.009587182537658e-08, 24936, 0
1591, 1.0000, 3.767056518935323e-05, 2428.592212677002,13239, 0.9867604968988821, 0.8083322048187256, 0.9773431420326233, 0.0005055624393976245, 0.4366749788754732, 0.22242891205057766, 4.736899239521364e-08, 4.076984962252029e-08, 24936, 0
1592, 1.0000, 1.4855760402132917e-05, 2431.427646636963,13247, 0.9867524965948706, 0.8083325028419495, 0.9773378968238831, 0.000505603706619069, 0.4366749402283545, 0.22238316987614312, 3.8650001699114256e-08, 4.055273506357805e-08, 24936, 0
1593, 1.0000, 2.3974639114201616e-05, 2432.8458967208862,13283, 0.9867164952268186, 0.8083323836326599, 0.9773130416870117, 0.0005057155466479488, 0.436674881023277, 0.22237573691906198, 5.919935053277925e-08, 4.2116263049807336e-08, 24936, 0
1594, 1.0000, 6.298947498809657e-05, 2434.2908959388733,13349, 0.9866504927187233, 0.8083335757255554, 0.9773532748222351, 0.0005059357367705039, 0.4366748162651169, 0.22236833377608772, 6.47620756466516e-08, 4.396802141243534e-08, 24936, 0
1595, 1.0000, 4.272129498718807e-05, 2435.7026031017303,13357, 0.9866424924147118, 0.8083367943763733, 0.9773886203765869, 0.0005059485591219671, 0.4366747531571495, 0.22228060409329273, 6.31068736711704e-08, 4.5585938142707484e-08, 24936, 0
1596, 1.0000, 4.077714251878561e-05, 2437.119740962982,13360, 0.9866394923007075, 0.8083337545394897, 0.9773557186126709, 0.0005059842474765552, 0.4366747166782567, 0.2223773145903505, 3.648107010922885e-08, 4.458148843260772e-08, 24936, 0
1597, 1.0000, 2.569572012830223e-05, 2438.5439620018005,13351, 0.9866484926427205, 0.8083341121673584, 0.9773675799369812, 0.0005059661441897513, 0.4366746890222275, 0.22232318694050557, 2.7658964174559486e-08, 4.250330473911187e-08, 24936, 0
1598, 1.0000, 1.5385840916713808e-05, 2439.9436593055725,13351, 0.9866484926427205, 0.8083335757255554, 0.9773595333099365, 0.000505994726529976, 0.4366746757324722, 0.2223426624384362, 1.3284315369954669e-08, 3.78367954103093e-08, 24936, 0
1599, 1.0000, 2.1906055239325172e-05, 2441.333161354065,13347, 0.9866524927947262, 0.8083353042602539, 0.9773557186126709, 0.0005060089045596277, 0.43667464444201487, 0.22233654542908993, 3.129509817956233e-08, 3.712534890519175e-08, 24936, 0
1600, 1.0000, 0.00012563263027358477, 2442.764928340912,13305, 0.9866944943907868, 0.8083369135856628, 0.9773207306861877, 0.0005060260408860276, 0.4366746142146782, 0.22251266653177623, 3.0222153613035374e-08, 3.6369391118912085e-08, 24936, 0
1601, 1.0000, 1.685200747922945e-05, 2444.169510126114,13324, 0.9866754936687594, 0.8083381652832031, 0.9773459434509277, 0.0005060248472303727, 0.4366745361541158, 0.2223665920007864, 7.806298529811073e-08, 3.925608116110605e-08, 24936, 0
1602, 1.0000, 2.3486176594609113e-05, 2445.6224200725555,13313, 0.9866864940867753, 0.8083366751670837, 0.9773357510566711, 0.0005060720187754259, 0.43667451667466156, 0.22239621751700026, 1.9476361690085042e-08, 3.659881564885847e-08, 24936, 0
1603, 1.0000, 8.48193803902972e-05, 2447.0368230342865,13327, 0.9866724935547551, 0.8083385229110718, 0.9773581624031067, 0.0005061432868170907, 0.43667448952232585, 0.22228341998037676, 2.715612912318477e-08, 3.5522793811583576e-08, 24936, 0
1604, 1.0000, 5.090869418542045e-05, 2448.537295818329,13333, 0.9866664933267464, 0.8083367347717285, 0.9773494005203247, 0.0005062056984355961, 0.4366744520509516, 0.22232334715906477, 3.7469432057068985e-08, 3.571281750902701e-08, 24936, 0
1605, 1.0000, 2.3527195028154623e-05, 2449.9774668216705,13326, 0.9866734935927566, 0.8083372116088867, 0.9773529171943665, 0.0005062788264145885, 0.43667441549225816, 0.22235265781645663, 3.6559792471191344e-08, 3.579662443411416e-08, 24936, 0
1606, 1.0000, 2.3948657903282463e-05, 2451.376616001129,13322, 0.9866774937447623, 0.8083378076553345, 0.9773703813552856, 0.0005063146490456744, 0.4366743700929342, 0.22234794821784154, 4.5394815073596106e-08, 3.665713280039283e-08, 24936, 0
1607, 1.0000, 2.959216809473111e-05, 2452.7539842128754,13301, 0.9866984945427926, 0.8083379864692688, 0.9773770570755005, 0.0005063734932768144, 0.43667427639471956, 0.22235777964376405, 9.370633097249836e-08, 4.0264242863716095e-08, 24936, 0
1608, 1.0000, 1.6620931560525625e-05, 2454.16978597641,13297, 0.9867024946947984, 0.8083381652832031, 0.9773595333099365, 0.0005064322642612245, 0.43667419905781835, 0.2223424301136736, 7.733240880991588e-08, 4.297973535958825e-08, 24936, 0
1609, 1.0000, 0.00011985225889426062, 2455.5990221500397,13254, 0.9867454963288605, 0.8083354830741882, 0.9773207306861877, 0.0005063652834343372, 0.4366741842678938, 0.22247198079326697, 1.4792289115828083e-08, 3.863144045326096e-08, 24936, 0
1610, 1.0000, 3.19591393973365e-05, 2457.036124229431,13294, 0.9867054948088028, 0.8083378076553345, 0.9773581624031067, 0.0005064493850258819, 0.43667412533210787, 0.22236753287739844, 5.893017523961319e-08, 4.0297730218848526e-08, 24936, 0
1611, 1.0000, 3.089682620444695e-05, 2458.461111307144,13289, 0.9867104949988099, 0.8083379864692688, 0.9773592352867126, 0.0005064553350854095, 0.4366740963106788, 0.22236282954213193, 2.9024788017473213e-08, 3.899684140129163e-08, 24936, 0
1612, 1.0000, 1.9149371297304587e-05, 2459.86417222023,13326, 0.9866734935927566, 0.8083371520042419, 0.9773836731910706, 0.0005065845328213521, 0.43667400439779874, 0.22231034145907644, 9.191468780533896e-08, 4.248787205787896e-08, 24936, 0
1613, 1.0000, 6.961468070917107e-05, 2461.27551817894,13377, 0.9866224916546829, 0.8083400130271912, 0.9773854613304138, 0.0005067920175396279, 0.43667392544103756, 0.2223307338587449, 7.895825671067058e-08, 4.520414274782395e-08, 24936, 0
1614, 1.0000, 3.9522543965840354e-05, 2462.6733841896057,13332, 0.9866674933647479, 0.8083384037017822, 0.9773651361465454, 0.0005066962070875195, 0.4366738469736051, 0.22225396899015118, 7.846150529289275e-08, 4.776679225294298e-08, 24936, 0
1615, 1.0000, 4.918594243693044e-05, 2464.076124191284,13391, 0.9866084911226627, 0.8083385229110718, 0.9773795008659363, 0.0005069276784226406, 0.43667379412441565, 0.22225887658269608, 5.2848070530853164e-08, 4.825211823747462e-08, 24936, 0
1616, 1.0000, 0.0001109342613635138, 2465.4988832473755,13377, 0.9866224916546829, 0.8083398938179016, 0.977419376373291, 0.0005069114395402973, 0.4366737472472491, 0.2220745701673593, 4.6885613502745116e-08, 4.8113694393204564e-08, 24936, 0
1617, 1.0000, 5.0057561545346645e-05, 2466.926769256592,13385, 0.9866144913506714, 0.8083416819572449, 0.9774078130722046, 0.0005069661653685799, 0.43667369362487746, 0.22211638041814025, 5.362374549955362e-08, 4.8638206171574525e-08, 24936, 0
1618, 1.0000, 2.844734859771316e-05, 2468.379405260086,13383, 0.9866164914266742, 0.8083429336547852, 0.977402925491333, 0.0005070356896413051, 0.436673654817983, 0.22211563046095992, 3.879923643479444e-08, 4.7551269090965796e-08, 24936, 0
1619, 1.0000, 1.9826495165418467e-05, 2469.816014289856,13386, 0.9866134913126698, 0.8083391785621643, 0.9773707389831543, 0.0005071289604107477, 0.43667359347348067, 0.22210479296406915, 6.135002661444844e-08, 4.877838043967597e-08, 24936, 0
1620, 1.0000, 2.204298105507313e-05, 2471.20729136467,13398, 0.9866014908566525, 0.8083401918411255, 0.9773784279823303, 0.0005073042747379424, 0.43667347665394046, 0.22210020732027702, 1.1682122313949606e-07, 5.323004261203789e-08, 24936, 0
1621, 1.0000, 0.00011290789047226797, 2472.62517619133,13437, 0.9865624893745962, 0.8083432912826538, 0.9774131178855896, 0.000507714579347645, 0.43667346061534423, 0.22195655344054177, 1.603499905078465e-08, 4.72115247082388e-08, 24936, 0
1622, 1.0000, 9.05302742686567e-05, 2474.0191020965576,13417, 0.9865824901346251, 0.8083417415618896, 0.9773777723312378, 0.000507502059256001, 0.43667339985626585, 0.22219705003728565, 6.075758746115767e-08, 4.841760195631565e-08, 24936, 0
1623, 1.0000, 7.07017840877145e-05, 2475.418048143387,13431, 0.9865684896026049, 0.808343768119812, 0.9773973226547241, 0.0005077093421790298, 0.4366733391137361, 0.22198239321767915, 6.074358133156821e-08, 4.952825049790492e-08, 24936, 0
1624, 1.0000, 1.3650495522434384e-05, 2476.8383359909058,13427, 0.9865724897546106, 0.808343768119812, 0.9773836731910706, 0.0005076889479684459, 0.4366733023827289, 0.22205157835863493, 3.6727174745898594e-08, 4.80691498100304e-08, 24936, 0
1625, 1.0000, 2.7863038165214587e-05, 2478.281990289688,13432, 0.9865674895646035, 0.8083435893058777, 0.9773795008659363, 0.0005077947668855342, 0.4366732729186958, 0.22203172993956663, 2.946807664550022e-08, 4.577359006678746e-08, 24936, 0
1626, 1.0000, 6.421111264561652e-05, 2479.722165107727,13436, 0.9865634894125976, 0.8083397150039673, 0.9773462414741516, 0.0005079642157729555, 0.43667320737634074, 0.22214130742352714, 6.554173737072233e-08, 4.7446619304441266e-08, 24936, 0
1627, 1.0000, 2.2126170185158664e-05, 2481.1866743564606,13435, 0.9865644894505992, 0.8083409070968628, 0.9773560762405396, 0.0005080869056950133, 0.4366731557448037, 0.22207625755054092, 5.1627180641666826e-08, 4.7848969256413305e-08, 24936, 0
1628, 1.0000, 3.569321350628802e-05, 2482.501256465912,13436, 0.9865634894125976, 0.8083397150039673, 0.9773644804954529, 0.0005081668528400434, 0.4366730982577128, 0.2220855912399478, 5.749029158286234e-08, 4.873542741929944e-08, 24936, 0
1629, 1.0000, 3.267403273551482e-05, 2483.81663441658,13437, 0.9865624893745962, 0.8083421587944031, 0.9774242639541626, 0.0005083751905029378, 0.4366729523139926, 0.22204936716625848, 1.459452760865787e-07, 5.4385021628288347e-08, 24936, 0
1630, 1.0000, 2.66680010375731e-05, 2485.2214665412903,13429, 0.9865704896786078, 0.8083376884460449, 0.9773896336555481, 0.0005085992363323405, 0.4366728258811827, 0.22209066711703718, 1.2643453589644693e-07, 5.917223139391968e-08, 24936, 0
1631, 1.0000, 4.250860071451144e-05, 2486.645140647888,13418, 0.9865814900966237, 0.8083356022834778, 0.977378785610199, 0.0005087708533314541, 0.4366727347273366, 0.22211996252566726, 9.114370480567402e-08, 6.178439807515817e-08, 24936, 0
1632, 1.0000, 1.732498674213292e-05, 2488.0851469039917,13405, 0.9865944905906424, 0.8083363175392151, 0.9774015545845032, 0.0005088457055253965, 0.43667262870536344, 0.22209422728015144, 1.0602627087408223e-07, 6.521271576696041e-08, 24936, 0
1633, 1.0000, 8.419953125331065e-05, 2489.527194738388,13391, 0.9866084911226627, 0.8083335757255554, 0.9773948788642883, 0.0005089831725570136, 0.4366725288801659, 0.22220843463212409, 9.982549631359916e-08, 6.804922850083773e-08, 24936, 0
1634, 1.0000, 0.00011146389274570784, 2490.9264845848083,13401, 0.9865984907426483, 0.8083370923995972, 0.9774295091629028, 0.0005090824855501141, 0.43667245957022954, 0.22202099837271166, 6.93127122919357e-08, 6.817453345794347e-08, 24936, 0
1635, 1.0000, 4.3515644986931315e-05, 2492.3223826885223,13404, 0.9865954906286439, 0.8083373308181763, 0.9773991107940674, 0.0005091058145899486, 0.43667239255931556, 0.2221018433803177, 6.701771759765052e-08, 6.805795893927755e-08, 24936, 0
1636, 1.0000, 2.626271917896892e-05, 2493.726917743683,13404, 0.9865954906286439, 0.8083400130271912, 0.9773774147033691, 0.0005091869617805563, 0.4366723312921408, 0.22216004485706034, 6.125628781994408e-08, 6.734511453575929e-08, 24936, 0
1637, 1.0000, 2.8545035435328044e-05, 2495.126262664795,13399, 0.9866004908186511, 0.8083415627479553, 0.9774001240730286, 0.0005092438251423232, 0.4366722459670399, 0.22217986384324898, 8.532924389292873e-08, 6.895809827496878e-08, 24936, 0
1638, 1.0000, 2.3404239127420097e-05, 2496.5549387931824,13392, 0.9866074910846612, 0.8083405494689941, 0.9773983955383301, 0.000509340071197891, 0.4366720561426506, 0.2222046287108037, 1.8981651966898383e-07, 7.630625666982947e-08, 24936, 0
1639, 1.0000, 2.2804402171739542e-05, 2499.3707509040833,13399, 0.9866004908186511, 0.8083382844924927, 0.9773728847503662, 0.0005093963799185627, 0.4366719763078414, 0.22223214789829965, 7.984077310396742e-08, 7.665255006939873e-08, 24936, 0
1640, 1.0000, 1.809107600109322e-05, 2500.7925128936768,13402, 0.9865974907046468, 0.8083367943763733, 0.9773486852645874, 0.0005095106584136983, 0.43667186955313775, 0.22227911353427815, 1.0675288875106048e-07, 7.923406006168083e-08, 24936, 0
1641, 1.0000, 5.8307347566404296e-05, 2503.634974718094,13410, 0.9865894904006353, 0.8083381056785583, 0.9773595333099365, 0.0005095649417240378, 0.4366718116887504, 0.22221665883141165, 5.787012069546904e-08, 7.678319123058631e-08, 24936, 0
1642, 1.0000, 4.896054550831904e-05, 2505.0393595695496,13421, 0.9865784899826193, 0.8083371520042419, 0.9773263335227966, 0.0005096911307415997, 0.43667172028994894, 0.22230961691602863, 9.139315171324824e-08, 7.813235375752224e-08, 24936, 0
1643, 1.0000, 3.55417000432447e-05, 2506.491834640503,13427, 0.9865724897546106, 0.808337390422821, 0.9773350954055786, 0.0005097587064135636, 0.43667164698247385, 0.22230880017108937, 7.330602519450835e-08, 7.76357555925056e-08, 24936, 0
1644, 1.0000, 9.804077554779366e-05, 2507.9082837104797,13477, 0.9865224878545384, 0.8083328008651733, 0.97734135389328, 0.0005102119945523372, 0.43667141834031836, 0.22248577903326047, 2.28649438660522e-07, 8.649133881516174e-08, 24936, 0
1645, 1.0000, 8.089964447636214e-05, 2509.3333349227905,13465, 0.9865344883105558, 0.8083375692367554, 0.9773431420326233, 0.0005101414850609513, 0.43667135600158435, 0.22232699406632064, 6.233195504190547e-08, 8.37040424555849e-08, 24936, 0
1646, 1.0000, 3.5403027152523393e-05, 2510.7607040405273,13469, 0.98653048815855, 0.8083311915397644, 0.97733473777771, 0.0005102103586042807, 0.43667130564476647, 0.2224038739287174, 5.0363684056531355e-08, 7.955794165562023e-08, 24936, 0
1647, 1.0000, 2.9249084644875243e-05, 2512.158482313156,13470, 0.9865294881205486, 0.8083328008651733, 0.9773431420326233, 0.0005102442639825562, 0.4366712817204177, 0.22238466676270158, 2.3924211112191784e-08, 7.05503133761306e-08, 24936, 0
1648, 1.0000, 2.7526795235386843e-05, 2513.5473794937134,13465, 0.9865344883105558, 0.8083335757255554, 0.9773690104484558, 0.0005103163910282312, 0.4366712223576044, 0.2223823052257741, 5.9358368054152066e-08, 6.934214115015419e-08, 24936, 0
1649, 1.0000, 0.00012708479402613265, 2514.966632604599,13440, 0.9865594892605919, 0.8083347678184509, 0.9773738980293274, 0.0005103817659659769, 0.4366712155647226, 0.22252722003779413, 6.7939474046596615e-09, 5.496797537457212e-08, 24936, 0
1650, 1.0000, 2.026552160607008e-05, 2516.3575716018677,13447, 0.9865524889945818, 0.8083322048187256, 0.977387547492981, 0.000510398555444663, 0.43667111606078424, 0.22241321243024717, 9.950813678605286e-08, 5.832901281688985e-08, 24936, 0
1651, 1.0000, 1.6994518753862485e-05, 2517.7595105171204,13439, 0.9865604892985933, 0.8083317279815674, 0.9773847460746765, 0.0005103796801622082, 0.4366710974373139, 0.22240625159023694, 1.8623777797710517e-08, 5.203588459347102e-08, 24936, 0
1652, 1.0000, 7.790976737976667e-05, 2519.178286552429,13417, 0.9865824901346251, 0.8083313703536987, 0.9774081707000732, 0.0005103860215507391, 0.43667102069841846, 0.22245321033851792, 7.673140833830416e-08, 5.4096599284634165e-08, 24936, 0
1653, 1.0000, 9.34622233079295e-05, 2520.596305370331,13399, 0.9866004908186511, 0.8083361387252808, 0.9774680137634277, 0.0005103473700661012, 0.43667097606088123, 0.22226980037041796, 4.464005720627995e-08, 5.306711067102295e-08, 24936, 0
1654, 1.0000, 3.213511156999118e-05, 2522.0333733558655,13399, 0.9866004908186511, 0.8083311915397644, 0.9774487614631653, 0.0005103677555002888, 0.43667094602553796, 0.22233874154193356, 3.0036878040373693e-08, 5.0131231942845104e-08, 24936, 0
1655, 1.0000, 2.2471720994356404e-05, 2523.452323436737,13399, 0.9866004908186511, 0.8083308935165405, 0.9774400591850281, 0.0005103861648087947, 0.43667092557817905, 0.22235729776526336, 2.0446452531075465e-08, 4.583100032072832e-08, 24936, 0
1656, 1.0000, 7.621463070827792e-05, 2524.867743253708,13393, 0.9866064910466598, 0.808333158493042, 0.9773983955383301, 0.0005106931524789937, 0.4366708350887398, 0.22242136276572477, 9.048925103671834e-08, 4.905723901877475e-08, 24936, 0
1657, 1.0000, 2.40919734234628e-05, 2527.6935811042786,13388, 0.986611491236667, 0.8083305358886719, 0.9774081707000732, 0.0005106492043362798, 0.43667079222713606, 0.22244142806759182, 4.286000970799009e-08, 4.839918163913299e-08, 24936, 0
1658, 1.0000, 1.8638959743219404e-05, 2529.128739118576,13388, 0.986611491236667, 0.8083301782608032, 0.9774249792098999, 0.0005106755279109508, 0.4366707627788031, 0.2224334125739219, 2.9449364447042825e-08, 4.6053411739622596e-08, 24936, 0
1659, 1.0000, 2.0403063326091256e-05, 2530.5580489635468,13395, 0.9866044909706568, 0.808333158493042, 0.9774771332740784, 0.0005108730334878497, 0.43667063367995046, 0.22238576155915188, 1.2910301427915272e-07, 5.105394033907721e-08, 24936, 0
1660, 1.0000, 0.00014265850510200955, 2531.9848308563232,13381, 0.9866184915026771, 0.808332085609436, 0.9774218201637268, 0.0005108992687849495, 0.43667054639260783, 0.22247491925427504, 8.728327149931658e-08, 5.386658477340065e-08, 24936, 0
1661, 1.0000, 6.53373289434097e-05, 2533.4072477817535,13393, 0.9866064910466598, 0.8083356022834778, 0.9774131178855896, 0.0005109872008357, 0.4366704476611572, 0.22224751910690993, 9.873366169088627e-08, 5.723135412788855e-08, 24936, 0
1662, 1.0000, 2.2973960720316366e-05, 2534.830755710602,13397, 0.986602490894654, 0.8083347678184509, 0.9774032831192017, 0.0005110108715947061, 0.43667042419738233, 0.22228341833021104, 2.3462047915590034e-08, 5.2348857923096114e-08, 24936, 0
1663, 1.0000, 2.084781005334544e-05, 2536.2356326580048,13397, 0.986602490894654, 0.8083357810974121, 0.9774019122123718, 0.0005110299806461482, 0.4366704046569254, 0.222295666034822, 1.953869371851269e-08, 4.743577961190715e-08, 24936, 0
1664, 1.0000, 2.4366284755603632e-05, 2537.6277935504913,13397, 0.986602490894654, 0.8083373308181763, 0.977403998374939, 0.0005110181515103403, 0.4366703617702664, 0.22228657138781793, 4.2887597084817486e-08, 4.6960056396343805e-08, 24936, 0
1665, 1.0000, 4.152511565476284e-05, 2539.0393583774567,13384, 0.9866154913886728, 0.8083367943763733, 0.9773896336555481, 0.0005110255380596885, 0.43667027148828336, 0.2222131786596526, 9.028537401034598e-08, 5.013228373233038e-08, 24936, 0
1666, 1.0000, 2.978873442667279e-05, 2541.8237965106964,13381, 0.9866184915026771, 0.8083349466323853, 0.9773731827735901, 0.000511019177693308, 0.43667021873750406, 0.22224822275669875, 5.2749337786650585e-08, 5.0388037193984616e-08, 24936, 0
1667, 1.0000, 2.4153806303745546e-05, 2543.211713552475,13390, 0.9866094911606641, 0.8083342909812927, 0.9773721694946289, 0.000511053150373054, 0.4366701553943769, 0.2222556544733036, 6.334393548579342e-08, 5.155433643452069e-08, 24936, 0
1668, 1.0000, 5.7540358773353286e-05, 2544.6200065612793,13404, 0.9865954906286439, 0.8083353042602539, 0.9774092435836792, 0.0005111390753833164, 0.4366700651583498, 0.22217747785420097, 9.023521818640745e-08, 5.4522566201771915e-08, 24936, 0
1669, 1.0000, 0.00019500523020961466, 2546.0355014801025,13423, 0.9865764899066165, 0.8083359003067017, 0.977402925491333, 0.0005113832555758698, 0.4366700358949237, 0.22238577900120104, 2.9260932066232925e-08, 5.1232727264055714e-08, 24936, 0
1670, 1.0000, 4.256721958346274e-05, 2547.449521303177,13426, 0.9865734897926122, 0.8083369731903076, 0.9774186611175537, 0.0005113562498233873, 0.4366699292185143, 0.22221326199671207, 1.0668058603169328e-07, 5.5131685110590894e-08, 24936, 0
1671, 1.0000, 3.801109968927138e-05, 2548.871917247772,13425, 0.9865744898306136, 0.8083366751670837, 0.9774134159088135, 0.0005113614684512997, 0.4366699133811055, 0.2222138279618358, 1.5835961264532017e-08, 4.866599233216073e-08, 24936, 0
1672, 1.0000, 3.2453005025996325e-05, 2550.307055234909,13429, 0.9865704896786078, 0.8083353042602539, 0.9773630499839783, 0.0005114812070908249, 0.43666979797308, 0.22223391452605612, 1.1540471761550819e-07, 5.3054885461461783e-08, 24936, 0
1673, 1.0000, 2.2301921531045963e-05, 2551.7408611774445,13443, 0.9865564891465876, 0.8083388805389404, 0.9773847460746765, 0.0005116119160710544, 0.436669693548169, 0.2221662948235996, 1.0442390840914584e-07, 5.67718226714714e-08, 24936, 0
1674, 1.0000, 5.5406486802501864e-05, 2553.160659313202,13437, 0.9865624893745962, 0.8083359599113464, 0.9773550033569336, 0.0005117354341597276, 0.4366696109622512, 0.2222015389347767, 8.258916067704902e-08, 5.894023445407044e-08, 24936, 0
1675, 1.0000, 3.592873579994978e-05, 2554.5537004470825,13431, 0.9865684896026049, 0.8083375096321106, 0.977399468421936, 0.0005117502329015788, 0.43666953393831814, 0.22214225062673867, 7.702081433746955e-08, 6.053847599589375e-08, 24936, 0
1676, 1.0000, 5.0666602609279194e-05, 2555.956580400467,13457, 0.9865424886145674, 0.8083351850509644, 0.9773770570755005, 0.0005118713918461975, 0.4366694850063148, 0.2221969218594213, 4.893067939715223e-08, 5.926338583837955e-08, 24936, 0
1677, 1.0000, 0.00010419239758813864, 2557.3517372608185,13450, 0.9865494888805775, 0.8083363175392151, 0.9774064421653748, 0.0005118976633805116, 0.4366694297502961, 0.2220446361586434, 5.5257904640892974e-08, 5.885010678883904e-08, 24936, 0
1678, 1.0000, 6.101601526484822e-05, 2558.7338721752167,13445, 0.9865544890705846, 0.808339536190033, 0.9773920774459839, 0.000511966081176137, 0.4366693717339168, 0.22209426593079057, 5.802277175392945e-08, 5.8766845184015346e-08, 24936, 0
1679, 1.0000, 2.5265492217666138e-05, 2560.0871353149414,13455, 0.9865444886905702, 0.8083392977714539, 0.977390706539154, 0.0005120374497242464, 0.43666931762021294, 0.2221424447266931, 5.4110452174516155e-08, 5.828371897181621e-08, 24936, 0
1680, 1.0000, 2.469136992523852e-05, 2561.3856382369995,13456, 0.9865434886525688, 0.8083389401435852, 0.9774015545845032, 0.0005121095183006551, 0.43666925795715533, 0.22214921732873577, 5.966413729741049e-08, 5.842031125055763e-08, 24936, 0
1681, 1.0000, 6.286395611121201e-05, 2562.791562318802,13456, 0.9865434886525688, 0.8083381652832031, 0.9774298667907715, 0.000512290280456077, 0.43666917834888974, 0.2221052360971396, 7.96068198583022e-08, 6.025630648585941e-08, 24936, 0
1682, 1.0000, 3.608176798911346e-05, 2564.1734783649445,13442, 0.986557489184589, 0.8083361387252808, 0.9773564338684082, 0.0005122344701697975, 0.4366691049281581, 0.2221921848130889, 7.342835139922954e-08, 6.145944503456924e-08, 24936, 0
1683, 1.0000, 9.721139653548013e-05, 2565.578604221344,13449, 0.9865504889185789, 0.8083387017250061, 0.9774011969566345, 0.0005124189060551895, 0.43666905250323657, 0.22207989124558208, 5.2416166962387933e-08, 6.04889849561564e-08, 24936, 0
1684, 1.0000, 9.095056734288144e-05, 2566.9837651252747,13426, 0.9865734897926122, 0.8083379864692688, 0.9773368239402771, 0.0005123571917532531, 0.4366690147550685, 0.22225587845169295, 3.775098667002652e-08, 5.7703412546704945e-08, 24936, 0
1685, 1.0000, 3.649408177225881e-05, 2568.3631370067596,13429, 0.9865704896786078, 0.8083381056785583, 0.9773759841918945, 0.0005124443781585674, 0.43666896148277257, 0.22217976286516533, 5.326652430248657e-08, 5.724357965716982e-08, 24936, 0
1686, 1.0000, 3.1365983489382e-05, 2569.7519869804382,13428, 0.9865714897166092, 0.8083384037017822, 0.9773798584938049, 0.0005124674303215076, 0.43666894057543243, 0.22217266066122665, 2.091324385888882e-08, 5.176023575485282e-08, 24936, 0
1687, 1.0000, 1.8441866490913744e-05, 2571.134469985962,13421, 0.9865784899826193, 0.8083376884460449, 0.9773899912834167, 0.0005125169941567962, 0.4366688863007287, 0.2221176362149488, 5.427148347392219e-08, 5.200604057470052e-08, 24936, 0
1688, 1.0000, 6.155568855654608e-05, 2572.5369238853455,13403, 0.9865964906666453, 0.8083397746086121, 0.9773795008659363, 0.0005126429783577648, 0.4366688278652206, 0.22210889733781866, 5.8438274719296857e-08, 5.261603890846974e-08, 24936, 0
1689, 1.0000, 4.5503899750857425e-05, 2573.9438197612762,13394, 0.9866054910086584, 0.80833899974823, 0.9773634076118469, 0.000512572160261694, 0.43666878269539117, 0.22204356627793537, 4.517142260240803e-08, 5.1819439577743875e-08, 24936, 0
1690, 1.0000, 3.7795017907203965e-05, 2575.3440985679626,13370, 0.9866294919206929, 0.8083403706550598, 0.9773795008659363, 0.0005128012979361751, 0.43666872132424955, 0.22206295894011846, 6.136770275277925e-08, 5.2703253640783757e-08, 24936, 0
1691, 1.0000, 0.00011130392124305543, 2576.731457710266,13369, 0.9866304919586945, 0.8083384037017822, 0.9774172902107239, 0.0005128352710826245, 0.4366686972941798, 0.22195616230870693, 2.4036235890534385e-08, 4.87237078279004e-08, 24936, 0
1692, 1.0000, 2.1377051132892773e-05, 2578.1134765148163,13374, 0.9866254917686872, 0.8083387017250061, 0.9773955941200256, 0.0005129424562419724, 0.4366686477124734, 0.22204201568004084, 4.957519794679399e-08, 4.88081945339837e-08, 24936, 0
1693, 1.0000, 1.8850089881739713e-05, 2579.5019404888153,13378, 0.9866214916166814, 0.8083381056785583, 0.9773889780044556, 0.0005129619915033279, 0.43666863413303114, 0.2220535674023745, 1.3578555280169269e-08, 4.294660374356301e-08, 24936, 0
1694, 1.0000, 2.4660617362593177e-05, 2580.90194272995,13363, 0.9866364921867031, 0.8083397150039673, 0.9773675799369812, 0.0005132121895972233, 0.43666855807128235, 0.2221054406197628, 7.606518226399572e-08, 4.547309702870636e-08, 24936, 0
1695, 1.0000, 5.0390105643873766e-05, 2582.2960698604584,13350, 0.9866494926807219, 0.8083409667015076, 0.9774092435836792, 0.0005130923301091387, 0.4366685307341219, 0.22210285917451014, 2.7333966257092612e-08, 4.321647553632365e-08, 24936, 0
1696, 1.0000, 2.403368126403392e-05, 2583.696366786957,13368, 0.9866314919966959, 0.8083383440971375, 0.9773963093757629, 0.0005133403638039393, 0.4366684708174699, 0.22208611073275153, 5.991692930695791e-08, 4.465184061997549e-08, 24936, 0
1697, 1.0000, 0.00010658045074962572, 2585.0691227912903,13332, 0.9866674933647479, 0.8083377480506897, 0.9773784279823303, 0.0005130886700794706, 0.4366684661855885, 0.22219706808363246, 4.62856136751455e-09, 3.559590441772304e-08, 24936, 0
1698, 1.0000, 4.075564860673004e-05, 2587.8438239097595,13330, 0.9866694934407507, 0.8083388805389404, 0.9773914217948914, 0.0005131336642783427, 0.43666841927964606, 0.2221307398124048, 4.69128306201938e-08, 3.6592256585357236e-08, 24936, 0
1699, 1.0000, 2.72930865781582e-05, 2589.2507169246674,13334, 0.986665493288745, 0.8083375096321106, 0.9773826599121094, 0.0005132856372241319, 0.43666836639879564, 0.2221071726425067, 5.288110949130953e-08, 3.7964731185332655e-08, 24936, 0
1700, 1.0000, 5.775320504977874e-05, 2590.6381278038025,13346, 0.9866534928327276, 0.8083369135856628, 0.9773564338684082, 0.0005135538463790966, 0.4366683131505325, 0.22219063045832935, 5.324244217730367e-08, 3.9270650301307376e-08, 24936, 0
1701, 1.0000, 2.4817347570895886e-05, 2592.050479888916,13345, 0.986654492870729, 0.8083375096321106, 0.9773903489112854, 0.0005135504238451628, 0.43666823929351367, 0.22209312721806257, 7.385440009555211e-08, 4.18310649551336e-08, 24936, 0
1702, 1.0000, 2.6160202712857212e-05, 2593.4453489780426,13328, 0.9866714935167537, 0.8083367347717285, 0.977390706539154, 0.0005137347737229417, 0.4366681753469785, 0.22214913386566731, 6.395014950921762e-08, 4.364486811521523e-08, 24936, 0
1703, 1.0000, 1.4358229025923288e-05, 2594.8459639549255,13326, 0.9866734935927566, 0.8083367943763733, 0.9773966670036316, 0.0005137781018913471, 0.4366681413827124, 0.22212925049010035, 3.39626559653361e-08, 4.256376448986196e-08, 24936, 0
1704, 1.0000, 2.89735849292996e-05, 2596.2661538124084,13323, 0.9866764937067608, 0.80833899974823, 0.9773728847503662, 0.0005139044343685768, 0.43666807531496804, 0.22216784924883545, 6.607430552696414e-08, 4.447738946965475e-08, 24936, 0
1705, 1.0000, 6.306578476273774e-05, 2597.696954727173,13309, 0.9866904942387811, 0.8083409070968628, 0.9773892760276794, 0.0005139723394068589, 0.43666803005560556, 0.2220676273001677, 4.525811686528769e-08, 4.455485228172608e-08, 24936, 0
1706, 1.0000, 3.1948582790822206e-05, 2599.088842868805,13306, 0.9866934943527854, 0.8083387017250061, 0.9773879051208496, 0.0005139989067651718, 0.4366679886889081, 0.22210538458698534, 4.136391440479059e-08, 4.4224982568064474e-08, 24936, 0
1707, 1.0000, 2.7757503606120238e-05, 2600.4914257526398,13285, 0.9867144951508158, 0.8083400130271912, 0.9774067997932434, 0.0005140248441500787, 0.43666791525896653, 0.2221093580750671, 7.342758617800982e-08, 4.652504785632314e-08, 24936, 0
1708, 1.0000, 3.269613177838077e-05, 2601.875654697418,13287, 0.9867124950748128, 0.8083407282829285, 0.9774137735366821, 0.0005141041033261255, 0.4366678364018079, 0.22209652245295208, 7.88671073448377e-08, 4.904646789281335e-08, 24936, 0
1709, 1.0000, 3.0140107760893785e-05, 2604.638027906418,13283, 0.9867164952268186, 0.8083423972129822, 0.9773945212364197, 0.0005141046198234626, 0.4366678069146739, 0.22214641900877904, 2.9484750196928644e-08, 4.6612962817174655e-08, 24936, 0
1710, 1.0000, 3.532916686345903e-05, 2606.015776872635,13281, 0.9867184953028215, 0.8083451390266418, 0.9773917198181152, 0.0005141650651209796, 0.43666775517356665, 0.22216955210203207, 5.173601141938988e-08, 4.710156442924501e-08, 24936, 0
1711, 1.0000, 5.9532316782443036e-05, 2607.431506872177,13274, 0.9867254955688316, 0.8083431124687195, 0.9774284958839417, 0.0005142372335375969, 0.436667692882807, 0.2221717909793882, 6.229087345932527e-08, 4.843666586624611e-08, 24936, 0
1712, 1.0000, 3.0007670676063255e-05, 2608.833816051483,13265, 0.9867344959108446, 0.8083432912826538, 0.9774186611175537, 0.0005142332156445566, 0.4366676216532567, 0.2221760204982064, 7.122474399157142e-08, 5.0340776068557936e-08, 24936, 0
1713, 1.0000, 4.4390261392116936e-05, 2610.2263672351837,13264, 0.986735495948846, 0.808341920375824, 0.9774124026298523, 0.0005142848837990869, 0.4366675703735315, 0.22213973247218544, 5.1286106472758775e-08, 5.04345196421006e-08, 24936, 0
1714, 1.0000, 8.349418515371183e-05, 2611.659389257431,13251, 0.9867484964428648, 0.8083376884460449, 0.9773749709129333, 0.0005143424872901613, 0.4366675366992543, 0.2222587531482544, 3.3677078570271135e-08, 4.843826077102819e-08, 24936, 0
1715, 1.0000, 2.4900684521929854e-05, 2613.07812833786,13246, 0.986753496632872, 0.8083405494689941, 0.9773955941200256, 0.0005143762274446546, 0.43666749958207063, 0.2221859257114149, 3.711557344798777e-08, 4.7165593570928946e-08, 24936, 0
1716, 1.0000, 2.5882215193273185e-05, 2614.518117427826,13246, 0.986753496632872, 0.8083393573760986, 0.9773980379104614, 0.0005144092907542964, 0.4366674823534563, 0.22219036612006288, 1.7231702620357225e-08, 4.2647697885809744e-08, 24936, 0
1717, 1.0000, 1.69042019737657e-05, 2615.932553052902,13252, 0.9867474964048634, 0.8083391785621643, 0.9774225354194641, 0.0005144990496916406, 0.43666743849496353, 0.22215129950634585, 4.3859026632731e-08, 4.2767309800767734e-08, 24936, 0
1718, 1.0000, 1.9943846800635616e-05, 2617.3586571216583,13259, 0.9867404961388533, 0.8083395957946777, 0.977436900138855, 0.0005146053545782173, 0.43666735151904923, 0.2221437388484621, 8.697099707077882e-08, 4.591326570781581e-08, 24936, 0
1719, 1.0000, 9.120482905528286e-05, 2618.801894903183,13314, 0.9866854940487738, 0.808337926864624, 0.977358877658844, 0.0005150569257033593, 0.4366671512246973, 0.22227306079028536, 2.0028864267107593e-07, 5.319979982456381e-08, 24936, 0
1720, 1.0000, 0.00011272677558609203, 2620.2078518867493,13314, 0.9866854940487738, 0.808337390422821, 0.977427065372467, 0.0005152416592739253, 0.43666712257441676, 0.22207977749475052, 2.8656747919075798e-08, 5.000825364819066e-08, 24936, 0
1721, 1.0000, 2.4110902540576412e-05, 2621.5962870121,13314, 0.9866854940487738, 0.8083379864692688, 0.9774025678634644, 0.0005152363467468506, 0.43666704646262483, 0.22219212144663092, 7.610977531546936e-08, 5.215327240369589e-08, 24936, 0
1722, 1.0000, 2.132350979922348e-05, 2623.003579854965,13314, 0.9866854940487738, 0.80833899974823, 0.9774124026298523, 0.0005152256823402212, 0.4366670297631427, 0.2221627514659759, 1.669199950482536e-08, 4.653762800091629e-08, 24936, 0
1723, 1.0000, 5.1996877488154006e-05, 2624.394432783127,13311, 0.9866884941627782, 0.8083398938179016, 0.9774365425109863, 0.0005152661489976491, 0.43666698725422937, 0.22212837589257606, 4.2520351073438434e-08, 4.6119384593863026e-08, 24936, 0
1724, 1.0000, 3.088578068969325e-05, 2625.804657936096,13297, 0.9867024946947984, 0.8083417415618896, 0.9774484038352966, 0.0005153775953078078, 0.43666691301932564, 0.22219926705173307, 7.42318597146685e-08, 4.836756091437451e-08, 24936, 0
1725, 1.0000, 1.6378290203157672e-05, 2627.2334270477295,13295, 0.9867044947708012, 0.8083407878875732, 0.9774361848831177, 0.000515379140122924, 0.43666685828015117, 0.22216857066807594, 5.474272413152903e-08, 4.897014715477882e-08, 24936, 0
1726, 1.0000, 2.471271016781161e-05, 2628.7157838344574,13295, 0.9867044947708012, 0.8083415627479553, 0.9774169325828552, 0.0005155039116087563, 0.4366667809513336, 0.2221854811272247, 7.733102236340272e-08, 5.125941474913431e-08, 24936, 0
1727, 1.0000, 1.666259025853556e-05, 2631.425272703171,13295, 0.9867044947708012, 0.808341383934021, 0.9774200916290283, 0.0005155030022594876, 0.4366667688518872, 0.22216268721996937, 1.2093032353277522e-08, 4.436595153929801e-08, 24936, 0
1728, 1.0000, 3.579183567788733e-05, 2632.837900876999,13292, 0.9867074948848056, 0.8083403706550598, 0.9774180054664612, 0.0005155236660855485, 0.4366667352034121, 0.22213910052931327, 3.365369555252684e-08, 4.3156686870719886e-08, 24936, 0
1729, 1.0000, 9.666148362916028e-05, 2634.264382839203,13271, 0.9867284956828359, 0.8083387017250061, 0.9773728847503662, 0.0005155779605276879, 0.43666666607785437, 0.22225922978283805, 6.912868466546485e-08, 4.523859582806733e-08, 24936, 0
1730, 1.0000, 2.0091022538361637e-05, 2635.693256855011,13273, 0.986726495606833, 0.8083378076553345, 0.977403998374939, 0.0005155971146481295, 0.43666659797711754, 0.22216152395167746, 6.809386227102365e-08, 4.712691395278829e-08, 24936, 0
1731, 1.0000, 2.2844867571817528e-05, 2637.1156039237976,13260, 0.9867394961008519, 0.8083387613296509, 0.9774025678634644, 0.0005156512421624997, 0.4366665729361526, 0.22214878761806017, 2.5042464324442903e-08, 4.423945903082657e-08, 24936, 0
1732, 1.0000, 4.321994516355145e-05, 2638.513370037079,13255, 0.986744496290859, 0.8083401322364807, 0.9774680137634277, 0.0005158317773721397, 0.43666647840700623, 0.22214697315948476, 9.453163757333627e-08, 4.772946265478477e-08, 24936, 0
1733, 1.0000, 2.995529671246347e-05, 2639.9178400039673,13249, 0.9867504965188677, 0.8083387613296509, 0.9773851037025452, 0.0005158423503291901, 0.43666637639122313, 0.22218723089908263, 1.020066586199242e-07, 5.149567351980867e-08, 24936, 0
1734, 1.0000, 4.280581499458468e-05, 2641.3494141101837,13240, 0.9867594968608807, 0.8083378076553345, 0.9774004817008972, 0.000515906744233977, 0.4366663205156692, 0.22209832234926402, 5.587735574241748e-08, 5.1917916193025635e-08, 24936, 0
1735, 1.0000, 3.703692658658976e-05, 2642.7546858787537,13234, 0.9867654970888894, 0.8083387017250061, 0.9774032831192017, 0.0005159874671479992, 0.43666623380763575, 0.22208431027938377, 8.671230522505624e-08, 5.465043220652246e-08, 24936, 0
1736, 1.0000, 9.095478142559385e-05, 2644.1798236370087,13242, 0.9867574967848778, 0.8083375692367554, 0.9773634076118469, 0.0005160933618022605, 0.436666164067226, 0.22215306217423655, 6.973551752720297e-08, 5.599891902421338e-08, 24936, 0
1737, 1.0000, 1.4621720673150984e-05, 2645.5983505249023,13240, 0.9867594968608807, 0.8083383440971375, 0.9773886203765869, 0.0005161028832102547, 0.4366660990721615, 0.22204843364470345, 6.500204818848943e-08, 5.6840041120291306e-08, 24936, 0
1738, 1.0000, 1.7035064623305237e-05, 2647.040806531906,13243, 0.9867564967468764, 0.8083389401435852, 0.9773836731910706, 0.0005161437757339421, 0.4366660807431953, 0.22203737166312917, 1.832960661030114e-08, 5.075797173005749e-08, 24936, 0
1739, 1.0000, 1.955099213464416e-05, 2648.4725375175476,13234, 0.9867654970888894, 0.8083411455154419, 0.9773983955383301, 0.0005161723874275444, 0.43666601647614334, 0.22204164493062312, 6.426080478849627e-08, 5.196948936320807e-08, 24936, 0
1740, 1.0000, 7.365712162255681e-05, 2649.8547394275665,13218, 0.9867814976969125, 0.80833899974823, 0.9773823022842407, 0.0005162555626739589, 0.43666593902601664, 0.22216124342466628, 7.7449883173486e-08, 5.408485644731644e-08, 24936, 0
1741, 1.0000, 2.6402194693788146e-05, 2651.267281293869,13210, 0.9867894980009241, 0.8083376884460449, 0.9773809313774109, 0.000516277877587058, 0.43666587418224323, 0.22207030760305155, 6.484228248782031e-08, 5.5074928573688896e-08, 24936, 0
1742, 1.0000, 2.2877171697855862e-05, 2652.690404653549,13190, 0.9868094987609529, 0.8083385229110718, 0.9773781299591064, 0.0005163387537498347, 0.4366658397916034, 0.22206801702735424, 3.439739149069254e-08, 5.2542544323368694e-08, 24936, 0
1743, 1.0000, 3.1517580734872656e-05, 2654.115257501602,13202, 0.9867974983049356, 0.80833899974823, 0.9774501919746399, 0.0005164321411341283, 0.4366657596399751, 0.2219528295505446, 8.014438424019943e-08, 5.480842207467871e-08, 24936, 0
1744, 1.0000, 4.370042465399799e-05, 2655.549237728119,13195, 0.9868044985709457, 0.8083387017250061, 0.9774078130722046, 0.0005164667786026888, 0.4366656977298789, 0.22204877708321608, 6.191543217015649e-08, 5.548076745452755e-08, 24936, 0
1745, 1.0000, 4.644167019293467e-05, 2657.003373861313,13193, 0.9868064986469486, 0.8083383440971375, 0.9774172902107239, 0.0005164865720838373, 0.43666565753901215, 0.22198712158289496, 4.0179743143742286e-08, 5.371912493671586e-08, 24936, 0
1746, 1.0000, 3.437587427342289e-05, 2658.399500131607,13198, 0.9868014984569413, 0.8083378076553345, 0.9774165749549866, 0.000516502356487305, 0.4366656290512461, 0.221989684303994, 2.8498804982568515e-08, 5.041951938883396e-08, 24936, 0
1747, 1.0000, 1.756870753573285e-05, 2659.793578147888,13211, 0.9867884979629226, 0.8083398938179016, 0.977402925491333, 0.000516560889341211, 0.436665553557845, 0.2220001767090169, 7.549573993737013e-08, 5.2496587821240755e-08, 24936, 0
1748, 1.0000, 7.981088642399928e-05, 2661.201383113861,13175, 0.9868244993309746, 0.8083376884460449, 0.9774393439292908, 0.0005165621985406755, 0.43666550151980726, 0.22207840146579866, 5.2032685993186334e-08, 5.2450012126007414e-08, 24936, 0
1749, 1.0000, 2.2145046198338167e-05, 2662.58585190773,13173, 0.9868264994069774, 0.8083388805389404, 0.9774453043937683, 0.000516590019057193, 0.43666546763373765, 0.2219948266941524, 3.388706759643867e-08, 5.020817464165921e-08, 24936, 0
1750, 1.0000, 1.740434065293925e-05, 2663.9861059188843,13174, 0.986825499368976, 0.8083401918411255, 0.9774400591850281, 0.0005165888654085618, 0.4366654502410218, 0.2219896979320571, 1.7393844142787884e-08, 4.5158192101121237e-08, 24936, 0
1751, 1.0000, 5.369055097292591e-05, 2665.3581047058105,13160, 0.9868394999009963, 0.8083401322364807, 0.9773886203765869, 0.0005166232318659721, 0.43666539946720095, 0.22204381672924406, 5.0770127713040125e-08, 4.56902692809019e-08, 24936, 0
1752, 1.0000, 1.6678614216758128e-05, 2666.7479927539825,13147, 0.986852500395015, 0.8083404898643494, 0.9774053692817688, 0.0005166494894485403, 0.4366653476023903, 0.22198286006643406, 5.187650659044252e-08, 4.627414660023741e-08, 24936, 0
1753, 1.0000, 3.241533573579768e-05, 2668.182785987854,13158, 0.9868414999769991, 0.8083409070968628, 0.9774008393287659, 0.0005167296778955989, 0.436665272499638, 0.22192719127865485, 7.510269678379089e-08, 4.8570226585063904e-08, 24936, 0
1754, 1.0000, 3.2236284564571255e-05, 2671.020383834839,13156, 0.986843500053002, 0.8083407282829285, 0.9774050712585449, 0.0005167533018885543, 0.4366652559919718, 0.22192069799002637, 1.6501684574343756e-08, 4.3599945329104645e-08, 24936, 0
1755, 1.0000, 2.466179124823262e-05, 2673.822470664978,13157, 0.9868425000150006, 0.8083409070968628, 0.9774060845375061, 0.000516763723913186, 0.4366652458414743, 0.2219331676184127, 1.015238870749613e-08, 3.768722616918911e-08, 24936, 0
1756, 1.0000, 2.2381165436070745e-05, 2675.262950658798,13155, 0.9868445000910034, 0.8083423972129822, 0.977412760257721, 0.0005167875635762481, 0.4366652168685317, 0.22195681047890015, 2.8967008514069192e-08, 3.6708371755138306e-08, 24936, 0
1757, 1.0000, 1.88194356071589e-05, 2676.7007563114166,13154, 0.9868455001290048, 0.8083447813987732, 0.9774330258369446, 0.0005168021618232056, 0.4366651850501989, 0.2219187292360968, 3.180954954995485e-08, 3.6186315139603115e-08, 24936, 0
1758, 1.0000, 5.793019640829102e-05, 2678.1289052963257,13157, 0.9868425000150006, 0.808344304561615, 0.9773914217948914, 0.0005168759631096582, 0.43666515919411175, 0.22198667076274797, 2.5867042507954352e-08, 3.499166457489892e-08, 24936, 0
1759, 1.0000, 1.923659854911064e-05, 2679.5498921871185,13156, 0.986843500053002, 0.8083435297012329, 0.9773840308189392, 0.0005169077815916026, 0.43666513588694705, 0.2219116106113213, 2.3302129614766187e-08, 3.3597557333806376e-08, 24936, 0
1760, 1.0000, 1.4168502100929199e-05, 2680.9584193229675,13155, 0.9868445000910034, 0.8083432912826538, 0.977383017539978, 0.0005169205450769701, 0.43666512705505667, 0.22191961979510497, 8.835630282977291e-09, 2.939684258739696e-08, 24936, 0
1761, 1.0000, 3.186408281870161e-05, 2682.346922159195,13152, 0.9868475002050078, 0.808343768119812, 0.977399468421936, 0.0005170241682200381, 0.43666506195657007, 0.22189869667437148, 6.510408884219387e-08, 3.1829619332206437e-08, 24936, 0
1762, 1.0000, 6.608742253474628e-05, 2683.762377023697,13151, 0.9868485002430092, 0.8083438873291016, 0.9774113297462463, 0.0005171008778036937, 0.4366650063226236, 0.22186310149377605, 5.563428967514383e-08, 3.365755428825355e-08, 24936, 0
1763, 1.0000, 3.4611824608603546e-05, 2685.1793220043182,13147, 0.986852500395015, 0.8083429336547852, 0.9774124026298523, 0.0005171614593810189, 0.43666493341189205, 0.22192392625170845, 7.291234044304318e-08, 3.6362556023794674e-08, 24936, 0
1764, 1.0000, 4.348179836165464e-05, 2686.582957983017,13145, 0.9868545004710179, 0.808337390422821, 0.977436900138855, 0.0005172765009381765, 0.4366648749140503, 0.221984483290663, 5.8488734633321826e-08, 3.8132579609713535e-08, 24936, 0
1765, 1.0000, 4.156893737698048e-05, 2689.420421600342,13142, 0.9868575005850222, 0.8083376884460449, 0.9774305820465088, 0.0005172687587709055, 0.4366648660268343, 0.22199554055433515, 8.88954410083187e-09, 3.296510898819807e-08, 24936, 0
1766, 1.0000, 1.722368919549839e-05, 2690.853136777878,13137, 0.9868625007750295, 0.8083383440971375, 0.977429211139679, 0.000517254800842378, 0.4366648407052053, 0.22198048714548738, 2.5322167029884213e-08, 3.210695735865943e-08, 24936, 0
1767, 1.0000, 2.3449871849375588e-05, 2692.271258831024,13133, 0.9868665009270352, 0.8083376884460449, 0.9774302244186401, 0.0005172521912539806, 0.436664817816236, 0.22196710411958304, 2.289289946499906e-08, 3.1039114017644564e-08, 24936, 0
1768, 1.0000, 9.862007387305729e-05, 2693.6749608516693,13117, 0.9868825015350583, 0.8083403706550598, 0.9773833751678467, 0.0005172144662689523, 0.4366648078860793, 0.22207067363557956, 9.92855969661477e-09, 2.7695359682795667e-08, 24936, 0
1769, 1.0000, 1.910609804372641e-05, 2695.0906748771667,13116, 0.9868835015730598, 0.8083367943763733, 0.9774081707000732, 0.0005172343228415668, 0.4366647789731348, 0.2219724792323937, 2.8909373839258734e-08, 2.7814430826659672e-08, 24936, 0
1770, 1.0000, 1.6117646412195986e-05, 2696.510051727295,13116, 0.9868835015730598, 0.8083373308181763, 0.977411687374115, 0.000517236109698009, 0.4366647708059946, 0.22196563016787654, 8.166846254820115e-09, 2.4606429346774743e-08, 24936, 0
1771, 1.0000, 3.6356698674275514e-05, 2697.918396472931,13097, 0.9869025022950872, 0.8083364963531494, 0.9774312973022461, 0.0005173007341324538, 0.43666470361296983, 0.22190449439527785, 6.719597900328722e-08, 2.720683773059171e-08, 24936, 0
1772, 1.0000, 2.503935017349347e-05, 2699.371169567108,13096, 0.9869035023330887, 0.8083375692367554, 0.977415919303894, 0.0005174180869522794, 0.43666461243281784, 0.22195412262749104, 9.118009386410719e-08, 3.070437511717774e-08, 24936, 0
1773, 1.0000, 4.007837469006401e-05, 2700.7869896888733,13111, 0.986888501763067, 0.808336079120636, 0.977411687374115, 0.0005176696486691534, 0.4366644998320519, 0.22197854052439175, 1.1260030324811154e-07, 3.4965053163916826e-08, 24936, 0
1774, 1.0000, 5.902131187180668e-05, 2702.2070846557617,13180, 0.9868194991409673, 0.8083375096321106, 0.9774648547172546, 0.0005179419189438518, 0.43666440090369996, 0.2219142512428055, 9.892664387667338e-08, 3.879735343767251e-08, 24936, 0
1775, 1.0000, 2.132903431799761e-05, 2703.6582067012787,13202, 0.9867974983049356, 0.8083332777023315, 0.977429211139679, 0.0005180475571572399, 0.43666430735829775, 0.22190312454265873, 9.35459475992495e-08, 4.2366675749618974e-08, 24936, 0
1776, 1.0000, 2.6872378063732094e-05, 2705.035800933838,13198, 0.9868014984569413, 0.808334469795227, 0.9774197340011597, 0.0005180439399746273, 0.4366642665616023, 0.22186059152201978, 4.0793784295001245e-08, 4.2206695345526697e-08, 24936, 0
1777, 1.0000, 9.784209895924484e-05, 2706.428223848343,13199, 0.9868004984189399, 0.8083329200744629, 0.9773766994476318, 0.0005181132882657221, 0.4366642476787575, 0.2219808294918264, 1.8884558639076232e-08, 3.894519641805173e-08, 24936, 0
1778, 1.0000, 3.0068519284144402e-05, 2707.8233568668365,13214, 0.9867854978489182, 0.8083330988883972, 0.9773920774459839, 0.0005181589954908815, 0.4366642088529248, 0.2219191044556993, 3.8827148773901143e-08, 3.893337552090196e-08, 24936, 0
1779, 1.0000, 2.484052662329995e-05, 2709.1138627529144,13222, 0.9867774975449067, 0.8083343505859375, 0.9773927927017212, 0.0005182064336657039, 0.43666417460562945, 0.22192568681337563, 3.4246568192397575e-08, 3.843718363396658e-08, 24936, 0
1780, 1.0000, 4.232862297201793e-05, 2710.5233297348022,13265, 0.9867344959108446, 0.8083361387252808, 0.9773858189582825, 0.00051855716653271, 0.43666414834205786, 0.22199753930978508, 2.6258475283036375e-08, 3.700013879561057e-08, 24936, 0
1781, 1.0000, 2.082270914923148e-05, 2713.382896900177,13246, 0.986753496632872, 0.8083353042602539, 0.9773976802825928, 0.0005184232931342495, 0.4366640751481114, 0.22192137240941492, 7.319038303199576e-08, 3.96121504515366e-08, 24936, 0
1782, 1.0000, 5.875227800272677e-05, 2714.7886188030243,13242, 0.9867574967848778, 0.8083361387252808, 0.9773871898651123, 0.0005185118332987707, 0.43666404799852154, 0.2219150257542225, 2.7160848736773602e-08, 3.814520134255434e-08, 24936, 0
1783, 1.0000, 3.196893021478716e-05, 2716.241019964218,13240, 0.9867594968608807, 0.8083353042602539, 0.9773896336555481, 0.0005185509573127035, 0.4366639988400765, 0.22187990497799778, 4.9156040571318727e-08, 3.912493326867876e-08, 24936, 0
1784, 1.0000, 7.183976379855175e-05, 2717.673282146454,13262, 0.986737496024849, 0.8083357810974121, 0.9773620367050171, 0.000518734555945519, 0.4366639557763525, 0.22195982042567447, 4.306640499773806e-08, 3.950227525399784e-08, 24936, 0
1785, 1.0000, 3.213433788109536e-05, 2719.0993299484253,13255, 0.986744496290859, 0.8083367347717285, 0.9773777723312378, 0.0005187581012592968, 0.43666391629504653, 0.2218352026903674, 3.9479155111710185e-08, 3.949996263060858e-08, 24936, 0
1786, 1.0000, 1.4787734115845803e-05, 2720.5330498218536,13258, 0.9867414961768547, 0.8083356022834778, 0.9773721694946289, 0.0005188013040056827, 0.43666389195654637, 0.2218602780279539, 2.4336854087536608e-08, 3.7632533777565224e-08, 24936, 0
1787, 1.0000, 6.46155415354709e-05, 2721.93958568573,13255, 0.986744496290859, 0.8083369731903076, 0.9773675799369812, 0.0005190580143115651, 0.43666381335866167, 0.22184895219233597, 7.860175171847672e-08, 4.0508889394594544e-08, 24936, 0
1788, 1.0000, 1.4928106344699763e-05, 2723.351208925247,13230, 0.9867694972408951, 0.8083366751670837, 0.977399468421936, 0.0005189898142098778, 0.4366637300354794, 0.22186517503155062, 8.331843720510435e-08, 4.3538094177851143e-08, 24936, 0
1789, 1.0000, 3.1355812698492305e-05, 2724.7757210731506,13251, 0.9867484964428648, 0.8083351850509644, 0.9774071574211121, 0.0005192714761431459, 0.43666366664794387, 0.22188501101117902, 6.338831776142584e-08, 4.520467962420159e-08, 24936, 0
1790, 1.0000, 2.776081884849371e-05, 2727.6792981624603,13238, 0.9867614969368836, 0.8083354830741882, 0.9773935079574585, 0.0005192345495134182, 0.4366636346670312, 0.22190902775376395, 3.197999742798885e-08, 4.366695398791457e-08, 24936, 0
1791, 1.0000, 3.041068793899347e-05, 2729.1160609722137,13242, 0.9867574967848778, 0.8083341121673584, 0.9773976802825928, 0.0005193315637797562, 0.436663590050201, 0.22186583582855576, 4.4618621852787754e-08, 4.376120013692807e-08, 24936, 0
1792, 1.0000, 7.860592366394266e-05, 2730.5330381393433,13253, 0.986746496366862, 0.8083361387252808, 0.9773480296134949, 0.0005193915059589059, 0.4366635664981781, 0.22199384987078719, 2.355114225860433e-08, 4.113215834904031e-08, 24936, 0
1793, 1.0000, 3.818015591347762e-05, 2731.934231042862,13253, 0.986746496366862, 0.808336079120636, 0.9773675799369812, 0.0005193876161236396, 0.436663538826936, 0.22193399981855108, 2.7667262980646257e-08, 3.9533017888994387e-08, 24936, 0
1794, 1.0000, 2.8502591615621726e-05, 2733.360997915268,13256, 0.9867434962528576, 0.8083363175392151, 0.9773871898651123, 0.0005194026631069033, 0.4366635068083136, 0.2219206524320804, 3.202173876060144e-08, 3.870868903260274e-08, 24936, 0
1795, 1.0000, 6.685424081608652e-05, 2734.7674300670624,13267, 0.9867324958348417, 0.8083401918411255, 0.9774960279464722, 0.0005195043086241782, 0.4366634718278313, 0.2219605685376184, 3.498376277555337e-08, 3.831900898436591e-08, 24936, 0
1796, 1.0000, 3.443131472939601e-05, 2737.6096391677856,13271, 0.9867284956828359, 0.8083388805389404, 0.97745680809021, 0.0005195179051454694, 0.43666341029114825, 0.2219519754038558, 6.153631931793413e-08, 4.0177785280654744e-08, 24936, 0
1797, 1.0000, 2.2469463622163197e-05, 2739.0266149044037,13272, 0.9867274956448345, 0.8083373308181763, 0.9774274230003357, 0.0005195410490307314, 0.43666337694393514, 0.22195704036162728, 3.3342538119374154e-08, 3.943549166127401e-08, 24936, 0
1798, 1.0000, 5.302846980525301e-05, 2740.4644677639008,13288, 0.9867114950368114, 0.8083373308181763, 0.9774578809738159, 0.000519618189997571, 0.4366633382190639, 0.2219762971516923, 3.872972198504243e-08, 3.936433976999965e-08, 24936, 0
1799, 1.0000, 2.7742104694069738e-05, 2743.3327593803406,13287, 0.9867124950748128, 0.8083385229110718, 0.9774638414382935, 0.0005196343798038833, 0.4366633101009139, 0.22190835558191918, 2.8115738293088555e-08, 3.8061651089607806e-08, 24936, 0
1800, 1.0000, 2.8214755597634585e-05, 2744.7345724105835,13304, 0.9866954944287883, 0.8083363175392151, 0.9774382710456848, 0.0005197584840487567, 0.4366632555506454, 0.22190946353509516, 5.455222407135807e-08, 3.94566407402019e-08, 24936, 0
1801, 1.0000, 5.3544084142849976e-05, 2746.170422554016,13323, 0.9866764937067608, 0.8083349466323853, 0.977415919303894, 0.0005198944794364617, 0.43666320680606935, 0.22196987959205114, 4.873770692581658e-08, 4.029903122538854e-08, 24936, 0
1802, 1.0000, 2.0452784163399104e-05, 2747.5987646579742,13309, 0.9866904942387811, 0.8083371520042419, 0.9774453043937683, 0.0005198765887257193, 0.4366631541696658, 0.2219164846293664, 5.264430452678326e-08, 4.139046301313213e-08, 24936, 0
1803, 1.0000, 2.3165736825220503e-05, 2749.0296137332916,13312, 0.9866874941247767, 0.8083351254463196, 0.977436900138855, 0.0005199616406018712, 0.4366631217538833, 0.2219559333957663, 3.241493873318291e-08, 4.0391015915894736e-08, 24936, 0
1804, 1.0000, 1.958237689419163e-05, 2750.528468847275,13301, 0.9866984945427926, 0.8083359599113464, 0.9774582386016846, 0.000519973041103468, 0.43666307200419335, 0.22193006076443078, 4.974396378143453e-08, 4.1241109251284814e-08, 24936, 0
1805, 1.0000, 0.0001339149221491971, 2751.9509959220886,13297, 0.9867024946947984, 0.808334469795227, 0.9774197340011597, 0.000520209222167838, 0.43666297340696264, 0.222093941658352, 9.859844313231392e-08, 4.49970777061439e-08, 24936, 0
1806, 1.0000, 2.7417342666446957e-05, 2753.352720975876,13297, 0.9867024946947984, 0.8083364963531494, 0.9774397015571594, 0.0005202877655023266, 0.4366628947822825, 0.22194725498056728, 7.862849338291511e-08, 4.7579938271710044e-08, 24936, 0
1807, 1.0000, 3.058158441704802e-05, 2754.772408246994,13295, 0.9867044947708012, 0.8083366751670837, 0.9774344563484192, 0.0005203103444000763, 0.4366628801932036, 0.22193699903303832, 1.45867454781623e-08, 4.227438782950667e-08, 24936, 0
1808, 1.0000, 3.656462986788526e-05, 2756.175863265991,13278, 0.9867214954168259, 0.8083365559577942, 0.9773882627487183, 0.000520467645882164, 0.43666277180735935, 0.22183626689415412, 1.0839003133922276e-07, 4.6448161528732996e-08, 24936, 0
1809, 1.0000, 2.2602522885285493e-05, 2758.988121032715,13277, 0.9867224954548273, 0.8083361387252808, 0.977410614490509, 0.0005204645493545849, 0.43666272032150016, 0.22183101228399385, 5.1488732055737785e-08, 4.6929172419018436e-08, 24936, 0
1810, 1.0000, 1.856993891813307e-05, 2760.361932039261,13285, 0.9867144951508158, 0.8083363771438599, 0.977429211139679, 0.0005205720532585437, 0.4366626426983136, 0.22180668385183447, 7.762055970195192e-08, 4.935103702930998e-08, 24936, 0
1811, 1.0000, 7.1064515246305e-05, 2761.767284154892,13309, 0.9866904942387811, 0.8083371520042419, 0.977468729019165, 0.0005207823464301297, 0.4366625478358981, 0.22166637991846755, 9.486490970544992e-08, 5.26838148157538e-08, 24936, 0
1812, 1.0000, 0.00021387734500142878, 2763.147500038147,13336, 0.986663493212742, 0.8083341121673584, 0.9773455858230591, 0.0005209876759796973, 0.43666251956138336, 0.2219543347301944, 2.8272834351472653e-08, 4.9504699422187934e-08, 24936, 0
1813, 1.0000, 4.4551412475011416e-05, 2764.569933652878,13373, 0.9866264918066887, 0.8083379864692688, 0.977412760257721, 0.0005212032582684427, 0.43666234132360854, 0.22174844891871076, 1.782406154338112e-07, 5.627071745344223e-08, 24936, 0
1814, 1.0000, 4.3344375864685584e-05, 2765.9919216632843,13387, 0.9866124912746684, 0.80833899974823, 0.9774096012115479, 0.0005213203757715028, 0.4366623010699251, 0.22174429946903093, 4.02489738204892e-08, 5.441638514569566e-08, 24936, 0
1815, 1.0000, 9.223370317273264e-05, 2767.376574754715,13462, 0.9865374884245601, 0.8083388805389404, 0.9774777889251709, 0.000522064053710488, 0.43666209993653066, 0.2218202024241952, 2.011303203430792e-07, 6.201610325410403e-08, 24936, 0
1816, 1.0000, 5.5029631676952964e-05, 2768.7843956947327,13462, 0.9865374884245601, 0.808339536190033, 0.9775110483169556, 0.0005220647396323711, 0.43666197533122975, 0.22169957920925074, 1.2460742881970077e-07, 6.649797497508218e-08, 24936, 0
1817, 1.0000, 2.819351573713189e-05, 2770.191597700119,13511, 0.9864884865624893, 0.8083378076553345, 0.9774970412254333, 0.0005222934452519166, 0.4366619158724561, 0.22175812341168652, 5.9458677481583067e-08, 6.575807673850785e-08, 24936, 0
1818, 1.0000, 6.256230722795684e-05, 2771.603490829468,13506, 0.9864934867524966, 0.8083373308181763, 0.9774981141090393, 0.0005225381331669312, 0.4366617716513818, 0.2216845628085395, 1.4421870808689619e-07, 7.11305804149783e-08, 24936, 0
1819, 1.0000, 6.444000307657034e-05, 2773.0192568302155,13544, 0.9864554853084417, 0.8083364963531494, 0.9774515628814697, 0.0005231549157880727, 0.4366616248973861, 0.22178767346241118, 1.4674728920915925e-07, 7.647292926606149e-08, 24936, 0
1820, 1.0000, 2.2219277769942845e-05, 2774.464607000351,13546, 0.9864534852324388, 0.8083388805389404, 0.9774690866470337, 0.0005232490009207721, 0.4366615474104908, 0.22172421462380784, 7.749165176207384e-08, 7.657419593461159e-08, 24936, 0
1821, 1.0000, 3.85963491029476e-05, 2775.9042201042175,13578, 0.9864214840163926, 0.8083388805389404, 0.9774725437164307, 0.0005237533995400531, 0.4366614292041614, 0.22170934625829533, 1.1820633116776946e-07, 7.99720584061037e-08, 24936, 0
1822, 1.0000, 4.6426033707666635e-05, 2777.3320009708405,13585, 0.9864144837503825, 0.8083367943763733, 0.9774666428565979, 0.0005240528468951701, 0.43666127891984774, 0.2216520299576239, 1.5028327443600276e-07, 8.517958345454572e-08, 24936, 0
1823, 1.0000, 5.29218466884503e-05, 2778.7307300567627,13606, 0.9863934829523522, 0.8083357810974121, 0.9774302244186401, 0.0005246704840504565, 0.43666120184876045, 0.22170413099609493, 7.707556415326167e-08, 8.43322392117733e-08, 24936, 0
1824, 1.0000, 5.1276898495447404e-05, 2780.1693267822266,13598, 0.9864014832563638, 0.8083366751670837, 0.9774592518806458, 0.0005245376933214682, 0.43666112664201157, 0.22162373166689825, 7.521184025582883e-08, 8.337251264595351e-08, 24936, 0
1825, 1.0000, 5.19370602981283e-05, 2781.5726618766785,13601, 0.9863984831423595, 0.8083393573760986, 0.9774417877197266, 0.0005249116469425747, 0.4366610748889672, 0.22170085172079318, 5.174847961253448e-08, 7.948960899383117e-08, 24936, 0
1826, 1.0000, 4.1469961013616855e-05, 2782.9576151371,13598, 0.9864014832563638, 0.8083397746086121, 0.9774672985076904, 0.0005248563672082193, 0.4366610262642431, 0.22161765278901907, 4.862570951447154e-08, 7.567735066887317e-08, 24936, 0
1827, 1.0000, 2.9134194836587872e-05, 2784.360557079315,13597, 0.9864024832943652, 0.8083395957946777, 0.9774442315101624, 0.000524891909772851, 0.4366609802747833, 0.22169210454242255, 4.599097341850822e-08, 7.200067832279799e-08, 24936, 0
1828, 1.0000, 4.672906718810696e-05, 2785.752410173416,13583, 0.9864164838263854, 0.8083361387252808, 0.9774036407470703, 0.0005248831074258685, 0.436660884784553, 0.22175537687296856, 9.549158308530536e-08, 7.406268260998835e-08, 24936, 0
1829, 1.0000, 8.300112256932605e-05, 2787.1485233306885,13540, 0.9864594854604475, 0.8083379864692688, 0.9774019122123718, 0.0005251876978074526, 0.4366608396872274, 0.22172684488183883, 4.508760764743158e-08, 7.047664375175764e-08, 24936, 0
1830, 1.0000, 7.82874376493403e-05, 2788.4486832618713,13560, 0.9864394847004186, 0.80833899974823, 0.9775453209877014, 0.0005248951686618749, 0.4366607964991459, 0.22159067304324845, 4.319145957554227e-08, 6.710895567341437e-08, 24936, 0
1831, 1.0000, 0.00011732644389419409, 2789.867009162903,13512, 0.9864874865244879, 0.8083370923995972, 0.9774008393287659, 0.0005251861213021902, 0.43666077760237754, 0.22174145061315223, 1.8899713460918122e-08, 5.912184172580435e-08, 24936, 0
1832, 1.0000, 7.142188301772055e-05, 2792.6798553466797,13522, 0.9864774861444735, 0.8083345890045166, 0.9774264097213745, 0.0005251628356360738, 0.43666058309760825, 0.22177646187397512, 1.945044180162725e-07, 6.659875431489092e-08, 24936, 0
1833, 1.0000, 5.6490310023707535e-05, 2794.071076154709,13521, 0.9864784861824749, 0.8083364963531494, 0.9774750471115112, 0.0005251650497904582, 0.4366605095777264, 0.22164464399489825, 7.351802194799362e-08, 6.726031188622096e-08, 24936, 0
1834, 1.0000, 2.8926370906613705e-05, 2795.4915339946747,13516, 0.9864834863724822, 0.8083356022834778, 0.9774711728096008, 0.0005251699450134953, 0.43666046980986467, 0.22167901038278734, 3.9775647442397144e-08, 6.381822412560002e-08, 24936, 0
1835, 1.0000, 3.3354513738832094e-05, 2796.888909101486,13498, 0.9865014870565082, 0.808336079120636, 0.9774641990661621, 0.0005252072290210317, 0.43666035444293166, 0.22174174642825945, 1.1536220589913881e-07, 6.771059007982381e-08, 24936, 0
1836, 1.0000, 2.8986175360027585e-05, 2799.7676742076874,13491, 0.9865084873225183, 0.8083356022834778, 0.977473258972168, 0.0005252197797256047, 0.4366603222109773, 0.22173572815384032, 3.2231486368772266e-08, 6.286645509200554e-08, 24936, 0
1837, 1.0000, 2.7347961907778552e-05, 2801.1675503253937,13487, 0.986512487474524, 0.8083351850509644, 0.9774991869926453, 0.0005252573706579331, 0.43666024024030575, 0.22172346804897938, 8.19704932819576e-08, 6.455692410910722e-08, 24936, 0
1838, 1.0000, 2.8126624699793913e-05, 2803.9727482795715,13487, 0.986512487474524, 0.8083359599113464, 0.9774904251098633, 0.0005252410585115806, 0.4366601914228592, 0.2217470003739201, 4.882235432601689e-08, 6.277842540020696e-08, 24936, 0
1839, 1.0000, 6.159963695039643e-05, 2805.3800683021545,13471, 0.9865284880825471, 0.8083354830741882, 0.9775089621543884, 0.0005252680186084473, 0.4366601177143463, 0.221681476941595, 7.370822185936987e-08, 6.37941668842479e-08, 24936, 0
1840, 1.0000, 0.00012157916441599533, 2806.771842479706,13451, 0.9865484888425761, 0.8083309531211853, 0.9774470329284668, 0.0005252605444847048, 0.4366600895065844, 0.22187049053884242, 2.8204619473282122e-08, 5.879425580760584e-08, 24936, 0
1841, 1.0000, 5.080294289471448e-05, 2808.1718323230743,13457, 0.9865424886145674, 0.8083319067955017, 0.9774592518806458, 0.0005252642502069321, 0.4366600451569618, 0.22179757338392359, 4.4347228222996193e-08, 5.715945193235437e-08, 24936, 0
1842, 1.0000, 2.582673871241026e-05, 2809.5484375953674,13453, 0.9865464887665731, 0.8083335161209106, 0.9774575233459473, 0.0005252706450900467, 0.43666000430397667, 0.2217730893281401, 4.085661586827882e-08, 5.527203943030366e-08, 24936, 0
1843, 1.0000, 4.912425450835416e-05, 2810.9238154888153,13438, 0.9865614893365948, 0.8083339333534241, 0.9774141311645508, 0.0005253076015666222, 0.43665993676241766, 0.22175063223997554, 6.753950654303509e-08, 5.6391121110610976e-08, 24936, 0
1844, 1.0000, 3.0517534918168807e-05, 2813.676192522049,13436, 0.9865634894125976, 0.8083363175392151, 0.9774414300918579, 0.000525299255309709, 0.4366598994919219, 0.22173941764136942, 3.727448272261569e-08, 5.410417990393858e-08, 24936, 0
1845, 1.0000, 2.5352694392058445e-05, 2815.111632347107,13432, 0.9865674895646035, 0.8083345890045166, 0.9774634838104248, 0.0005252994409294317, 0.4366598547784251, 0.22170427951392843, 4.47049683938161e-08, 5.3081515770462717e-08, 24936, 0
1846, 1.0000, 3.0395428662196884e-05, 2816.5178644657135,13420, 0.9865794900206207, 0.8083341121673584, 0.9774326682090759, 0.00052532220421261, 0.4366598044897884, 0.22170820929081955, 5.029055127891979e-08, 5.2795587126394934e-08, 24936, 0
1847, 1.0000, 1.9397841224457762e-05, 2819.334404706955,13416, 0.9865834901726266, 0.8083348870277405, 0.9774578809738159, 0.0005253194964108308, 0.4366597888890358, 0.22165511580382796, 1.560344087270238e-08, 4.673689964326153e-08, 24936, 0
1848, 1.0000, 1.8185383433946225e-05, 2820.7506947517395,13414, 0.9865854902486294, 0.8083354830741882, 0.9774652123451233, 0.0005253209176498849, 0.43665976817646945, 0.22164563170993054, 2.070719856694936e-08, 4.308301065695649e-08, 24936, 0
1849, 1.0000, 3.9091065117844794e-05, 2822.174899816513,13404, 0.9865954906286439, 0.8083357810974121, 0.9774481058120728, 0.0005253232009430316, 0.4366597325060058, 0.221693568666975, 3.567380801872133e-08, 4.2277605990275165e-08, 24936, 0
1850, 1.0000, 3.959729758919964e-05, 2823.470340013504,13395, 0.9866044909706568, 0.8083343505859375, 0.9774442315101624, 0.0005253332169348669, 0.43665968919767345, 0.22166449256923124, 4.3304879071559554e-08, 4.2379227041478225e-08, 24936, 0
1851, 1.0000, 3.075966823268336e-05, 2824.8396582603455,13382, 0.9866174914646757, 0.8083349466323853, 0.977452278137207, 0.0005253402715901098, 0.4366596392531274, 0.22166898580772787, 4.995164420984466e-08, 4.30816875802024e-08, 24936, 0
1852, 1.0000, 3.280713075034849e-05, 2826.1720905303955,13371, 0.9866284918826915, 0.8083353042602539, 0.9774711728096008, 0.0005253550341599197, 0.43665956888249297, 0.22165844099378515, 7.036817878391943e-08, 4.524817499495987e-08, 24936, 0
1853, 1.0000, 8.800001639362308e-05, 2827.50363445282,13373, 0.9866264918066887, 0.8083369731903076, 0.9774911403656006, 0.0005253942018395213, 0.43665949061133413, 0.22149133412231964, 7.827251130576585e-08, 4.779713742525192e-08, 24936, 0
1854, 1.0000, 0.00010487336749895919, 2828.854310274124,13373, 0.9866264918066887, 0.8083353042602539, 0.9774386286735535, 0.0005253950896376085, 0.43665947368111185, 0.22168580282980674, 1.6933050295264707e-08, 4.308590490153238e-08, 24936, 0
1855, 1.0000, 3.953175168349584e-05, 2830.232363462448,13377, 0.9866224916546829, 0.8083347678184509, 0.977440357208252, 0.0005254015687568123, 0.4366594173664255, 0.22158295831102703, 5.6306164453179264e-08, 4.425448500082667e-08, 24936, 0
1856, 1.0000, 3.7700820899643774e-05, 2831.522025346756,13380, 0.9866194915406785, 0.8083349466323853, 0.9774397015571594, 0.0005254052152216274, 0.436659402393189, 0.22158942491188902, 1.4981607565633936e-08, 3.97116016773568e-08, 24936, 0
1857, 1.0000, 2.3077487429257617e-05, 2832.9189324378967,13387, 0.9866124912746684, 0.8083364963531494, 0.9774466753005981, 0.0005254325253194177, 0.43665929436587564, 0.22155853465447295, 1.0801682187588924e-07, 4.389093198900077e-08, 24936, 0
1858, 1.0000, 1.3323222197035601e-05, 2834.2568893432617,13403, 0.9865964906666453, 0.8083385229110718, 0.9774330258369446, 0.0005254643120079731, 0.4366592212902318, 0.22156341058682752, 7.308095056890451e-08, 4.6186785922494804e-08, 24936, 0
1859, 1.0000, 3.4618846049706394e-05, 2835.533032178879,13401, 0.9865984907426483, 0.8083381652832031, 0.9774253368377686, 0.0005255022783318448, 0.4366591920415966, 0.22156385512935622, 2.925554370980521e-08, 4.412520992682502e-08, 24936, 0
1860, 1.0000, 1.130693022248029e-05, 2836.968308210373,13399, 0.9866004908186511, 0.8083381056785583, 0.9774264097213745, 0.0005254962523848247, 0.43665916224189866, 0.22160731414502624, 2.9799287259990592e-08, 4.2426645356931514e-08, 24936, 0
1861, 1.0000, 4.280994753085594e-05, 2838.407830953598,13402, 0.9865974907046468, 0.808339536190033, 0.9774463176727295, 0.0005255142235446017, 0.4366591393775634, 0.22157122466284299, 2.2860793813528346e-08, 3.988264520701148e-08, 24936, 0
1862, 1.0000, 2.4774212192037663e-05, 2839.8555030822754,13398, 0.9866014908566525, 0.808339536190033, 0.9774453043937683, 0.000525520795255112, 0.43665911333618324, 0.22164137514430002, 2.6038250444671007e-08, 3.8217892944567677e-08, 24936, 0
1863, 1.0000, 2.607191223375788e-05, 2841.2833449840546,13404, 0.9865954906286439, 0.8083404898643494, 0.9774382710456848, 0.0005255275088475069, 0.43665909313265433, 0.22164796276970372, 2.0202323647300346e-08, 3.585751576549497e-08, 24936, 0
1864, 1.0000, 3.7860122120552664e-05, 2842.7053542137146,13379, 0.98662049157868, 0.8083381652832031, 0.9773774147033691, 0.0005255557861438352, 0.4366590118453218, 0.22165748566639254, 8.128804074303275e-08, 3.8915699736908185e-08, 24936, 0
1865, 1.0000, 2.8408725630773594e-05, 2844.1349742412567,13375, 0.9866244917306858, 0.8083398938179016, 0.9774134159088135, 0.0005255565114570042, 0.4366589642715545, 0.2217037271428139, 4.757581828496171e-08, 3.970552896210793e-08, 24936, 0
1866, 1.0000, 1.8225287048544408e-05, 2845.55220246315,13360, 0.9866394923007075, 0.808339536190033, 0.9774169325828552, 0.0005255578172208028, 0.436658934361816, 0.2216907480612741, 2.9911639443103155e-08, 3.859667644393128e-08, 24936, 0
1867, 1.0000, 1.3940441412572044e-05, 2846.993743658066,13339, 0.9866604930987377, 0.808340311050415, 0.977419376373291, 0.0005255619880941599, 0.4366589064531326, 0.22170583931357765, 2.7911160604965346e-08, 3.7365664315159497e-08, 24936, 0
1868, 1.0000, 1.555077418117863e-05, 2849.8622546195984,13336, 0.986663493212742, 0.8083405494689941, 0.9774253368377686, 0.0005255618727550825, 0.43665889899103905, 0.22169092814977542, 7.462364448596048e-09, 3.1806294997481856e-08, 24936, 0
1869, 1.0000, 2.6928054045272384e-05, 2851.285887479782,13315, 0.9866844940107724, 0.8083412051200867, 0.9774302244186401, 0.0005255609031957391, 0.43665886234107626, 0.22167731270417482, 3.664157766092302e-08, 3.225961580233338e-08, 24936, 0
1870, 1.0000, 1.0935179770184795e-05, 2854.162528514862,13309, 0.9866904942387811, 0.8083423972129822, 0.9774214625358582, 0.0005255595207938802, 0.4366588486598433, 0.22169596368544933, 1.3687125599570749e-08, 2.9609051611417978e-08, 24936, 0
1871, 1.0000, 1.1071254203217088e-05, 2855.5871744155884,13300, 0.9866994945807941, 0.808341920375824, 0.977415919303894, 0.000525556177913008, 0.4366588275695196, 0.2216971045762372, 2.1090061419481998e-08, 2.8621331364272003e-08, 24936, 0
1872, 1.0000, 4.181108176653014e-05, 2857.036337375641,13258, 0.9867414961768547, 0.8083429336547852, 0.9774277806282043, 0.0005255531773320269, 0.43665878087890386, 0.2216255181945766, 4.66912631336136e-08, 3.005691553458046e-08, 24936, 0
1873, 1.0000, 6.221929640279286e-05, 2858.4820795059204,13232, 0.9867674971648923, 0.8083417415618896, 0.9774141311645508, 0.0005255540018406676, 0.4366587734795931, 0.22171055378586335, 7.40092415130178e-09, 2.612633944682309e-08, 24936, 0
1874, 1.0000, 1.800968283073741e-05, 2859.915090560913,13240, 0.9867594968608807, 0.8083425760269165, 0.977420449256897, 0.000525552774666868, 0.43665875099769064, 0.22165748805495444, 2.2476701722062842e-08, 2.5736172975602555e-08, 24936, 0
1875, 1.0000, 1.5242199894534372e-05, 2861.3487224578857,13238, 0.9867614969368836, 0.8083419799804688, 0.9774183630943298, 0.0005255520765547636, 0.43665874357872414, 0.22166699137108678, 7.4246036541048e-09, 2.2727773760784973e-08, 24936, 0
1876, 1.0000, 1.2994477645121305e-05, 2862.7774815559387,13224, 0.9867754974689038, 0.8083394765853882, 0.9774120450019836, 0.0005255489556490614, 0.4366587192476888, 0.2216720973827333, 2.4325656655665995e-08, 2.288272098353202e-08, 24936, 0
1877, 1.0000, 8.680798048752499e-06, 2865.651349544525,13222, 0.9867774975449067, 0.808339536190033, 0.9774124026298523, 0.0005255486399902417, 0.4366587163068902, 0.22166833507188322, 2.9384250588293526e-09, 1.8636671944111735e-08, 24936, 0


==> data/lbfgs_outs/kdd12.tr_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.07531072153955197, 33.188976764678955,3545, 0.9999351759006051, 0.9555155634880066, 0.9554679989814758, 3.9158555483579856e-05, 0.19126339612302973, 0.19142494516153166, 0.19126339610454385, 0.19126339610454385, 54686452, 0
1, 0.0100, 0.07514069413145551, 42.0759015083313,3546, 0.9999351576145404, 0.9555155634880066, 0.9554679989814758, 3.9100067799442596e-05, 0.19122694725121875, 0.19138848552662685, 3.6448827838625464e-05, 0.08121514672625112, 54686452, 0
2, 0.0100, 0.10744151098680343, 50.620057582855225,14877, 0.9997279582153181, 0.9555155634880066, 0.9554679989814758, 0.00013176338510400047, 0.18186482534225853, 0.18201233501444108, 0.009362121891182018, 0.06543509828203418, 54686452, 0
3, 0.0100, 0.044999025488818956, 67.51868653297424,7825, 0.9998569115436489, 0.9555155634880066, 0.9554679989814758, 9.577741533998607e-05, 0.1789658967479023, 0.17911993408700544, 0.002898928604353368, 0.04791300779978545, 54686452, 0
4, 0.0100, 0.031222451937336825, 84.337637424469,7029, 0.9998714672511576, 0.9555155634880066, 0.9554679989814758, 8.223719786883136e-05, 0.1787008738346271, 0.17885730512981918, 0.0002650229544536309, 0.028492886014875284, 54686452, 0
5, 0.0100, 0.03715278660803962, 101.23915553092957,7795, 0.9998574601255902, 0.9555155634880066, 0.9554679989814758, 9.212545379981964e-05, 0.17848963915387417, 0.17864474560369503, 0.00021123465907757488, 0.01744774536452328, 54686452, 0
6, 0.0100, 0.01910413533472724, 118.99031043052673,7152, 0.9998692180651984, 0.9555155634880066, 0.9554679989814758, 7.376694094274978e-05, 0.17798960131792085, 0.17814796244411432, 0.000500037849020335, 0.012231104334576973, 54686452, 0
7, 0.0100, 0.01065939378213524, 127.47001266479492,7612, 0.999860806475432, 0.9555155634880066, 0.9554679989814758, 7.62547007158902e-05, 0.17682634112086532, 0.17697869159639834, 0.0011632602017076221, 0.00966689031125651, 54686452, 0
8, 0.0100, 0.010731006380569218, 131.73382663726807,4685, 0.9999143297868364, 0.9555155634880066, 0.9554679989814758, 5.567108634520198e-05, 0.17680853739774988, 0.17696055798495317, 1.1838217661708228e-06, 0.0039272336811798795, 5577, 0
9, 0.0100, 0.010918430273335384, 135.96994471549988,5191, 0.9999050770380935, 0.9555155634880066, 0.9554679989814758, 9.194985919803548e-05, 0.17495220269850922, 0.1750934632972474, 0.0018563346123888491, 0.0036437090863048675, 5577, 0
10, 0.0100, 0.018756561990507348, 144.36119985580444,5246, 0.9999040713045344, 0.9555155634880066, 0.9554679989814758, 0.00011397004850483431, 0.17452567714480766, 0.17465808739346253, 0.00042652563125430976, 0.0029402471622892866, 5577, 0
11, 0.0100, 0.005509718867589055, 148.6110908985138,5258, 0.9999038518717579, 0.9555155038833618, 0.9554679989814758, 0.0001262768515090004, 0.17393435161896026, 0.17407031875011578, 0.000591325482356353, 0.0025045408236439044, 5577, 0
12, 0.0100, 0.014075153996827051, 152.9524221420288,5255, 0.9999039067299521, 0.9554928541183472, 0.9554429650306702, 0.00019250965299579927, 0.17284372970383324, 0.1729777927094255, 0.001090622062961677, 0.0023047442037116054, 5577, 0
13, 0.0100, 0.008339691240301388, 157.26445698738098,5258, 0.9999038518717579, 0.9555188417434692, 0.9554708003997803, 0.00023637614822559795, 0.17212521104367687, 0.17226494645399715, 0.0007185185926373294, 0.002051182295684078, 5577, 0
14, 0.0100, 0.008557349869443492, 161.57542300224304,5225, 0.9999044553118933, 0.9555113315582275, 0.9554630517959595, 0.0002745176140637804, 0.17189293933290653, 0.17202916657923578, 0.00023227161496741644, 0.0016496941994386203, 5577, 0
15, 0.0100, 0.01089535857932139, 165.91553783416748,5214, 0.9999046564586052, 0.9555143713951111, 0.9554662704467773, 0.000282947640260332, 0.17173715346882645, 0.17187476487686382, 0.00015578595511808735, 0.0013029145462846673, 5577, 0
16, 0.0100, 0.008760002853159652, 170.27439379692078,5218, 0.9999045833143463, 0.9555044174194336, 0.9554558396339417, 0.0003043499065054471, 0.17159652029078268, 0.17173267747565263, 0.00014063312590831267, 0.001042877031263929, 5577, 0
17, 0.0100, 0.006179765310633387, 174.62781476974487,5288, 0.9999033032898167, 0.95550537109375, 0.9554563760757446, 0.00035322915028229175, 0.1711604923958833, 0.17129562076574062, 0.00043602796717562287, 0.0009557872368594593, 5577, 0
18, 0.0100, 0.006117770236286029, 179.45292162895203,5221, 0.9999045284561522, 0.9555051326751709, 0.9554561376571655, 0.00035217825778736933, 0.1711597427777271, 0.17129519783243372, 2.8527572681902313e-07, 0.00042447448122231524, 44639, 0
19, 0.0100, 0.006990662546526304, 184.2576675415039,5219, 0.9999045650282816, 0.9555036425590515, 0.9554548859596252, 0.0003550674411109158, 0.17105679726961903, 0.1711907748486597, 0.00010294556924608789, 0.0003684064231895561, 44639, 0
20, 0.0100, 0.0038515719019949933, 189.05978775024414,5321, 0.9999026998496813, 0.9555134773254395, 0.9554654359817505, 0.00035972298648059424, 0.17095596976889937, 0.17109161338577497, 0.00010082747962275596, 0.0003236326767817662, 44639, 0
21, 0.0100, 0.0030188717524371623, 193.86947083473206,5424, 0.9999008163850162, 0.955524206161499, 0.955476701259613, 0.00037320339338673336, 0.17083385266177423, 0.17097150463175284, 0.0001221170623186829, 0.00029357884910230725, 44639, 0
22, 0.0100, 0.003143594366424303, 198.66399574279785,5524, 0.9998989877785452, 0.9555101990699768, 0.9554615020751953, 0.0003911491789108953, 0.1706421294884194, 0.170777829101388, 0.0001917232243737188, 0.00028133240554645104, 44639, 0
23, 0.0100, 0.005647731518043385, 203.42377376556396,5684, 0.9998960620081917, 0.9555385708808899, 0.9554913640022278, 0.00045834130305379817, 0.17038695278721855, 0.1705196834251042, 0.0002551766865361571, 0.0002786004946006286, 44639, 0
24, 0.0100, 0.004974993710458166, 208.1961317062378,5685, 0.999896043722127, 0.9555226564407349, 0.9554757475852966, 0.0004843020658544064, 0.1702403161951716, 0.1703703488802078, 0.00014663668879133507, 0.00026128107805369484, 44639, 0
25, 0.0100, 0.007029412115088247, 212.94914364814758,5675, 0.9998962265827741, 0.9555378556251526, 0.9554887413978577, 0.0005124292661241959, 0.17013709555209452, 0.17026779321753635, 0.00010322055305320155, 0.00023810788726772407, 44639, 0
26, 0.0100, 0.0029753917634943597, 217.71110033988953,5795, 0.999894032255009, 0.9555298089981079, 0.9554843306541443, 0.0005639151755233897, 0.17002269540487833, 0.17015023344937447, 0.00011440013680663608, 0.00022127841796202793, 44639, 0
27, 0.0100, 0.0029690580072123866, 222.50824308395386,5790, 0.9998941236853325, 0.9555245637893677, 0.9554784297943115, 0.0005932284643056446, 0.16989089168680477, 0.17001760724137074, 0.0001318037268867589, 0.00021010574180994627, 44639, 0
28, 0.0100, 0.0032899379611271403, 227.30269503593445,5960, 0.9998910150543319, 0.9554716348648071, 0.955426037311554, 0.0007657243756452496, 0.16945210604529942, 0.16957178896720743, 0.000438785692560395, 0.0002261618639262587, 44639, 0
29, 0.0100, 0.0049439384867900876, 236.94263887405396,5928, 0.9998916002084026, 0.9554757475852966, 0.9554315209388733, 0.0008124587110514321, 0.16937957384600413, 0.1694970106792014, 7.253213035363082e-05, 0.00020185080261350704, 44639, 0
30, 0.0100, 0.002228137214471633, 241.76162695884705,5942, 0.9998913442034967, 0.9554922580718994, 0.9554486274719238, 0.0008217262434833548, 0.1693416559744045, 0.16946103918155855, 3.7917916886870406e-05, 0.00017077011842339624, 44639, 0
31, 0.0100, 0.0023722788590743527, 246.5952501296997,5915, 0.9998918379272439, 0.9554954171180725, 0.9554514288902283, 0.0008315917236007171, 0.1693132556672491, 0.16943273761745106, 2.840031828607592e-05, 0.00014272597299036196, 44639, 0
32, 0.0100, 0.0023161029386701316, 251.3911828994751,5983, 0.9998905944748436, 0.9554983973503113, 0.9554546475410461, 0.0008610723770876073, 0.16922022138281956, 0.16934255301146767, 9.303423343837158e-05, 0.00013674674245520572, 44639, 0
33, 0.0100, 0.003912547508357083, 261.08874917030334,6020, 0.9998899178904493, 0.9555047154426575, 0.9554595947265625, 0.0009333671221874541, 0.16914877720610275, 0.16927356846224947, 7.144424685862072e-05, 0.00012815100510820763, 44639, 0
34, 0.0100, 0.0020178230594247197, 265.953994512558,5957, 0.9998910699125261, 0.9555110931396484, 0.9554677605628967, 0.0009383203869240398, 0.1690758618390487, 0.16919787701788888, 7.29153624364487e-05, 0.00012112442237657493, 44639, 0
35, 0.0100, 0.0033985913748599654, 270.7724301815033,5993, 0.9998904116141966, 0.9555201530456543, 0.9554750323295593, 0.0009910049052747631, 0.16902468962848793, 0.16914819315807264, 5.1172135718369205e-05, 0.00011112503260095514, 44639, 0
36, 0.0100, 0.0088623982106617, 275.55929732322693,6007, 0.9998901556092906, 0.9555482864379883, 0.9555032849311829, 0.001007341415226825, 0.16898388674234205, 0.1691023519241206, 4.0802918500393304e-05, 0.00010053096098498243, 44639, 0
37, 0.0100, 0.0029730846597325494, 280.3580873012543,6050, 0.999889369308508, 0.9555635452270508, 0.9555193185806274, 0.0010527319348366828, 0.1689217482766201, 0.16904335105561716, 6.213846079317076e-05, 9.580891010101383e-05, 44639, 0
38, 0.0100, 0.0015598413416697391, 285.16141653060913,6018, 0.9998899544625788, 0.955563485622406, 0.9555193781852722, 0.0010564497324687821, 0.16890898970498128, 0.16903036616815764, 1.2758533125351024e-05, 7.831507791483494e-05, 44639, 0
39, 0.0100, 0.001799124029304339, 290.12136244773865,5972, 0.9998907956215554, 0.9555634260177612, 0.9555196762084961, 0.0010511528958264836, 0.16891245709449268, 0.1690338263956133, 3.457581237986673e-08, 3.616913188918687e-05, 168079, 0
40, 0.0100, 0.0026809851250040673, 295.1102616786957,5935, 0.9998914722059496, 0.9555427432060242, 0.9554973244667053, 0.0010510272087778032, 0.16888122330476188, 0.169002298595406, 3.12338151289282e-05, 3.564238690332028e-05, 168079, 0
41, 0.0100, 0.0041513557218883276, 300.1116087436676,5979, 0.9998906676191024, 0.9555419683456421, 0.9554967284202576, 0.001051724971271468, 0.16886976188272557, 0.16899219238207663, 1.1461372402488124e-05, 3.181953030053348e-05, 168079, 0
42, 0.0100, 0.0015374357092099737, 305.121732711792,5928, 0.9998916002084026, 0.9555490016937256, 0.9555043578147888, 0.0010516396258334138, 0.1688476675139327, 0.16896930620121267, 2.20944260464484e-05, 3.067980963602988e-05, 168079, 0
43, 0.0100, 0.0017298197551939962, 310.11209082603455,5974, 0.999890759049426, 0.9555670619010925, 0.9555252194404602, 0.001053021655101543, 0.1688236574792417, 0.16894533319258914, 2.4010003404240088e-05, 2.9936885524800137e-05, 168079, 0
44, 0.0100, 0.004775505455950358, 315.0680105686188,6066, 0.9998890767314728, 0.9555714130401611, 0.9555293917655945, 0.0010585051155615156, 0.16881557977707148, 0.16893488228258088, 8.07770639968397e-06, 2.626121174129992e-05, 168079, 0
45, 0.0100, 0.001166514699428923, 320.05850768089294,5980, 0.9998906493330377, 0.9555695056915283, 0.9555272459983826, 0.001057663716274566, 0.16877915578446667, 0.16889965011289204, 3.6423998322099305e-05, 2.713451397052369e-05, 168079, 0
46, 0.0100, 0.0013103293843435221, 325.03793263435364,5905, 0.999892020787891, 0.9555657505989075, 0.955524206161499, 0.0010587371932527549, 0.1687724081279204, 0.1688921692592136, 6.7476678403122214e-06, 2.360941422300115e-05, 168079, 0
47, 0.0100, 0.0024089316175655556, 330.02878975868225,5921, 0.9998917282108556, 0.9555647969245911, 0.9555224180221558, 0.0010611418518429725, 0.168761206120581, 0.16888044804464125, 1.1202034884444378e-05, 2.1913229276844602e-05, 168079, 0
48, 0.0100, 0.004776489799410486, 335.0234658718109,6094, 0.9998885647216609, 0.9555621147155762, 0.955518364906311, 0.0010789553381457117, 0.1687467181327804, 0.16886588664444865, 1.4487956969205795e-05, 2.102502201523995e-05, 168079, 0
49, 0.0100, 0.0014839742130962595, 340.00889587402344,6031, 0.9998897167437375, 0.955561101436615, 0.9555175304412842, 0.001071389620430098, 0.16871472659486625, 0.16883391247173188, 3.1991552995797035e-05, 2.1926350167942754e-05, 168079, 0
50, 0.0100, 0.001174707180318955, 345.0064959526062,6050, 0.999889369308508, 0.9555678367614746, 0.9555221199989319, 0.0010832724019745634, 0.16869675789529334, 0.16881605091275256, 1.796871595441396e-05, 2.149420642336963e-05, 168079, 0
51, 0.0100, 0.0029501843611506417, 349.98872780799866,6027, 0.9998897898879964, 0.955572783946991, 0.9555283188819885, 0.0010892640201485492, 0.16866684489920056, 0.16878751156292, 2.9913003354559153e-05, 2.2216481319014896e-05, 168079, 0
52, 0.0100, 0.005806629493542148, 354.9610447883606,6109, 0.9998882904306903, 0.9555631279945374, 0.9555181264877319, 0.0011184057756492547, 0.16864830735069525, 0.16877215381008828, 1.8537505212440353e-05, 2.1817896481729493e-05, 168079, 0
53, 0.0100, 0.0009296509145756908, 359.9382667541504,6062, 0.9998891498757315, 0.9555588960647583, 0.9555131793022156, 0.0011215651806372867, 0.16862382303569592, 0.16874758545180982, 2.4484316267642248e-05, 2.2070917491866817e-05, 168079, 0
54, 0.0100, 0.0008443135791561357, 364.9176607131958,6050, 0.999889369308508, 0.9555591344833374, 0.955513060092926, 0.0011234997723927275, 0.16861939653372235, 0.16874373481527588, 4.426481694991269e-06, 1.879508160868833e-05, 168079, 0
55, 0.0100, 0.001281610584694682, 369.88396668434143,6080, 0.9998888207265668, 0.9555596113204956, 0.955513596534729, 0.0011362005239683145, 0.16859502632473516, 0.16872153660256356, 2.4370223068420627e-05, 1.9289712047325745e-05, 168079, 0
56, 0.0100, 0.0007274747911138566, 374.84244179725647,6153, 0.999887485843843, 0.9555625319480896, 0.9555158615112305, 0.0011617756254667668, 0.16856153837716653, 0.16868881121217452, 3.348800009261854e-05, 2.0383656466793737e-05, 168079, 0
57, 0.0100, 0.0007977155242003723, 379.816841840744,6113, 0.9998882172864314, 0.9555617570877075, 0.9555155038833618, 0.0011802260515363049, 0.16854097017196334, 0.16866838466494025, 2.056814983739108e-05, 2.0402031088202117e-05, 168079, 0
58, 0.0100, 0.0023772350530800535, 384.79713582992554,6210, 0.9998864435381546, 0.9555550813674927, 0.9555066227912903, 0.0012301530523311198, 0.16850043434424045, 0.1686278395951013, 4.053583063795552e-05, 2.1851938631227394e-05, 168079, 0
59, 0.0100, 0.008076778192157012, 389.74276781082153,6195, 0.9998867178291252, 0.9555518627166748, 0.9555045962333679, 0.0012702769521807824, 0.16849550643527916, 0.16862237283577994, 4.9279211906394504e-06, 1.8828137026689515e-05, 168079, 0
60, 0.0100, 0.0008975702549281942, 394.7487087249756,6179, 0.9998870104061606, 0.955553412437439, 0.9555055499076843, 0.001271445260816526, 0.16846951966066104, 0.16859793496440517, 2.598675444717702e-05, 1.944472563247134e-05, 168079, 0
61, 0.0100, 0.0008273209593210039, 399.72008752822876,6185, 0.9998869006897723, 0.9555548429489136, 0.9555069804191589, 0.0012769837837368742, 0.16846668247641738, 0.16859531452560214, 2.8371952666972344e-06, 1.6040228853762325e-05, 168079, 0
62, 0.0100, 0.0009632188798126839, 404.7047712802887,6246, 0.9998857852398251, 0.9555562138557434, 0.9555091857910156, 0.0013204121438706413, 0.16844303240105954, 0.16857270790856366, 2.3650034143590792e-05, 1.667526258474517e-05, 168079, 0
63, 0.0100, 0.0014279558677751515, 409.7163441181183,6266, 0.9998854195185308, 0.9555635452270508, 0.955515444278717, 0.0013718051754003922, 0.1683945514877569, 0.16852380571517211, 4.848097157666986e-05, 1.855335885909375e-05, 168079, 0
64, 0.0100, 0.006123106955885274, 414.6854569911957,6302, 0.9998847612202013, 0.9555438756942749, 0.9554916620254517, 0.001490971786543186, 0.1683573077132928, 0.1684842126628079, 3.7243759036797996e-05, 1.9892329352037588e-05, 168079, 0
65, 0.0100, 0.001679986876181275, 419.68581676483154,6296, 0.9998848709365895, 0.9555671811103821, 0.9555160999298096, 0.0015558614316863021, 0.1683162967811178, 0.16844408552060855, 4.101096506994861e-05, 2.1384892721168948e-05, 168079, 0
66, 0.0100, 0.0017605289569961008, 424.6789405345917,6234, 0.9998860046726016, 0.9555594325065613, 0.9555084705352783, 0.0015231732231100008, 0.16830458346717259, 0.16843243154629287, 1.1713278645991698e-05, 2.0135583336150827e-05, 168079, 0
67, 0.0100, 0.0055636415216225605, 429.6437075138092,6230, 0.9998860778168603, 0.9555505514144897, 0.955498218536377, 0.0015538486211602045, 0.16830159469005446, 0.16842830274453804, 2.9887900052927296e-06, 1.6638621195642813e-05, 168079, 0
68, 0.0100, 0.0025457167175277854, 434.6655316352844,6230, 0.9998860778168603, 0.9555665254592896, 0.9555153250694275, 0.001540910477414992, 0.16828582282741314, 0.16841340218169135, 1.5771874878889314e-05, 1.6549845100548288e-05, 168079, 0
69, 0.0100, 0.0021231053124859214, 439.6570055484772,6221, 0.9998862423914427, 0.9555660486221313, 0.9555147886276245, 0.0015395840797161873, 0.16827693567342972, 0.16840489559841182, 8.88714114924416e-06, 1.555216115186651e-05, 168079, 0
70, 0.0100, 0.0021352772583886417, 444.64160084724426,6261, 0.9998855109488544, 0.9555791616439819, 0.9555277228355408, 0.0015321031680345068, 0.16825394137841748, 0.16838243408000267, 2.299430116570189e-05, 1.617237095791366e-05, 168079, 0
71, 0.0100, 0.0014972815041178734, 454.6240837574005,6191, 0.9998867909733841, 0.9555652141571045, 0.9555160999298096, 0.0015449376400309901, 0.16824565367477665, 0.16837401398914856, 8.287691194874824e-06, 1.512654282041604e-05, 168079, 0
72, 0.0100, 0.000701782589076291, 459.6115036010742,6274, 0.9998852732300132, 0.9555814266204834, 0.9555321931838989, 0.0015407171155443202, 0.1682370170809136, 0.1683656593404228, 8.636615165841244e-06, 1.4302108548180245e-05, 168079, 0
73, 0.0100, 0.0014521129245756476, 469.5745825767517,6225, 0.9998861692471839, 0.9555785655975342, 0.9555286765098572, 0.0015456570934245307, 0.16823231753857656, 0.16836115476000002, 4.699542050706773e-06, 1.279574618481812e-05, 168079, 0
74, 0.0100, 0.001728212856438953, 474.55230474472046,6168, 0.9998872115528724, 0.9555800557136536, 0.9555304050445557, 0.0015541204941342355, 0.16822755998835304, 0.16835575078566672, 4.757517472447903e-06, 1.1590364507411512e-05, 168079, 0
75, 0.0100, 0.0012328073437271768, 479.53508257865906,6147, 0.9998875955602312, 0.9555798172950745, 0.955532431602478, 0.0015640572397295541, 0.1682199084949016, 0.1683482084731721, 7.651521337692646e-06, 1.111890870418538e-05, 168079, 0
76, 0.0100, 0.0016619656588718725, 484.526314496994,6207, 0.9998864983963487, 0.9555795192718506, 0.9555314779281616, 0.0015889869411395785, 0.1682035440436514, 0.16833214582270958, 1.6364422954134872e-05, 1.1557024061082616e-05, 168079, 0
77, 0.0100, 0.0023699295098504225, 494.49529123306274,6208, 0.999886480110284, 0.9555782079696655, 0.9555326700210571, 0.00161817847348463, 0.1681934162587987, 0.16832345443465843, 1.0127789816599675e-05, 1.1405462047096483e-05, 168079, 0
78, 0.0100, 0.0011475962696853063, 499.4766991138458,6203, 0.9998865715406076, 0.9555813670158386, 0.9555362462997437, 0.0016318985442295725, 0.16818913334569688, 0.16831905716461643, 4.282942190569905e-06, 1.0341316178266452e-05, 168079, 0
79, 0.0100, 0.0009824386418982507, 504.47122287750244,6133, 0.9998878515651372, 0.9555825591087341, 0.955537736415863, 0.0016358029977013148, 0.16818497333351565, 0.16831485460565432, 4.160009843018342e-06, 9.441210283059257e-06, 168079, 0
80, 0.0100, 0.0008083427679224305, 509.4854938983917,6180, 0.9998869921200958, 0.9555895924568176, 0.9555437564849854, 0.0016815520261813913, 0.16817268202890992, 0.16830228365418068, 1.2291254296303844e-05, 9.693587259048846e-06, 168079, 0
81, 0.0100, 0.0024984692520737106, 514.4745216369629,6190, 0.9998868092594487, 0.9555847644805908, 0.9555392265319824, 0.001666063605897483, 0.16816960279896878, 0.16829844189972717, 3.0792207472152278e-06, 8.643311282577477e-06, 168079, 0
82, 0.0100, 0.00040217890888315477, 519.5001306533813,6203, 0.9998865715406076, 0.955588698387146, 0.9555417895317078, 0.001691286077710414, 0.16816023346795045, 0.16828929004439278, 9.369347173909803e-06, 8.713308120325547e-06, 168079, 0
83, 0.0100, 0.0016558960317037599, 524.5348777770996,6151, 0.9998875224159725, 0.9555863738059998, 0.9555402994155884, 0.0016755260706954919, 0.16815784689068763, 0.16828649625182948, 2.386582045960095e-06, 7.654950761805267e-06, 168079, 0
84, 0.0100, 0.0013441355699515514, 529.6613454818726,6124, 0.9998880161397196, 0.9555866122245789, 0.9555404782295227, 0.001671654438496613, 0.1681666150783136, 0.16829387534972354, 1.1167473001894024e-08, 3.984223131293685e-06, 815162, 0
85, 0.0100, 0.00048097162798955035, 534.8085317611694,6055, 0.9998892778781845, 0.9555864930152893, 0.9555397033691406, 0.0016711616799859055, 0.1681648975684119, 0.16829265811119432, 1.717560268371665e-06, 3.6626927246724933e-06, 815162, 0
86, 0.0100, 0.0003491667814280418, 539.9440498352051,5990, 0.9998904664723907, 0.9555864930152893, 0.9555397033691406, 0.0016706860385854918, 0.16816390184131558, 0.168291736251914, 9.956905271946148e-07, 3.21538421031954e-06, 815162, 0
87, 0.0100, 0.0011324648205109482, 545.0982258319855,6083, 0.9998887658683726, 0.9555901885032654, 0.9555431008338928, 0.0016669348957693271, 0.16815930882901098, 0.16828812923243655, 4.5930305908048474e-06, 3.332111466398646e-06, 815162, 0
88, 0.0100, 0.0007488491782618027, 550.2408220767975,5931, 0.9998915453502085, 0.9555916786193848, 0.9555442333221436, 0.0016653997712306285, 0.16815528521097411, 0.1682840423109502, 4.023589387308624e-06, 3.395540652649854e-06, 815162, 0
89, 0.0100, 0.0004932356027722925, 555.413568019867,6011, 0.9998900824650317, 0.955589771270752, 0.9555414915084839, 0.0016640121162593091, 0.1681527914049649, 0.16828191906812948, 2.4938214439884643e-06, 3.2923392266004015e-06, 815162, 0
90, 0.0100, 0.0008028656997193508, 560.5403280258179,5893, 0.9998922402206675, 0.9555954337120056, 0.9555491805076599, 0.001662293788958307, 0.16814953371552455, 0.16827842864548398, 3.25767500466978e-06, 3.2888562703535955e-06, 815162, 0
91, 0.0100, 0.0017413937616966775, 565.6685109138489,6002, 0.9998902470396142, 0.9555929899215698, 0.9555454254150391, 0.0016593339137238286, 0.1681451809518375, 0.1682735752775269, 4.352775933497144e-06, 3.3823382432117533e-06, 815162, 0
92, 0.0100, 0.0009251719365260283, 570.8468239307404,5990, 0.9998904664723907, 0.9555956721305847, 0.9555473923683167, 0.001657730779245391, 0.16814209260912608, 0.16827093426222056, 3.0883370147893885e-06, 3.3517205424023443e-06, 815162, 0
93, 0.0100, 0.0006491845142856173, 575.9825928211212,5990, 0.9998904664723907, 0.9555974006652832, 0.9555488228797913, 0.0016569717209536355, 0.1681403145525729, 0.16826903658309908, 1.7780642107834144e-06, 3.145833732877605e-06, 815162, 0
94, 0.0100, 0.0008240408993947318, 581.1001319885254,6077, 0.9998888755847609, 0.955597460269928, 0.9555491209030151, 0.0016529567597144935, 0.16813188778356855, 0.16826045161812372, 8.426785206183673e-06, 3.471589618560889e-06, 815162, 0
95, 0.0100, 0.0004873909515112746, 586.2462799549103,6071, 0.9998889853011492, 0.9555936455726624, 0.9555441737174988, 0.0016506183251995621, 0.16812813896760534, 0.16825682926603686, 3.7487823680293353e-06, 3.4983605402887394e-06, 815162, 0
96, 0.0100, 0.0005383156216530164, 591.3783710002899,5958, 0.9998910516264613, 0.9555942416191101, 0.9555453658103943, 0.0016481540542627523, 0.16812312625858597, 0.16825210135463362, 5.012688564037804e-06, 3.626479121470466e-06, 815162, 0
97, 0.0100, 0.00044913145385828013, 596.540717124939,6042, 0.9998895155970258, 0.9555874466896057, 0.9555397629737854, 0.0016444336374133249, 0.1681170507164482, 0.16824626615550975, 6.075631773155843e-06, 3.818526490275766e-06, 815162, 0
98, 0.0100, 0.003234364444118053, 601.6657681465149,6073, 0.9998889487290198, 0.9555846452713013, 0.9555361270904541, 0.0016422561304038651, 0.16811541088063103, 0.16824422934765196, 1.6397636959653017e-06, 3.5090079625192215e-06, 815162, 0
99, 0.0100, 0.0016816568147962126, 606.7902801036835,6053, 0.9998893144503139, 0.9555867910385132, 0.9555386304855347, 0.0016408788269227986, 0.16810925810229893, 0.1682390452489318, 6.152819026022938e-06, 3.7117039789471774e-06, 815162, 0
100, 0.0100, 0.0006541012869585109, 611.9363250732422,5986, 0.9998905396166495, 0.9555850028991699, 0.9555370807647705, 0.0016405022555840267, 0.16810767580290464, 0.16823717456087292, 1.5822437259560562e-06, 3.4083433432920157e-06, 815162, 0
101, 0.0100, 0.0003496316628906907, 617.1196300983429,5998, 0.9998903201838729, 0.9555862545967102, 0.9555380344390869, 0.0016401680400491463, 0.1681062954198752, 0.16823572542571044, 1.3804323765465032e-06, 3.1137985879456443e-06, 815162, 0
102, 0.0100, 0.001086020101883803, 622.2089121341705,6068, 0.9998890401593433, 0.9555879235267639, 0.9555396437644958, 0.001639410044934482, 0.16810370908102817, 0.16823326292876634, 2.5863162418648944e-06, 3.056536795619595e-06, 815162, 0
103, 0.0100, 0.00030481283692229114, 627.2757749557495,5878, 0.9998925145116381, 0.9555874466896057, 0.955539345741272, 0.0016377074387112225, 0.16809977160415643, 0.1682293554734185, 3.937487599858791e-06, 3.134935323773622e-06, 815162, 0
104, 0.0100, 0.0004713817237548856, 632.3693759441376,6044, 0.9998894790248963, 0.9555946588516235, 0.9555473923683167, 0.0016378156471907276, 0.16809596039945712, 0.1682256524250868, 3.811159037331313e-06, 3.196770317498216e-06, 815162, 0
105, 0.0100, 0.0016682530927562712, 637.4384658336639,6039, 0.9998895704552199, 0.9555909037590027, 0.9555434584617615, 0.0016351961667577161, 0.1680907789612697, 0.1682206493903671, 5.18149875927687e-06, 3.3549482881772227e-06, 815162, 0
106, 0.0100, 0.001116009181376286, 647.6068289279938,6062, 0.9998891498757315, 0.9555904269218445, 0.9555440545082092, 0.0016364510435163747, 0.16808815224033524, 0.1682186900945777, 2.626707134023576e-06, 3.273847253276694e-06, 815162, 0
107, 0.0100, 0.0006241134114061423, 652.6867291927338,6044, 0.9998894790248963, 0.9555907249450684, 0.9555443525314331, 0.0016366884499489122, 0.16808665482091986, 0.1682171096157479, 1.497404560402149e-06, 3.0275162766262784e-06, 815162, 0
108, 0.0100, 0.0005870625765690789, 657.7864689826965,5999, 0.9998903018978083, 0.9555913805961609, 0.9555453062057495, 0.0016368035678804148, 0.16808410989026343, 0.16821448742701572, 2.5449774990748963e-06, 2.9754059881588196e-06, 815162, 0
109, 0.0100, 0.00046233105359297583, 662.8611249923706,6059, 0.9998892047339257, 0.9555926322937012, 0.9555462002754211, 0.0016373336035196925, 0.16807967570281787, 0.16821017459002652, 4.434132705732896e-06, 3.096509937478304e-06, 815162, 0
110, 0.0100, 0.0004024276796372411, 667.9482562541962,6126, 0.9998879795675901, 0.9555925726890564, 0.9555464386940002, 0.0016392369320381093, 0.16807320050567878, 0.16820376813660942, 6.475173492642705e-06, 3.333576080194803e-06, 815162, 0
111, 0.0100, 0.0003464775817697185, 673.0281569957733,6100, 0.9998884550052726, 0.9555912613868713, 0.95554518699646, 0.0016398883967468493, 0.16806734586780825, 0.1681981489534309, 5.854696281226701e-06, 3.526710177635253e-06, 815162, 0
112, 0.0100, 0.0002987676923167812, 678.1285772323608,6079, 0.9998888390126315, 0.9555881023406982, 0.9555405378341675, 0.0016418063166255606, 0.16806270974952547, 0.1681935632212909, 4.636106080257996e-06, 3.6245002203642773e-06, 815162, 0
113, 0.0100, 0.003469882289546806, 683.2610189914703,6104, 0.9998883818610138, 0.9555923342704773, 0.9555463790893555, 0.0016467268522887192, 0.16806194044090927, 0.16819389168923687, 7.692745608856022e-07, 3.104069628737268e-06, 815162, 0
114, 0.0100, 0.0005493571914538781, 688.3395128250122,6078, 0.9998888572986963, 0.9555913209915161, 0.9555442929267883, 0.0016467163401716462, 0.16805662739755653, 0.1681877453848818, 5.313100366194368e-06, 3.275466115830687e-06, 815162, 0
115, 0.0100, 0.00043137948036734266, 693.4482581615448,6027, 0.9998897898879964, 0.9555887579917908, 0.9555419683456421, 0.0016467848344976883, 0.168055936018419, 0.16818710655349078, 6.913317771028993e-07, 2.8035896752796175e-06, 815162, 0
116, 0.0100, 0.00043310741866288026, 698.5172472000122,6049, 0.9998893875945728, 0.9555904865264893, 0.9555432200431824, 0.001650357119734084, 0.16805178314113478, 0.16818322274776673, 4.1528807454283e-06, 2.9159357653788943e-06, 815162, 0
117, 0.0100, 0.0003139111360308891, 703.5820353031158,6065, 0.9998890950175374, 0.9555937051773071, 0.9555477499961853, 0.0016569269510606406, 0.16804947704856932, 0.1681810299527724, 2.3061031214910432e-06, 2.8483150843355834e-06, 815162, 0
118, 0.0100, 0.0005762099975658121, 713.7195472717285,5903, 0.9998920573600204, 0.9555913805961609, 0.9555440545082092, 0.00165269776648635, 0.16804712590487575, 0.1681784818210877, 2.3511834116030084e-06, 2.7942025056276946e-06, 815162, 0
119, 0.0100, 0.0003718392466678617, 718.783723115921,6009, 0.9998901190371612, 0.955594003200531, 0.9555473923683167, 0.0016588293937668086, 0.1680444460552612, 0.1681761993631606, 2.6798183142551224e-06, 2.782547745323271e-06, 815162, 0
120, 0.0100, 0.0008648728494621751, 723.8564150333405,6025, 0.9998898264601258, 0.955592155456543, 0.9555451273918152, 0.001655074959836311, 0.16804382575498178, 0.16817558771069466, 6.202524505671825e-07, 2.39472259229183e-06, 815162, 0
121, 0.0100, 0.0017398334527008086, 733.9935970306396,5961, 0.9998909967682672, 0.9555940628051758, 0.9555477499961853, 0.001657940022736962, 0.16804114404493456, 0.1681726302247363, 2.6817987613114713e-06, 2.421989794773914e-06, 815162, 0
122, 0.0100, 0.0004499904984929763, 739.062783241272,5990, 0.9998904664723907, 0.9555943012237549, 0.955548107624054, 0.0016598285025944126, 0.16803884264195015, 0.16817076344544254, 2.301347088978778e-06, 2.409646250361602e-06, 815162, 0
123, 0.0100, 0.0003300993119098915, 744.1374671459198,5964, 0.9998909419100731, 0.9555947184562683, 0.9555482864379883, 0.001661040996818988, 0.16803786233353604, 0.16816994010334138, 9.80301405023587e-07, 2.2023884653782945e-06, 815162, 0
124, 0.0100, 0.00034113320460512183, 749.2030742168427,5944, 0.9998913076313672, 0.9555946588516235, 0.9555481672286987, 0.0016639120304460283, 0.16803521922895648, 0.1681675572939667, 2.6431541475802067e-06, 2.242935478638481e-06, 815162, 0
125, 0.0100, 0.00025290495634933824, 754.2624943256378,6048, 0.9998894058806375, 0.9555915594100952, 0.9555442929267883, 0.0016687710346288988, 0.16803153084466346, 0.16816407082859836, 3.6884172247286795e-06, 2.357323071461068e-06, 815162, 0
126, 0.0100, 0.00059178195002007, 759.3354313373566,5990, 0.9998904664723907, 0.955594539642334, 0.9555482268333435, 0.0016631780034942146, 0.16802789880591965, 0.1681599987325678, 3.631965947104021e-06, 2.461452009618487e-06, 815162, 0
127, 0.0100, 0.0010774728175063021, 769.4612152576447,5997, 0.9998903384699377, 0.9555914402008057, 0.9555438756942749, 0.0016706639578835864, 0.16802535403467966, 0.16815782698206955, 2.5448236551650627e-06, 2.469664760553178e-06, 815162, 0
128, 0.0100, 0.0008773678663845333, 779.5970253944397,5945, 0.9998912893453026, 0.9555947184562683, 0.9555484652519226, 0.0016692834463234278, 0.16802361799656387, 0.16815650060565185, 1.7360149129896918e-06, 2.384127897212721e-06, 815162, 0
129, 0.0100, 0.0006019549694052771, 784.7027313709259,6000, 0.9998902836117436, 0.9555942416191101, 0.9555480480194092, 0.001672377584512184, 0.16802174102617523, 0.16815471570624463, 1.876959150048929e-06, 2.327780772916504e-06, 815162, 0
130, 0.0100, 0.00038711480904339926, 789.772043466568,6014, 0.9998900276068377, 0.9555941224098206, 0.9555478692054749, 0.0016771240746721774, 0.16801835608382581, 0.16815169102401717, 3.3849745215974725e-06, 2.4165924227385497e-06, 815162, 0
131, 0.0100, 0.0005020435666898402, 794.8540034294128,6038, 0.9998895887412846, 0.9555948376655579, 0.9555485844612122, 0.0016864761522702855, 0.1680136250371655, 0.1681476755258042, 4.7310509168063675e-06, 2.584513652744884e-06, 815162, 0
132, 0.0100, 0.0008351322873478845, 799.9607670307159,6067, 0.999889058445408, 0.9555919766426086, 0.9555449485778809, 0.0016864080603310487, 0.1680098609555462, 0.16814372451699033, 3.7639951446233333e-06, 2.6835262820899766e-06, 815162, 0
133, 0.0100, 0.00036647509966810293, 805.0366871356964,6002, 0.9998902470396142, 0.9555949568748474, 0.9555486440658569, 0.0016921383423338559, 0.1680064106698029, 0.16814046968383656, 3.4503352908665796e-06, 2.751828712672906e-06, 815162, 0
134, 0.0100, 0.0008607355617041769, 810.1251351833344,6044, 0.9998894790248963, 0.9555947780609131, 0.9555485844612122, 0.0016955880055570115, 0.16800343035054802, 0.16813782887434459, 2.9803363368330338e-06, 2.7738679701256255e-06, 815162, 0
135, 0.0100, 0.0015699924974046273, 815.1784162521362,6055, 0.9998892778781845, 0.9555947780609131, 0.9555484652519226, 0.0016981467830506532, 0.16800130166991176, 0.16813535964105542, 2.128677391299849e-06, 2.701395623691544e-06, 815162, 0
136, 0.0100, 0.0006100023724749276, 820.2411661148071,6023, 0.9998898630322552, 0.9555947780609131, 0.9555482864379883, 0.0017001067742747678, 0.16799947091177703, 0.16813386205373965, 1.830696488513972e-06, 2.5983102563382373e-06, 815162, 0
137, 0.0100, 0.0002849782184274741, 825.3553483486176,6063, 0.9998891315896669, 0.9555953145027161, 0.9555493593215942, 0.0017050216745265413, 0.16799742846200827, 0.16813215985950133, 2.042520758888111e-06, 2.5365215405565125e-06, 815162, 0
138, 0.0100, 0.0003679502481656697, 830.4292781352997,6062, 0.9998891498757315, 0.9555957913398743, 0.9555501937866211, 0.0017142229443191106, 0.16799457557669734, 0.16812972488958, 2.8527891448304477e-06, 2.566502352163623e-06, 815162, 0
139, 0.0100, 0.0004584263793961959, 835.4969942569733,5968, 0.9998908687658142, 0.955596387386322, 0.955550491809845, 0.0017170044124773173, 0.16799043094116278, 0.16812540965520598, 4.144719839199729e-06, 2.692508096709907e-06, 815162, 0
140, 0.0100, 0.0005194891704880433, 840.5632174015045,5985, 0.9998905579027142, 0.9556024670600891, 0.9555556774139404, 0.0017315099872480123, 0.16798772501898004, 0.16812332729646773, 2.7058837190618856e-06, 2.6938426782341097e-06, 815162, 0
141, 0.0100, 0.0008459542018782386, 850.7074131965637,5952, 0.9998911613428496, 0.955596923828125, 0.9555506110191345, 0.0017262595217225041, 0.16798608579528468, 0.1681217162483952, 1.6392512236784729e-06, 2.5633007102212466e-06, 815162, 0
142, 0.0100, 0.0013265652867903697, 855.7813582420349,5931, 0.9998915453502085, 0.9556024074554443, 0.955555260181427, 0.0017337249584982203, 0.16798441134534456, 0.16812000382103637, 1.6744536099067009e-06, 2.456444261218931e-06, 815162, 0
143, 0.0100, 0.0003540630070762904, 860.8494544029236,5932, 0.9998915270641437, 0.9555980563163757, 0.9555523991584778, 0.0017319357998465846, 0.16798273504604577, 0.16811856944897524, 1.676270178441186e-06, 2.364343782829194e-06, 815162, 0
144, 0.0100, 0.00041461996679682594, 865.91348528862,5899, 0.9998921305042792, 0.9556025266647339, 0.9555551409721375, 0.001732868505233824, 0.16798172774041623, 0.16811760734113182, 1.0072939646832424e-06, 2.1709768142830903e-06, 815162, 0
145, 0.0100, 0.0003499811058760184, 870.9864892959595,5906, 0.9998920025018262, 0.9556027054786682, 0.9555555582046509, 0.001736796145782622, 0.16797881051777813, 0.16811485967088852, 2.917272995006659e-06, 2.2360801891061545e-06, 815162, 0
146, 0.0100, 0.00021258496783507324, 876.0774040222168,5856, 0.9998929168050616, 0.9556031823158264, 0.955556333065033, 0.0017453462608243778, 0.16797554928135386, 0.16811190125021042, 3.2612464805903407e-06, 2.3220790427218095e-06, 815162, 0
147, 0.0100, 0.00021255746145280044, 881.1399219036102,5907, 0.9998919842157615, 0.9556063413619995, 0.9555574059486389, 0.0017539665656903503, 0.16797260543974438, 0.16810927900730335, 2.9438336525133835e-06, 2.377829033674316e-06, 815162, 0
148, 0.0100, 0.00016430253713847957, 886.2179939746857,5953, 0.9998911430567848, 0.9556041359901428, 0.9555556774139404, 0.0017567465673762551, 0.1679688374553906, 0.16810560774359679, 3.7679798190748404e-06, 2.4898513519746574e-06, 815162, 0
149, 0.0100, 0.0007337819026025048, 891.2855122089386,6024, 0.9998898447461905, 0.9556035399436951, 0.955555260181427, 0.0017768701032474753, 0.16796678518604852, 0.1681043477806492, 2.052242225575318e-06, 2.442187138446202e-06, 815162, 0
150, 0.0100, 0.0013334530610040122, 901.4397783279419,5876, 0.9998925510837675, 0.9556044936180115, 0.9555568695068359, 0.0017765270577155443, 0.16796524977932747, 0.16810244433262989, 1.535403955588155e-06, 2.3314349966366026e-06, 815162, 0
151, 0.0100, 0.0007921525921571703, 906.4870984554291,5836, 0.9998932825263559, 0.9556044340133667, 0.9555568695068359, 0.0017734915520575712, 0.16796355024441015, 0.16810080508994463, 1.699570988444865e-06, 2.258889106627681e-06, 815162, 0
152, 0.0100, 0.00015307655431381743, 911.5545792579651,5843, 0.9998931545239029, 0.9556042551994324, 0.9555564522743225, 0.001778043890428355, 0.16796164365114552, 0.1680992440002808, 1.9066002120704528e-06, 2.220912168615589e-06, 815162, 0
153, 0.0100, 0.00017902178273575647, 916.6146121025085,5808, 0.9998937945361678, 0.955604076385498, 0.9555564522743225, 0.0017764472152086343, 0.1679602404439523, 0.1680977572181216, 1.4031989729601513e-06, 2.1212417736726186e-06, 815162, 0
154, 0.0100, 0.000285562470414649, 921.6834781169891,5713, 0.9998955317123152, 0.955604076385498, 0.955556333065033, 0.0017802463406174655, 0.16795796967245052, 0.16809542065063326, 2.270798406950325e-06, 2.135743100642033e-06, 815162, 0
155, 0.0100, 0.00025610551585196733, 926.7378032207489,5787, 0.9998941785435267, 0.9556041359901428, 0.9555562138557434, 0.0017868052907412568, 0.1679560950068689, 0.16809362695354993, 1.8746199536567865e-06, 2.108071973486185e-06, 815162, 0
156, 0.0100, 0.0007151154100643466, 931.8082542419434,5632, 0.9998970128835566, 0.9556049108505249, 0.9555568695068359, 0.001794637440491643, 0.1679537567601672, 0.16809174820197562, 2.338220161435256e-06, 2.1300285818134385e-06, 815162, 0
157, 0.0100, 0.001292792570572228, 936.8773994445801,5792, 0.9998940871132032, 0.9556052088737488, 0.9555578231811523, 0.0018102387598826239, 0.16795332148627487, 0.16809124534209674, 4.353094932851853e-07, 1.8173003147198165e-06, 815162, 0
158, 0.0100, 0.0001344808299027152, 941.9641766548157,5596, 0.9998976711818861, 0.9556049108505249, 0.9555575251579285, 0.001804363250984005, 0.16795186255999112, 0.16809002935325876, 1.4589186560221012e-06, 1.7778173466225408e-06, 815162, 0
159, 0.0100, 0.00010659423672320297, 947.0747964382172,5500, 0.9998994266440983, 0.9556049108505249, 0.9555575251579285, 0.0018075259455949285, 0.16795133060456782, 0.16808955128240485, 5.319510832380026e-07, 1.5757437572690196e-06, 815162, 0
160, 0.0100, 0.0004036908641174122, 952.1391205787659,5438, 0.9999005603801102, 0.9556059241294861, 0.9555580615997314, 0.0018130934055883264, 0.16794974515119293, 0.16808818179354024, 1.5854300863815673e-06, 1.5767097211174465e-06, 815162, 0
161, 0.0100, 0.000320072172037221, 957.2063252925873,5304, 0.9999030107127813, 0.9556064605712891, 0.955558717250824, 0.0018198991246427723, 0.16794850307729203, 0.16808701603372436, 1.2420576127047944e-06, 1.5395391764908933e-06, 815162, 0
162, 0.0100, 0.000856696142928796, 962.2671692371368,5637, 0.9998969214532331, 0.9556052684783936, 0.9555574655532837, 0.0018152698459731234, 0.16794843752574276, 0.16808662376192368, 6.561901416679561e-08, 1.1229350574308142e-06, 815162, 0
163, 0.0100, 0.0007473867454016932, 967.3574912548065,5538, 0.9998987317736393, 0.9556002020835876, 0.955551266670227, 0.0018350725027900532, 0.167947656379162, 0.168086474941014, 7.811468363261298e-07, 1.0829101996942353e-06, 815162, 0
164, 0.0100, 0.0009769904197038525, 972.4282281398773,5385, 0.9999015295415399, 0.9556054472923279, 0.9555584788322449, 0.0018219727472950902, 0.16794627978683296, 0.16808450217751617, 1.376551783921487e-06, 1.1092066258916202e-06, 815162, 0
165, 0.0100, 0.0002873421667703715, 977.5157420635223,5281, 0.9999034312922697, 0.9556059241294861, 0.9555585980415344, 0.0018257508306608718, 0.1679451535476875, 0.16808371995527044, 1.126189511979625e-06, 1.1108933257168904e-06, 815162, 0
166, 0.0100, 0.0004279339541739444, 982.5759570598602,5237, 0.9999042358791168, 0.9556077718734741, 0.9555596709251404, 0.0018284400659130471, 0.16794444651821003, 0.1680830851823288, 7.071031820904405e-07, 1.0618261115187159e-06, 815162, 0
167, 0.0100, 9.328436604810728e-05, 987.6736221313477,5501, 0.9998994083580336, 0.9556077718734741, 0.9555602669715881, 0.0018392972979559164, 0.16794328563311653, 0.16808197355255153, 1.1608806109453251e-06, 1.0713387576716064e-06, 815162, 0
168, 0.0100, 0.00012675539050403903, 992.7392160892487,5296, 0.999903157001299, 0.9556074142456055, 0.9555603861808777, 0.0018354730639846585, 0.16794194224262848, 0.1680805828850922, 1.3433595060785564e-06, 1.0958556730415963e-06, 815162, 0
169, 0.0100, 0.0002675767575726558, 997.814633846283,5385, 0.9999015295415399, 0.9556090235710144, 0.9555622339248657, 0.0018443573183894422, 0.16794062860897244, 0.1680794682318658, 1.3136294883531185e-06, 1.1159000912731982e-06, 815162, 0
170, 0.0100, 8.624253521223237e-05, 1002.8690412044525,5338, 0.9999023889865811, 0.955609142780304, 0.9555625915527344, 0.0018420722306331768, 0.16793916235123446, 0.16807794009323287, 1.466277550377093e-06, 1.1467913284185794e-06, 815162, 0
171, 0.0100, 0.0003123006114404523, 1007.9367301464081,5259, 0.9999038335856932, 0.955609142780304, 0.9555621147155762, 0.001848860942733582, 0.1679379254235702, 0.16807668749092144, 1.2369544949153433e-06, 1.1555036790982811e-06, 815162, 0
172, 0.0100, 0.0008940898578975791, 1013.0551509857178,5328, 0.9999025718472283, 0.9556083083152771, 0.9555611610412598, 0.0018511103594971612, 0.16793701640781458, 0.16807603278992225, 9.089988518007353e-07, 1.1281076201381644e-06, 815162, 0
173, 0.0100, 0.00011715903752418292, 1018.1236040592194,5242, 0.9999041444487933, 0.9556090831756592, 0.9555623531341553, 0.0018513191147515216, 0.167936150557391, 0.16807495845645684, 8.658043427201001e-07, 1.0986451820223904e-06, 815162, 0
174, 0.0100, 0.000255963131123128, 1023.2042300701141,5177, 0.9999053330429993, 0.9556090235710144, 0.9555620551109314, 0.0018528138662031182, 0.16793562427199277, 0.16807440255037412, 5.263191493187769e-07, 1.0206965036132808e-06, 815162, 0
175, 0.0100, 0.0002018171932873134, 1028.2729818820953,5137, 0.9999060644855877, 0.9556103348731995, 0.9555639624595642, 0.0018558279019187246, 0.16793469245973436, 0.1680735276472039, 9.317856245194545e-07, 1.0114363670050607e-06, 815162, 0
176, 0.0100, 0.00019253402791131308, 1033.4223327636719,5084, 0.9999070336470174, 0.9556100368499756, 0.9555634260177612, 0.0018576821770312309, 0.16793368322430238, 0.16807265240154334, 1.0092550449813942e-06, 1.0112180228166676e-06, 815162, 0
177, 0.0100, 0.00016260101612183958, 1038.4861006736755,5036, 0.9999079113781234, 0.9556100964546204, 0.9555634260177612, 0.001859951194126182, 0.16793289241497994, 0.16807190638660474, 7.908215893526194e-07, 9.866614790778113e-07, 815162, 0
178, 0.0100, 0.00020224833199024105, 1043.5628356933594,5038, 0.999907874805994, 0.9556101560592651, 0.9555635452270508, 0.0018603410123392077, 0.1679320805801203, 0.16807104737440492, 8.118143821900237e-07, 9.676026068932788e-07, 815162, 0
179, 0.0100, 0.0004837147064127867, 1048.6731350421906,4936, 0.9999097399845943, 0.9556105136871338, 0.9555639028549194, 0.0018619489435393944, 0.16793148030038907, 0.1680706402071937, 6.003385701613961e-07, 9.225012247835412e-07, 815162, 0
180, 0.0100, 0.00012163452925095179, 1053.74928689003,4894, 0.9999105079993121, 0.9556105732917786, 0.9555636644363403, 0.0018621658800129794, 0.16793087698659337, 0.1680699672975899, 6.032809079514756e-07, 8.841423924737174e-07, 815162, 0
181, 0.0100, 0.00017667488877583728, 1058.8080389499664,4867, 0.9999110017230594, 0.9556097388267517, 0.9555636048316956, 0.0018643286890200387, 0.1679302632407004, 0.16806933407597244, 6.137854977050772e-07, 8.524553785374855e-07, 815162, 0
182, 0.0100, 5.188508816688436e-05, 1063.882550239563,4820, 0.9999118611681006, 0.9556097388267517, 0.9555636644363403, 0.0018654657767622795, 0.16792955244274496, 0.16806867590557206, 7.107443981413386e-07, 8.370970940366963e-07, 815162, 0
183, 0.0100, 0.00011468460838199433, 1068.9474012851715,4822, 0.9999118245959713, 0.9556096792221069, 0.9555636644363403, 0.0018665248771855439, 0.1679288267338544, 0.16806798206212734, 7.256848278680561e-07, 8.252262898844176e-07, 815162, 0
184, 0.0100, 5.5866023060665475e-05, 1074.0093879699707,4787, 0.999912464608236, 0.9556095004081726, 0.9555635452270508, 0.0018678612527922695, 0.16792812834431145, 0.16806725559973357, 6.984511940477667e-07, 8.115762999751739e-07, 815162, 0
185, 0.0100, 3.737006245327165e-05, 1079.1141731739044,4704, 0.9999139823516069, 0.9556094408035278, 0.9555634260177612, 0.0018690945019195786, 0.1679274520070373, 0.16806659714272917, 6.763012707355909e-07, 7.969121363018777e-07, 815162, 0
186, 0.0100, 8.800156644373666e-05, 1084.1831300258636,4695, 0.9999141469261893, 0.955609142780304, 0.9555631279945374, 0.001870472778149842, 0.1679268537116792, 0.1680660316525141, 5.982848270968955e-07, 7.743908193516292e-07, 815162, 0
187, 0.0100, 0.00015415337793534082, 1089.2955861091614,4651, 0.9999149515130366, 0.9556090235710144, 0.9555633068084717, 0.0018711336281861776, 0.16792625434702138, 0.1680653799084864, 5.993615731225699e-07, 7.548020406364784e-07, 815162, 0
188, 0.0100, 0.0001476665537904198, 1094.358249425888,4639, 0.9999151709458131, 0.9556090235710144, 0.9555633068084717, 0.001871068944845087, 0.16792619123145813, 0.16806534461622977, 1.736240401450928e-09, 4.111598934535673e-07, 340994, 0
189, 0.0100, 0.0006022558679839407, 1104.5026686191559,4896, 0.9999104714271827, 0.9556087255477905, 0.9555633068084717, 0.0018709343907227002, 0.16792609876855982, 0.16806543215168657, 9.248437773945462e-08, 3.541738629008263e-07, 340994, 0
190, 0.0100, 0.00036882133028805686, 1114.6793925762177,4439, 0.9999188281587549, 0.9556088447570801, 0.955563485622406, 0.0018705986712166355, 0.16792570539792756, 0.1680649777984157, 3.933723356497332e-07, 3.579111588128323e-07, 340994, 0
191, 0.0100, 0.00013352052842184665, 1119.73681473732,4349, 0.9999204739045788, 0.9556090235710144, 0.9555634260177612, 0.0018703015898260832, 0.16792541175500883, 0.1680646237029416, 2.936807100561989e-07, 3.5090152620259596e-07, 340994, 0
192, 0.0100, 0.0001888044970384747, 1129.8672075271606,4375, 0.9999199984668964, 0.9556089043617249, 0.9555635452270508, 0.0018701860155418944, 0.16792531450673284, 0.1680645483097035, 9.719347598968753e-08, 3.0862453091758866e-07, 340994, 0
193, 0.0100, 0.00013315123815843435, 1140.0179574489594,4301, 0.9999213516356849, 0.9556095004081726, 0.9555636644363403, 0.001870054145863473, 0.16792519989878063, 0.1680644045662142, 1.1462489371560913e-07, 2.7952154824503325e-07, 340994, 0
194, 0.0100, 0.00013236581107013665, 1145.0714683532715,4293, 0.9999214979242025, 0.9556095004081726, 0.9555638432502747, 0.0018697745798476918, 0.16792501732019027, 0.16806421870601285, 1.8258114195535136e-07, 2.6786708755917113e-07, 340994, 0
195, 0.0100, 0.00013171655830899242, 1150.1638662815094,4210, 0.9999230156675734, 0.9556095004081726, 0.9555638432502747, 0.0018695056986475426, 0.1679248440376249, 0.16806403116619478, 1.7333173479849862e-07, 2.5645739617912384e-07, 340994, 0
196, 0.0100, 0.00013094506088284996, 1155.2250990867615,4231, 0.9999226316602144, 0.9556095600128174, 0.9555638432502747, 0.0018691384083628104, 0.16792446239836067, 0.16806366650061474, 3.8161332535646686e-07, 2.668554389198454e-07, 340994, 0
197, 0.0100, 0.00012949447298851523, 1160.3244762420654,4127, 0.9999245334109442, 0.9556090235710144, 0.9555631279945374, 0.0018686578717403302, 0.16792405648202544, 0.1680632323892236, 4.058884626734205e-07, 2.7828456798718103e-07, 340994, 0
198, 0.0100, 0.00012799196079371834, 1165.3779273033142,4101, 0.9999250088486267, 0.9556090831756592, 0.9555631875991821, 0.0018682868231015097, 0.16792367416026627, 0.1680628804069801, 3.8233480956217925e-07, 2.872662434768355e-07, 340994, 0
199, 0.0100, 0.0001259108722741518, 1170.45867228508,4082, 0.9999253562838561, 0.9556090831756592, 0.9555630087852478, 0.0018678012574571562, 0.1679232323500953, 0.16806243173806504, 4.4183171554745826e-07, 2.9990370043331835e-07, 340994, 0
200, 0.0100, 0.0001240285168675831, 1175.5334432125092,4045, 0.9999260328682504, 0.9556090235710144, 0.955562949180603, 0.0018674229854618238, 0.1679227899999976, 0.16806200516583997, 4.423061120972793e-07, 3.1178551593441604e-07, 340994, 0
201, 0.0100, 0.00012139326654320596, 1180.6468091011047,4088, 0.999925246567468, 0.9556090235710144, 0.9555630087852478, 0.0018670861884486883, 0.1679224083459417, 0.16806161864660205, 3.8163210719366347e-07, 3.181521284279014e-07, 340994, 0
202, 0.0100, 0.00011953586421388175, 1185.690396308899,4053, 0.9999258865797328, 0.9556088447570801, 0.9555630087852478, 0.0018667830162490818, 0.16792202168180942, 0.16806123647386845, 3.8671250829347414e-07, 3.24421906140149e-07, 340994, 0
203, 0.0100, 0.00011678038992157616, 1190.7191233634949,4140, 0.9999242956921031, 0.9556090235710144, 0.9555630087852478, 0.0018665050549042132, 0.16792167076787853, 0.1680609021069232, 3.5093020758769633e-07, 3.269800303657395e-07, 340994, 0
204, 0.0100, 0.00011362872180220251, 1195.726570367813,4177, 0.9999236191077088, 0.9556090235710144, 0.9555628299713135, 0.0018662176151471557, 0.1679213026186204, 0.1680605433026209, 3.6808823922207523e-07, 3.30875264130309e-07, 340994, 0
205, 0.0100, 0.00011059624026315531, 1200.7533333301544,4185, 0.9999234728191911, 0.9556090235710144, 0.9555627703666687, 0.001865915130710643, 0.1679209101797707, 0.16806014788048282, 3.924867669757859e-07, 3.3657385169948436e-07, 340994, 0
206, 0.0100, 0.0001068286335414859, 1205.7997353076935,4234, 0.9999225768020203, 0.9556092619895935, 0.9555631875991821, 0.001865638268902692, 0.16792052254994363, 0.1680597693497847, 3.8761030893286197e-07, 3.4135940070658575e-07, 340994, 0
207, 0.0100, 0.00010301734875410057, 1210.8242444992065,4260, 0.9999221013643379, 0.9556092023849487, 0.9555631279945374, 0.001865318339975813, 0.16792008854663473, 0.1680593536018363, 4.339876322756453e-07, 3.4965393164724003e-07, 340994, 0
208, 0.0100, 9.863360751528667e-05, 1215.8544435501099,4299, 0.9999213882078143, 0.9556092023849487, 0.9555631875991821, 0.0018650128976241995, 0.16791965260937686, 0.16805892909986941, 4.3599363205859554e-07, 3.5745599817659135e-07, 340994, 0
209, 0.0100, 9.514830547606798e-05, 1220.8740215301514,4276, 0.9999218087873025, 0.955609142780304, 0.9555631875991821, 0.0018646706944342715, 0.16791916860428008, 0.16805846094220916, 4.839951774360252e-07, 3.684549823391119e-07, 340994, 0
210, 0.0100, 9.089135335223627e-05, 1225.8932466506958,4321, 0.9999209859143906, 0.9556092023849487, 0.9555631279945374, 0.0018643555660497189, 0.16791868478139274, 0.16805801108266644, 4.838258862160938e-07, 3.786298943374201e-07, 340994, 0
211, 0.0100, 8.571276459543956e-05, 1230.914131641388,4357, 0.9999203276160611, 0.955609142780304, 0.9555631279945374, 0.0018640062158996426, 0.1679181330135683, 0.16805749685139032, 5.517305650404314e-07, 3.9315709244224055e-07, 340994, 0
212, 0.0100, 8.000864106068873e-05, 1235.9514346122742,4352, 0.9999204190463846, 0.9556090831756592, 0.9555630087852478, 0.0018636946079250768, 0.16791760282821142, 0.16805700186357703, 5.302010548935421e-07, 4.0509190238414506e-07, 340994, 0
213, 0.0100, 7.5383960908915e-05, 1240.9814014434814,4356, 0.9999203459021259, 0.9556090831756592, 0.955562949180603, 0.0018634182577807322, 0.16791712321468474, 0.16805656564083457, 4.796402204576555e-07, 4.119929316291286e-07, 340994, 0
214, 0.0100, 7.157966772924256e-05, 1246.0281925201416,4368, 0.9999201264693492, 0.9556090235710144, 0.9555628299713135, 0.0018631345237932633, 0.16791666546047843, 0.16805612880208454, 4.577003776540245e-07, 4.16350332356307e-07, 340994, 0
215, 0.0100, 6.603563298455357e-05, 1251.0496304035187,4429, 0.9999190110194021, 0.9556089043617249, 0.9555625915527344, 0.0018628873160327108, 0.16791622654847652, 0.16805571996320565, 4.3892757334296206e-07, 4.1855478430070775e-07, 340994, 0
216, 0.0100, 6.248619530504182e-05, 1256.07133436203,4377, 0.999919961894767, 0.9556094408035278, 0.9555631875991821, 0.0018625915679609517, 0.16791580691717403, 0.16805532618178345, 4.1960179186784075e-07, 4.186593673855925e-07, 340994, 0
217, 0.0100, 5.649404436052213e-05, 1261.0989451408386,4411, 0.9999193401685668, 0.9556095004081726, 0.9555633068084717, 0.0018623297964043793, 0.16791539284749768, 0.16805494245498911, 4.1415247548082235e-07, 4.1820647993011123e-07, 340994, 0
218, 0.0100, 5.054094027676516e-05, 1266.1135833263397,4400, 0.9999195413152786, 0.9556095004081726, 0.9555633068084717, 0.0018620390632629092, 0.16791497382229564, 0.16805454714513354, 4.189711050039957e-07, 4.1828287960037497e-07, 340994, 0
219, 0.0100, 4.5212121724664135e-05, 1271.1769931316376,4386, 0.9999197973201845, 0.9556094408035278, 0.9555631875991821, 0.001861732347691666, 0.16791455892813037, 0.16805416309356042, 4.1490006683075897e-07, 4.179433608662112e-07, 340994, 0
220, 0.0100, 4.047958908585003e-05, 1276.1907272338867,4333, 0.9999207664816141, 0.9556095004081726, 0.9555633068084717, 0.0018614134025481354, 0.1679141492865658, 0.16805377275835942, 4.096565750788539e-07, 4.1710719429137716e-07, 340994, 0
221, 0.0100, 3.717476832102898e-05, 1281.2121951580048,4298, 0.999921406493879, 0.9556095004081726, 0.9555631875991821, 0.001861092006607016, 0.1679137490395736, 0.16805338134911574, 4.003002993802074e-07, 4.1539522891764127e-07, 340994, 0
222, 0.0100, 3.704225507476293e-05, 1286.2715423107147,4320, 0.9999210042004554, 0.9556090831756592, 0.9555630087852478, 0.0018608139636265193, 0.16791339143311074, 0.16805304848525776, 3.5751629459679357e-07, 4.09208774666833e-07, 340994, 0
223, 0.0100, 3.6434693079392235e-05, 1291.3401503562927,4287, 0.9999216076405908, 0.955609142780304, 0.9555633068084717, 0.0018604784582938218, 0.16791299988957303, 0.16805267411369093, 3.915968450340923e-07, 4.074125119320539e-07, 340994, 0
224, 0.0100, 3.8153524124116983e-05, 1296.3626945018768,4336, 0.99992071162342, 0.9556092023849487, 0.9555633068084717, 0.0018601270232125608, 0.16791258297439512, 0.16805227977220263, 4.168708032381563e-07, 4.08348602883936e-07, 340994, 0
225, 0.0100, 3.736631197267699e-05, 1301.3760442733765,4322, 0.9999209676283259, 0.9556092619895935, 0.9555633068084717, 0.0018597395460312601, 0.1679121496297491, 0.16805186326242436, 4.333656888344528e-07, 4.107839049188854e-07, 340994, 0
226, 0.0100, 3.8116576186788825e-05, 1306.4146103858948,4294, 0.9999214796381378, 0.9556093811988831, 0.9555633068084717, 0.0018593824997624184, 0.16791176437829705, 0.16805150168537816, 3.852683494454112e-07, 4.0815809128744665e-07, 340994, 0
227, 0.0100, 3.749339504240583e-05, 1311.4314785003662,4272, 0.9999218819315614, 0.9556093811988831, 0.9555633664131165, 0.0018590223660033063, 0.16791137844765097, 0.16805112648200293, 3.8589419293355576e-07, 4.0587508596769506e-07, 340994, 0
228, 0.0100, 3.75222520276592e-05, 1316.4595725536346,4263, 0.9999220465061438, 0.9556093811988831, 0.9555634260177612, 0.0018586889161537454, 0.16791102585018114, 0.16805078912256888, 3.5264284564684445e-07, 4.002088258931861e-07, 340994, 0
229, 0.0100, 3.680900639538552e-05, 1321.4764156341553,4258, 0.9999221379364673, 0.9556093811988831, 0.9555634260177612, 0.0018583878722459285, 0.1679107040234457, 0.1680504749988146, 3.2181712186774014e-07, 3.915785649369001e-07, 340994, 0
230, 0.0100, 3.680758840512303e-05, 1326.496375799179,4238, 0.9999225036577615, 0.9556093811988831, 0.955563485622406, 0.0018580871141900806, 0.16791040937498528, 0.1680501836838248, 2.9465750289725534e-07, 3.8059998760331707e-07, 340994, 0
231, 0.0100, 3.722117148919541e-05, 1331.5212588310242,4192, 0.9999233448167382, 0.9556092619895935, 0.9555635452270508, 0.00185783256126481, 0.1679101602535885, 0.1680499285618041, 2.4913483426258765e-07, 3.6480882723008456e-07, 340994, 0
232, 0.0100, 3.72815485012925e-05, 1336.5727500915527,4167, 0.9999238019683558, 0.9556092619895935, 0.955563485622406, 0.0018575899170279909, 0.167909931990202, 0.16804969685353394, 2.2822343351269758e-07, 3.480926297808701e-07, 340994, 0
233, 0.0100, 3.6637961945208434e-05, 1341.5875480175018,4154, 0.9999240396871971, 0.9556092023849487, 0.9555634260177612, 0.001857348969455891, 0.16790971995981327, 0.1680494811641853, 2.1200924943398647e-07, 3.312537672316893e-07, 340994, 0
234, 0.0100, 3.666819840622896e-05, 1346.6147623062134,4147, 0.9999241676896501, 0.9556092023849487, 0.9555634260177612, 0.001857080458632377, 0.16790950243270972, 0.1680492565606849, 2.1752568249433502e-07, 3.176111917973517e-07, 340994, 0
235, 0.0100, 3.652295415292516e-05, 1351.6485512256622,4121, 0.9999246431273325, 0.9556114673614502, 0.9555656313896179, 0.0018568113603740772, 0.16790929304329125, 0.1680490376730175, 2.0941084211134608e-07, 3.0465347345222773e-07, 340994, 0
236, 0.0100, 3.705467765674643e-05, 1356.670017004013,4068, 0.9999256122887621, 0.9556114673614502, 0.9555655717849731, 0.0018565516175998418, 0.16790908524767123, 0.16804882005022204, 2.0782959311849147e-07, 2.932218026545618e-07, 340994, 0
237, 0.0100, 3.659963992519991e-05, 1361.6962459087372,4052, 0.9999259048657975, 0.9556114673614502, 0.9555655717849731, 0.0018563209198539444, 0.16790888871374712, 0.1680486161182637, 1.9654298183402474e-07, 2.8172305386711797e-07, 340994, 0
238, 0.0100, 3.6598164323103035e-05, 1366.7194738388062,4017, 0.9999265448780623, 0.9556114077568054, 0.9555655717849731, 0.0018561097155653963, 0.1679086905821165, 0.16804841431469517, 1.9807372078628482e-07, 2.719711481707067e-07, 340994, 0
239, 0.0100, 3.6472558672279166e-05, 1371.7517790794373,4011, 0.9999266545944505, 0.9556114077568054, 0.9555655717849731, 0.0018558740538257427, 0.1679085417990453, 0.168048255945199, 1.4883410101584893e-07, 2.5605944279787853e-07, 340994, 0
240, 0.0100, 3.660600648301232e-05, 1376.7689850330353,3973, 0.9999273494649095, 0.9556114673614502, 0.9555656313896179, 0.0018556981044072203, 0.1679083617014476, 0.1680480765027186, 1.8006481758425785e-07, 2.4720064696081187e-07, 340994, 0
241, 0.0100, 3.6372296282742e-05, 1381.7877719402313,3961, 0.9999275688976861, 0.9556115865707397, 0.9555657505989075, 0.0018554920141586793, 0.167908220596573, 0.16804792846472127, 1.4111007337613835e-07, 2.3372245771472857e-07, 340994, 0
242, 0.0100, 3.673767173303727e-05, 1386.7954919338226,3923, 0.999928263768145, 0.9556115865707397, 0.9555657505989075, 0.0018553207654097212, 0.16790806795508775, 0.168047774298534, 1.5259549482338208e-07, 2.2396727770378634e-07, 340994, 0
243, 0.0100, 3.8051511910709296e-05, 1391.8218746185303,3924, 0.9999282454820803, 0.9556116461753845, 0.9555658102035522, 0.0018551062018814072, 0.1679079199696715, 0.16804761977929764, 1.480291074718032e-07, 2.1488239021647297e-07, 340994, 0
244, 0.0100, 3.7095698989118996e-05, 1396.8448495864868,3906, 0.9999285746312451, 0.9556116461753845, 0.9555658102035522, 0.0018549337461754886, 0.16790777504939577, 0.1680474704858386, 1.449332080460941e-07, 2.0658440520461273e-07, 340994, 0
245, 0.0100, 3.72975434758554e-05, 1401.8841314315796,3885, 0.999928958638604, 0.9556116461753845, 0.9555658102035522, 0.0018547769996133123, 0.16790763594680588, 0.16804732868655858, 1.3908840584830884e-07, 1.985714804136974e-07, 340994, 0
246, 0.0100, 3.8005672460074705e-05, 1406.9100031852722,3885, 0.999928958638604, 0.9556116461753845, 0.9555659294128418, 0.0018546165543828583, 0.16790751460321268, 0.16804720342127827, 1.2134342849967616e-07, 1.890282929631698e-07, 340994, 0
247, 0.0100, 3.736629850496074e-05, 1411.922607421875,3873, 0.9999291780713805, 0.9556116461753845, 0.9555659294128418, 0.0018544625206994892, 0.1679073937421552, 0.1680470786079328, 1.2085894240954076e-07, 1.8075986576021067e-07, 340994, 0
248, 0.0100, 3.642443687686579e-05, 1416.9685785770416,3855, 0.9999295072205452, 0.9556116461753845, 0.9555659294128418, 0.0018543142167573741, 0.1679072761474, 0.16804695768717479, 1.1763581453383409e-07, 1.7315927767901048e-07, 340994, 0
249, 0.0100, 3.652351075878061e-05, 1421.9788296222687,3842, 0.9999297449393865, 0.9556116461753845, 0.9555659294128418, 0.0018541742360454081, 0.1679071725842983, 0.16804684990811264, 1.034844645808608e-07, 1.6447076205137655e-07, 340994, 0
250, 0.0100, 3.651594069572059e-05, 1427.0258376598358,3831, 0.9999299460860982, 0.9556117057800293, 0.9555658102035522, 0.0018540494449423583, 0.16790706278800333, 0.16804673856497054, 1.0982475148746396e-07, 1.5796099369690636e-07, 340994, 0
251, 0.0100, 3.638921337087131e-05, 1432.0444464683533,3816, 0.9999302203770689, 0.9556117057800293, 0.9555658102035522, 0.0018539224537875564, 0.16790697743344343, 0.16804664997565835, 8.53241161058449e-08, 1.4852585161634438e-07, 340994, 0
252, 0.0100, 3.611137017492433e-05, 1437.0639855861664,3789, 0.999930714100816, 0.9556117057800293, 0.9555658102035522, 0.0018538135501383996, 0.16790688224754755, 0.16804655426289772, 9.523839669678402e-08, 1.4207022021922084e-07, 340994, 0
253, 0.0100, 3.6460650810735984e-05, 1442.0930135250092,3797, 0.9999305678122984, 0.9556117057800293, 0.9555658102035522, 0.0018536984462682359, 0.16790679687205742, 0.16804646654857427, 8.535266862730317e-08, 1.3501264910517954e-07, 340994, 0
254, 0.0100, 3.668488785905578e-05, 1447.1205534934998,3775, 0.999930970105722, 0.9556117057800293, 0.9555657505989075, 0.0018535948158089179, 0.16790670395923568, 0.16804637222699553, 9.292651828585186e-08, 1.3006216513453467e-07, 340994, 0
255, 0.0100, 3.703448903686283e-05, 1452.1289746761322,3763, 0.9999311895384985, 0.9556116461753845, 0.9555657505989075, 0.001853494978352813, 0.16790662170629717, 0.16804628684224426, 8.222203704000286e-08, 1.2423235119784977e-07, 340994, 0
256, 0.0100, 3.733484089895167e-05, 1457.1449947357178,3748, 0.9999314638294692, 0.9556116461753845, 0.9555657505989075, 0.0018533944324873612, 0.16790653644780046, 0.16804619738845042, 8.528492798087761e-08, 1.1964607687275225e-07, 340994, 0
257, 0.0100, 3.7674151774418126e-05, 1462.1593790054321,3727, 0.999931847836828, 0.9556116461753845, 0.9555655717849731, 0.0018532925956914392, 0.16790644984416297, 0.16804610552547833, 8.659524847187683e-08, 1.158398597094156e-07, 340994, 0
258, 0.0100, 3.781073607463104e-05, 1467.1740520000458,3729, 0.9999318112646987, 0.9556116461753845, 0.9555655717849731, 0.0018532044814525907, 0.16790636392913924, 0.16804601606105418, 8.594931499850134e-08, 1.1243368959147003e-07, 340994, 0
259, 0.0100, 3.8017494624610515e-05, 1472.2483718395233,3723, 0.9999319209810869, 0.9556116461753845, 0.9555655717849731, 0.0018531187670580318, 0.16790628632733132, 0.16804593375302282, 7.757110459527539e-08, 1.0833700216733933e-07, 340994, 0
260, 0.0100, 3.8115496746044835e-05, 1477.2612488269806,3719, 0.9999319941253457, 0.9556116461753845, 0.9555655717849731, 0.0018530377233193839, 0.16790620628632316, 0.168045850113541, 7.999117282442292e-08, 1.0510015074815429e-07, 340994, 0
261, 0.0100, 3.827664837843555e-05, 1482.2859869003296,3726, 0.9999318661228928, 0.9556116461753845, 0.9555655717849731, 0.00185295915017632, 0.16790613197296667, 0.16804577144965016, 7.435158871915704e-08, 1.0152477375158422e-07, 340994, 0
262, 0.0100, 3.8331709547520615e-05, 1487.2951700687408,3716, 0.9999320489835398, 0.9556117653846741, 0.9555655717849731, 0.0018528855156130012, 0.16790605728432187, 0.16804569475998657, 7.468463589233032e-08, 9.845504025990443e-08, 340994, 0
263, 0.0100, 3.843411273251428e-05, 1492.3253469467163,3721, 0.9999319575532163, 0.9556117653846741, 0.9555656313896179, 0.0018528126224810365, 0.1679059869722008, 0.1680456205678792, 7.033491633556821e-08, 9.519875224983371e-08, 340994, 0
264, 0.0100, 3.847855977893841e-05, 1497.3281288146973,3711, 0.9999321404138634, 0.9556117057800293, 0.9555655717849731, 0.0018527414541859545, 0.16790591457476867, 0.16804554455626328, 7.236251980957675e-08, 9.262313976435371e-08, 340994, 0
265, 0.0100, 3.85230319669514e-05, 1502.3630566596985,3703, 0.9999322867023811, 0.9556116461753845, 0.9555655717849731, 0.0018526692784513034, 0.16790583945220447, 0.16804546475736717, 7.513252442414853e-08, 9.070481606605351e-08, 340994, 0
266, 0.0100, 3.854743128141839e-05, 1507.3777875900269,3691, 0.9999325061351576, 0.9556117057800293, 0.9555655717849731, 0.00185259640278972, 0.1679057635281024, 0.16804538404773586, 7.597939524761621e-08, 8.911214457564371e-08, 340994, 0
267, 0.0100, 3.8554351193160914e-05, 1512.3922955989838,3680, 0.9999327072818693, 0.9556116461753845, 0.9555655717849731, 0.0018525220144017126, 0.16790568422621652, 0.16804529970570833, 7.930727283222971e-08, 8.807943245561771e-08, 340994, 0
268, 0.0100, 3.852876485072385e-05, 1517.4224824905396,3668, 0.9999329267146458, 0.9556116461753845, 0.9555655717849731, 0.0018524526423662024, 0.16790560752727413, 0.16804521914418935, 7.665831899816844e-08, 8.686463237234624e-08, 340994, 0
269, 0.0100, 3.8485575585003706e-05, 1522.4519906044006,3676, 0.9999327804261282, 0.9556116461753845, 0.9555655717849731, 0.0018523938079147504, 0.1679055394152201, 0.16804514818607685, 6.812800196209778e-08, 8.47795784133991e-08, 340994, 0
270, 0.0100, 3.842693861738472e-05, 1527.4941744804382,3669, 0.9999329084285812, 0.9556116461753845, 0.9555655717849731, 0.0018523364323114145, 0.16790547245937293, 0.16804507917923053, 6.692497214744186e-08, 8.279820986771527e-08, 340994, 0
271, 0.0100, 3.835195128219562e-05, 1532.5178015232086,3664, 0.9999329998589047, 0.9556116461753845, 0.9555655717849731, 0.0018522863201240257, 0.1679054136891706, 0.16804501704230038, 5.877211373128688e-08, 8.00084733304742e-08, 340994, 0
272, 0.0100, 3.828234210734444e-05, 1537.5501534938812,3663, 0.9999330181449695, 0.9556116461753845, 0.9555655717849731, 0.0018522301006551837, 0.16790535113614316, 0.16804495196573244, 6.260705867622285e-08, 7.807009633920411e-08, 340994, 0
273, 0.0100, 3.817678377376509e-05, 1542.5740852355957,3668, 0.9999329267146458, 0.9556116461753845, 0.9555655717849731, 0.0018521788747440687, 0.1679052913383648, 0.16804488804913936, 5.975263109303519e-08, 7.601021257268028e-08, 340994, 0
274, 0.0100, 3.807449898441317e-05, 1547.5974762439728,3668, 0.9999329267146458, 0.9556116461753845, 0.9555655717849731, 0.0018521261557036105, 0.16790522979566144, 0.16804482288505662, 6.154077886177944e-08, 7.442195103333121e-08, 340994, 0
275, 0.0100, 6.135218608336755e-05, 1552.1022663116455,3551, 0.9999350661842169, 0.9556117057800293, 0.9555655717849731, 0.001850806693234594, 0.16790496190417803, 0.1680443387613037, 6.211678116319064e-10, 4.611602228634162e-08, 7254, 0
276, 0.0100, 6.124122455446791e-05, 1556.6139452457428,3546, 0.9999351576145404, 0.9556117057800293, 0.9555655717849731, 0.001850780394366699, 0.16790493154348748, 0.16804429945602414, 3.0367185988033896e-08, 4.422899908677716e-08, 7254, 0
277, 0.0100, 6.114451169907783e-05, 1565.6308953762054,3536, 0.9999353404751875, 0.9556117057800293, 0.9555655717849731, 0.0018507756689125849, 0.16790492454147868, 0.16804428483823194, 6.988621681358609e-09, 3.677693678639621e-08, 7254, 0
278, 0.0100, 6.104983353963292e-05, 1570.148714542389,3531, 0.999935431905511, 0.9556117057800293, 0.9555655717849731, 0.0018507634728346725, 0.1679049088055454, 0.16804426370818007, 1.5752868343099635e-08, 3.378733690200117e-08, 7254, 0
279, 0.0100, 6.102318761366526e-05, 1574.6589305400848,3527, 0.9999355050497699, 0.9556117057800293, 0.9555655717849731, 0.001850754628486875, 0.1679048943967494, 0.16804425388565822, 1.4398205627763616e-08, 3.102482948247297e-08, 7254, 0
280, 0.0100, 6.100395740818668e-05, 1583.6610066890717,3525, 0.9999355416218993, 0.9556117057800293, 0.9555655717849731, 0.0018507533797078267, 0.1679048928370185, 0.16804425112283508, 1.5544647791188027e-09, 2.299834325027555e-08, 7254, 0
281, 0.0100, 6.096296911951752e-05, 1588.1568026542664,3522, 0.9999355964800934, 0.9556117057800293, 0.9555655717849731, 0.001850748469208979, 0.16790488650357316, 0.16804424548449678, 6.337628644104143e-09, 2.0217133327319317e-08, 7254, 0
282, 0.0100, 6.079679829942403e-05, 1592.6673924922943,3507, 0.999935870771064, 0.9556117057800293, 0.9555655717849731, 0.0018507398182692832, 0.1679048759753333, 0.16804423254350573, 1.0549128903747373e-08, 1.8943894986002493e-08, 7254, 0
283, 0.0100, 6.0904005142281706e-05, 1597.1644973754883,3508, 0.9999358524849994, 0.9556117057800293, 0.9555655717849731, 0.0018507233052388696, 0.16790486368883126, 0.16804423455870313, 1.2267301591206703e-08, 1.8138328124330248e-08, 7254, 0
284, 0.0100, 6.078174644124287e-05, 1606.1732833385468,3504, 0.9999359256292583, 0.9556117057800293, 0.9555655717849731, 0.001850716802208848, 0.16790485568048724, 0.16804422109443337, 8.01919519677341e-09, 1.6716702252471197e-08, 7254, 0
285, 0.0100, 6.04327692438953e-05, 1610.6732993125916,3496, 0.9999360719177759, 0.9556117057800293, 0.9555655717849731, 0.001850709980510106, 0.16790485234490524, 0.16804421352177892, 3.3520966280509157e-09, 1.4235318856734628e-08, 7254, 0
286, 0.0100, 6.056186978006725e-05, 1615.1823110580444,3478, 0.9999364010669407, 0.9556117057800293, 0.9555655717849731, 0.001850675877302055, 0.16790482507364798, 0.16804419790710418, 2.728714815214417e-08, 1.5192396778152346e-08, 7254, 0
287, 0.0100, 6.0131607166380586e-05, 1619.726107120514,3529, 0.9999354684776405, 0.9556117057800293, 0.9555655717849731, 0.0018506571420717835, 0.16790481498740117, 0.16804419046652086, 1.0026564301046648e-08, 1.4574003825984253e-08, 7254, 0
288, 0.0100, 6.0316383705103935e-05, 1624.287290096283,3471, 0.9999365290693937, 0.9556117057800293, 0.9555655717849731, 0.001850612893921288, 0.16790478110418433, 0.16804416765678942, 3.3912793295787225e-08, 1.585832622457456e-08, 7254, 0
289, 0.0100, 5.96324323389099e-05, 1628.8115611076355,3509, 0.9999358341989347, 0.9556117057800293, 0.9555655717849731, 0.0018505701938337318, 0.1679047674776844, 0.1680441525589108, 1.3610975402311709e-08, 1.561782447962438e-08, 7254, 0
290, 0.0100, 5.9743157520284983e-05, 1633.3303549289703,3456, 0.9999368033603643, 0.9556117057800293, 0.9555655717849731, 0.001850509940875999, 0.1679047183624157, 0.16804410567751682, 4.91190403351105e-08, 1.7513924422074e-08, 7254, 0
291, 0.0100, 5.8621427532555846e-05, 1637.8254089355469,3478, 0.9999364010669407, 0.9556117057800293, 0.9555655717849731, 0.0018504613800669817, 0.16790469783396092, 0.16804408017619607, 2.0540977280214534e-08, 1.7795378691157163e-08, 7254, 0
292, 0.0100, 5.87892719455775e-05, 1642.3627190589905,3432, 0.9999372422259173, 0.9556117057800293, 0.9555655717849731, 0.0018504176048549465, 0.16790465775764737, 0.16804404423300137, 4.0076075041861614e-08, 1.9300343080339713e-08, 7254, 0
293, 0.0100, 6.91021320457522e-05, 1646.8764231204987,3484, 0.9999362913505524, 0.9556116461753845, 0.9555655121803284, 0.0018504454689401608, 0.16790465529052712, 0.16804403746760402, 2.4618012905985864e-09, 1.5708467782120502e-08, 7254, 0
294, 0.0100, 5.7714751806130917e-05, 1651.3758692741394,3420, 0.9999374616586938, 0.9556117057800293, 0.9555655717849731, 0.0018503707697987669, 0.16790454748199593, 0.16804394580464657, 1.0784945320141404e-07, 1.9045932368439002e-08, 7254, 0
295, 0.0100, 5.577629046498504e-05, 1655.8843922615051,3417, 0.999937516516888, 0.9556117057800293, 0.9555655717849731, 0.0018503021397748656, 0.1679044647383904, 0.1680438642026758, 8.268845747005926e-08, 2.2058018827857727e-08, 7254, 0
296, 0.0100, 5.5267484846376865e-05, 1660.3767910003662,3389, 0.9999380285266998, 0.9556117057800293, 0.9555655717849731, 0.0018502427575561706, 0.1679043733361401, 0.16804378245005006, 9.137596132524628e-08, 2.5426878550602148e-08, 7254, 0
297, 0.0100, 5.380529619096408e-05, 1664.9265050888062,3395, 0.9999379188103116, 0.9556117057800293, 0.9555655717849731, 0.0018502024403410822, 0.16790429292432024, 0.16804371007708563, 8.043566879223363e-08, 2.853044933322624e-08, 7254, 0
298, 0.0100, 5.215451420408416e-05, 1669.4258189201355,3407, 0.9999376993775351, 0.9556117057800293, 0.9555655717849731, 0.0018501742340513352, 0.16790420598884842, 0.16804363227838365, 8.691640840385872e-08, 3.189245324859824e-08, 7254, 0
299, 0.0100, 5.062544616588332e-05, 1673.9198837280273,3417, 0.999937516516888, 0.9556117057800293, 0.9555655717849731, 0.0018501485196173995, 0.16790411827067134, 0.1680435503193499, 8.777318580288629e-08, 3.5290297619319573e-08, 7254, 0
300, 0.0100, 4.9276057183693396e-05, 1678.4114918708801,3427, 0.9999373336562408, 0.9556118249893188, 0.9555656909942627, 0.001850112331062014, 0.16790401923185827, 0.16804345734643744, 9.903975112246499e-08, 3.912647679347222e-08, 7254, 0
301, 0.0100, 4.724188976946181e-05, 1682.993139743805,3466, 0.9999366204997172, 0.9556118249893188, 0.9555656909942627, 0.0018501000274142641, 0.16790391329529933, 0.16804336591957775, 1.0591211435651005e-07, 4.322333097529167e-08, 7254, 0
302, 0.0100, 4.578702593366305e-05, 1687.5085878372192,3491, 0.9999361633480994, 0.9556118845939636, 0.955565869808197, 0.0018500586832569308, 0.1679037859869154, 0.1680432484966284, 1.273077768482178e-07, 4.815394835119486e-08, 7254, 0
303, 0.0100, 3.675445777305525e-05, 1691.9597208499908,3522, 0.9999355964800934, 0.9556119441986084, 0.9555659294128418, 0.0018500763195543775, 0.16790367529954645, 0.16804314899007142, 1.106992013055752e-07, 5.23339073360735e-08, 7254, 0
304, 0.0100, 3.68782944706722e-05, 1696.40145611763,3515, 0.9999357244825464, 0.9556120038032532, 0.9555658102035522, 0.0018500593044437819, 0.16790357449123894, 0.16804305327975502, 1.0081542925477471e-07, 5.588014769923415e-08, 7254, 0
305, 0.0100, 3.726200106708198e-05, 1700.8425612449646,3523, 0.9999355781940288, 0.9556119441986084, 0.9555656909942627, 0.0018500577455427916, 0.16790350457719164, 0.16804299215375193, 6.988918618833218e-08, 5.7144283163707957e-08, 7254, 0
306, 0.0100, 3.669770779200671e-05, 1705.29674243927,3514, 0.9999357427686112, 0.9556119441986084, 0.9555656909942627, 0.0018500479786870468, 0.16790343860418125, 0.16804293502806678, 6.596959931104429e-08, 5.7970880245481714e-08, 7254, 0
307, 0.0100, 3.692703338979882e-05, 1709.8238785266876,3528, 0.9999354867637053, 0.9556119441986084, 0.9555656909942627, 0.001850058653493626, 0.16790336831923966, 0.16804287540799445, 7.029434237471044e-08, 5.909911026078447e-08, 7254, 0
308, 0.0100, 3.633097485070112e-05, 1714.2714455127716,3508, 0.9999358524849994, 0.9556118249893188, 0.9555655717849731, 0.0018500390320307706, 0.1679033034151172, 0.16804281417513933, 6.490418263949138e-08, 5.965544873383194e-08, 7254, 0
309, 0.0100, 3.722252666754942e-05, 1718.721052646637,3515, 0.9999357244825464, 0.9556117653846741, 0.9555655717849731, 0.0018500526050904418, 0.16790324808841406, 0.16804276558084813, 5.535518743382539e-08, 5.921080120519675e-08, 7254, 0
310, 0.0100, 3.6523169285452256e-05, 1723.1668667793274,3517, 0.999935687910417, 0.9556118249893188, 0.9555655121803284, 0.0018500437618417587, 0.16790318674765645, 0.1680427095140406, 6.131585150725982e-08, 5.941801243742945e-08, 7254, 0
311, 0.0100, 3.6521899971630305e-05, 1727.6140267848969,3533, 0.9999353953333816, 0.9556118249893188, 0.9555655717849731, 0.0018500805679962473, 0.16790313759972006, 0.16804267092314276, 4.913183618282524e-08, 5.829920168417705e-08, 7254, 0
312, 0.0100, 3.6292005543952285e-05, 1732.080904006958,3516, 0.9999357061964818, 0.9556118249893188, 0.9555655717849731, 0.001850054909222072, 0.16790308246842447, 0.16804261692927172, 5.5175260277318117e-08, 5.7979008751762144e-08, 7254, 0
313, 0.0100, 3.719263648374065e-05, 1736.528804063797,3522, 0.9999355964800934, 0.9556118249893188, 0.9555655717849731, 0.001850095643817975, 0.1679030382507401, 0.1680425788103872, 4.420279414718564e-08, 5.642722329452039e-08, 7254, 0
314, 0.0100, 3.710037765854007e-05, 1740.991492986679,3498, 0.9999360353456465, 0.9556118845939636, 0.9555655121803284, 0.001850072724112937, 0.16790298103543472, 0.16804251883851765, 5.72128000808636e-08, 5.6505293115152395e-08, 7254, 0
315, 0.0100, 3.6941466994618544e-05, 1745.4911649227142,3509, 0.9999358341989347, 0.9556118845939636, 0.9555655121803284, 0.00185010867263617, 0.16790292682502966, 0.168042467192237, 5.42480511622756e-08, 5.6275405493995914e-08, 7254, 0
316, 0.0100, 3.7001580171478093e-05, 1749.9417307376862,3508, 0.9999358524849994, 0.9556118845939636, 0.9555653929710388, 0.0018501266123614867, 0.16790286790690542, 0.16804240856866876, 5.887414886163178e-08, 5.653003233390395e-08, 7254, 0
317, 0.0100, 3.720226622625032e-05, 1754.396982908249,3510, 0.99993581591287, 0.9556118845939636, 0.9555653929710388, 0.0018501399622898073, 0.16790279858962265, 0.16804234175034244, 6.934100099664775e-08, 5.7696613253989377e-08, 7254, 0
318, 0.0100, 3.692702521201962e-05, 1758.8409090042114,3524, 0.999935559907964, 0.9556118845939636, 0.9555653929710388, 0.0018502419958381859, 0.1679027281193871, 0.16804227651488232, 7.042478322727419e-08, 5.8858317168505686e-08, 7254, 0
319, 0.0100, 3.654608653391278e-05, 1763.3113088607788,3513, 0.9999357610546759, 0.9556118845939636, 0.9555655717849731, 0.0018502681081270852, 0.16790263263224037, 0.1680421838422391, 9.557325095221891e-08, 6.178181927561525e-08, 7254, 0
320, 0.0100, 3.685111121113398e-05, 1767.769270658493,3528, 0.9999354867637053, 0.9556118845939636, 0.9555655717849731, 0.0018503731155016696, 0.16790255024738662, 0.1680421040649158, 8.228640907548268e-08, 6.357808380865474e-08, 7254, 0
321, 0.0100, 3.6848238236887564e-05, 1772.2133767604828,3512, 0.9999357793407405, 0.9556119441986084, 0.9555655717849731, 0.0018504167159784956, 0.16790245305063733, 0.1680420061631859, 9.720717539241086e-08, 6.633557888664088e-08, 7254, 0
322, 0.0100, 4.0027911112392544e-05, 1776.6647427082062,3529, 0.9999354684776405, 0.9556118845939636, 0.9555656313896179, 0.0018505717377574082, 0.1679023875188711, 0.16804194062966715, 6.552106640578259e-08, 6.625367405654752e-08, 7254, 0
323, 0.0100, 3.999609020202539e-05, 1781.1079897880554,3502, 0.9999359622013877, 0.9556118845939636, 0.9555656313896179, 0.0018505246338320017, 0.16790230670544554, 0.16804185388568513, 8.083206032294399e-08, 6.758453576508873e-08, 7254, 0
324, 0.0100, 4.0988380465525466e-05, 1785.5990207195282,3520, 0.9999356330522229, 0.9556118845939636, 0.9555655717849731, 0.0018506190658563126, 0.1679022381071812, 0.16804178042092577, 6.85919434861848e-08, 6.768460711431533e-08, 7254, 0
325, 0.0100, 4.130025796505082e-05, 1790.0465395450592,3526, 0.9999355233358346, 0.9556119441986084, 0.9555655717849731, 0.0018506192259722394, 0.1679021594161645, 0.16804169449080048, 7.872100524219938e-08, 6.871475212792135e-08, 7254, 0
326, 0.0100, 4.336105588957116e-05, 1794.501169681549,3526, 0.9999355233358346, 0.9556119441986084, 0.9555655717849731, 0.0018507023922601851, 0.16790208237500867, 0.16804160888317207, 7.70724054577343e-08, 6.950801355966602e-08, 7254, 0
327, 0.0100, 4.4560107899274314e-05, 1798.9559059143066,3517, 0.999935687910417, 0.9556118845939636, 0.9555655121803284, 0.0018506929578834188, 0.16790200206737546, 0.168041523837655, 8.0278160147218e-08, 7.051656202850676e-08, 7254, 0
328, 0.0100, 4.7589909951800245e-05, 1803.3973636627197,3539, 0.9999352856169934, 0.9556118845939636, 0.9555653929710388, 0.0018507715276136906, 0.16790193217975408, 0.1680414446000016, 6.989880779739721e-08, 7.045454171537815e-08, 7254, 0
329, 0.0100, 4.818730010843268e-05, 1807.868924856186,3514, 0.9999357427686112, 0.9556118845939636, 0.9555655121803284, 0.0018507599238073028, 0.16790185761379883, 0.1680413675742505, 7.455251263555063e-08, 7.085399190527651e-08, 7254, 0
330, 0.0100, 5.0214043383999224e-05, 1812.312392950058,3525, 0.9999355416218993, 0.9556117653846741, 0.9555653929710388, 0.0018508163574706526, 0.1679017895487166, 0.16804129355068795, 6.809462138601674e-08, 7.057309630699929e-08, 7254, 0
331, 0.0100, 5.135813419581354e-05, 1816.8326001167297,3514, 0.9999357427686112, 0.9556117653846741, 0.9555655717849731, 0.0018508401765686528, 0.16790171451374647, 0.16804121510642198, 7.502488219568448e-08, 7.100612080686718e-08, 7254, 0
332, 0.0100, 5.342118271833589e-05, 1821.274150133133,3534, 0.9999353770473169, 0.9556117653846741, 0.9555655717849731, 0.0018509216003781965, 0.16790164221144632, 0.16804113446007618, 7.226748238720049e-08, 7.113125985065387e-08, 7254, 0
333, 0.0100, 5.429814299021198e-05, 1825.7221150398254,3509, 0.9999358341989347, 0.9556117653846741, 0.9555655717849731, 0.0018509284388159128, 0.16790154292719267, 0.16804103144425706, 9.928818991977728e-08, 7.354348570736228e-08, 7254, 0
334, 0.0100, 5.63169263326264e-05, 1830.1763758659363,3530, 0.9999354501915758, 0.9556118249893188, 0.9555656909942627, 0.0018510510335231157, 0.1679014481627292, 0.16804092878539226, 9.474462847602894e-08, 7.543019818545875e-08, 7254, 0
335, 0.0100, 5.6474568464921845e-05, 1834.6144847869873,3524, 0.999935559907964, 0.9556118249893188, 0.9555656909942627, 0.0018510419610174053, 0.16790133058828355, 0.16804080885011402, 1.1763578672274733e-07, 7.885780239944243e-08, 7254, 0
336, 0.0100, 5.824783851579293e-05, 1839.1617329120636,3590, 0.9999343530276932, 0.9556117653846741, 0.9555656313896179, 0.001851213259976016, 0.16790122028803442, 0.1680406873381514, 1.1028392926659691e-07, 8.154764546769131e-08, 7254, 0
337, 0.0100, 5.836943559202374e-05, 1843.603192806244,3568, 0.9999347553211169, 0.9556117653846741, 0.9555656313896179, 0.0018512524813328437, 0.16790109433009762, 0.16804055455155173, 1.2593521747650271e-07, 8.516967757899159e-08, 7254, 0
338, 0.0100, 5.876396654347631e-05, 1848.0492627620697,3569, 0.9999347370350521, 0.9556117653846741, 0.9555655717849731, 0.0018513452119586643, 0.1679009915266993, 0.16804044531249768, 1.02819642383567e-07, 8.67888855691898e-08, 7254, 0
339, 0.0100, 5.920671151408567e-05, 1852.4889948368073,3590, 0.9999343530276932, 0.9556112289428711, 0.9555648565292358, 0.0018514724870953968, 0.16790088846030507, 0.16804033526719672, 1.0302244626836377e-07, 8.828987183440865e-08, 7254, 0
340, 0.0100, 5.958551140301972e-05, 1856.9231178760529,3594, 0.9999342798834344, 0.9556111693382263, 0.9555650353431702, 0.0018516250980430678, 0.16790077687930205, 0.1680402174729464, 1.1161078497523569e-07, 9.038376204123851e-08, 7254, 0
341, 0.0100, 5.970781098311455e-05, 1861.3591177463531,3613, 0.9999339324482049, 0.9556111097335815, 0.9555650353431702, 0.0018517783124897289, 0.1679006656766572, 0.16804010144556517, 1.1120167614508958e-07, 9.227679583870105e-08, 7254, 0
342, 0.0100, 5.955969825327611e-05, 1865.7996056079865,3614, 0.9999339141621402, 0.9556111097335815, 0.9555650353431702, 0.0018518984661040623, 0.1679005374453309, 0.1680399701720709, 1.2823331951850037e-07, 9.536375511267485e-08, 7254, 0
343, 0.0100, 5.914625187783399e-05, 1870.2390367984772,3635, 0.9999335301547813, 0.9556109309196472, 0.9555649757385254, 0.0018521245911749574, 0.167900408018222, 0.16803983757914537, 1.294387966810362e-07, 9.832217025831538e-08, 7254, 0
344, 0.0100, 5.8422001256770096e-05, 1874.6784455776215,3650, 0.9999332558638107, 0.9556109309196472, 0.9555650353431702, 0.0018522509128971187, 0.1679002714797093, 0.1680397014810489, 1.3656204514433945e-07, 1.016059899940649e-07, 7254, 0
345, 0.0100, 5.744305898608626e-05, 1879.1109173297882,3679, 0.9999327255679341, 0.9556108713150024, 0.9555649757385254, 0.0018525574974241645, 0.16790011908879623, 0.16803954714685074, 1.5237499120801523e-07, 1.0580805958206548e-07, 7254, 0
346, 0.0100, 5.6168911543317514e-05, 1883.5528964996338,3692, 0.9999324878490928, 0.9556108117103577, 0.9555649757385254, 0.0018528454394571878, 0.16789995015814602, 0.16803937732750515, 1.6891862020251835e-07, 1.1087525392410871e-07, 7254, 0
347, 0.0100, 5.433163756730149e-05, 1887.98388838768,3738, 0.9999316466901162, 0.9556108713150024, 0.9555648565292358, 0.0018532873674179497, 0.16789976957504962, 0.1680391941431223, 1.8059837914030652e-07, 1.1641864749784922e-07, 7254, 0
348, 0.0100, 5.238496445405177e-05, 1892.426420211792,3738, 0.9999316466901162, 0.9556109309196472, 0.9555650353431702, 0.0018536156710986292, 0.16789955884778274, 0.1680389817274236, 2.1071284639351262e-07, 1.2353482261361099e-07, 7254, 0
349, 0.0100, 4.9344921198274163e-05, 1896.8586761951447,3791, 0.9999306775286866, 0.9556111693382263, 0.9555650353431702, 0.0018542054998315757, 0.1678993266254176, 0.1680387416719893, 2.3223325243404425e-07, 1.3158394319183536e-07, 7254, 0
350, 0.0100, 4.645735412443409e-05, 1901.2865552902222,3838, 0.9999298180836453, 0.9556116461753845, 0.9555651545524597, 0.0018546581203991105, 0.1678990817339698, 0.1680384866788995, 2.448534632826238e-07, 1.4001457041123264e-07, 7254, 0
351, 0.0100, 4.269675934579358e-05, 1905.731022119522,3868, 0.999929269501704, 0.9556115865707397, 0.9555652737617493, 0.0018552330720540031, 0.16789882512438029, 0.16803821793541457, 2.566245083379659e-07, 1.4875984667210904e-07, 7254, 0
352, 0.0100, 3.798585254859896e-05, 1910.1628839969635,3914, 0.9999284283427273, 0.9556116461753845, 0.9555652737617493, 0.0018559826908625572, 0.16789855545180973, 0.1680379266271713, 2.697046258270941e-07, 1.578795898117412e-07, 7254, 0
353, 0.0100, 3.740126474733202e-05, 1914.6049888134003,3984, 0.9999271483181977, 0.9556117057800293, 0.9555652737617493, 0.0018567709754242572, 0.16789826300981517, 0.1680376005514256, 2.9239864365870893e-07, 1.6791555367662956e-07, 7254, 0
354, 0.0100, 3.740358485981413e-05, 1919.0388078689575,4032, 0.9999262705870917, 0.9556116461753845, 0.9555651545524597, 0.001857709527475496, 0.16789797746642227, 0.1680372728642748, 2.856198955403233e-07, 1.7707639785290487e-07, 7254, 0
355, 0.0100, 3.743274734134582e-05, 1923.4737508296967,4029, 0.9999263254452858, 0.9556117057800293, 0.9555652737617493, 0.0018581564284945202, 0.16789772648676787, 0.168036976698253, 2.5095504554983883e-07, 1.8335983274038244e-07, 7254, 0
356, 0.0100, 3.7590383533016345e-05, 1927.9151298999786,4040, 0.999926124298574, 0.9556117057800293, 0.9555652737617493, 0.0018587879045103507, 0.16789749333550802, 0.16803670053517472, 2.3309202717980426e-07, 1.8781337871532452e-07, 7254, 0
357, 0.0100, 4.0234999570900167e-05, 1932.3543939590454,4048, 0.9999259780100563, 0.9556117653846741, 0.9555650949478149, 0.001859248791693717, 0.1678972447441091, 0.1680363943719733, 2.485885755854067e-07, 1.9315323649707217e-07, 7254, 0
358, 0.0100, 4.1230304407923595e-05, 1936.8136248588562,4013, 0.9999266180223212, 0.9556117653846741, 0.9555650949478149, 0.001859321981754732, 0.16789699978112177, 0.16803612187405262, 2.4497691855640547e-07, 1.9779909828169877e-07, 7254, 0
359, 0.0100, 4.2904673879785816e-05, 1941.252512216568,3996, 0.9999269288854212, 0.9556117653846741, 0.9555650949478149, 0.001859609115081638, 0.16789677012042736, 0.16803584762854779, 2.297169701126478e-07, 2.0078033967508726e-07, 7254, 0
360, 0.0100, 4.3652917569798837e-05, 1945.7237651348114,3969, 0.9999274226091683, 0.9556140303611755, 0.9555677175521851, 0.0018597183260725806, 0.16789656603667427, 0.16803561902989098, 2.04055355168542e-07, 2.0110546185907707e-07, 7254, 0
361, 0.0100, 4.4483845978872296e-05, 1950.1701002120972,3956, 0.9999276603280096, 0.9556140303611755, 0.9555675983428955, 0.001859847614889375, 0.16789636005996686, 0.1680353995287771, 2.0596563507502275e-07, 2.0158627311628e-07, 7254, 0
362, 0.0100, 4.531505319949354e-05, 1954.6149773597717,3962, 0.9999275506116213, 0.9556139707565308, 0.955567479133606, 0.0018600178486917948, 0.16789617530839207, 0.1680351974482336, 1.8473928622975144e-07, 1.9983464638486896e-07, 7254, 0
363, 0.0100, 4.61913504159619e-05, 1959.0597546100616,3945, 0.9999278614747213, 0.9556136727333069, 0.9555671811103821, 0.001860205673063203, 0.1678959734914844, 0.16803497865714068, 2.0186758961648898e-07, 2.0003701599786176e-07, 7254, 0
364, 0.0100, 4.742839920576587e-05, 1963.494919538498,3939, 0.9999279711911097, 0.9556136727333069, 0.9555670619010925, 0.001860551411855434, 0.1678957750273022, 0.16803475227139544, 1.9842063253561193e-07, 1.9987478687834042e-07, 7254, 0
365, 0.0100, 4.808655651928915e-05, 1967.9845917224884,3930, 0.9999281357656921, 0.9556137919425964, 0.9555670022964478, 0.0018607161434685028, 0.16789555342314508, 0.1680345074343236, 2.2159245663400107e-07, 2.019471411685516e-07, 7254, 0
366, 0.0100, 4.879439736781239e-05, 1972.4145107269287,3944, 0.9999278797607861, 0.9556165933609009, 0.9555705785751343, 0.0018609441020681092, 0.1678953376460678, 0.1680342664500985, 2.1576792708088988e-07, 2.0328841393896178e-07, 7254, 0
367, 0.0100, 4.953313262244699e-05, 1976.8539357185364,3950, 0.9999277700443978, 0.9556165933609009, 0.955570638179779, 0.0018612472533472465, 0.16789511828785741, 0.16803401812369184, 2.1940181377244627e-07, 2.0484500860789716e-07, 7254, 0
368, 0.0100, 4.967087233450552e-05, 1981.308620929718,3939, 0.9999279711911097, 0.9556164741516113, 0.955570638179779, 0.0018613023372190173, 0.16789488967075883, 0.16803377299459019, 2.2859605777747483e-07, 2.071045885718097e-07, 7254, 0
369, 0.0100, 5.03859339104843e-05, 1985.7436180114746,3951, 0.9999277517583331, 0.9556164145469666, 0.9555706977844238, 0.001861766134310057, 0.1678946892153003, 0.16803353641337926, 2.0052057556063652e-07, 2.0643657415913325e-07, 7254, 0
370, 0.0100, 5.028573637477275e-05, 1990.200201034546,3912, 0.9999284649148568, 0.9556164741516113, 0.9555707573890686, 0.0018617424326981412, 0.16789444812327395, 0.16803329088065136, 2.410375064543224e-07, 2.096604152155368e-07, 7254, 0
371, 0.0100, 5.080476377249446e-05, 1994.6398360729218,3927, 0.9999281906238862, 0.9556164741516113, 0.9555705785751343, 0.001862322179403875, 0.1678942641624839, 0.1680330766325767, 1.839669348246975e-07, 2.0693729822274462e-07, 7254, 0
372, 0.0100, 5.033851106673265e-05, 1999.0845031738281,3893, 0.9999288123500862, 0.9556164741516113, 0.9555705785751343, 0.001862103149968126, 0.16789403805579214, 0.16803286630199124, 2.2607421418241458e-07, 2.0877572483676883e-07, 7254, 0
373, 0.0100, 5.051943504543638e-05, 2003.5413200855255,3887, 0.9999289220664745, 0.9556164741516113, 0.955570638179779, 0.0018627427880405715, 0.1678938971753762, 0.16803270222342487, 1.4089877117817728e-07, 2.0072557963302115e-07, 7254, 0
374, 0.0100, 4.955902519280691e-05, 2007.989170074463,3898, 0.9999287209197627, 0.9556164145469666, 0.955570638179779, 0.0018620965643485993, 0.1678937398762919, 0.1680325727753382, 1.5732677483004665e-07, 1.9589471192748682e-07, 7254, 0
375, 0.0100, 4.9531359952106686e-05, 2012.451094865799,3858, 0.9999294523623511, 0.9556165933609009, 0.9555708169937134, 0.001862903463288374, 0.16789361391079374, 0.16803241991175838, 1.2595539738979866e-07, 1.87431300942505e-07, 7254, 0
376, 0.0100, 6.829700557035468e-05, 2016.8884146213531,3851, 0.9999295803648041, 0.9556164145469666, 0.955570638179779, 0.001862264096147596, 0.16789340239706194, 0.16803219923833979, 2.1149000625775294e-07, 1.8970854477189348e-07, 7254, 0
377, 0.0100, 0.00016006358822111423, 2021.3331866264343,3781, 0.9999308603893338, 0.95561683177948, 0.9555710554122925, 0.001862638352049418, 0.16789324033340097, 0.16803207095892247, 1.620903274934804e-07, 1.867471201993841e-07, 7254, 0
378, 0.0100, 5.1414554483074757e-05, 2025.8427834510803,3748, 0.9999314638294692, 0.9556167721748352, 0.9555708765983582, 0.0018625920879962296, 0.16789307502867912, 0.16803184996308562, 1.652717989408803e-07, 1.8447962087961623e-07, 7254, 0
379, 0.0100, 4.676202145065185e-05, 2030.2818744182587,3773, 0.9999310066778514, 0.9556166529655457, 0.9555708765983582, 0.0018626945647553983, 0.1678929376813487, 0.1680317042285192, 1.3735941856163336e-07, 1.79118070417056e-07, 7254, 0
380, 0.0100, 4.611101151027159e-05, 2034.726817369461,3739, 0.9999316284040515, 0.9556166529655457, 0.9555708765983582, 0.0018627693320185182, 0.16789276012256424, 0.16803153330099665, 1.7752912859214653e-07, 1.7895853835606568e-07, 7254, 0
381, 0.0100, 4.524973739787891e-05, 2039.1685843467712,3721, 0.9999319575532163, 0.9556166529655457, 0.9555708169937134, 0.0018629054987466444, 0.167892601533597, 0.1680313660788041, 1.5857602725377618e-07, 1.7680760240305575e-07, 7254, 0
382, 0.0100, 4.3992397183046436e-05, 2043.6202166080475,3755, 0.9999313358270162, 0.9556167721748352, 0.9555710554122925, 0.00186315177172769, 0.16789242035904556, 0.1680311632123823, 1.8119901792901238e-07, 1.772419116169217e-07, 7254, 0
383, 0.0100, 4.264477062843605e-05, 2048.0584943294525,3759, 0.9999312626827573, 0.95561683177948, 0.9555708765983582, 0.001863428906924466, 0.167892232225369, 0.1680309630248486, 1.8811809129881674e-07, 1.7830061420611915e-07, 7254, 0
384, 0.0100, 4.1525491175470535e-05, 2052.5004444122314,3763, 0.9999311895384985, 0.9556164741516113, 0.9555707573890686, 0.001863617953429815, 0.16789201979855084, 0.1680307498278848, 2.124438696626818e-07, 1.8145209033417838e-07, 7254, 0
385, 0.0100, 3.940310268614372e-05, 2056.964372396469,3837, 0.99992983636971, 0.9556161165237427, 0.955570638179779, 0.0018640818914218797, 0.16789182299244684, 0.16803053148834132, 1.9686228336368572e-07, 1.8293720097729603e-07, 7254, 0
386, 0.0100, 3.830256527323243e-05, 2061.4040882587433,3847, 0.9999296535090629, 0.9556161165237427, 0.955570638179779, 0.0018641690107377767, 0.1678916081140202, 0.1680302991628841, 2.1482633691394248e-07, 1.859005091468488e-07, 7254, 0
387, 0.0100, 3.85497699542506e-05, 2065.8510689735413,3883, 0.9999289952107334, 0.9556161761283875, 0.955570638179779, 0.0018645766662765515, 0.16789142499061102, 0.16803010868393717, 1.8314426974974651e-07, 1.8562302881907407e-07, 7254, 0
388, 0.0100, 3.8522857307041114e-05, 2070.2902529239655,3867, 0.9999292877877687, 0.9556162357330322, 0.9555706977844238, 0.0018647821676184128, 0.16789119944899017, 0.16802987255175228, 2.2553252532198087e-07, 1.8927340173468808e-07, 7254, 0
389, 0.0100, 3.8545174064392e-05, 2074.7345979213715,3890, 0.9999288672082804, 0.9556161761283875, 0.9555707573890686, 0.0018652807279440089, 0.16789096347003626, 0.16802960412942392, 2.3597313841827727e-07, 1.9349372512656941e-07, 7254, 0
390, 0.0100, 3.857200798453017e-05, 2079.182255744934,3853, 0.9999295437926746, 0.9556161761283875, 0.9555707573890686, 0.0018655805307201572, 0.1678907205419191, 0.16802935441091618, 2.429073062970577e-07, 1.9794487182322468e-07, 7254, 0
391, 0.0100, 3.8525693307723374e-05, 2083.623479604721,3902, 0.9999286477755038, 0.9556162357330322, 0.9555707573890686, 0.0018660409085148777, 0.16789049148069177, 0.16802911117069677, 2.290759597012304e-07, 2.0085737421013761e-07, 7254, 0
392, 0.0100, 3.82388838532953e-05, 2088.082331418991,3908, 0.9999285380591156, 0.9556161165237427, 0.9555706977844238, 0.0018660837838310109, 0.16789025230067095, 0.1680288584297458, 2.391848513971784e-07, 2.043959893594735e-07, 7254, 0
393, 0.0100, 3.814088414486927e-05, 2092.5262553691864,3929, 0.9999281540517567, 0.9556161165237427, 0.9555706977844238, 0.0018664449191165798, 0.16789007513947063, 0.16802867885894257, 1.7713999617141596e-07, 2.014915306166167e-07, 7254, 0
394, 0.0100, 3.787443760406829e-05, 2096.9849622249603,3897, 0.9999287392058275, 0.9556161165237427, 0.9555706977844238, 0.0018663285418984896, 0.16788985537348386, 0.1680284606903796, 2.1979452266562838e-07, 2.0325105237365959e-07, 7254, 0
395, 0.0100, 3.8309213887603154e-05, 2101.421521425247,3917, 0.9999283734845332, 0.9556167125701904, 0.955571711063385, 0.0018666888338646035, 0.16788968468185847, 0.16802828751470714, 1.7074237260161773e-07, 1.997393599268e-07, 7254, 0
396, 0.0100, 3.7562615325894144e-05, 2105.865831375122,3871, 0.9999292146435099, 0.9556167125701904, 0.955571711063385, 0.0018666914893657092, 0.16788948280304092, 0.16802808826384194, 2.018120021096692e-07, 1.999456626315746e-07, 7254, 0
397, 0.0100, 3.747161083037568e-05, 2110.313484430313,3881, 0.9999290317828627, 0.9556164741516113, 0.9555717706680298, 0.0018670096418313227, 0.1678893085265548, 0.16802791562247618, 1.742841543028728e-07, 1.9721801309739916e-07, 7254, 0
398, 0.0100, 3.7336576251789893e-05, 2114.754248380661,3834, 0.9999298912279041, 0.9556164741516113, 0.9555717706680298, 0.0018671317932009229, 0.1678891167885923, 0.16802771520658208, 1.9169242479466497e-07, 1.9665836144653086e-07, 7254, 0
399, 0.0100, 3.724351964655573e-05, 2119.209670305252,3842, 0.9999297449393865, 0.9556164145469666, 0.9555717706680298, 0.0018674851284831743, 0.1678889500881519, 0.16802753636833992, 1.667689508710879e-07, 1.9344285548059217e-07, 7254, 0
400, 0.0100, 3.6596500500818585e-05, 2123.6508111953735,3839, 0.9999297997975806, 0.9556164145469666, 0.9555717706680298, 0.0018675510577232718, 0.16788876711733502, 0.1680273468182008, 1.830193515350853e-07, 1.923743325910567e-07, 7254, 0
401, 0.0100, 3.796966565038057e-05, 2128.130200147629,3854, 0.99992952550661, 0.9556165933609009, 0.9555718302726746, 0.0018679198905636445, 0.16788860566807565, 0.16802717295448896, 1.6137674532790136e-07, 1.8902380830673927e-07, 7254, 0
402, 0.0100, 3.797245805605468e-05, 2132.5507678985596,3837, 0.99992983636971, 0.9556166529655457, 0.9555718302726746, 0.0018681415423244118, 0.16788842691711087, 0.1680269855399286, 1.7874707636256204e-07, 1.879700913942132e-07, 7254, 0
403, 0.0100, 3.797060674773536e-05, 2136.96808886528,3825, 0.9999300558024865, 0.9556166529655457, 0.955571711063385, 0.0018683767274541817, 0.1678882620010073, 0.1680268186929826, 1.6491391843787007e-07, 1.8552635339819773e-07, 7254, 0
404, 0.0100, 4.022946931477087e-05, 2141.4029397964478,3817, 0.9999302020910041, 0.9556167125701904, 0.9555718302726746, 0.001868521815359758, 0.1678881058058486, 0.16802666535282348, 1.5619951890255557e-07, 1.8236144161769466e-07, 7254, 0
405, 0.0100, 4.030322441930288e-05, 2145.819617509842,3825, 0.9999300558024865, 0.9556166529655457, 0.9555717706680298, 0.0018687525085649523, 0.1678879628540595, 0.16802652333462678, 1.429685310139206e-07, 1.7797695024621489e-07, 7254, 0
406, 0.0100, 4.0188504567809364e-05, 2150.2415642738342,3808, 0.9999303666655865, 0.9556166529655457, 0.955571711063385, 0.001868954261087297, 0.16788782190714163, 0.16802638939944028, 1.4096231226723432e-07, 1.7387521740481907e-07, 7254, 0
407, 0.0100, 3.989729296097935e-05, 2154.6960594654083,3774, 0.9999309883917867, 0.9556165933609009, 0.955571711063385, 0.0018689180588572793, 0.1678876728556502, 0.1680262494960425, 1.4901694364577445e-07, 1.7121329391353347e-07, 7254, 0
408, 0.0100, 3.961053581844167e-05, 2159.1564495563507,3786, 0.9999307689590102, 0.9556166529655457, 0.9555717706680298, 0.0018692429944379442, 0.16788757058862291, 0.16802615653371003, 1.0230925129306456e-07, 1.6262047489268313e-07, 7254, 0
409, 0.0100, 3.675885364413535e-05, 2163.5837066173553,3730, 0.9999317929786339, 0.9556167125701904, 0.9555718302726746, 0.001869230252063837, 0.16788745359934854, 0.1680260421853792, 1.16949594203275e-07, 1.573466766049643e-07, 7254, 0
410, 0.0100, 3.76155947230545e-05, 2168.006152868271,3718, 0.9999320124114104, 0.9556165933609009, 0.9555717706680298, 0.0018694895404403342, 0.1678873420084954, 0.16802593921798198, 1.1155909460103253e-07, 1.52027556430155e-07, 7254, 0
411, 0.0100, 3.761502629580392e-05, 2172.421471595764,3673, 0.9999328352843223, 0.9556165933609009, 0.955571711063385, 0.0018695888746183863, 0.1678872239062581, 0.16802582932047502, 1.1814498593332168e-07, 1.4824211859130752e-07, 7254, 0
412, 0.0100, 3.7615049698852785e-05, 2176.8437786102295,3647, 0.9999333107220048, 0.9556164741516113, 0.9555716514587402, 0.001869817561068723, 0.16788711539681736, 0.1680257315396485, 1.0850829254560601e-07, 1.4368808100685815e-07, 7254, 0
413, 0.0100, 3.788314748647808e-05, 2181.300770521164,3621, 0.9999337861596872, 0.9556164741516113, 0.9555716514587402, 0.001869993907928425, 0.1678870002271657, 0.1680256267037528, 1.1515934514316761e-07, 1.4054279587622227e-07, 7254, 0
414, 0.0100, 3.7890272914713816e-05, 2185.7149403095245,3612, 0.9999339507342696, 0.9556164741516113, 0.9555716514587402, 0.001870184867976387, 0.16788688960461232, 0.1680255289455969, 1.1063821594992085e-07, 1.3722026269662476e-07, 7254, 0
415, 0.0100, 3.7139828412644714e-05, 2190.1257281303406,3584, 0.9999344627440815, 0.9556164145469666, 0.9555716514587402, 0.0018702658946258934, 0.1678867704398924, 0.16802542149192035, 1.1918123712928441e-07, 1.3529981746639423e-07, 7254, 0
416, 0.0100, 3.756033884662456e-05, 2194.541050195694,3594, 0.9999342798834344, 0.9556164145469666, 0.9555716514587402, 0.0018705679220085585, 0.16788666348908152, 0.1680253329886078, 1.0693458746269258e-07, 1.3215369469543362e-07, 7254, 0
417, 0.0100, 3.808342275016426e-05, 2198.9609282016754,3576, 0.9999346090325991, 0.9556164145469666, 0.9555716514587402, 0.0018706350025637637, 0.16788653843782922, 0.1680252170835222, 1.2508069993644177e-07, 1.3142875949847574e-07, 7254, 0
418, 0.0100, 3.8121349624614744e-05, 2203.3785243034363,3585, 0.9999344444580167, 0.9556164145469666, 0.9555715918540955, 0.0018710218198147435, 0.16788644609812353, 0.1680251467865897, 9.231217393268487e-08, 1.2686658970575223e-07, 7254, 0
419, 0.0100, 3.712087071675601e-05, 2207.803572177887,3545, 0.9999351759006051, 0.9556164145469666, 0.9555715918540955, 0.0018709433287671933, 0.16788632831253136, 0.16802503038267444, 1.1778692327046869e-07, 1.259279829081537e-07, 7254, 0
420, 0.0100, 4.518871638537309e-05, 2212.2215909957886,3590, 0.9999343530276932, 0.9556165933609009, 0.9555716514587402, 0.0018714298045113748, 0.167886245050777, 0.1680249769873316, 8.32713033527277e-08, 1.2082576638175992e-07, 7254, 0
421, 0.0100, 4.506678626613116e-05, 2216.645149230957,3535, 0.9999353587612523, 0.9556164741516113, 0.9555715918540955, 0.001871267268478289, 0.1678861313438515, 0.16802486187233123, 1.136947151425538e-07, 1.2009298244573984e-07, 7254, 0
422, 0.0100, 4.5054770447208804e-05, 2221.068124294281,3585, 0.9999344444580167, 0.9556167125701904, 0.9555717706680298, 0.0018717462682261872, 0.16788605365053294, 0.16802481578582676, 7.770069482271325e-08, 1.1497630765861272e-07, 7254, 0
423, 0.0100, 4.490663911353637e-05, 2225.4961590766907,3532, 0.9999354136194464, 0.9556165933609009, 0.9555715918540955, 0.001871681434595726, 0.1678859299505127, 0.16802469922011815, 1.2370286356366833e-07, 1.1582051645897888e-07, 7254, 0
424, 0.0100, 3.7704203622128385e-05, 2229.9327590465546,3533, 0.9999353953333816, 0.9556165933609009, 0.9555716514587402, 0.0018720770067508514, 0.16788583661106068, 0.1680246351224804, 9.329928848944569e-08, 1.1334302012978847e-07, 7254, 0
425, 0.0100, 3.692846066726304e-05, 2234.3476872444153,3508, 0.9999358524849994, 0.9556165933609009, 0.955571711063385, 0.0018721061326890556, 0.16788572831259588, 0.16802453518935218, 1.0830855640131531e-07, 1.1282921830592438e-07, 7254, 0
426, 0.0100, 3.692003062795101e-05, 2238.796872138977,3502, 0.9999359622013877, 0.9556165933609009, 0.955571711063385, 0.0018723635351240342, 0.1678856577805607, 0.168024485757888, 7.050285144583057e-08, 1.0764654356953474e-07, 7254, 0
427, 0.0100, 3.574576082184911e-05, 2243.217267036438,3465, 0.9999366387857819, 0.9556165933609009, 0.955571711063385, 0.0018720787302685495, 0.16788561023928086, 0.1680244248923573, 4.7578246370472144e-08, 9.920668176307524e-08, 7254, 0
428, 0.0100, 3.685288077859064e-05, 2247.6311881542206,3489, 0.9999361999202289, 0.9556165933609009, 0.9555715918540955, 0.001872645900032046, 0.16788558563234157, 0.16802444106148326, 2.4610647353373594e-08, 8.629768291230366e-08, 7254, 0
429, 0.0100, 3.573816670021343e-05, 2252.0468623638153,3438, 0.9999371325095291, 0.9556165933609009, 0.955571711063385, 0.0018721382756092036, 0.1678855043293253, 0.16802433392127714, 8.131200501804159e-08, 8.578565836016724e-08, 7254, 0
430, 0.0100, 3.6794346476909995e-05, 2256.4720017910004,3422, 0.9999374250865644, 0.9556164741516113, 0.9555715918540955, 0.001872682598331344, 0.16788544263790517, 0.1680243119168128, 6.166781049699033e-08, 8.30001873458179e-08, 7254, 0
431, 0.0100, 3.668943076945242e-05, 2260.905226945877,3390, 0.9999380102406351, 0.9556164741516113, 0.9555715918540955, 0.0018724729612457534, 0.16788535718140754, 0.1680242156157274, 8.544511609365202e-08, 8.324149851904231e-08, 7254, 0
432, 0.0100, 3.679266336369227e-05, 2265.408052921295,3382, 0.9999381565291527, 0.9556164741516113, 0.9555715918540955, 0.001872616157915161, 0.16788529792154075, 0.16802417115669813, 5.92552356071252e-08, 8.045973053478989e-08, 7254, 0
433, 0.0100, 3.640197519495347e-05, 2269.997961997986,3363, 0.9999385039643822, 0.9556164741516113, 0.9555715918540955, 0.0018725738223154195, 0.16788524110928915, 0.1680241144249893, 5.683630951991425e-08, 7.771114419891785e-08, 7254, 0
434, 0.0100, 3.639922512569522e-05, 2274.5060811042786,3351, 0.9999387233971587, 0.9556165933609009, 0.9555715918540955, 0.001872646824449027, 0.16788519039244584, 0.1680240714736254, 5.070436606691153e-08, 7.446282503483047e-08, 7254, 0
435, 0.0100, 3.557790355567303e-05, 2279.017475128174,3335, 0.9999390159741941, 0.9556164741516113, 0.9555715918540955, 0.0018726318574474013, 0.16788514117027997, 0.16802402294368418, 4.9252193545790135e-08, 7.144767744191812e-08, 7254, 0
436, 0.0100, 3.7295603347998266e-05, 2283.5263159275055,3333, 0.9999390525463235, 0.9556164741516113, 0.9555715918540955, 0.0018727411808849533, 0.16788510749029625, 0.16802399726553513, 3.3701724633239394e-08, 6.627572949582086e-08, 7254, 0
437, 0.0100, 3.545133674798498e-05, 2288.0811240673065,3323, 0.9999392354069706, 0.9556164741516113, 0.9555715918540955, 0.001872664931255309, 0.16788505470029494, 0.16802393940750232, 5.2757497315258917e-08, 6.47809755098752e-08, 7254, 0
438, 0.0100, 4.160006757110852e-05, 2292.5971529483795,3319, 0.9999393085512295, 0.9556164741516113, 0.9555715918540955, 0.0018728395439023768, 0.16788502546536913, 0.16802391939519748, 2.9236159132528527e-08, 5.982666126564349e-08, 7254, 0
439, 0.0100, 3.539204204720093e-05, 2297.101569890976,3296, 0.9999397291307178, 0.9556164741516113, 0.9555715918540955, 0.0018727028896703634, 0.1678849663766606, 0.16802385287602298, 5.90756522311775e-08, 5.975113272185885e-08, 7254, 0
440, 0.0100, 3.69821514239571e-05, 2301.6096885204315,3294, 0.9999397657028473, 0.9556164741516113, 0.9555715918540955, 0.0018728970447902196, 0.16788492770220156, 0.16802382437399407, 3.873086940053838e-08, 5.721596841890969e-08, 7254, 0
441, 0.0100, 3.5483775297144286e-05, 2306.121641635895,3278, 0.9999400582798825, 0.9556164741516113, 0.9555715918540955, 0.0018727472754769617, 0.16788487635458627, 0.16802376873041647, 5.129085742239248e-08, 5.659388704682824e-08, 7254, 0
442, 0.0100, 3.681203749940182e-05, 2310.621560573578,3276, 0.999940094852012, 0.9556164145469666, 0.9555715918540955, 0.001873010595072115, 0.16788485997970104, 0.1680237639436975, 1.636697694040734e-08, 4.9990723057553495e-08, 7254, 0
443, 0.0100, 3.528147574022356e-05, 2315.135336637497,3259, 0.999940405715112, 0.9556164741516113, 0.9555715918540955, 0.0018728486489702914, 0.1678847887171286, 0.16802368856489114, 7.12826412341272e-08, 5.179631398335125e-08, 7254, 0
444, 0.0100, 3.667959474658008e-05, 2319.6400966644287,3259, 0.999940405715112, 0.9556164145469666, 0.9555715918540955, 0.0018729643305588556, 0.16788473757767758, 0.16802364361376507, 5.1131952671923386e-08, 5.1729491245940484e-08, 7254, 0
445, 0.0100, 3.692361869776504e-05, 2324.1817014217377,3245, 0.9999406617200179, 0.9556164741516113, 0.9555716514587402, 0.0018730422693646331, 0.16788469206612466, 0.16802360239796105, 4.551108007122551e-08, 5.1071204501652987e-08, 7254, 0
446, 0.0100, 3.6832021127549975e-05, 2328.689368724823,3233, 0.9999408811527944, 0.9556164741516113, 0.9555716514587402, 0.0018731123371806457, 0.16788464675654993, 0.168023561029003, 4.530386954471055e-08, 5.046287856435138e-08, 7254, 0
447, 0.0100, 3.8490530473192336e-05, 2333.2289736270905,3231, 0.9999409177249239, 0.9556164741516113, 0.9555716514587402, 0.0018731844136627488, 0.16788460178875678, 0.16802352001665932, 4.500325154199736e-08, 4.9888357734681525e-08, 7254, 0
448, 0.0100, 3.8471526220177064e-05, 2337.7443087100983,3225, 0.9999410274413122, 0.9556164741516113, 0.9555716514587402, 0.0018732489664461376, 0.1678845577905122, 0.16802347968774564, 4.4001620014277876e-08, 4.926586966525477e-08, 7254, 0
449, 0.0100, 3.8440464802278736e-05, 2342.2662329673767,3213, 0.9999412468740887, 0.9556164741516113, 0.9555716514587402, 0.0018733746283678548, 0.16788450811190336, 0.16802343658867397, 4.967413347323202e-08, 4.930654459355303e-08, 7254, 0
450, 0.0100, 3.8405694286954326e-05, 2346.7876529693604,3213, 0.9999412468740887, 0.9556167721748352, 0.9555718898773193, 0.0018734549758909163, 0.16788445677933073, 0.16802339023611623, 5.127691293793646e-08, 4.950012532656344e-08, 7254, 0
451, 0.0100, 3.8355263955299805e-05, 2351.29598402977,3209, 0.9999413200183475, 0.9556167721748352, 0.9555718898773193, 0.0018736102420601082, 0.16788441897033582, 0.16802335931961593, 3.7883081560607934e-08, 4.819369208274125e-08, 7254, 0
452, 0.0100, 3.8317111522393756e-05, 2355.8089938163757,3201, 0.9999414663068652, 0.9556167721748352, 0.9555719494819641, 0.0018736261396222066, 0.16788436893111872, 0.1680233103607954, 5.0030416559598834e-08, 4.837428852372653e-08, 7254, 0
453, 0.0100, 3.824974203230407e-05, 2360.314734697342,3200, 0.9999414845929299, 0.9556167721748352, 0.9555719494819641, 0.0018737565583578164, 0.16788432547958768, 0.16802327134130154, 4.341022324938493e-08, 4.785334859612257e-08, 7254, 0
454, 0.0100, 3.817256280365932e-05, 2364.8091468811035,3204, 0.9999414114486711, 0.9556167721748352, 0.9555719494819641, 0.001873861360149581, 0.16788428115842147, 0.16802322956301186, 4.434227982019756e-08, 4.749008008286041e-08, 7254, 0
455, 0.0100, 3.81136152462252e-05, 2369.3339557647705,3214, 0.9999412285880239, 0.9556167721748352, 0.9555719494819641, 0.0018739137897900617, 0.16788423755682746, 0.16802318774589906, 4.357217792128054e-08, 4.708293619575269e-08, 7254, 0
456, 0.0100, 3.726947967887271e-05, 2373.85515999794,3222, 0.9999410822995063, 0.95561683177948, 0.9555719494819641, 0.0018740616836859165, 0.1678841919335218, 0.16802314670559454, 4.571802797448399e-08, 4.694463142266814e-08, 7254, 0
457, 0.0100, 3.693643174441563e-05, 2378.361804008484,3230, 0.9999409360109887, 0.95561683177948, 0.9555719494819641, 0.0018742495767020775, 0.1678841471815665, 0.16802310845887472, 4.470012976431903e-08, 4.671520065986273e-08, 7254, 0
458, 0.0100, 3.689725433027852e-05, 2382.867655277252,3241, 0.9999407348642768, 0.95561683177948, 0.9555719494819641, 0.0018743598889953104, 0.16788409758075803, 0.16802306397565883, 4.953409857288982e-08, 4.6989716322698696e-08, 7254, 0
459, 0.0100, 3.689604471836093e-05, 2387.3733961582184,3253, 0.9999405154315003, 0.9556167721748352, 0.9555721282958984, 0.0018745647589165958, 0.16788405114693813, 0.16802302487603957, 4.648704043930252e-08, 4.693920509854802e-08, 7254, 0
460, 0.0100, 3.691330688527874e-05, 2391.961319208145,3252, 0.999940533717565, 0.95561683177948, 0.9555721879005432, 0.001874654169203533, 0.16788400324406683, 0.16802298010701514, 4.7865855196116414e-08, 4.7031057050087164e-08, 7254, 0
461, 0.0100, 3.681969217622882e-05, 2396.4861073493958,3252, 0.999940533717565, 0.95561683177948, 0.955572247505188, 0.001874786282187144, 0.16788396148749654, 0.16802294200655005, 4.175976317521979e-08, 4.6475285740610834e-08, 7254, 0
462, 0.0100, 3.681947734759535e-05, 2400.9091222286224,3252, 0.999940533717565, 0.95561683177948, 0.955572247505188, 0.0018748589817149687, 0.16788391304142375, 0.1680228959531612, 4.840786624327187e-08, 4.666501993859959e-08, 7254, 0
463, 0.0100, 3.726577283201401e-05, 2405.3038210868835,3258, 0.9999404240011768, 0.9556168913841248, 0.955572247505188, 0.0018750442026075496, 0.1678838655804271, 0.1680228537058914, 4.750038043455085e-08, 4.674789059132068e-08, 7254, 0
464, 0.0100, 3.72641351713279e-05, 2409.705430984497,3260, 0.9999403874290473, 0.9556168913841248, 0.955572247505188, 0.0018751313596798826, 0.1678838187144547, 0.168022808822402, 4.690679797358932e-08, 4.676375707434263e-08, 7254, 0
465, 0.0100, 3.7261412326568316e-05, 2414.1052560806274,3265, 0.9999402959987238, 0.9556168913841248, 0.955572247505188, 0.0018752549171749725, 0.16788377783589226, 0.16802277040074953, 4.080713264520419e-08, 4.6130914503622355e-08, 7254, 0
466, 0.0100, 3.725631290188943e-05, 2418.494056224823,3280, 0.9999400217077531, 0.9556168913841248, 0.955572247505188, 0.001875386058033847, 0.16788374032914696, 0.16802273528196718, 3.755369945568354e-08, 4.519164294243616e-08, 7254, 0
467, 0.0100, 3.853274715731511e-05, 2422.896760225296,3282, 0.9999399851356238, 0.9556169509887695, 0.955572247505188, 0.0018755023429903911, 0.16788369647083598, 0.1680226932326525, 4.3868790516876643e-08, 4.5057582176163846e-08, 7254, 0
468, 0.0100, 3.765169545346996e-05, 2427.291369199753,3278, 0.9999400582798825, 0.9556169509887695, 0.955572247505188, 0.0018756785906137161, 0.16788365679382977, 0.16802265563880095, 3.965854136755986e-08, 4.4486144561406494e-08, 7254, 0
469, 0.0100, 3.7232266119194374e-05, 2431.690080165863,3274, 0.9999401314241414, 0.9556169509887695, 0.955572247505188, 0.0018757790102325537, 0.16788361909666458, 0.16802261842512833, 3.7712498041075904e-08, 4.3757330783025776e-08, 7254, 0
470, 0.0100, 3.7222301388164456e-05, 2436.280438899994,3274, 0.9999401314241414, 0.9556169509887695, 0.955572247505188, 0.0018758786105318936, 0.16788358604717743, 0.1680225856722385, 3.303660442433021e-08, 4.254468182581903e-08, 7254, 0
471, 0.0100, 3.667562192620415e-05, 2440.7558307647705,3267, 0.9999402594265944, 0.9556169509887695, 0.955572247505188, 0.0018759436198713525, 0.16788355325905818, 0.16802255272468578, 3.2784649967032564e-08, 4.145031231819155e-08, 7254, 0
472, 0.0100, 3.6566993785475944e-05, 2445.157946586609,3270, 0.9999402045684003, 0.9556168913841248, 0.9555721282958984, 0.0018760860157182168, 0.1678835256340096, 0.16802252512270777, 2.768094820027045e-08, 3.9810086639258443e-08, 7254, 0
473, 0.0100, 3.7392997375822574e-05, 2449.5659177303314,3265, 0.9999402959987238, 0.9556168913841248, 0.9555721282958984, 0.0018760713836954508, 0.16788349208251496, 0.16802249100685795, 3.349959160070526e-08, 3.9128911048654956e-08, 7254, 0
474, 0.0100, 3.740533629018512e-05, 2454.0073857307434,3261, 0.9999403691429826, 0.9556168913841248, 0.9555721282958984, 0.0018761874943557658, 0.16788346921739078, 0.16802246848572278, 2.2882686828706866e-08, 3.7085034488993366e-08, 7254, 0
475, 0.0100, 3.6522568434393746e-05, 2458.4053168296814,3254, 0.9999404971454355, 0.9556168913841248, 0.9555721282958984, 0.00187614608869498, 0.16788343666494157, 0.16802243672018718, 3.2535457328286554e-08, 3.660281696135919e-08, 7254, 0
476, 0.0100, 3.7305778146299406e-05, 2462.8004536628723,3245, 0.9999406617200179, 0.9556141495704651, 0.9555692672729492, 0.001876251939295326, 0.16788340599645557, 0.16802240735179985, 3.068640205827755e-08, 3.596314434740634e-08, 7254, 0
477, 0.0100, 3.714861794383542e-05, 2467.2107768058777,3234, 0.9999408628667298, 0.9556141495704651, 0.9555692672729492, 0.001876285230032819, 0.16788337142270496, 0.16802237409022208, 3.456569716564495e-08, 3.582089417094497e-08, 7254, 0
478, 0.0100, 3.74614261424649e-05, 2471.6068909168243,3233, 0.9999408811527944, 0.9556140899658203, 0.9555692672729492, 0.0018763578404760845, 0.16788333001645903, 0.16802233371366768, 4.14193096209825e-08, 3.634486549339613e-08, 7254, 0
479, 0.0100, 3.773935107770402e-05, 2476.021795988083,3230, 0.9999409360109887, 0.9556142091751099, 0.9555692672729492, 0.0018764296195478644, 0.1678832941156214, 0.16802229815031464, 3.5895870970081845e-08, 3.629971446649929e-08, 7254, 0
480, 0.0100, 3.808888446519676e-05, 2480.427887916565,3232, 0.9999408994388592, 0.9556141495704651, 0.9555692672729492, 0.001876529667091171, 0.16788325935385182, 0.1680222637563991, 3.4773580875890886e-08, 3.6144134487391644e-08, 7254, 0
481, 0.0100, 3.8469924610136956e-05, 2484.8208668231964,3225, 0.9999410274413122, 0.9556141495704651, 0.9555692672729492, 0.0018766443160393926, 0.16788322591801025, 0.16802223021676302, 3.33393831708495e-08, 3.585335511071494e-08, 7254, 0
482, 0.0100, 3.870600784222723e-05, 2489.272323846817,3224, 0.9999410457273769, 0.9556141495704651, 0.9555692672729492, 0.0018767112921662208, 0.16788319283703587, 0.16802219697922932, 3.317235122701767e-08, 3.557578139936488e-08, 7254, 0
483, 0.0100, 3.9088739567197884e-05, 2493.6708216667175,3219, 0.9999411371577004, 0.9556142091751099, 0.9555692672729492, 0.0018768406242424534, 0.16788316024807798, 0.16802216508502837, 3.259068170891055e-08, 3.526536210633712e-08, 7254, 0
484, 0.0100, 3.935510719994223e-05, 2498.074067592621,3221, 0.999941100585571, 0.9556142091751099, 0.9555692672729492, 0.0018769300399179305, 0.16788312408941394, 0.16802213023384674, 3.617133220723545e-08, 3.535492849591499e-08, 7254, 0
485, 0.0100, 3.981281565344853e-05, 2502.490844488144,3210, 0.9999413017322828, 0.9556142091751099, 0.9555692672729492, 0.001877102852090607, 0.16788308582468695, 0.16802209368345133, 3.823256822244048e-08, 3.563266576107365e-08, 7254, 0
486, 0.0100, 4.0151556001312355e-05, 2506.895409345627,3199, 0.9999415028789946, 0.9556142091751099, 0.9555692672729492, 0.001877236719253789, 0.16788304697756515, 0.1680220563935708, 3.8845149930022416e-08, 3.5941579837923406e-08, 7254, 0
487, 0.0100, 4.049367626367112e-05, 2511.302542448044,3194, 0.9999415943093182, 0.9556142091751099, 0.9555692672729492, 0.0018773816017481498, 0.16788301052124152, 0.16802202124493382, 3.64348941017667e-08, 3.59906091937086e-08, 7254, 0
488, 0.0100, 4.06328939661502e-05, 2515.7063443660736,3193, 0.9999416125953828, 0.9556140899658203, 0.9555692076683044, 0.0018774413179401663, 0.16788297666543683, 0.1680219884018935, 3.385667021738037e-08, 3.5771298251792e-08, 7254, 0
489, 0.0100, 4.0867274939706215e-05, 2520.109895467758,3195, 0.9999415760232534, 0.9556140303611755, 0.9555691480636597, 0.0018775544483552195, 0.1678829510442687, 0.16802196404026815, 2.56831940437241e-08, 3.460558022754878e-08, 7254, 0
490, 0.0100, 4.100277489695811e-05, 2524.501631498337,3193, 0.9999416125953828, 0.9556140303611755, 0.9555691480636597, 0.001877617784011576, 0.1678829246819932, 0.16802193853416297, 2.6320168433624502e-08, 3.367133908244118e-08, 7254, 0
491, 0.0100, 4.119880579597875e-05, 2528.8970165252686,3198, 0.9999415211650593, 0.9556140303611755, 0.9555691480636597, 0.0018777205246281064, 0.16788290068053927, 0.1680219157185416, 2.4012485499991243e-08, 3.2552028794803183e-08, 7254, 0
492, 0.0100, 4.1239414946936514e-05, 2533.265603542328,3190, 0.9999416674535769, 0.9556140303611755, 0.9555691480636597, 0.0018777358986315094, 0.16788287644347794, 0.1680218915479355, 2.4256726904869907e-08, 3.1608470025399896e-08, 7254, 0
493, 0.0100, 4.139943984898783e-05, 2537.640612602234,3187, 0.9999417223117711, 0.9556146264076233, 0.9555694460868835, 0.001877829435679894, 0.1678828533268774, 0.16802186962524215, 2.308979349385787e-08, 3.063127908174053e-08, 7254, 0
494, 0.0100, 4.152284401970391e-05, 2542.0235075950623,3185, 0.9999417588839006, 0.9556146264076233, 0.9555694460868835, 0.00187790672019938, 0.16788283009299731, 0.16802184771339676, 2.325524689483771e-08, 2.9798933048459032e-08, 7254, 0
495, 0.0100, 4.162807591480211e-05, 2546.4179146289825,3189, 0.9999416857396417, 0.9556145668029785, 0.9555695056915283, 0.0018779721158172895, 0.16788280349536192, 0.16802182242392139, 2.6566636834868262e-08, 2.9458749054873294e-08, 7254, 0
496, 0.0100, 4.179156510352434e-05, 2550.797026872635,3191, 0.9999416491675123, 0.9556145668029785, 0.9555695056915283, 0.0018780847274732536, 0.16788277587501407, 0.1680217966859681, 2.7688920822832586e-08, 2.9276791089878303e-08, 7254, 0
497, 0.0100, 4.193907390371249e-05, 2555.1782150268555,3199, 0.9999415028789946, 0.9556145668029785, 0.9555695056915283, 0.0018781941824871356, 0.1678827448251361, 0.16802176698253524, 3.099032808151492e-08, 2.9443792181831208e-08, 7254, 0
498, 0.0100, 4.209568204842522e-05, 2559.54705786705,3202, 0.9999414480208004, 0.9556146264076233, 0.9555695652961731, 0.0018783190467975797, 0.16788271775503505, 0.16802174155086433, 2.706372062566409e-08, 2.9196656443259686e-08, 7254, 0
499, 0.0100, 4.220028557195419e-05, 2563.9265978336334,3208, 0.9999413383044122, 0.9556146264076233, 0.9555696249008179, 0.0018784116878465252, 0.16788268896754885, 0.16802171344739106, 2.879579213965755e-08, 2.9156320167169366e-08, 7254, 0
500, 0.0100, 4.231744648623653e-05, 2568.36017870903,3206, 0.9999413748765417, 0.9556146860122681, 0.9555696845054626, 0.001878521022503783, 0.16788266209407837, 0.1680216877166106, 2.686839273291497e-08, 2.8919022443129855e-08, 7254, 0
501, 0.0100, 4.2442173216283715e-05, 2572.798515558243,3200, 0.9999414845929299, 0.9556146860122681, 0.9555696845054626, 0.0018786507300151557, 0.16788263653566401, 0.16802166350458295, 2.5586966795332344e-08, 2.856716400084344e-08, 7254, 0
502, 0.0100, 4.2554920068054296e-05, 2577.187254667282,3197, 0.9999415394511241, 0.9556146860122681, 0.9555696845054626, 0.0018787765423546724, 0.1678826118831821, 0.16802164006997755, 2.461746154147626e-08, 2.8145226112695078e-08, 7254, 0
503, 0.0100, 4.250976602609741e-05, 2581.545417547226,3194, 0.9999415943093182, 0.9556146860122681, 0.9555696845054626, 0.001878738107400958, 0.1678825887247445, 0.16802161697854542, 2.3165298818073055e-08, 2.7602477116497544e-08, 7254, 0
504, 0.0100, 4.2592009904337057e-05, 2585.894692659378,3180, 0.9999418503142241, 0.9556146860122681, 0.9555696845054626, 0.0018788614076385255, 0.16788256926390938, 0.1680215990343023, 1.948341282753674e-08, 2.6657520749925516e-08, 7254, 0
505, 0.0100, 4.256577672906102e-05, 2590.25221657753,3173, 0.9999419783166771, 0.9556146860122681, 0.9555696845054626, 0.0018788571499276478, 0.16788254632028282, 0.16802157673965065, 2.292098702505463e-08, 2.6257967827189813e-08, 7254, 0
506, 0.0100, 4.259975656072194e-05, 2594.6057596206665,3165, 0.9999421246051947, 0.9556170105934143, 0.9555721282958984, 0.0018789637898271234, 0.16788252208437043, 0.1680215541685438, 2.426141582079211e-08, 2.6051132921940675e-08, 7254, 0
507, 0.0100, 4.2595682967754414e-05, 2598.9579677581787,3162, 0.9999421794633888, 0.9556170105934143, 0.9555721282958984, 0.0018790001748137193, 0.16788249396709756, 0.16802152643819185, 2.809086974142616e-08, 2.6248257138673508e-08, 7254, 0
508, 0.0100, 4.2588702281234e-05, 2603.3113176822662,3157, 0.9999422708937123, 0.95561683177948, 0.9555719494819641, 0.0018790572183871332, 0.1678824698220726, 0.1680215028971613, 2.414182340149118e-08, 2.6029596242021654e-08, 7254, 0
509, 0.0100, 4.258084812177025e-05, 2607.6684336662292,3164, 0.9999421428912594, 0.95561683177948, 0.9555719494819641, 0.0018791213135999775, 0.16788244652004006, 0.16802148008729692, 2.331408993638817e-08, 2.5744385808344958e-08, 7254, 0
510, 0.0100, 4.257017669995736e-05, 2612.0470736026764,3166, 0.99994210631913, 0.9556167125701904, 0.955571711063385, 0.0018791752413819989, 0.16788242493885522, 0.16802145855690725, 2.1591252785668757e-08, 2.529542996783062e-08, 7254, 0
511, 0.0100, 4.256029346164464e-05, 2616.409218788147,3166, 0.99994210631913, 0.9556167125701904, 0.955571711063385, 0.0018792973197951294, 0.1678824054987458, 0.16802143967778382, 1.9429412106974908e-08, 2.4636773186684084e-08, 7254, 0
512, 0.0100, 4.254899548259134e-05, 2620.7686347961426,3167, 0.9999420880330653, 0.9556167125701904, 0.955571711063385, 0.0018793150105241032, 0.16788238323381355, 0.16802141722573674, 2.2272261701594687e-08, 2.4389442592110675e-08, 7254, 0
513, 0.0100, 4.252464008778866e-05, 2625.1191217899323,3170, 0.9999420331748712, 0.9556167125701904, 0.955571711063385, 0.001879413728231975, 0.16788236814032795, 0.16802140239148716, 1.505181568273173e-08, 2.3240238279975982e-08, 7254, 0
514, 0.0100, 4.2502358520114984e-05, 2629.483386993408,3169, 0.9999420514609358, 0.9556167125701904, 0.955571711063385, 0.0018794344290205202, 0.1678823526251924, 0.16802138680082263, 1.5558610760857405e-08, 2.2326137775505665e-08, 7254, 0
515, 0.0100, 4.246232602448257e-05, 2633.8432290554047,3164, 0.9999421428912594, 0.9556167125701904, 0.955571711063385, 0.0018795105594173838, 0.16788233542244052, 0.1680213698756096, 1.7181738726224083e-08, 2.174898288367447e-08, 7254, 0
516, 0.0100, 4.2417200952548964e-05, 2638.2030081748962,3158, 0.9999422526076477, 0.9556167125701904, 0.955571711063385, 0.001879551286037851, 0.1678823163061691, 0.16802135107980393, 1.9117393945666805e-08, 2.1470290731026736e-08, 7254, 0
517, 0.0100, 4.23638319055533e-05, 2642.5454149246216,3154, 0.9999423257519066, 0.9556167125701904, 0.955571711063385, 0.0018796169386117781, 0.1678822930190749, 0.1680213286553278, 2.3287253347881176e-08, 2.1645417131149347e-08, 7254, 0
518, 0.0100, 4.226402668010997e-05, 2646.885643720627,3150, 0.9999423988961653, 0.9556167125701904, 0.955571711063385, 0.0018797741526019195, 0.16788227284236557, 0.16802131009904347, 2.0155965785306762e-08, 2.1491648295618984e-08, 7254, 0
519, 0.0100, 4.225357973732786e-05, 2651.2493929862976,3149, 0.9999424171822301, 0.9556167125701904, 0.955571711063385, 0.0018797517143198785, 0.16788224642047092, 0.16802128393864496, 2.646990304722152e-08, 2.1944110799574058e-08, 7254, 0
520, 0.0100, 4.207901156818066e-05, 2655.6053128242493,3144, 0.9999425086125536, 0.9556167125701904, 0.955571711063385, 0.001880010136368307, 0.16788222916626017, 0.16802126865519956, 1.7251029243992022e-08, 2.1422378572856154e-08, 7254, 0
521, 0.0100, 4.2045888499502374e-05, 2659.974207878113,3140, 0.9999425817568125, 0.9556167125701904, 0.955571711063385, 0.0018800065649281965, 0.1678821926298301, 0.16802123166301555, 3.650703567226188e-08, 2.2595324244138125e-08, 7254, 0
522, 0.0100, 4.178144889586463e-05, 2664.3187041282654,3132, 0.9999427280453301, 0.9556167721748352, 0.955571711063385, 0.00188037170012237, 0.16788218332935198, 0.16802122409848083, 9.296530323332775e-09, 2.067515666566453e-08, 7254, 0
523, 0.0100, 4.1888219037953116e-05, 2668.841871023178,3129, 0.9999427829035242, 0.9556167125701904, 0.955571711063385, 0.0018801198012611381, 0.16788215127663497, 0.16802119075541144, 3.205588514076929e-08, 2.160203699579972e-08, 7254, 0
524, 0.0100, 4.159256526348111e-05, 2673.227537870407,3131, 0.9999427463313948, 0.95561683177948, 0.9555717706680298, 0.0018804750617064526, 0.16788212598504887, 0.1680211681256868, 2.5330187169991802e-08, 2.1948713764348577e-08, 7254, 0
525, 0.0100, 4.162704075080493e-05, 2677.6626291275024,3122, 0.9999429109059772, 0.9556167721748352, 0.955571711063385, 0.0018803073036272647, 0.16788209843449023, 0.16802114035783655, 2.7530784901808047e-08, 2.2451741159236154e-08, 7254, 0
526, 0.0100, 4.133453784489293e-05, 2682.0613923072815,3121, 0.999942929192042, 0.95561683177948, 0.9555717706680298, 0.00188059294643963, 0.16788206927379723, 0.16802111340011108, 2.914783675533883e-08, 2.304547462355314e-08, 7254, 0
527, 0.0100, 4.129104689287382e-05, 2686.4344992637634,3121, 0.999942929192042, 0.95561683177948, 0.9555717706680298, 0.0018805522991975354, 0.16788204185255498, 0.16802108612467537, 2.7479879316505418e-08, 2.3454629299232853e-08, 7254, 0
528, 0.0100, 4.104900707718091e-05, 2690.811222076416,3118, 0.9999429840502361, 0.95561683177948, 0.9555717706680298, 0.0018807486645083576, 0.16788202591573478, 0.1680210720999958, 1.5848974382892678e-08, 2.2553078540056705e-08, 7254, 0
529, 0.0100, 4.101549163619066e-05, 2695.1832151412964,3119, 0.9999429657641713, 0.95561683177948, 0.9555717706680298, 0.0018807320925433868, 0.1678820056754732, 0.16802105241075097, 2.02618855027481e-08, 2.231275695148509e-08, 7254, 0
530, 0.0100, 4.081595814243807e-05, 2699.5653791427612,3115, 0.9999430389084302, 0.95561683177948, 0.9555717706680298, 0.0018808492552363637, 0.16788198831523554, 0.16802103683264336, 1.737237625976107e-08, 2.1761249784709122e-08, 7254, 0
531, 0.0100, 4.06947331556877e-05, 2703.940625190735,3115, 0.9999430389084302, 0.95561683177948, 0.9555717706680298, 0.0018808852678268697, 0.16788196729386298, 0.16802101700422253, 2.1065829164390593e-08, 2.169068694647285e-08, 7254, 0
532, 0.0100, 4.042421393929566e-05, 2708.3292474746704,3115, 0.9999430389084302, 0.95561683177948, 0.9555717706680298, 0.0018810158772737857, 0.1678819432503292, 0.16802099575294793, 2.4035884810258423e-08, 2.191452123794286e-08, 7254, 0
533, 0.0100, 4.021062930032179e-05, 2712.699918270111,3123, 0.9999428926199125, 0.95561683177948, 0.9555717706680298, 0.0018811025079797975, 0.16788191471188116, 0.16802097035507857, 2.853489572407497e-08, 2.2500720109150705e-08, 7254, 0
534, 0.0100, 3.98484470520981e-05, 2717.057009458542,3131, 0.9999427463313948, 0.95561683177948, 0.9555717706680298, 0.0018812803522843438, 0.16788189166021902, 0.16802095241941764, 2.3015649608382205e-08, 2.2551690331891824e-08, 7254, 0
535, 0.0100, 3.96994552283947e-05, 2721.449301481247,3125, 0.9999428560477831, 0.95561683177948, 0.955571711063385, 0.0018813300971052944, 0.16788186354723222, 0.16802092701942228, 2.8125168388681843e-08, 2.3055296011728735e-08, 7254, 0
536, 0.0100, 3.942370533573219e-05, 2725.836342573166,3126, 0.9999428377617184, 0.95561683177948, 0.955571711063385, 0.0018814489777775982, 0.16788184145632043, 0.16802090909970188, 2.2107065011933713e-08, 2.2958670818082607e-08, 7254, 0
537, 0.0100, 3.920168352434697e-05, 2730.2068173885345,3128, 0.999942801189589, 0.9556167721748352, 0.955571711063385, 0.001881532191663975, 0.16788181879209294, 0.16802088994192563, 2.264491383296985e-08, 2.2927100479325247e-08, 7254, 0
538, 0.0100, 3.8920685047098936e-05, 2734.5727484226227,3130, 0.9999427646174596, 0.9556167721748352, 0.955571711063385, 0.001881644678629377, 0.16788179801358422, 0.1680208728216001, 2.0825823870973537e-08, 2.2707767555247904e-08, 7254, 0
539, 0.0100, 3.866202251292021e-05, 2738.9469134807587,3131, 0.9999427463313948, 0.9556167721748352, 0.955571711063385, 0.0018817398517234117, 0.16788177704830226, 0.1680208547838395, 2.092805631570549e-08, 2.2523189225674495e-08, 7254, 0
540, 0.0100, 3.8329695572541465e-05, 2743.4275934696198,3142, 0.9999425451846831, 0.9556167721748352, 0.955571711063385, 0.001881866438248599, 0.1678817561843904, 0.16802083765073855, 2.0857440469201904e-08, 2.235079618277612e-08, 7254, 0
541, 0.0100, 3.7620990608569026e-05, 2748.0359954833984,3140, 0.9999425817568125, 0.9556167721748352, 0.955571711063385, 0.0018819837806351046, 0.1678817343126561, 0.16802081928835713, 2.1870776162336014e-08, 2.2302323855906766e-08, 7254, 0
542, 0.0100, 3.757375404236907e-05, 2752.612124681473,3139, 0.9999426000428772, 0.9556167721748352, 0.955571711063385, 0.0018819825075083003, 0.16788171385098954, 0.1680207991380957, 2.044515048926776e-08, 2.2109256458023675e-08, 7254, 0
543, 0.0100, 3.757524978780504e-05, 2757.2137434482574,3144, 0.9999425086125536, 0.95561683177948, 0.955571711063385, 0.0018820432334002706, 0.16788170035171518, 0.16802078758707084, 1.3537878956748628e-08, 2.1050954196129754e-08, 7254, 0
544, 0.0100, 3.75397736027445e-05, 2761.8230006694794,3146, 0.9999424720404242, 0.9556168913841248, 0.9555719494819641, 0.0018820897158141018, 0.16788168670788015, 0.16802077580813038, 1.3592256042915807e-08, 2.0149940234751157e-08, 7254, 0
545, 0.0100, 3.6340212402924846e-05, 2766.4173226356506,3144, 0.9999425086125536, 0.9556168913841248, 0.9555719494819641, 0.0018821288465861083, 0.16788166899991558, 0.16802076008724656, 1.774945687649243e-08, 1.9895959717155078e-08, 7254, 0
546, 0.0100, 3.652554401124095e-05, 2771.018656730652,3143, 0.9999425268986183, 0.9556168913841248, 0.9555719494819641, 0.0018822249443286464, 0.16788164938207922, 0.16802074482701024, 1.9559637742805336e-08, 1.9862068912866285e-08, 7254, 0
547, 0.0100, 3.645373701959206e-05, 2775.5651919841766,3143, 0.9999425268986183, 0.9556168913841248, 0.9555719494819641, 0.001882270185854058, 0.167881626469681, 0.16802072503748955, 2.288052478038871e-08, 2.0145063192041037e-08, 7254, 0
548, 0.0100, 3.7209210101143246e-05, 2780.1583909988403,3147, 0.9999424537543595, 0.9556168913841248, 0.9555719494819641, 0.0018823773043626995, 0.16788160634347107, 0.1680207099002046, 2.0205601108935767e-08, 2.015110881276792e-08, 7254, 0
549, 0.0100, 3.721192731358457e-05, 2784.740749835968,3145, 0.9999424903264889, 0.9556168913841248, 0.9555719494819641, 0.0018824070718335695, 0.16788158367761027, 0.16802068919072372, 2.2656246795316193e-08, 2.0388620862990333e-08, 7254, 0
550, 0.0100, 3.7224444781126726e-05, 2789.372994661331,3148, 0.9999424354682948, 0.9556169509887695, 0.9555719494819641, 0.0018825677029938761, 0.16788156311013133, 0.16802067534660736, 2.0600371630763448e-08, 2.0409697622441478e-08, 7254, 0
551, 0.0100, 3.7224211083480266e-05, 2793.9499588012695,3147, 0.9999424537543595, 0.9556169509887695, 0.9555719494819641, 0.00188259453599366, 0.16788153442801648, 0.16802064758538596, 2.864966772153643e-08, 2.1113725569341644e-08, 7254, 0
552, 0.0100, 3.7235245243887425e-05, 2798.549211025238,3161, 0.9999421977494536, 0.9556169509887695, 0.9555719494819641, 0.0018827851462198649, 0.16788151039331223, 0.1680206307358547, 2.4022677846957663e-08, 2.1388017309013364e-08, 7254, 0
553, 0.0100, 3.723261996139045e-05, 2803.25612282753,3155, 0.9999423074658418, 0.9556168913841248, 0.9555718898773193, 0.0018828011491887156, 0.16788148300201308, 0.16802060363452212, 2.7386223261371967e-08, 2.192333845718448e-08, 7254, 0
554, 0.0100, 3.7529535507524886e-05, 2807.817970752716,3155, 0.9999423074658418, 0.9556168913841248, 0.9555718898773193, 0.0018829809703682727, 0.16788145844258381, 0.16802058541881218, 2.4575367435497597e-08, 2.2175122199709432e-08, 7254, 0
555, 0.0100, 3.723726369867424e-05, 2812.6189756393433,3152, 0.999942362324036, 0.9556168913841248, 0.9555718898773193, 0.0018830160477172123, 0.1678814352244649, 0.16802056367629922, 2.3176254776435812e-08, 2.2273257873224635e-08, 7254, 0
556, 0.0100, 3.722897962959962e-05, 2817.4341254234314,3154, 0.9999423257519066, 0.9556168913841248, 0.9555718898773193, 0.0018830999725700313, 0.1678814163990834, 0.16802054812312, 1.8837121362746956e-08, 2.190316245345204e-08, 7254, 0
557, 0.0100, 3.735167669503905e-05, 2822.1696593761444,3151, 0.9999423806101007, 0.9556168913841248, 0.9555718898773193, 0.0018832190939711228, 0.1678814017184955, 0.16802053791040517, 1.4707135065350485e-08, 2.1047908637612033e-08, 7254, 0
558, 0.0100, 3.695663323959162e-05, 2826.8968513011932,3147, 0.9999424537543595, 0.9556168913841248, 0.9555718898773193, 0.0018832119288717578, 0.1678813839652958, 0.1680205207902221, 1.778445696265507e-08, 2.0696271637181784e-08, 7254, 0
559, 0.0100, 3.7538869268801734e-05, 2831.7013783454895,3146, 0.9999424720404242, 0.9556168913841248, 0.9555718898773193, 0.0018833201705825797, 0.16788137042622844, 0.1680205114834674, 1.3533655474073925e-08, 1.9835557709773668e-08, 7254, 0
560, 0.0100, 3.7540788385402903e-05, 2836.3305175304413,3146, 0.9999424720404242, 0.9556168913841248, 0.9555718898773193, 0.001883343901799003, 0.16788135358257042, 0.16802049592645588, 1.6804382441115706e-08, 1.9509324389939085e-08, 7254, 0
561, 0.0100, 3.755094401768571e-05, 2841.0642025470734,3144, 0.9999425086125536, 0.9556168913841248, 0.9555718898773193, 0.0018834542905904988, 0.16788133763205762, 0.16802048420534182, 1.5965787553140487e-08, 1.9122164133273163e-08, 7254, 0
562, 0.0100, 3.733021985273375e-05, 2845.9721744060516,3143, 0.9999425268986183, 0.9556169509887695, 0.9555718898773193, 0.0018835064455608658, 0.16788131885356603, 0.16802046793399164, 1.8816262575827025e-08, 1.909135150932421e-08, 7254, 0
563, 0.0100, 3.795580608931672e-05, 2850.711843252182,3143, 0.9999425268986183, 0.95561683177948, 0.9555715918540955, 0.0018835649746765414, 0.1678812999574372, 0.1680204517384731, 1.8841959492643667e-08, 1.9066264480817586e-08, 7254, 0
564, 0.0100, 3.711092205527983e-05, 2855.499630212784,3140, 0.9999425817568125, 0.95561683177948, 0.9555715918540955, 0.0018836212854772376, 0.16788127920544121, 0.16802043385548154, 2.0809974105029383e-08, 1.923384915916955e-08, 7254, 0
565, 0.0100, 3.745475972413978e-05, 2860.307463169098,3130, 0.9999427646174596, 0.95561683177948, 0.9555715918540955, 0.0018837676415216966, 0.1678812545456604, 0.1680204153923016, 2.4658295766366578e-08, 1.97176834877728e-08, 7254, 0
566, 0.0100, 3.745393770848979e-05, 2865.113552093506,3122, 0.9999429109059772, 0.9556168913841248, 0.955571711063385, 0.0018839223866501896, 0.16788122465077315, 0.16802039213728837, 2.986442093622088e-08, 2.055349641942226e-08, 7254, 0
567, 0.0100, 3.7279251742515126e-05, 2869.9726951122284,3122, 0.9999429109059772, 0.9556168913841248, 0.955571711063385, 0.0018840817260108833, 0.16788119217321598, 0.16802036590131006, 3.24350879765678e-08, 2.1512884647988104e-08, 7254, 0
568, 0.0100, 3.7259634156981685e-05, 2874.805855035782,3119, 0.9999429657641713, 0.95561683177948, 0.9555715918540955, 0.0018842749710061173, 0.16788115776312482, 0.16802033846097977, 3.4506242224674466e-08, 2.2553739001877992e-08, 7254, 0
569, 0.0100, 3.7264538771868314e-05, 2879.6206629276276,3128, 0.999942801189589, 0.95561683177948, 0.9555715918540955, 0.0018844847641631718, 0.16788112372123107, 0.16802031171281448, 3.395797820715529e-08, 2.3495834684064034e-08, 7254, 0
570, 0.0100, 3.732318536496845e-05, 2884.4152359962463,3127, 0.9999428194756537, 0.95561683177948, 0.9555715918540955, 0.0018846589751103857, 0.16788109844051527, 0.16802029212643313, 2.5254549368414203e-08, 2.3666048620557073e-08, 7254, 0
571, 0.0100, 3.727137334896277e-05, 2889.2280688285828,3124, 0.9999428743338478, 0.95561683177948, 0.9555715918540955, 0.0018846206144636415, 0.16788107417549758, 0.16802026690893868, 2.4297032857889533e-08, 2.3728402537053708e-08, 7254, 0
572, 0.0100, 3.7322165826942604e-05, 2893.998127937317,3127, 0.9999428194756537, 0.95561683177948, 0.9555715918540955, 0.0018847749108335662, 0.16788105460488895, 0.16802025308261606, 1.9617045654563015e-08, 2.328118122215893e-08, 7254, 0
573, 0.0100, 3.659708593051948e-05, 2898.775331258774,3123, 0.9999428926199125, 0.95561683177948, 0.9555715918540955, 0.0018847934320664385, 0.16788103800679088, 0.16802023817831294, 1.6604994962365893e-08, 2.2507558370303823e-08, 7254, 0
574, 0.0100, 3.696805472498696e-05, 2903.542729139328,3124, 0.9999428743338478, 0.95561683177948, 0.9555715918540955, 0.001884848634578546, 0.1678810203383096, 0.16802022338832495, 1.7648352029775438e-08, 2.1966757838440347e-08, 7254, 0
575, 0.0100, 3.69096515577933e-05, 2908.353688955307,3123, 0.9999428926199125, 0.9556162357330322, 0.9555712938308716, 0.0018849426086147466, 0.16788100267899722, 0.1680202097939323, 1.7679333441655842e-08, 2.1494926025900968e-08, 7254, 0
576, 0.0100, 3.726335814747762e-05, 2913.149444103241,3118, 0.9999429840502361, 0.9556162357330322, 0.9555712938308716, 0.0018850338983451742, 0.16788098066611265, 0.16802019139419982, 2.1974973007932164e-08, 2.1542454998456165e-08, 7254, 0
577, 0.0100, 3.690551238748941e-05, 2917.9357628822327,3121, 0.999942929192042, 0.9556162357330322, 0.9555712938308716, 0.0018851479156562364, 0.16788095904520398, 0.16802017436458214, 2.159674195034711e-08, 2.1547877547317078e-08, 7254, 0
578, 0.0100, 3.7566053534824556e-05, 2922.726400613785,3124, 0.9999428743338478, 0.9556162357330322, 0.9555712938308716, 0.001885281587429713, 0.16788093675562787, 0.1680201572763568, 2.229630854944098e-08, 2.1621575949817775e-08, 7254, 0
579, 0.0100, 3.756727222136996e-05, 2927.5077493190765,3136, 0.9999426549010713, 0.9556162357330322, 0.9555712938308716, 0.0018854212783356553, 0.16788091370802938, 0.16802013947144975, 2.3045697711276958e-08, 2.175993516874264e-08, 7254, 0
580, 0.0100, 3.7563359963498346e-05, 2932.2729473114014,3131, 0.9999427463313948, 0.9556162357330322, 0.9555712938308716, 0.0018854194826871677, 0.16788089490187108, 0.1680201209030712, 1.8845677879353318e-08, 2.1449294579217054e-08, 7254, 0
581, 0.0100, 3.7379532477855403e-05, 2937.0703060626984,3134, 0.9999426914732007, 0.9556161761283875, 0.9555712938308716, 0.001885572625045079, 0.16788088274064572, 0.1680201145191645, 1.2173408697746524e-08, 2.026809506646179e-08, 7254, 0
582, 0.0100, 3.642499075819758e-05, 2941.887073993683,3130, 0.9999427646174596, 0.9556161761283875, 0.9555712938308716, 0.0018855318601993412, 0.16788086640119537, 0.16802009774354507, 1.6287927895319854e-08, 1.9829794940703568e-08, 7254, 0
583, 0.0100, 3.618708783779009e-05, 2946.6728281974792,3130, 0.9999427646174596, 0.9556161761283875, 0.9555712938308716, 0.0018856703581849612, 0.16788085055520416, 0.16802008743338645, 1.5826932792117887e-08, 1.9387690435534338e-08, 7254, 0
584, 0.0100, 3.6483811829261635e-05, 2951.5189878940582,3127, 0.9999428194756537, 0.9556161165237427, 0.9555714130401611, 0.0018856912590253497, 0.16788083318008365, 0.16802007155162485, 1.7400714147353114e-08, 1.9179186235199965e-08, 7254, 0
585, 0.0100, 3.670276462084678e-05, 2956.334374666214,3127, 0.9999428194756537, 0.9556161761283875, 0.9555714130401611, 0.001885742715143639, 0.16788081692552004, 0.16802005744497694, 1.629914569978297e-08, 1.886964122539368e-08, 7254, 0
586, 0.0100, 3.711176792155994e-05, 2961.017574071884,3124, 0.9999428743338478, 0.9556163549423218, 0.955571711063385, 0.0018858127106505889, 0.16788079967374706, 0.16802004296248402, 1.7207291702625582e-08, 1.8696423233529313e-08, 7254, 0
587, 0.0100, 3.670370652239911e-05, 2965.802816390991,3120, 0.9999429474781066, 0.9556163549423218, 0.955571711063385, 0.0018859149842302106, 0.1678807857141119, 0.16802003309390517, 1.398219917625454e-08, 1.816101955486902e-08, 7254, 0
588, 0.0100, 3.618469691812122e-05, 2970.6008112430573,3120, 0.9999429474781066, 0.9556163549423218, 0.955571711063385, 0.0018858273071107369, 0.1678807784590529, 0.16802002310814224, 7.2923307670169635e-09, 1.6577263447092787e-08, 7254, 0
589, 0.0100, 3.618459403153267e-05, 2980.214997291565,3118, 0.9999429840502361, 0.9556163549423218, 0.955571711063385, 0.0018858348952873326, 0.16788077573450919, 0.16802002076717615, 2.7087598553077186e-09, 1.3830523084288553e-08, 7254, 0
590, 0.0100, 3.6319644283098195e-05, 2985.0134773254395,3110, 0.9999431303387537, 0.9556163549423218, 0.955571711063385, 0.0018859693230517981, 0.16788077474434834, 0.16802002489251824, 9.82436215712923e-10, 1.0616593322044991e-08, 7254, 0
591, 0.0100, 3.6319922091337377e-05, 2994.5706894397736,3109, 0.9999431486248185, 0.9556163549423218, 0.955571711063385, 0.0018859435138888297, 0.16788076800587357, 0.1680200173283997, 6.7334344766578624e-09, 1.0144025384302512e-08, 7254, 0
592, 0.0100, 3.6319919774402226e-05, 3004.243230342865,3109, 0.9999431486248185, 0.9556163549423218, 0.955571711063385, 0.0018859410772128975, 0.16788076750235068, 0.16802001674809225, 5.093186150606499e-10, 7.521219260570632e-09, 7254, 0


==> data/lbfgs_outs/kdd12.tr_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.07530016601673199, 33.15700888633728,3715, 0.9999320672696046, 0.9555155634880066, 0.9554679989814758, 5.066270821680461e-07, 0.1912239590476272, 0.19138552353734148, 0.19122395907280076, 0.19122395907280076, 54686452, 0
1, 1.0000, 0.0751301203934034, 42.52472972869873,3711, 0.9999321404138634, 0.9555155634880066, 0.9554679989814758, 5.064048886648051e-07, 0.19118755742094642, 0.19134911119346226, 3.6401659867763e-05, 0.08118956110562078, 54686452, 0
2, 1.0000, 0.07938655347357068, 51.77646565437317,9951, 0.9998180353700766, 0.9555155634880066, 0.9554679989814758, 1.2674798955176154e-06, 0.1798835087238275, 0.18001761174900532, 0.011304048688440593, 0.06666126890904964, 54686452, 0
3, 1.0000, 0.01805896606977161, 69.8778727054596,11431, 0.9997909719943068, 0.9555155634880066, 0.9554679989814758, 1.3409872437607685e-06, 0.1774402411003225, 0.17759166869346674, 0.002443267617614542, 0.04789424401562998, 54686452, 0
4, 1.0000, 0.009917725064678742, 79.09737086296082,13133, 0.9997598491121713, 0.9555155634880066, 0.9554679989814758, 1.4666385197295045e-06, 0.1766227648727541, 0.17677012835948794, 0.0008174762431220339, 0.03187883958375558, 54686452, 0
5, 1.0000, 0.008216810128848862, 88.31272268295288,16080, 0.9997059600794727, 0.9555155634880066, 0.9554679989814758, 1.5342431207096198e-06, 0.17605878052953045, 0.176207578065244, 0.000563984338968565, 0.021295064426791473, 54686452, 0
6, 1.0000, 0.006670852191503394, 97.8168797492981,25150, 0.9995401054725583, 0.9555155634880066, 0.9554679989814758, 2.3493499532408648e-06, 0.1748985542247725, 0.17504156087720138, 0.0011602262992735646, 0.015918616973183055, 54686452, 0
7, 1.0000, 0.034297072166906674, 106.85447359085083,67982, 0.998756876748925, 0.9554997682571411, 0.9554501175880432, 5.6294023470984235e-06, 0.1738080039168148, 0.17393283178997512, 0.0010905503110827386, 0.012175291569893075, 54686452, 0
8, 1.0000, 0.017686491633761948, 116.13823747634888,66030, 0.9987925711472377, 0.9555163979530334, 0.9554677605628967, 5.799904380087245e-06, 0.1723146411751896, 0.17246034306385527, 0.0014933627385452786, 0.009870700268227476, 54686452, 0
9, 1.0000, 0.017594596161360082, 121.70700764656067,65802, 0.9987967403699914, 0.9555163979530334, 0.9554677605628967, 4.703538781642774e-06, 0.17231224185912283, 0.1724579602394668, 1.3035338419786768e-06, 0.004040409643860497, 622325, 0
10, 1.0000, 0.005906897277725482, 127.31714463233948,67480, 0.9987660563534091, 0.9555166959762573, 0.9554679989814758, 4.811134293029369e-06, 0.17210289145957655, 0.17224291810854395, 0.000209350403971853, 0.0030051782672090004, 622325, 0
11, 1.0000, 0.003839240886890523, 132.73578548431396,69046, 0.9987374203760742, 0.9555163383483887, 0.955467939376831, 4.915698669078254e-06, 0.17199798498631114, 0.17213745837759603, 0.00010490646587962837, 0.0021486389347786863, 622325, 0
12, 1.0000, 0.0048620385436301435, 138.11274933815002,78724, 0.9985604478418165, 0.9555185437202454, 0.9554703831672668, 5.588967829173724e-06, 0.1716885615371134, 0.17182453061734573, 0.0003094234665254325, 0.001770118829125486, 622325, 0
13, 1.0000, 0.004381799029094988, 143.57347750663757,92377, 0.9983107882003389, 0.9555231928825378, 0.9554752111434937, 6.5949747343951e-06, 0.17127788180849216, 0.17141352057805098, 0.0004106797176124388, 0.0015295106491247281, 622325, 0
14, 1.0000, 0.012955174873650844, 149.02330660820007,162555, 0.997027508751162, 0.9554017782211304, 0.9553508758544922, 1.2837953860216559e-05, 0.17006220177419487, 0.17019881472206808, 0.0012156800304940485, 0.0014947865548514394, 622325, 0
15, 1.0000, 0.00608920606337576, 159.92624759674072,172091, 0.9968531328380931, 0.9554251432418823, 0.9553706049919128, 1.3801843122459412e-05, 0.1697132545939992, 0.16985026352576785, 0.00034894718882386155, 0.0012924008499396096, 622325, 0
16, 1.0000, 0.017920292457648073, 165.4814257621765,180972, 0.9966907342974088, 0.9554347395896912, 0.9553818702697754, 1.4736080327911622e-05, 0.16965942228206995, 0.16980292994454793, 5.383230479388823e-05, 0.0009405065162538752, 622325, 0
17, 1.0000, 0.01781508980627124, 170.97830080986023,178568, 0.9967346939969702, 0.9554349780082703, 0.9553821682929993, 1.4614854469615876e-05, 0.1696578903853322, 0.16980141856213476, 1.5263153775313398e-06, 0.0004947548451624306, 603206, 0
18, 1.0000, 0.003633426386949966, 176.39628195762634,179243, 0.9967223509032914, 0.9554222226142883, 0.9553687572479248, 1.4676336897093046e-05, 0.16950264182751265, 0.16964134056196534, 0.0001552485499862477, 0.00044060944813003016, 603206, 0
19, 1.0000, 0.002910439271188925, 181.82553601264954,179742, 0.9967132261570014, 0.9554244875907898, 0.9553712606430054, 1.4717738552448099e-05, 0.1694737310904621, 0.1696123390670438, 2.89107497301877e-05, 0.0003355477727665348, 603206, 0
20, 1.0000, 0.003912058920793376, 187.25125193595886,188904, 0.9965456892321337, 0.9554653167724609, 0.9554161429405212, 1.5576654609650097e-05, 0.16923247020211504, 0.1693662480957834, 0.000241260896603257, 0.0003246591282512118, 603206, 0
21, 1.0000, 0.0013291555270745397, 192.5735342502594,195621, 0.9964228617354807, 0.9554802179336548, 0.9554300308227539, 1.6213968127624172e-05, 0.16900803099308495, 0.16914314261387822, 0.000224439201802068, 0.00031289219354354984, 603206, 0
22, 1.0000, 0.0029658814661640918, 198.035058259964,218053, 0.9960126687319192, 0.955525815486908, 0.9554802179336548, 1.857915683154566e-05, 0.16879621928673927, 0.16892669340931454, 0.00021181170400444427, 0.0003009194438749659, 603206, 0
23, 1.0000, 0.0037164613049344773, 208.93804812431335,222122, 0.9959382627346166, 0.9555209279060364, 0.9554746747016907, 1.9042551179793828e-05, 0.16864734567134596, 0.1687794967337419, 0.000148873627009799, 0.0002804703796711552, 603206, 0
24, 1.0000, 0.02223827995603723, 214.38496494293213,244436, 0.9955302274866908, 0.9555155038833618, 0.9554689526557922, 2.1781189631059736e-05, 0.16859680782124092, 0.16871992470518127, 5.0537837566144717e-05, 0.00023629795748203084, 603206, 0
25, 1.0000, 0.011704286763545206, 219.84417581558228,260779, 0.995231378331145, 0.95551598072052, 0.9554697275161743, 2.405826537800201e-05, 0.16829626223363162, 0.16842474929046533, 0.0003005455975583493, 0.00024204995597656512, 603206, 0
26, 1.0000, 0.005390491765755113, 225.3162739276886,269942, 0.9950638231202127, 0.9555091261863708, 0.9554657936096191, 2.5409630682820123e-05, 0.16819355968571306, 0.16831909646261417, 0.00010270253484384595, 0.00022216345637533804, 603206, 0
27, 1.0000, 0.003241563957300017, 230.82312083244324,279668, 0.9948859728548489, 0.9554969668388367, 0.9554539918899536, 2.6947810886333525e-05, 0.16811727942586455, 0.16824086678657943, 7.628027178319119e-05, 0.00019963955092998584, 603206, 0
28, 1.0000, 0.0033145110992534943, 236.31644701957703,292266, 0.9946556050116399, 0.9554950594902039, 0.955452561378479, 2.9113092305830667e-05, 0.16802450289615045, 0.16814691996929876, 9.277652712269546e-05, 0.00018491227296317723, 603206, 0
29, 1.0000, 0.004922934946793189, 241.78790020942688,304451, 0.9944327893131557, 0.9555163383483887, 0.9554752707481384, 3.1249922277167145e-05, 0.167799657934027, 0.16792642534376825, 0.00022484495850336184, 0.000188563434025357, 603206, 0
30, 1.0000, 0.005215395597309437, 247.3149654865265,356843, 0.9934747458109003, 0.9554833173751831, 0.9554421901702881, 4.179565910521411e-05, 0.1673942676751293, 0.16753031920183997, 0.00040539026113420307, 0.00020356310281593372, 603206, 0
31, 1.0000, 0.01039733519208696, 258.27912759780884,360629, 0.9934055147699105, 0.9555009603500366, 0.9554615020751953, 4.2719980661497674e-05, 0.16723793549745175, 0.16737575882063757, 0.00015633217467153626, 0.0001982594936741025, 603206, 0
32, 1.0000, 0.0034187106187369325, 268.9788296222687,373175, 0.9931760978020662, 0.9554625749588013, 0.9554165601730347, 4.626032022989207e-05, 0.16709800083625956, 0.1672389928082948, 0.00013993465778319725, 0.00019147105156507838, 603206, 0
33, 1.0000, 0.0032246053622648724, 274.4760706424713,374767, 0.9931469863870488, 0.9554592370986938, 0.9554126262664795, 4.671333626929099e-05, 0.16701476220301953, 0.1671575671361446, 8.323863660053554e-05, 0.0001761673031530154, 603206, 0
34, 1.0000, 0.005058659454681885, 279.9677734375,381765, 0.9930190205062124, 0.9554498791694641, 0.9554017186164856, 4.8908622101534336e-05, 0.166876168212057, 0.16701977812624327, 0.00013859399465127042, 0.00017199159208138262, 603206, 0
35, 1.0000, 0.009521417733605767, 285.4544825553894,391591, 0.9928393416343777, 0.9554696083068848, 0.9554216265678406, 5.228990846417276e-05, 0.1666835273989863, 0.16683148806541473, 0.00019264080714176401, 0.00017395276004074288, 603206, 0
36, 1.0000, 0.002255583053713335, 290.9724545478821,393227, 0.9928094256325132, 0.9554828405380249, 0.9554331302642822, 5.2851673161821545e-05, 0.16658733317278238, 0.1667324162995427, 9.619422481013662e-05, 0.0001639468555481144, 603206, 0
37, 1.0000, 0.002616288158568799, 296.4595696926117,394915, 0.9927785587552836, 0.9554866552352905, 0.9554396867752075, 5.3454837611011916e-05, 0.1665597026521478, 0.16670501584818326, 2.7630528899369455e-05, 0.00013720555728876594, 603206, 0
38, 1.0000, 0.0024363231291665765, 301.99482464790344,404498, 0.9926033233971734, 0.9554870128631592, 0.9554415345191956, 5.7071585474784915e-05, 0.16641262574430035, 0.1665616754282391, 0.0001470769090321511, 0.00013816211770089997, 603206, 0
39, 1.0000, 0.0028006876354576406, 307.48449754714966,403282, 0.99262555925186, 0.9555163979530334, 0.9554694890975952, 5.6419063261883867e-05, 0.16632837269935985, 0.1664746033993192, 8.425303434769771e-05, 0.00013149481798792285, 603206, 0
40, 1.0000, 0.01094421946347098, 312.96179962158203,406605, 0.9925647946588306, 0.9555394053459167, 0.9554934501647949, 5.7446058464137806e-05, 0.16632016421578388, 0.16646514460707312, 8.208495100026081e-06, 9.96423883697515e-05, 603206, 0
41, 1.0000, 0.0027119356646853857, 318.48527574539185,405532, 0.9925844156062639, 0.9555606842041016, 0.9555180072784424, 5.692541397373122e-05, 0.16623232094069545, 0.16637461291373912, 8.784326814881283e-05, 9.83944413742616e-05, 603206, 0
42, 1.0000, 0.0028162510545355645, 323.9873287677765,408911, 0.9925226269936108, 0.9555475115776062, 0.9555040597915649, 5.822735187947079e-05, 0.16619242304769288, 0.16633551877082187, 3.98978909855463e-05, 8.990182374329769e-05, 603206, 0
43, 1.0000, 0.0028867046319535276, 329.47082257270813,396317, 0.9927529216925611, 0.9555475115776062, 0.955504298210144, 5.765294406216425e-05, 0.16619478472700155, 0.16633850897435518, 6.734765442550916e-08, 4.37747726487547e-05, 579078, 0
44, 1.0000, 0.002076699631518968, 334.967556476593,396530, 0.9927490267607779, 0.9555360674858093, 0.9554913640022278, 5.771830045055249e-05, 0.16617842242935052, 0.16632121798845997, 1.636229669327305e-05, 3.967216810991894e-05, 579078, 0
45, 1.0000, 0.001871778747221872, 340.4880063533783,396812, 0.9927438700905299, 0.955536961555481, 0.9554933905601501, 5.780304626674161e-05, 0.16616230847904964, 0.16630536524191067, 1.611395281422845e-05, 3.625413526666745e-05, 579078, 0
46, 1.0000, 0.0017799823467236138, 345.9807035923004,399250, 0.9926992886647684, 0.955553412437439, 0.9555083513259888, 5.858565877227759e-05, 0.16609693988504598, 0.166242140072234, 6.536858710079474e-05, 3.845552152436244e-05, 579078, 0
47, 1.0000, 0.0009829485832150938, 351.53060364723206,401157, 0.9926644171393675, 0.9555721282958984, 0.9555262923240662, 5.921019264765187e-05, 0.1660443757470643, 0.1661926438540157, 5.256414716034441e-05, 3.967635772354458e-05, 579078, 0
48, 1.0000, 0.0014410535548106376, 357.0209777355194,407223, 0.9925534938708402, 0.9555631875991821, 0.9555183053016663, 6.11210620696168e-05, 0.16597545175924003, 0.16612887962842557, 6.89239830209687e-05, 4.192911097925117e-05, 579078, 0
49, 1.0000, 0.0019245186137099542, 362.58319306373596,414016, 0.9924292766332692, 0.955540657043457, 0.9554919004440308, 6.334779216456901e-05, 0.16588491216558082, 0.16603948395528445, 9.053958819985053e-05, 4.528432934135342e-05, 579078, 0
50, 1.0000, 0.002883059249652278, 368.0397663116455,429308, 0.992149646131733, 0.9555402994155884, 0.9554937481880188, 6.903283103933331e-05, 0.16573378054965787, 0.16589000497140408, 0.00015113162236499167, 5.10844451477207e-05, 579078, 0
51, 1.0000, 0.006578987386912369, 379.0402874946594,431921, 0.9921018646446472, 0.9555479288101196, 0.9555003643035889, 7.009421700757267e-05, 0.16571250858204975, 0.16587111608148863, 2.1271967201086373e-05, 4.679943156360104e-05, 579078, 0
52, 1.0000, 0.0035904869640115255, 384.4268546104431,437103, 0.9920071062573231, 0.9555389285087585, 0.9554920792579651, 7.236578294035388e-05, 0.16567191974576836, 0.1658312208787429, 4.0588834947730135e-05, 4.613783152171616e-05, 579078, 0
53, 1.0000, 0.0026383668043771535, 389.9537546634674,441336, 0.9919297013454081, 0.9555462598800659, 0.9554999470710754, 7.437137255340669e-05, 0.1656029657397687, 0.1657629966850916, 6.895400266535012e-05, 4.802942739987529e-05, 579078, 0
54, 1.0000, 0.0030032787780244043, 395.4585757255554,458485, 0.9916161136217065, 0.9555351138114929, 0.9554906487464905, 8.458668853152137e-05, 0.1653622551145185, 0.1655274771680848, 0.00024071062854377767, 5.642949904940922e-05, 579078, 0
55, 1.0000, 0.007230232236594479, 400.9982478618622,467297, 0.9914549768194872, 0.9555346965789795, 0.9554905891418457, 9.168004181104173e-05, 0.16527785362128597, 0.16544802761069655, 8.440149271005115e-05, 5.874766208080877e-05, 579078, 0
56, 1.0000, 0.0029152233255151064, 406.47289085388184,470084, 0.9914040135571421, 0.9555342197418213, 0.955489993095398, 9.42225535158318e-05, 0.1651907225483291, 0.1653636978851674, 8.713107399163644e-05, 6.11095148751854e-05, 579078, 0
57, 1.0000, 0.005034639398719979, 411.947557926178,476525, 0.9912862330143488, 0.9555537700653076, 0.955508291721344, 0.00010033921214029145, 0.16507898429032247, 0.1652577381452067, 0.0001117382541573897, 6.49109762032968e-05, 579078, 0
58, 1.0000, 0.014043562121297622, 417.4574999809265,483591, 0.9911570236811121, 0.9555681943893433, 0.9555203914642334, 0.00010829893647547011, 0.16504783499638448, 0.1652390005212875, 3.1149300358634946e-05, 6.0315808846612234e-05, 579078, 0
59, 1.0000, 0.003513583980070782, 422.9499189853668,483595, 0.9911569505368533, 0.9555738568305969, 0.9555270075798035, 0.00010835354961205113, 0.16494201334358055, 0.16513199075823493, 0.00010582165166939106, 6.38036456095913e-05, 579078, 0
60, 1.0000, 0.0022126160053540897, 428.46682500839233,483582, 0.9911571882556944, 0.9555738568305969, 0.9555277228355408, 0.00010835566727460038, 0.164925649871185, 0.16511572974908692, 1.6363464709262532e-05, 5.568631389754264e-05, 579078, 0
61, 1.0000, 0.0019310309943769105, 433.9401159286499,483213, 0.9911639358135722, 0.9555819630622864, 0.9555359482765198, 0.00010801307627091474, 0.16489730886147766, 0.16508789139194702, 2.834101538701228e-05, 5.2049332533196226e-05, 579078, 0
62, 1.0000, 0.001978421395702347, 439.42452001571655,486641, 0.9911012511837484, 0.9555799961090088, 0.9555325508117676, 0.00011226284069195464, 0.16484121968995247, 0.16503298383224524, 5.608917466531915e-05, 5.243986356528479e-05, 579078, 0
63, 1.0000, 0.0034222688088208, 450.4305250644684,486052, 0.9911120216758622, 0.9555631875991821, 0.9555146098136902, 0.00011160460536733708, 0.16479259514198621, 0.1649849973744893, 4.862454891188528e-05, 5.2045232900880867e-05, 579078, 0
64, 1.0000, 0.003555592760650045, 461.3029639720917,487698, 0.9910819228133505, 0.9555601477622986, 0.9555138945579529, 0.00011380843005655713, 0.16474796239537895, 0.1649387769617397, 4.463274907873238e-05, 5.125169399011399e-05, 579078, 0
65, 1.0000, 0.009339308243368755, 466.8142657279968,491152, 0.9910187627458442, 0.9555196762084961, 0.9554725289344788, 0.00011895026966101256, 0.16465641916173987, 0.16485315052577854, 9.154322911153479e-05, 5.431252888450241e-05, 579078, 0
66, 1.0000, 0.006918182656289349, 472.29811787605286,495210, 0.9909445578952535, 0.9555034637451172, 0.9554575085639954, 0.00012499480522006293, 0.1645713937945296, 0.16476584603171143, 8.502535720020243e-05, 5.6802162350970107e-05, 579078, 0
67, 1.0000, 0.0021691794275912587, 477.84559655189514,495364, 0.9909417418412882, 0.9555052518844604, 0.9554595947265625, 0.0001253282820497312, 0.16453426623641224, 0.1647299911183632, 3.7127561710731394e-05, 5.443748150203537e-05, 579078, 0
68, 1.0000, 0.0036382024771009947, 483.39903140068054,496931, 0.9909130875778885, 0.9555022716522217, 0.9554561376571655, 0.00012778467768803558, 0.1644848116863356, 0.16468082168940665, 4.9454560230949296e-05, 5.391738947302438e-05, 579078, 0
69, 1.0000, 0.003752338229902711, 488.9297833442688,500739, 0.9908434542434752, 0.9555062055587769, 0.955461323261261, 0.00013447547255582488, 0.16437913934056414, 0.16458009423865408, 0.00010567234439434747, 5.767028601772142e-05, 579078, 0
70, 1.0000, 0.0032643756425503397, 494.5096483230591,502438, 0.9908123862195338, 0.95550537109375, 0.955460250377655, 0.00013765308917634183, 0.1643087621495012, 0.1645115840558738, 7.037718959765349e-05, 5.883016775433338e-05, 579078, 0
71, 1.0000, 0.002289680599236599, 500.0199360847473,510833, 0.9906588747062983, 0.9555511474609375, 0.9555039405822754, 0.00015461116838231447, 0.16403690303522542, 0.16425165598677408, 0.00027185910803090296, 6.856057746589968e-05, 579078, 0
72, 1.0000, 0.009142821662898162, 505.50292110443115,513924, 0.9906023524802816, 0.955599308013916, 0.9555556774139404, 0.00016221593492234888, 0.16396183264520678, 0.164182704065925, 7.507039134779792e-05, 6.918530951212484e-05, 579078, 0
73, 1.0000, 0.002665915850332478, 511.0362091064453,515596, 0.9905717781800875, 0.9555937051773071, 0.9555497765541077, 0.00016631692293570379, 0.16390840225746628, 0.16413242058515654, 5.343039203770106e-05, 6.74204016456538e-05, 579078, 0
74, 1.0000, 0.001599928049184107, 516.5888640880585,515369, 0.9905759291167765, 0.9555941820144653, 0.955550491809845, 0.0001657418479594614, 0.16388675805609518, 0.16410961368470436, 2.1644199252796037e-05, 6.017919225757791e-05, 579078, 0
75, 1.0000, 0.002046005042909121, 522.1291081905365,517294, 0.9905407284422109, 0.9555937051773071, 0.9555488228797913, 0.00017079128372569894, 0.16381915797464416, 0.1640433177900915, 6.760007307171634e-05, 6.088305484933589e-05, 579078, 0
76, 1.0000, 0.001733628429568541, 533.3923020362854,518648, 0.9905159691105944, 0.9555798172950745, 0.9555355906486511, 0.0001745822349454753, 0.1637818751107666, 0.16400658926057024, 3.7282872796723376e-05, 5.7969256295221815e-05, 579078, 0
77, 1.0000, 0.0034563997252232276, 538.8346741199493,518844, 0.9905123850419113, 0.9555713534355164, 0.9555252194404602, 0.0001752546218264809, 0.16377593358077194, 0.16399964818672338, 5.941523737840182e-06, 4.616020612904225e-05, 579078, 0
78, 1.0000, 0.0019452022594652785, 549.7900550365448,520578, 0.9904806770057052, 0.9555846452713013, 0.9555379152297974, 0.00018037383919766977, 0.16371785377735637, 0.16394440244019634, 5.807981087377345e-05, 4.7232777510956494e-05, 579078, 0
79, 1.0000, 0.005617908486196681, 555.216924905777,521533, 0.9904632138139077, 0.9555670619010925, 0.9555231332778931, 0.00018362716177881667, 0.16370082872256916, 0.16393009279415136, 1.702505482883976e-05, 4.2650879223844825e-05, 579078, 0
80, 1.0000, 0.002935517179744438, 560.6350011825562,522171, 0.990451547304623, 0.9555748105049133, 0.9555294513702393, 0.00018561426347090526, 0.16365947899468988, 0.16388998322105486, 4.134972247951674e-05, 4.251894199859668e-05, 579078, 0
81, 1.0000, 0.00638711858602624, 566.1226303577423,523627, 0.9904249227944062, 0.9555613398551941, 0.9555180072784424, 0.0001904227339468535, 0.16359565495640968, 0.1638307317976015, 6.382404556593002e-05, 4.428153196924173e-05, 579078, 0
82, 1.0000, 0.008546714035538935, 571.5860092639923,526752, 0.9903677788421893, 0.9555491209030151, 0.9555072784423828, 0.00020222182119308992, 0.1635445561444956, 0.16378526531260476, 5.109880932865907e-05, 4.4920176259537534e-05, 579078, 0
83, 1.0000, 0.003865406432748582, 577.0319271087646,526714, 0.9903684737126482, 0.9555553793907166, 0.9555127024650574, 0.00020202901577653738, 0.16351447814565645, 0.16375604275195427, 3.0077994224331217e-05, 4.3154112924527335e-05, 579078, 0
84, 1.0000, 0.0030329344101680646, 582.5170800685883,526928, 0.9903645604948005, 0.9555578231811523, 0.9555151462554932, 0.00020283971835676908, 0.16349787705770136, 0.16374027662532165, 1.6601087667073022e-05, 3.9222351610281674e-05, 579078, 0
85, 1.0000, 0.003366421043263228, 588.0817773342133,529761, 0.9903127560734787, 0.9555808901786804, 0.9555383324623108, 0.0002148681598501553, 0.16343496593366258, 0.16368720359556285, 6.291112738243676e-05, 4.111999115282115e-05, 579078, 0
86, 1.0000, 0.0015266902188818651, 599.1804542541504,528686, 0.9903324135930412, 0.9555792212486267, 0.9555364847183228, 0.00021030297160530272, 0.16340264636863078, 0.16365206589298148, 3.231956294286187e-05, 4.0141561199385195e-05, 579078, 0
87, 1.0000, 0.005080173019389158, 604.7263052463531,530140, 0.9903058256549538, 0.9555846452713013, 0.9555398225784302, 0.00021692479692013623, 0.1633912874353383, 0.16364511665799725, 1.1358934638106e-05, 3.538087696761824e-05, 579078, 0
88, 1.0000, 0.0018395003553016156, 610.2598423957825,529308, 0.990321039660792, 0.9555875062942505, 0.9555435180664062, 0.00021335609254253532, 0.1633539721360069, 0.16360677307239704, 3.731529939998701e-05, 3.55697184085608e-05, 579078, 0
89, 1.0000, 0.008200476544334775, 615.802787065506,530714, 0.9902953294538106, 0.9556025266647339, 0.955557644367218, 0.00021983378986655322, 0.16334581035327894, 0.1636021874921581, 8.16178456949923e-06, 3.0700885157767986e-05, 579078, 0
90, 1.0000, 0.0015398303014856074, 621.3482089042664,530440, 0.990300339835541, 0.9556151628494263, 0.9555699825286865, 0.00021869628074092115, 0.16330325740879445, 0.16356130270191185, 4.255294097740836e-05, 3.171967767321194e-05, 579078, 0
91, 1.0000, 0.0010613777271155523, 626.9041428565979,530931, 0.9902913613777686, 0.9556132555007935, 0.9555677771568298, 0.00022127673119540906, 0.1632857895460608, 0.1635460843160797, 1.7467865379955372e-05, 2.9882702595147893e-05, 579078, 0
92, 1.0000, 0.002971191494388647, 632.4669725894928,532050, 0.9902708992713588, 0.955617368221283, 0.9555739760398865, 0.00022740934334896087, 0.16323676151456673, 0.16350365012792356, 4.902803596057437e-05, 3.139947125375887e-05, 579078, 0
93, 1.0000, 0.008440657682520256, 638.0410747528076,532911, 0.990255154969644, 0.9555813670158386, 0.955534815788269, 0.0002325699289013946, 0.16322191861260152, 0.16349078020392568, 1.4842900413120086e-05, 2.9132783323968134e-05, 579078, 0
94, 1.0000, 0.002880654468166915, 643.5604915618896,532757, 0.9902579710236092, 0.9555904865264893, 0.9555447101593018, 0.00023175952373562727, 0.16319588581917663, 0.16346559027747415, 2.6032787048407835e-05, 2.8806855058622504e-05, 579078, 0
95, 1.0000, 0.0021619298465000115, 649.0817699432373,532678, 0.9902594156227214, 0.955606997013092, 0.9555633068084717, 0.00023133595479504746, 0.16319134736606897, 0.1634607406519025, 4.53845454662094e-06, 2.3946225160774402e-05, 579078, 0
96, 1.0000, 0.0016828533786242465, 654.6358389854431,532687, 0.9902592510481389, 0.9555973410606384, 0.9555531144142151, 0.00023180364703860893, 0.16317188091116283, 0.16344125356965322, 1.946645794642654e-05, 2.3455357091785965e-05, 579078, 0
97, 1.0000, 0.0009206704237072964, 665.9212501049042,532440, 0.9902637677061221, 0.9556012153625488, 0.9555551409721375, 0.00023118848036046712, 0.16315822908414865, 0.16342625387841886, 1.365182601723025e-05, 2.2219634907607756e-05, 579078, 0
98, 1.0000, 0.0006720333979627727, 677.0246732234955,532912, 0.9902551366835793, 0.9556006789207458, 0.9555546045303345, 0.0002338339777058832, 0.16314841002693334, 0.16341937514569035, 9.819055668019994e-06, 2.0477182414857756e-05, 579078, 0
99, 1.0000, 0.0011037161381164376, 688.0956954956055,532522, 0.990262268248816, 0.9555962681770325, 0.9555481672286987, 0.00023254839790314406, 0.16312938390579043, 0.16339730149204054, 1.9026127693305694e-05, 2.0327230875933948e-05, 579078, 0
100, 1.0000, 0.002953732332437777, 699.1975717544556,533170, 0.9902504188788843, 0.9556187987327576, 0.9555753469467163, 0.00023637559578082052, 0.1631136198610479, 0.16338640285489653, 1.576403906869417e-05, 1.9816965265319824e-05, 579078, 0
101, 1.0000, 0.004575273275556752, 704.9373037815094,534001, 0.9902352231591108, 0.9555986523628235, 0.9555559158325195, 0.00024408632521300168, 0.16305559445033468, 0.16333118405716404, 5.802541475030676e-05, 2.2064559354018464e-05, 579078, 0
102, 1.0000, 0.0015927029600263734, 710.5753557682037,535496, 0.9902078854923703, 0.955613911151886, 0.9555703401565552, 0.00025698891525770067, 0.1630021077847247, 0.16328779168457033, 5.3486657816292915e-05, 2.410739472670282e-05, 579078, 0
103, 1.0000, 0.0017369236841021482, 716.0684478282928,536041, 0.9901979195871036, 0.9556102752685547, 0.9555681943893433, 0.0002618132548406583, 0.1629772594639826, 0.16326639068865906, 2.4848322556891844e-05, 2.418048228154479e-05, 579078, 0
104, 1.0000, 0.003412667688509055, 721.6610536575317,537086, 0.9901788106494822, 0.9556174874305725, 0.955578088760376, 0.000271508599772289, 0.16288350010205624, 0.1631810741466846, 9.375936230177073e-05, 2.7689806909269066e-05, 579078, 0
105, 1.0000, 0.0013516301669469926, 727.1694157123566,539963, 0.9901262016413133, 0.9556243419647217, 0.9555796980857849, 0.0003035856837205649, 0.1627679403530484, 0.16309356150413387, 0.00011555975163438093, 3.1942477276869326e-05, 579078, 0
106, 1.0000, 0.004652131308692417, 732.5819275379181,539042, 0.9901430431069107, 0.9556195735931396, 0.955574631690979, 0.0002968126431369744, 0.16270642269953073, 0.1630266010931197, 6.151765590900471e-05, 3.410607265819589e-05, 579078, 0
107, 1.0000, 0.002441868171923762, 743.5394785404205,539309, 0.9901381607276333, 0.9556246995925903, 0.9555796980857849, 0.0003010205359856898, 0.1626839030645082, 0.16300948891853578, 2.2519628179173967e-05, 3.2719349681307716e-05, 579078, 0
108, 1.0000, 0.0020857873787433873, 748.98228764534,540208, 0.9901217215554595, 0.955622673034668, 0.9555789232254028, 0.000310778755138605, 0.1626563801098605, 0.1629887134408057, 2.7522958742726145e-05, 3.2158346385202205e-05, 579078, 0
109, 1.0000, 0.003211067427602864, 759.9796726703644,540035, 0.9901248850446542, 0.9556224942207336, 0.9555790424346924, 0.00031230706060916873, 0.1626176628047492, 0.16294951205131816, 3.8717301397456216e-05, 3.2760826205762976e-05, 579078, 0
110, 1.0000, 0.0009722867275595671, 765.4093246459961,540991, 0.990107403566792, 0.955619752407074, 0.9555805325508118, 0.00032573746014641006, 0.1625916757573988, 0.1629337600097773, 2.598705563280901e-05, 3.2010692452804704e-05, 579078, 0
111, 1.0000, 0.0008705228691384928, 770.900800704956,541142, 0.9901046423710209, 0.9556206464767456, 0.9555832147598267, 0.000328709771586057, 0.16257857215679042, 0.16292354838732415, 1.3103599460717597e-05, 2.9275520340996565e-05, 579078, 0
112, 1.0000, 0.0021547844543373415, 776.4179565906525,541204, 0.990103508635009, 0.9556207060813904, 0.9555816054344177, 0.00033404303258492327, 0.16254808369384888, 0.16289797222473626, 3.0488459710653615e-05, 2.9394610446690355e-05, 579078, 0
113, 1.0000, 0.0074848158918801, 781.8873975276947,541285, 0.9901020274637674, 0.9556344747543335, 0.9555913209915161, 0.00034428040977350135, 0.1625282348615484, 0.1628890944801905, 1.9848824189983016e-05, 2.8262749980590758e-05, 579078, 0
114, 1.0000, 0.002055888449806901, 787.3745625019073,541115, 0.990105136094768, 0.9556276202201843, 0.9555840492248535, 0.0003424148450982084, 0.16249248493570734, 0.1628509690392593, 3.5749933948753254e-05, 2.8934800968360676e-05, 579078, 0
115, 1.0000, 0.0023680771766509843, 792.8604564666748,540947, 0.9901082081536392, 0.9556301832199097, 0.9555867910385132, 0.0003429018831750681, 0.16247283639852256, 0.16283150952704253, 1.9648542919498135e-05, 2.7836298464431862e-05, 579078, 0
116, 1.0000, 0.0026643011338186523, 798.3509764671326,540372, 0.9901187226408471, 0.9556138515472412, 0.9555692076683044, 0.00034794122605595113, 0.16241909380036518, 0.16278019341078648, 5.3742586378191515e-05, 2.9729129465083432e-05, 579078, 0
117, 1.0000, 0.0008746461408722956, 803.9310944080353,540218, 0.9901215386948123, 0.9556183218955994, 0.955574631690979, 0.00034714914017819706, 0.16240246041270007, 0.16276338190981665, 1.663339483459758e-05, 2.805188583356598e-05, 579078, 0
118, 1.0000, 0.0031358772031557874, 809.4927904605865,539908, 0.9901272073748723, 0.9556488394737244, 0.9556055068969727, 0.0003467133204328061, 0.16237388975423844, 0.16273465556783928, 2.857065259456726e-05, 2.810333578657651e-05, 579078, 0
119, 1.0000, 0.001582932611285008, 815.0667314529419,539253, 0.9901391847472569, 0.9556566476821899, 0.9556130170822144, 0.0003463598683865439, 0.1623587682264462, 0.16271794617645333, 1.5121532983525254e-05, 2.6414455783409642e-05, 579078, 0
120, 1.0000, 0.004158144224547562, 826.240222454071,539567, 0.9901334429229383, 0.9556562900543213, 0.9556125998497009, 0.00034836745494560103, 0.16233527941237233, 0.16269715652892788, 2.3488814101607636e-05, 2.6106196926376e-05, 579078, 0
121, 1.0000, 0.003443342499940395, 831.8213198184967,539305, 0.990138233871892, 0.9556553363800049, 0.95561283826828, 0.00034893359393066534, 0.16232182157102068, 0.162682563149172, 1.3457839491304302e-05, 2.4432436749791886e-05, 579078, 0
122, 1.0000, 0.001522327286034103, 837.40855884552,539437, 0.9901358201113505, 0.9556543231010437, 0.9556131958961487, 0.00035084752409153335, 0.16230252600352138, 0.16266524653489228, 1.92955660349714e-05, 2.3862495370588665e-05, 579078, 0
123, 1.0000, 0.0013705398367882425, 843.0237808227539,539391, 0.9901366612703271, 0.9556553959846497, 0.9556137919425964, 0.0003521509750683878, 0.16228964431118575, 0.16265279073099465, 1.2881693004423989e-05, 2.243580031028958e-05, 579078, 0
124, 1.0000, 0.003025340411666106, 848.578118801117,539062, 0.9901426773856165, 0.9556326270103455, 0.9555869102478027, 0.000360502406037422, 0.16224481264036966, 0.16261092378744754, 4.483167359814466e-05, 2.4043954889957046e-05, 579078, 0
125, 1.0000, 0.0030529306395671, 859.7350504398346,539083, 0.9901422933782575, 0.9556263089179993, 0.9555812478065491, 0.00036190960655242937, 0.16223086854852678, 0.1625975175552179, 1.394409261404328e-05, 2.2769020069876667e-05, 579078, 0
126, 1.0000, 0.001283452062036826, 865.2522804737091,539048, 0.9901429333905224, 0.9556270241737366, 0.9555810689926147, 0.00036246637919480553, 0.16222262497075626, 0.16259016489951, 8.243576058775126e-06, 2.056939275999681e-05, 579078, 0
127, 1.0000, 0.0012900836124365247, 870.6689195632935,539011, 0.9901436099749167, 0.9556273818016052, 0.9555785059928894, 0.0003639305350149224, 0.16221151788777338, 0.16258127256084207, 1.11070810154823e-05, 1.9340126826545452e-05, 579078, 0
128, 1.0000, 0.0007218857567351363, 876.2718796730042,538904, 0.9901455665838406, 0.9556254148483276, 0.9555748105049133, 0.00036679745040513786, 0.16219222994006868, 0.16256539350689247, 1.928794890179719e-05, 1.9334902688514515e-05, 579078, 0
129, 1.0000, 0.001408290817555735, 881.8227496147156,538662, 0.9901499918115002, 0.9556493163108826, 0.9556031227111816, 0.00037217676616130204, 0.16216215323015534, 0.16254271416072225, 3.0076709642584687e-05, 2.0208348549144723e-05, 579078, 0
130, 1.0000, 0.002238639911777059, 887.412933588028,538506, 0.9901528444375949, 0.955658495426178, 0.9556124806404114, 0.0003754895405020937, 0.16212662666837563, 0.16251072262313174, 3.55265648271097e-05, 2.1381248601712513e-05, 579078, 0
131, 1.0000, 0.004705845520205649, 892.962554693222,538948, 0.9901447619969933, 0.955649733543396, 0.9556036591529846, 0.0003892351850033916, 0.1620847916168802, 0.16248222028895712, 4.183504662283455e-05, 2.2865662162166545e-05, 579078, 0
132, 1.0000, 0.0062784804500497955, 898.702648639679,539034, 0.9901431893954283, 0.9556556940078735, 0.955607533454895, 0.00039523779274707556, 0.16205512640054595, 0.16245626860156648, 2.9665222245151002e-05, 2.3468761144946847e-05, 579078, 0
133, 1.0000, 0.002278955532550772, 904.3215556144714,539591, 0.9901330040573851, 0.9556472301483154, 0.9555989503860474, 0.0004016038748488893, 0.16202360501254331, 0.16242917680868946, 3.152139033868462e-05, 2.4171393298616137e-05, 579078, 0
134, 1.0000, 0.0017912284507557497, 909.8995707035065,539774, 0.9901296577075434, 0.9556458592414856, 0.9555974006652832, 0.00040465251950762526, 0.1620116412147579, 0.16241941528759626, 1.1963792109048743e-05, 2.2529855288805437e-05, 579078, 0
135, 1.0000, 0.007899028768494508, 915.4018049240112,541071, 0.9901059406816153, 0.9556388854980469, 0.9555933475494385, 0.00042120974459570516, 0.16200290724196795, 0.16242390769312737, 8.733972268720747e-06, 2.0492915196443714e-05, 579078, 0
136, 1.0000, 0.0018404108990837057, 920.9512186050415,540402, 0.9901181740589059, 0.9556441307067871, 0.9555962681770325, 0.00041485950482340043, 0.1619599829573324, 0.16237466790509647, 4.292429266444797e-05, 2.2065495446813966e-05, 579078, 0
137, 1.0000, 0.0019962341381103165, 926.5439298152924,541026, 0.9901067635545272, 0.9556221961975098, 0.9555684924125671, 0.0004223684860363733, 0.1619421963085465, 0.16236214361765589, 1.7786643163431037e-05, 2.1594925703299836e-05, 579078, 0
138, 1.0000, 0.005130522520026219, 932.1792738437653,542834, 0.9900737023495325, 0.9556184411048889, 0.9555679559707642, 0.00045303382914674436, 0.16187788751608864, 0.16232163066944136, 6.4308791965062e-05, 2.408482959471188e-05, 579078, 0
139, 1.0000, 0.006229739562839045, 937.7108216285706,542126, 0.9900866488833469, 0.9556586742401123, 0.955607533454895, 0.00044933853276557875, 0.1618333921044125, 0.16227165750179964, 4.449541513906752e-05, 2.5609479188092226e-05, 579078, 0
140, 1.0000, 0.0017503199417101892, 943.210931301117,542538, 0.9900791150246866, 0.9556587934494019, 0.955608606338501, 0.00045646372393451785, 0.16180730411511415, 0.1622511987735328, 2.6087985472794673e-05, 2.565693217978085e-05, 579078, 0
141, 1.0000, 0.001684089898465306, 948.8149411678314,542549, 0.9900789138779748, 0.9556595683097839, 0.9556097984313965, 0.0004580128671567146, 0.16179959520008788, 0.16224419721135866, 7.708916740789551e-06, 2.2750114621382295e-05, 579078, 0
142, 1.0000, 0.0023632353601800325, 954.5129721164703,542224, 0.9900848568490053, 0.9556593894958496, 0.9556106925010681, 0.00045885834679509094, 0.16177727419418805, 0.1622202220839869, 2.2321003619651947e-05, 2.2706834886127645e-05, 579078, 0
143, 1.0000, 0.0007238999109012452, 960.1084971427917,541695, 0.9900945301772366, 0.9556632041931152, 0.9556138515472412, 0.0004566469712791361, 0.16175514349907943, 0.16219615057771167, 2.2130690466609648e-05, 2.2648551837040142e-05, 579078, 0
144, 1.0000, 0.0007670182858242782, 965.6700031757355,541696, 0.9900945118911719, 0.9556578993797302, 0.955607533454895, 0.00046225387358021395, 0.16174692443802668, 0.16219054768323207, 8.219062606312777e-06, 2.0465323932682264e-05, 579078, 0
145, 1.0000, 0.00321504890385435, 971.2323052883148,541089, 0.9901056115324505, 0.9556707143783569, 0.9556217789649963, 0.0004555683823027188, 0.16173772413114618, 0.16217973702405322, 9.200306263140723e-06, 1.8892828807526507e-05, 579078, 0
146, 1.0000, 0.008012937021419853, 976.8070631027222,540587, 0.9901147911369346, 0.9556736350059509, 0.9556242227554321, 0.0004622384860312232, 0.16172934832565236, 0.1621735170127158, 8.375807678512315e-06, 1.741686397691687e-05, 579078, 0
147, 1.0000, 0.0025583144547039753, 982.4460391998291,540541, 0.9901156322959113, 0.9556735754013062, 0.9556233882904053, 0.00046389823560074537, 0.16170151497796095, 0.16214934345120585, 2.783335468087289e-05, 1.8252801021000713e-05, 579078, 0
148, 1.0000, 0.002067628938026443, 988.0696520805359,540549, 0.9901154860073935, 0.9556779265403748, 0.9556276798248291, 0.00046704433049831763, 0.16169506309704385, 0.16214527734385034, 6.45187926665014e-06, 1.644997304688894e-05, 579078, 0
149, 1.0000, 0.0012803421460758947, 993.6318497657776,540691, 0.9901128893862048, 0.9556829929351807, 0.9556315541267395, 0.0004804179308590864, 0.16166831421233954, 0.16212981910307225, 2.674887855891317e-05, 1.7269478758428616e-05, 579078, 0
150, 1.0000, 0.0019998074250884516, 999.215357542038,541328, 0.9901012411629849, 0.955661952495575, 0.9556089639663696, 0.0005018003553742034, 0.16165487300313738, 0.1621319364605361, 1.344120951357608e-05, 1.6842057341520894e-05, 579078, 0
151, 1.0000, 0.001286056747441459, 1010.3225235939026,541226, 0.9901031063415853, 0.9556581377983093, 0.9556044340133667, 0.0004962774375860525, 0.16164340306727615, 0.16211483723220474, 1.1469938720087836e-05, 1.620733978854631e-05, 579078, 0
152, 1.0000, 0.001208554554681236, 1015.6719987392426,541462, 0.9900987908303138, 0.955651044845581, 0.9555993676185608, 0.0005050747188313845, 0.1616350959458033, 0.16211393875785612, 8.30712696153757e-06, 1.515952691118209e-05, 579078, 0
153, 1.0000, 0.005056403369027698, 1021.3138978481293,541309, 0.9901015885982144, 0.9556602239608765, 0.9556066989898682, 0.0005018620458214106, 0.16163266462402645, 0.1621103501333478, 2.4313120514374287e-06, 1.2624121152520941e-05, 579078, 0
154, 1.0000, 0.0008697979832649511, 1026.8621020317078,541417, 0.9900996137032259, 0.9556543827056885, 0.9556029438972473, 0.0005094713518722358, 0.16161864923133526, 0.1621018061812254, 1.4015396809285985e-05, 1.2756795049408409e-05, 579078, 0
155, 1.0000, 0.0007635889644855805, 1032.5231852531433,541304, 0.9901016800285379, 0.9556546807289124, 0.9556030035018921, 0.0005073556420759096, 0.1616165266238727, 0.1620981244583122, 2.1226052799305783e-06, 1.0662384615174452e-05, 579078, 0
156, 1.0000, 0.000521504299710642, 1038.0679602622986,540547, 0.990115522579523, 0.9556649327278137, 0.9556124806404114, 0.0005073964528203937, 0.16159288752929865, 0.16207425622960123, 2.3639100034000826e-05, 1.1546011980875001e-05, 579078, 0
157, 1.0000, 0.0015175933923475516, 1043.6566362380981,539273, 0.9901388190259628, 0.9556636214256287, 0.9556097388267517, 0.0005138723414784673, 0.16156803476388526, 0.16205410587134914, 2.485275526378783e-05, 1.2465975176554953e-05, 579078, 0
158, 1.0000, 0.003609250100158988, 1049.234887123108,538579, 0.9901515095548711, 0.9556641578674316, 0.9556124806404114, 0.0005087816428699866, 0.16154715705219344, 0.16202825336709736, 2.0877721273404592e-05, 1.3125683911300819e-05, 579078, 0
159, 1.0000, 0.0018638278776781066, 1054.809154033661,538668, 0.990149882095112, 0.9556574821472168, 0.9556056261062622, 0.0005189046839380186, 0.16151256551253734, 0.16200069540581047, 3.4591533408095954e-05, 1.4461279791872663e-05, 579078, 0
160, 1.0000, 0.0028596468358842923, 1065.9328320026398,538904, 0.9901455665838406, 0.9556401371955872, 0.9555879235267639, 0.0005212970718786996, 0.16150679986316624, 0.1619956240252124, 5.765647397404372e-06, 1.3190791746009114e-05, 579078, 0
161, 1.0000, 0.0021774740199535392, 1071.5486059188843,539568, 0.9901334246368735, 0.9556362628936768, 0.9555844664573669, 0.0005252674465901524, 0.16149756207636307, 0.1619888227549733, 9.23778938516362e-06, 1.2729184552185482e-05, 579078, 0
162, 1.0000, 0.0008642253754472402, 1077.1232261657715,540858, 0.9901098356133984, 0.9556463956832886, 0.9555920362472534, 0.0005374719460978068, 0.16146507446256556, 0.1619640468044727, 3.248761668681044e-05, 1.3979521617826008e-05, 579078, 0
163, 1.0000, 0.0008969719219657863, 1082.801833152771,540755, 0.9901117190780634, 0.9556618332862854, 0.9556105732917786, 0.0005400240711856484, 0.1614439900736299, 0.16194384755951036, 2.1084388259540177e-05, 1.4565962230966073e-05, 579078, 0
164, 1.0000, 0.0015040401253208432, 1088.2670769691467,541804, 0.9900925369961833, 0.9556595683097839, 0.9556078314781189, 0.0005532642704696759, 0.16141628403563793, 0.16192344806592443, 2.7706038043889825e-05, 1.55332633095857e-05, 579078, 0
165, 1.0000, 0.00042711255874799606, 1093.9078979492188,541894, 0.9900908912503594, 0.9556677341461182, 0.9556152820587158, 0.0005582668933165569, 0.1613943089599406, 0.16190400562165644, 2.197507304185775e-05, 1.6081607807497415e-05, 579078, 0
166, 1.0000, 0.002039488534621855, 1099.4794898033142,542212, 0.9900850762817818, 0.9556748270988464, 0.9556235671043396, 0.0005652152385413136, 0.16137771709943025, 0.16189252944895755, 1.6591857480374728e-05, 1.61319185541046e-05, 579078, 0
167, 1.0000, 0.00537811568589831, 1105.0111577510834,543016, 0.9900703742857555, 0.9556747674942017, 0.955622673034668, 0.0005792189147107475, 0.1613545534900122, 0.16187844010639565, 2.3163614730731252e-05, 1.6726229518967605e-05, 579078, 0
168, 1.0000, 0.0016336223967012087, 1110.5766775608063,543279, 0.9900655650507368, 0.9556786417961121, 0.9556275606155396, 0.000584260298350402, 0.1613330801784621, 0.16186188613611266, 2.14733128965916e-05, 1.7149369271909215e-05, 579078, 0
169, 1.0000, 0.0012316307027875624, 1116.0975813865662,543418, 0.9900630232877423, 0.9556815028190613, 0.955630898475647, 0.0005881358548167721, 0.16132445611305835, 0.16185666458976322, 8.624065969825567e-06, 1.6010118403515133e-05, 579078, 0
170, 1.0000, 0.0010910492335955888, 1121.7991316318512,543379, 0.9900637364442659, 0.9556848406791687, 0.9556336998939514, 0.0005920561120057786, 0.1613051722335689, 0.1618407499567132, 1.92838732813172e-05, 1.6310771974187243e-05, 579078, 0
171, 1.0000, 0.001781026666255732, 1127.3231637477875,543087, 0.9900690759751611, 0.9556752443313599, 0.955621063709259, 0.0005978439012496892, 0.16126979752881337, 0.1618095776889708, 3.53747168101437e-05, 1.7623670394199965e-05, 579078, 0
172, 1.0000, 0.0024479508967110556, 1132.8628668785095,542844, 0.9900735194888854, 0.9556679725646973, 0.9556136131286621, 0.0006017006834046681, 0.1612479537218066, 0.1617897857671808, 2.1843799774545758e-05, 1.800609529928202e-05, 579078, 0
173, 1.0000, 0.0031181362887700527, 1138.4278399944305,543817, 0.9900557271479232, 0.9556692838668823, 0.955613911151886, 0.0006149072234186003, 0.1612374138887452, 0.16178876384668003, 1.0539833076056437e-05, 1.7067148340606672e-05, 579078, 0
174, 1.0000, 0.0031522035350612532, 1149.6232390403748,543331, 0.990064614175372, 0.9556744694709778, 0.9556211829185486, 0.0006112452687554046, 0.1612190598460475, 0.16176817668570595, 1.835403979488781e-05, 1.7191668719768008e-05, 579078, 0
175, 1.0000, 0.0007565232591953224, 1155.1925020217896,543652, 0.9900587443486003, 0.9556632041931152, 0.9556100368499756, 0.0006168263512391178, 0.16120339624806437, 0.16175559329174974, 1.566359692667385e-05, 1.703238166499901e-05, 579078, 0
176, 1.0000, 0.0012157147366466084, 1160.7263832092285,544042, 0.9900516127833636, 0.9556772112846375, 0.9556235671043396, 0.0006239311526851063, 0.16118907974748037, 0.16174547308574944, 1.4316503054084828e-05, 1.6739078162514604e-05, 579078, 0
177, 1.0000, 0.0013926782774673788, 1166.4175469875336,544639, 0.990040696002732, 0.9556792378425598, 0.9556239247322083, 0.0006328796311734987, 0.16116750683999553, 0.16172803418748924, 2.1572907562383836e-05, 1.716916806354029e-05, 579078, 0
178, 1.0000, 0.0008521465018827886, 1172.0838708877563,544446, 0.990044225213221, 0.9556833505630493, 0.9556294679641724, 0.0006332896541280763, 0.16115558388245516, 0.16171603114078092, 1.1922953781634549e-05, 1.6554372095413313e-05, 579078, 0
179, 1.0000, 0.001783460113787705, 1177.6916999816895,544307, 0.9900467669762156, 0.9556847214698792, 0.9556314945220947, 0.0006350249963611678, 0.16114263620245964, 0.16170338195186645, 1.2947684747605104e-05, 1.6152533598287047e-05, 579078, 0
180, 1.0000, 0.0028275142027697014, 1183.3071839809418,544946, 0.9900350821808663, 0.9556836485862732, 0.9556286334991455, 0.0006495143266679302, 0.1611149488524172, 0.16168391637865906, 2.7687353844729756e-05, 1.704687328329393e-05, 579078, 0
181, 1.0000, 0.004253268606219657, 1188.9006569385529,544139, 0.9900498390350868, 0.9556868672370911, 0.9556346535682678, 0.0006464054521009653, 0.16110629488304998, 0.16167185463683995, 8.653966847543826e-06, 1.5929486723929846e-05, 579078, 0
182, 1.0000, 0.0010313621233436895, 1194.4516820907593,544415, 0.990044792081227, 0.9556856751441956, 0.9556326270103455, 0.0006490500925895387, 0.16109507429100048, 0.16166297438150354, 1.1220591038391126e-05, 1.5380950604573507e-05, 579078, 0
183, 1.0000, 0.0010174915208510632, 1199.8640689849854,544360, 0.990045797814786, 0.9556900262832642, 0.9556379318237305, 0.0006501493623701932, 0.16109010718379047, 0.16165876373964655, 4.967107762626766e-06, 1.3737105003611848e-05, 579078, 0
184, 1.0000, 0.001662727601472997, 1205.2168319225311,544514, 0.9900429817608207, 0.9556925296783447, 0.9556397199630737, 0.0006603152652230709, 0.16106855809179402, 0.16164376571457997, 2.154909698870444e-05, 1.4369729856871103e-05, 579078, 0
185, 1.0000, 0.004145555042881208, 1210.638291835785,544181, 0.990049071020369, 0.9556756615638733, 0.955622136592865, 0.000666418949949037, 0.1610623218687234, 0.16164305287642486, 6.23621005432784e-06, 1.3218915208437091e-05, 579078, 0
186, 1.0000, 0.0026392768212865425, 1216.3450677394867,545943, 0.990016850974351, 0.9556939005851746, 0.9556441307067871, 0.0006900160018014268, 0.161034866359893, 0.16162999898557723, 2.7455520114183507e-05, 1.422129687890966e-05, 579078, 0
187, 1.0000, 0.004560880820644545, 1221.9348917007446,544649, 0.990040513142085, 0.9556964039802551, 0.9556449055671692, 0.0006721299678446476, 0.16103061914558325, 0.16161514341893868, 4.2472173123198065e-06, 1.2602471694930584e-05, 579078, 0
188, 1.0000, 0.004385407087426309, 1233.152860879898,544842, 0.9900369839315961, 0.9556915163993835, 0.9556412100791931, 0.0006771002345349461, 0.16101257436852207, 0.16159905612900102, 1.8044771430719697e-05, 1.3063071265647695e-05, 579078, 0
189, 1.0000, 0.001500651898810816, 1238.6578319072723,545332, 0.9900280237598884, 0.9556916356086731, 0.9556413292884827, 0.0006859475575158728, 0.16099466506919036, 0.16158708772654448, 1.7909303579005664e-05, 1.3481823474242525e-05, 579078, 0
190, 1.0000, 0.00046742187098914635, 1244.3585619926453,545393, 0.9900269083099412, 0.9556927680969238, 0.9556418657302856, 0.0006892054912395445, 0.16098477312765996, 0.16157958560611027, 9.891940662448695e-06, 1.3070792582152731e-05, 579078, 0
191, 1.0000, 0.0011434612681909182, 1250.0538158416748,545508, 0.9900248054124996, 0.9556941986083984, 0.955647349357605, 0.0006995042881556592, 0.1609721237402283, 0.161573551325052, 1.2649383196283726e-05, 1.302802746928633e-05, 579078, 0
192, 1.0000, 0.0012370676102230803, 1261.3204555511475,545398, 0.9900268168796177, 0.9556933641433716, 0.9556447267532349, 0.0006978583245413693, 0.1609655602383275, 0.1615660756405327, 6.563501711520647e-06, 1.2164782806449718e-05, 579078, 0
193, 1.0000, 0.0011467121293908013, 1266.8869745731354,545473, 0.9900254454247644, 0.9556885361671448, 0.9556412100791931, 0.0007056528009259661, 0.16095349240789777, 0.16155897279909506, 1.206783008975143e-05, 1.2155052586367784e-05, 579078, 0
194, 1.0000, 0.0031336691952171137, 1278.0745384693146,544939, 0.9900352101833193, 0.9556927680969238, 0.9556429982185364, 0.0007023088988478742, 0.16094345617262895, 0.16154759302544003, 1.0036237516913848e-05, 1.1924447090686777e-05, 579078, 0
195, 1.0000, 0.0010260550768957809, 1283.653576374054,544400, 0.9900450663721976, 0.9556739330291748, 0.9556227326393127, 0.0007106643616368269, 0.1609139355917429, 0.1615230649407053, 2.952058171165617e-05, 1.3055903065105646e-05, 579078, 0
196, 1.0000, 0.0011414919805825478, 1289.222902059555,543912, 0.9900539899717758, 0.9556724429130554, 0.9556205868721008, 0.0007149276456335298, 0.16089633123053163, 0.16150834272916256, 1.760436113093511e-05, 1.3452043163390968e-05, 579078, 0
197, 1.0000, 0.004618504206662434, 1294.8428523540497,543005, 0.9900705754324672, 0.9556918740272522, 0.9556424021720886, 0.0007160396038882809, 0.16088421729654667, 0.16149625311250962, 1.21139343283172e-05, 1.3311835690657637e-05, 579078, 0
198, 1.0000, 0.0017123563729974276, 1300.4653613567352,542967, 0.9900712703029262, 0.9556933045387268, 0.9556437134742737, 0.000717618059575023, 0.16087205204096966, 0.1614857764120411, 1.2165250824786034e-05, 1.3192474408007394e-05, 579078, 0
199, 1.0000, 0.0011397072876245219, 1306.0626020431519,542670, 0.9900767012641449, 0.9556971192359924, 0.9556474089622498, 0.0007176962826213064, 0.16086349895534646, 0.16147770779983678, 8.553083453766153e-06, 1.2632982812789072e-05, 579078, 0
200, 1.0000, 0.0013942866311300877, 1311.5897591114044,542338, 0.9900827722376284, 0.9556977152824402, 0.9556482434272766, 0.000719050204284005, 0.16085369231035054, 0.1614687772784833, 9.806645998033936e-06, 1.2317068723400174e-05, 579078, 0
201, 1.0000, 0.003160945238778645, 1317.4122240543365,542127, 0.9900866305972821, 0.9557012915611267, 0.955653190612793, 0.0007201552108523507, 0.16084535718478232, 0.16146084278721226, 8.335128832248628e-06, 1.184534897099209e-05, 579078, 0
202, 1.0000, 0.0009790199521375726, 1322.9899170398712,542177, 0.9900857162940466, 0.9556989669799805, 0.9556505084037781, 0.0007224096374877331, 0.16083598806978344, 0.161452370062563, 9.369114176649429e-06, 1.1570787746212498e-05, 579078, 0
203, 1.0000, 0.002465518205534712, 1328.4752180576324,541962, 0.9900896477979592, 0.9556970596313477, 0.9556486010551453, 0.0007207995104832877, 0.16083335684887837, 0.16144865053314744, 2.6312221442226225e-06, 9.977974411077867e-06, 579078, 0
204, 1.0000, 0.001781840229670504, 1339.3944573402405,541807, 0.9900924821379892, 0.9556978344917297, 0.9556494951248169, 0.0007214130348489994, 0.16082587366291543, 0.16144083322432304, 7.483186439449785e-06, 9.694977462080506e-06, 579078, 0
205, 1.0000, 0.0005152543689889385, 1345.094541311264,541667, 0.9900950421870485, 0.9556987285614014, 0.9556519985198975, 0.0007216293625984902, 0.1608201428700217, 0.16143533156146675, 5.730785721386189e-06, 9.19842645700882e-06, 579078, 0
206, 1.0000, 0.0011343774766870952, 1350.4616854190826,541151, 0.9901044777964385, 0.9556992650032043, 0.955651581287384, 0.0007215508737549713, 0.1608114529017275, 0.16142644200750636, 8.68997143593786e-06, 9.146270075501499e-06, 579078, 0
207, 1.0000, 0.0015866611104759308, 1355.792855501175,540535, 0.9901157420122995, 0.9556979537010193, 0.9556506872177124, 0.0007222185979874218, 0.1607971137895677, 0.16141247403684697, 1.4339116542666508e-05, 9.566913749888879e-06, 579078, 0
208, 1.0000, 0.0019049562147573224, 1361.175131559372,540356, 0.9901190152178825, 0.9557039141654968, 0.9556556940078735, 0.0007222966530765493, 0.16078270017651264, 0.16139992349840745, 1.4413614490976778e-05, 9.967172233580484e-06, 579078, 0
209, 1.0000, 0.0009864824507179516, 1366.5494287014008,539900, 0.99012735366339, 0.9557055830955505, 0.9556576013565063, 0.0007224220355736372, 0.16076937122700383, 0.16138740230848722, 1.3328950356383817e-05, 1.0261110434921274e-05, 579078, 0
210, 1.0000, 0.0007165299208635844, 1371.834058523178,539672, 0.9901315228861437, 0.9556984305381775, 0.9556480050086975, 0.0007224833039162403, 0.1607558572166675, 0.16137463231912333, 1.3514010550330635e-05, 1.0547592698544467e-05, 579078, 0
211, 1.0000, 0.0023716765839002633, 1377.2987756729126,539220, 0.9901397881873923, 0.9557169675827026, 0.9556645154953003, 0.0007226579372038622, 0.16073637190509987, 0.16135665682354944, 1.9485308431932413e-05, 1.1215244457154665e-05, 579078, 0
212, 1.0000, 0.0016070878304454853, 1382.7797677516937,539162, 0.9901408487791455, 0.9556991457939148, 0.9556443691253662, 0.0007230844846053638, 0.16072299769007578, 0.16134471319620083, 1.3374221821377263e-05, 1.1414442956287933e-05, 579078, 0
213, 1.0000, 0.0009175566799705173, 1388.226394891739,539191, 0.990140318483269, 0.9557166695594788, 0.9556625485420227, 0.0007233005581055103, 0.16071465629132164, 0.1613373376577298, 8.341392234073597e-06, 1.106198599209739e-05, 579078, 0
214, 1.0000, 0.0005391519861135428, 1393.7727959156036,539225, 0.9901396967570688, 0.955714225769043, 0.9556614756584167, 0.0007236431055286719, 0.16070838480638994, 0.16133216071120676, 6.271481959779779e-06, 1.0451697016302268e-05, 579078, 0
215, 1.0000, 0.0005667622018934048, 1399.2299208641052,539234, 0.9901395321824864, 0.9557133316993713, 0.9556627869606018, 0.0007240089335607953, 0.16069744110587217, 0.1613218739523457, 1.0943699702142817e-05, 1.0499885111255733e-05, 579078, 0
216, 1.0000, 0.002138535149737618, 1404.662151813507,539396, 0.9901365698400035, 0.955718457698822, 0.9556655287742615, 0.0007255421739577523, 0.16067471852244475, 0.16130037212896406, 2.272258694746565e-05, 1.1342580488709207e-05, 579078, 0
217, 1.0000, 0.003934084715500797, 1410.134046792984,539754, 0.9901300234288376, 0.9557106494903564, 0.9556616544723511, 0.0007265866575044947, 0.160662135985974, 0.1612889396090952, 1.2582540166838907e-05, 1.1460868125244877e-05, 579078, 0
218, 1.0000, 0.001677879418293932, 1415.6043508052826,540324, 0.9901196003719532, 0.955708384513855, 0.9556569457054138, 0.0007276806965197054, 0.16065098494114363, 0.16127813776235767, 1.1151036129308789e-05, 1.1429501424475338e-05, 579078, 0
219, 1.0000, 0.0006818743902610341, 1421.0444898605347,540013, 0.9901252873380778, 0.9557101726531982, 0.9556602239608765, 0.0007273470413419323, 0.16064591679970733, 0.16127261776618262, 5.068147166720216e-06, 1.0536818013704034e-05, 579078, 0
220, 1.0000, 0.0010149391257465482, 1426.4973328113556,539926, 0.9901268782257076, 0.9557111859321594, 0.9556600451469421, 0.0007274999312622748, 0.1606386624229732, 0.16126494446866999, 7.254373276477377e-06, 1.0150759100582332e-05, 579078, 0
221, 1.0000, 0.0023609376012248503, 1431.9650337696075,540082, 0.9901240255996129, 0.9557114839553833, 0.9556608200073242, 0.0007286079847623702, 0.1606242936343434, 0.16125222616094456, 1.4368787689261753e-05, 1.050970877400909e-05, 579078, 0
222, 1.0000, 0.001507544074142349, 1437.4517698287964,539781, 0.9901295297050904, 0.9557132720947266, 0.9556629657745361, 0.0007290184384687335, 0.160615100040118, 0.16124239209729016, 9.193597860168712e-06, 1.0370033609651775e-05, 579078, 0
223, 1.0000, 0.00044069988727263846, 1442.8941686153412,540069, 0.990124263318454, 0.9557116627693176, 0.9556602239608765, 0.0007296902110097038, 0.16060416834729518, 0.161232136948266, 1.0931691304338909e-05, 1.0424875654009723e-05, 579078, 0
224, 1.0000, 0.0016979273062424775, 1448.4455795288086,540245, 0.9901210449710652, 0.9557088017463684, 0.9556531310081482, 0.0007320803616460709, 0.1605810452198779, 0.16121132658273415, 2.3123124276519524e-05, 1.1289337235029203e-05, 579078, 0
225, 1.0000, 0.0018972385528879757, 1459.4665234088898,540486, 0.9901166380294703, 0.9557086825370789, 0.9556543231010437, 0.0007328988520729782, 0.1605730640719906, 0.16120430667964733, 7.981152328001562e-06, 1.0904560385775658e-05, 579078, 0
226, 1.0000, 0.0012911116884627297, 1464.999859571457,540552, 0.9901154311491994, 0.9557104110717773, 0.9556561708450317, 0.0007337958426147605, 0.16056339167748787, 0.16119590248191534, 9.672391791420987e-06, 1.0774589514981294e-05, 579078, 0
227, 1.0000, 0.0011255460185041956, 1470.5629646778107,540602, 0.990114516845964, 0.9557172060012817, 0.9556613564491272, 0.000735342648293012, 0.1605512748723125, 0.1611865804058274, 1.2116811005991046e-05, 1.0901832213124196e-05, 579078, 0
228, 1.0000, 0.0016851625617294726, 1476.134096622467,540082, 0.9901240255996129, 0.9557182192802429, 0.9556629657745361, 0.0007355871228950396, 0.16054438672638568, 0.16117943405100982, 6.888139371663549e-06, 1.0412613224556415e-05, 579078, 0
229, 1.0000, 0.0009695195338176912, 1481.6564807891846,539841, 0.9901284325412079, 0.9557181596755981, 0.955662190914154, 0.0007357168626608305, 0.16053793370942362, 0.16117336802643825, 6.453018612601058e-06, 9.926132199018432e-06, 579078, 0
230, 1.0000, 0.0015548299019189694, 1487.1750798225403,538416, 0.9901544901834187, 0.9557105898857117, 0.955653190612793, 0.0007356117645944167, 0.16052197604130553, 0.16115724911231397, 1.595766861431369e-05, 1.0408759970223781e-05, 579078, 0
231, 1.0000, 0.0017364874733413773, 1498.1957519054413,538008, 0.9901619508978202, 0.9557076692581177, 0.9556517601013184, 0.0007354369160224836, 0.16051635496495378, 0.161151639412233, 5.621070847033893e-06, 9.786806465385016e-06, 579078, 0
232, 1.0000, 0.0017036010306837963, 1503.7204930782318,537626, 0.9901689361745392, 0.9557086229324341, 0.9556530714035034, 0.0007360007569263871, 0.16050934090595304, 0.16114534123143745, 7.014070733085687e-06, 9.466161602717582e-06, 579078, 0
233, 1.0000, 0.0006281639371079944, 1514.6813910007477,536434, 0.9901907331636728, 0.9557170867919922, 0.9556645750999451, 0.0007361522016170094, 0.16049902367700133, 0.16113464834076816, 1.0317228916090215e-05, 9.54800921630659e-06, 579078, 0
234, 1.0000, 0.002205662197362025, 1520.3540291786194,536992, 0.9901805295395649, 0.9557233452796936, 0.955669641494751, 0.0007366561204958969, 0.16049473656263458, 0.16113190224722973, 4.287104534761443e-06, 8.813287831905437e-06, 579078, 0
235, 1.0000, 0.002221057840683596, 1528.8342361450195,534747, 0.9902215817548375, 0.9557235836982727, 0.9556695222854614, 0.000734208017590683, 0.16050460651205384, 0.16113967814518695, 2.2618677097963058e-08, 4.853677076446203e-06, 18784052, 0
236, 1.0000, 0.0005490950181563652, 1537.484144449234,534714, 0.990222185194973, 0.9557240605354309, 0.955670177936554, 0.0007342143064594834, 0.16050166199848442, 0.1611363561554833, 2.9445145737216905e-06, 4.61705620662118e-06, 18784052, 0
237, 1.0000, 0.0003800944898683856, 1546.124092578888,534682, 0.9902227703490437, 0.9557242393493652, 0.9556712508201599, 0.0007342195611580298, 0.1605008767443945, 0.16113566222135575, 7.852562966814691e-07, 3.867495242618505e-06, 18784052, 0
238, 1.0000, 0.0004824186152734043, 1555.4964225292206,534573, 0.990224763530097, 0.9557249546051025, 0.9556721448898315, 0.00073424928874795, 0.16049870517468667, 0.1611338066849432, 2.171569255110528e-06, 3.6505993973297424e-06, 18784052, 0
239, 1.0000, 0.00045057610575086515, 1564.3259081840515,534371, 0.9902284573151683, 0.9557251930236816, 0.9556722044944763, 0.0007343103723231627, 0.16049541043258794, 0.16113075301978344, 3.294741018899927e-06, 3.613348815144444e-06, 18784052, 0
240, 1.0000, 0.00038548164728258345, 1572.841539144516,534116, 0.9902331202616692, 0.9557279944419861, 0.9556722044944763, 0.0007344386875288533, 0.1604912782403442, 0.16112668068196928, 4.132192596290052e-06, 3.662156966305834e-06, 18784052, 0
241, 1.0000, 0.0004271024461926967, 1580.9083812236786,534119, 0.9902330654034751, 0.9557268619537354, 0.955670177936554, 0.0007347022651787589, 0.16048396474906731, 0.16111866216032503, 7.313492019406231e-06, 3.92442233420763e-06, 18784052, 0
242, 1.0000, 0.001186666576378742, 1588.985104084015,534912, 0.9902185645541605, 0.9557211995124817, 0.955666184425354, 0.0007351908907635672, 0.16047515860297853, 0.16111015046042507, 8.80614772463817e-06, 4.254776593701503e-06, 18784052, 0
243, 1.0000, 0.0017811886533391514, 1605.4390149116516,535214, 0.9902130421626183, 0.9557220935821533, 0.9556678533554077, 0.0007353159259800117, 0.16047290947771403, 0.16110867389823508, 2.249122091124711e-06, 3.99199867462496e-06, 18784052, 0
244, 1.0000, 0.001297694677296683, 1613.6492567062378,535686, 0.9902044111400754, 0.9557235240936279, 0.9556684494018555, 0.0007355190476654244, 0.16046942390546862, 0.16110563317228033, 3.4855826491209108e-06, 3.938210158449339e-06, 18784052, 0
245, 1.0000, 0.0004255229650862619, 1622.1405854225159,536719, 0.9901855216352307, 0.9557285308837891, 0.9556729793548584, 0.0007360003202115752, 0.1604613598255847, 0.1610988574794792, 8.064071433250275e-06, 4.23081890121662e-06, 18784052, 0
246, 1.0000, 0.00035566794429695177, 1631.0126645565033,538169, 0.990159006841402, 0.9557309150695801, 0.9556757807731628, 0.000736416279127984, 0.1604563437146005, 0.16109440589153712, 5.016108657190932e-06, 4.303469069155794e-06, 18784052, 0
247, 1.0000, 0.0012220588200590916, 1639.750327348709,542294, 0.9900835768244757, 0.9557327032089233, 0.9556793570518494, 0.0007372980907005962, 0.16044734476321548, 0.16108646279512628, 8.998951990940585e-06, 4.632932905458234e-06, 18784052, 0
248, 1.0000, 0.0006688719297058979, 1648.4333674907684,544695, 0.9900396719831084, 0.955727219581604, 0.9556756615638733, 0.0007379130552990193, 0.1604395384327342, 0.161079140279647, 7.806328360837611e-06, 4.881070620806408e-06, 18784052, 0
249, 1.0000, 0.00038499636452325633, 1657.0809445381165,546145, 0.9900131571892797, 0.9557275176048279, 0.9556756615638733, 0.0007382738532056149, 0.16043616771982971, 0.16107615266190595, 3.3707136634919532e-06, 4.7036583389550456e-06, 18784052, 0
250, 1.0000, 0.002281138624024585, 1665.1426243782043,547045, 0.9899966997310412, 0.9557272791862488, 0.9556735157966614, 0.0007386051391246274, 0.16043174011917613, 0.16107110643165398, 4.427601678791415e-06, 4.675295287790584e-06, 18784052, 0
251, 1.0000, 0.0010781814014072684, 1673.0761425495148,548536, 0.9899694352085595, 0.9557257890701294, 0.9556727409362793, 0.0007390837924676428, 0.16042604571341126, 0.16106587286516644, 5.694402390538089e-06, 4.768403043264911e-06, 18784052, 0
252, 1.0000, 0.0004770605662219556, 1681.0518944263458,549590, 0.9899501616963557, 0.9557273983955383, 0.9556741714477539, 0.0007395678285967725, 0.16042169771432965, 0.16106180943362267, 4.348002719728461e-06, 4.724595604085661e-06, 18784052, 0
253, 1.0000, 0.00032507158108361365, 1689.0404424667358,550453, 0.9899343808225116, 0.9557291865348816, 0.9556757807731628, 0.0007399720443429568, 0.16041858876731696, 0.16105887507198136, 3.1089445911847147e-06, 4.530952148186165e-06, 18784052, 0
254, 1.0000, 0.0005007232167263967, 1697.02880859375,552590, 0.9898953035022275, 0.9557337760925293, 0.9556833505630493, 0.0007410606004361994, 0.16040692946773896, 0.1610477679568485, 1.1659298626537362e-05, 4.980096642053726e-06, 18784052, 0
255, 1.0000, 0.0016999812721707613, 1705.0984013080597,555473, 0.9898425847776704, 0.9557346105575562, 0.9556854367256165, 0.0007428260677850648, 0.1603987903403956, 0.16103974798596024, 8.139131200984862e-06, 5.230844364537644e-06, 18784052, 0
256, 1.0000, 0.0018907439641567365, 1721.0662286281586,555157, 0.9898483631741185, 0.9557355046272278, 0.9556878209114075, 0.0007427973071475393, 0.16039442855482808, 0.1610357626942133, 4.361786516665633e-06, 5.136662825009593e-06, 18784052, 0
257, 1.0000, 0.0005735108091853721, 1729.0494713783264,556684, 0.9898204403533073, 0.955735981464386, 0.9556882381439209, 0.0007437168947696678, 0.16039020188129305, 0.16103139203058653, 4.22667120059117e-06, 5.037473792614549e-06, 18784052, 0
258, 1.0000, 0.00044298732314387916, 1737.0140936374664,557044, 0.9898138573700118, 0.9557368755340576, 0.9556878805160522, 0.0007440308920824196, 0.16038776621599737, 0.16102905615795104, 2.435668265604596e-06, 4.684393110169008e-06, 18784052, 0
259, 1.0000, 0.00024008214105789645, 1744.9910967350006,557776, 0.9898004719706446, 0.9557350873947144, 0.9556856155395508, 0.0007446293856067074, 0.16038513584890446, 0.16102691603107228, 2.6303640010549856e-06, 4.421703174871086e-06, 18784052, 0
260, 1.0000, 0.00035541557103462105, 1753.0312457084656,558109, 0.9897943827110963, 0.9557326436042786, 0.9556839466094971, 0.0007452849355989718, 0.1603794331142206, 0.16102239946279148, 5.702733270718241e-06, 4.5356437188002045e-06, 18784052, 0
261, 1.0000, 0.0005731108265726773, 1761.1149258613586,559465, 0.9897695868073504, 0.9557349681854248, 0.955686628818512, 0.0007470216673009992, 0.16037128057847394, 0.1610154629839998, 8.152538071432014e-06, 4.809548660553358e-06, 18784052, 0
262, 1.0000, 0.0025787729864032768, 1769.2069809436798,559995, 0.9897598951930544, 0.955734133720398, 0.9556822180747986, 0.0007482952942389849, 0.16036963710415555, 0.1610145016772649, 1.6434778692675511e-06, 4.319866013481419e-06, 18784052, 0
263, 1.0000, 0.00341498375456297, 1777.3245079517365,560242, 0.9897553785350712, 0.9557355046272278, 0.9556825160980225, 0.000748585219615465, 0.16036926082752265, 0.16101506940922447, 3.762776254467859e-07, 3.384340791865704e-06, 18784052, 0
264, 1.0000, 0.001072149885193137, 1785.3643889427185,560254, 0.9897551591022946, 0.9557353258132935, 0.955682635307312, 0.0007485334127024895, 0.16036565340163106, 0.16101098436925224, 3.6074250769346783e-06, 3.4060138664523903e-06, 18784052, 0
265, 1.0000, 0.0005874456535677151, 1793.4762480258942,560229, 0.9897556162539124, 0.9557353258132935, 0.9556835293769836, 0.0007485166401642207, 0.16036507827183996, 0.16101032773655138, 5.751217372895745e-07, 2.851003489019268e-06, 18784052, 0
266, 1.0000, 0.000335081710794589, 1801.491359949112,560231, 0.989755579681783, 0.9557362198829651, 0.9556838274002075, 0.0007486674707339175, 0.1603634337773482, 0.16100885926322375, 1.6444962560036025e-06, 2.6983685276036598e-06, 18784052, 0
267, 1.0000, 0.0015010607586508533, 1809.490310907364,560841, 0.9897444251823102, 0.9557323455810547, 0.9556823968887329, 0.0007516388183267657, 0.1603571423628437, 0.1610067846163948, 6.291421674964326e-06, 2.936743498481725e-06, 18784052, 0
268, 1.0000, 0.0007067710342423773, 1825.4926557540894,560857, 0.9897441326052749, 0.9557334184646606, 0.9556834101676941, 0.0007511269023436863, 0.16035113834597237, 0.16099959167098535, 6.0040174792441725e-06, 3.1544497181718e-06, 18784052, 0
269, 1.0000, 0.0015555601061066984, 1833.4955706596375,560972, 0.9897420297078333, 0.9557363986968994, 0.9556866884231567, 0.0007518919105995224, 0.160349220068296, 0.16099887719296269, 1.918277117068934e-06, 3.0013896657246878e-06, 18784052, 0
270, 1.0000, 0.0011611701324167744, 1841.9314205646515,560937, 0.9897426697200982, 0.9557411670684814, 0.9556896686553955, 0.0007515747744325567, 0.16034473456010245, 0.16099275528926935, 4.485503866891172e-06, 3.1244333739140933e-06, 18784052, 0
271, 1.0000, 0.0018017659662229852, 1857.9278936386108,561451, 0.9897332706828375, 0.955740749835968, 0.9556906223297119, 0.0007525971384294547, 0.1603398074852621, 0.1609897178061021, 4.9270743661400385e-06, 3.2700399091396802e-06, 18784052, 0
272, 1.0000, 0.0008480413239063251, 1865.9910113811493,562776, 0.9897090416470975, 0.9557412266731262, 0.9556903839111328, 0.0007538948430128759, 0.1603342481144524, 0.1609851154842766, 5.559378446123864e-06, 3.4482629162011426e-06, 18784052, 0
273, 1.0000, 0.000826959162050613, 1874.0396072864532,566167, 0.989647033601668, 0.9557419419288635, 0.9556918144226074, 0.0007559404975795407, 0.16032904172675183, 0.1609814134973179, 5.206380891242812e-06, 3.5933037297429553e-06, 18784052, 0
274, 1.0000, 0.0006732337576031828, 1882.0527772903442,568663, 0.9896013915841533, 0.9557406306266785, 0.9556907415390015, 0.0007578560558665707, 0.1603215148210731, 0.16097512680835177, 7.526906442123504e-06, 3.869066436670547e-06, 18784052, 0
275, 1.0000, 0.0013394543257910696, 1890.0811743736267,569630, 0.9895837089595793, 0.9557360410690308, 0.9556854963302612, 0.0007591681175674266, 0.16030646588148076, 0.16095894209358408, 1.50489378920593e-05, 4.431963279372716e-06, 18784052, 0
276, 1.0000, 0.0004787642488454249, 1898.0899093151093,573776, 0.989507894935294, 0.9557357430458069, 0.9556857943534851, 0.0007631576961016653, 0.16029423312426044, 0.16094845699081384, 1.223275556050396e-05, 4.9055642459453005e-06, 18784052, 0
277, 1.0000, 0.0019094822656278575, 1906.251944065094,573171, 0.9895189580044432, 0.9557355046272278, 0.9556848406791687, 0.0007635292107796109, 0.16028606647830138, 0.1609400759902357, 8.166643396700923e-06, 5.162076428004093e-06, 18784052, 0
278, 1.0000, 0.0024479306263813128, 1914.3310430049896,576790, 0.9894527807362599, 0.955733060836792, 0.9556839466094971, 0.0007677003870598068, 0.1602789176576648, 0.1609370325766595, 7.148820713592796e-06, 5.332924408165784e-06, 18784052, 0
279, 1.0000, 0.0006643554542627353, 1922.4187161922455,576037, 0.989466550142986, 0.9557337760925293, 0.9556832909584045, 0.0007673015031430623, 0.16027170430822751, 0.16092969668861168, 7.213353038743042e-06, 5.496454077599934e-06, 18784052, 0
280, 1.0000, 0.0012203504368240782, 1930.5269422531128,576380, 0.9894602780227907, 0.9557352066040039, 0.9556844830513, 0.0007683924931506311, 0.16026658479372208, 0.16092599177062922, 5.119517002938334e-06, 5.457543957741319e-06, 18784052, 0
281, 1.0000, 0.0009233292365921739, 1938.556351184845,577369, 0.9894421931047931, 0.9557351469993591, 0.9556854367256165, 0.0007708373577823243, 0.16025562244772668, 0.1609161870485306, 1.0962343385434448e-05, 5.851778222367234e-06, 18784052, 0
282, 1.0000, 0.0011937430589243241, 1946.6781570911407,577593, 0.9894380970262983, 0.9557376503944397, 0.955689013004303, 0.0007721015588380788, 0.16025079934677178, 0.16091244159925389, 4.823100167722361e-06, 5.7397331355359126e-06, 18784052, 0
283, 1.0000, 0.000988319066997918, 1954.7485482692719,578531, 0.9894209446976008, 0.9557375907897949, 0.9556883573532104, 0.0007739557767362061, 0.16024405743192352, 0.1609067329196827, 6.741919530678375e-06, 5.832851061002043e-06, 18784052, 0
284, 1.0000, 0.004659237605454172, 1962.6968462467194,581680, 0.9893633618798309, 0.9557359218597412, 0.9556847214698792, 0.0007847646619372991, 0.16024093086048774, 0.16091427270779635, 3.1265715985939746e-06, 5.4802407312768046e-06, 18784052, 0
285, 1.0000, 0.0018323454061742552, 1978.7309122085571,580460, 0.9893856708787764, 0.9557383060455322, 0.9556840062141418, 0.0007831876383025767, 0.16022858030591255, 0.16089969490187198, 1.2350550627204804e-05, 5.944130076748681e-06, 18784052, 0
286, 1.0000, 0.0012751681297186086, 1986.7957870960236,580221, 0.9893900412482419, 0.9557374119758606, 0.9556849002838135, 0.000781718697984949, 0.16022188922507605, 0.16089111554608126, 6.691079165066505e-06, 6.014909411761086e-06, 18784052, 0
287, 1.0000, 0.0007523015765021538, 1994.8378579616547,578641, 0.9894189332304828, 0.9557429552078247, 0.9556908011436462, 0.0007810531876392398, 0.16020987656395913, 0.16087920987933538, 1.2012661318894224e-05, 6.4457002485322255e-06, 18784052, 0
288, 1.0000, 0.0005341460812113245, 2002.8660922050476,577652, 0.9894370181484804, 0.9557432532310486, 0.9556894302368164, 0.0007818989175334128, 0.16020243230120085, 0.16087248949976282, 7.4442623322623636e-06, 6.539209654512494e-06, 18784052, 0
289, 1.0000, 0.0026729218752991938, 2010.899355173111,579693, 0.9893996962904085, 0.9557268619537354, 0.9556689858436584, 0.0007872515678696647, 0.16019558995654984, 0.1608684950926876, 6.842340321333573e-06, 6.568908348864167e-06, 18784052, 0
290, 1.0000, 0.0010596786437529746, 2018.9251010417938,577912, 0.9894322637716559, 0.9557254314422607, 0.9556711316108704, 0.0007863592322946897, 0.1601752600281586, 0.1608469040401915, 2.032993541956074e-05, 7.354573323964288e-06, 18784052, 0
291, 1.0000, 0.001205481003571478, 2026.9846210479736,578850, 0.9894151114429585, 0.9557268619537354, 0.9556694626808167, 0.0007878541238795057, 0.16016682424991985, 0.16083948266711734, 8.43578104869902e-06, 7.456143604022344e-06, 18784052, 0
292, 1.0000, 0.0009314006953310271, 2035.0431489944458,581563, 0.9893655013494018, 0.955741286277771, 0.9556883573532104, 0.0007921264711088761, 0.16015211545951244, 0.16082850931377318, 1.4708791775314145e-05, 7.980324247463804e-06, 18784052, 0
293, 1.0000, 0.0009600811361566571, 2043.2798709869385,583917, 0.9893224559530759, 0.9557411670684814, 0.9556896090507507, 0.0007951531773182605, 0.1601427582604438, 0.16082117258934842, 9.35719958417014e-06, 8.108360942508986e-06, 18784052, 0
294, 1.0000, 0.001372396160414756, 2051.340985774994,588181, 0.989244484173155, 0.955740749835968, 0.9556875228881836, 0.0008008888387050019, 0.1601302678686691, 0.16081319436757846, 1.2490390012692698e-05, 8.46637236706129e-06, 18784052, 0
295, 1.0000, 0.0005565813246928371, 2059.3720529079437,588479, 0.9892390349258716, 0.9557390809059143, 0.9556883573532104, 0.0008017561845542767, 0.16011885124804048, 0.16080142317616097, 1.141661900072588e-05, 8.723311478601859e-06, 18784052, 0
296, 1.0000, 0.001371273910962086, 2067.4252767562866,592115, 0.9891725467945882, 0.9557346105575562, 0.9556854367256165, 0.0008088065127954603, 0.16010769898898827, 0.16079440228541034, 1.1152263659885975e-05, 8.9402475584981e-06, 18784052, 0
297, 1.0000, 0.001865600109076838, 2083.4003355503082,590785, 0.9891968672606517, 0.9557308554649353, 0.9556843638420105, 0.0008078869135945262, 0.16010111218410317, 0.1607867910437005, 6.586801453323243e-06, 8.67125678873515e-06, 18784052, 0
298, 1.0000, 0.0006763160746085677, 2091.4759793281555,591697, 0.9891801903696367, 0.9557293653488159, 0.9556810259819031, 0.0008113101977016522, 0.1600951348359461, 0.16078351395568927, 5.977350280045313e-06, 8.354581759066522e-06, 18784052, 0
299, 1.0000, 0.000702566867602084, 2099.4749484062195,591781, 0.9891786543402011, 0.9557279944419861, 0.9556798934936523, 0.0008121860978824437, 0.16009229302718758, 0.1607813871283068, 2.8418068902802407e-06, 7.500525612215056e-06, 18784052, 0
300, 1.0000, 0.0012319155571427502, 2107.3691143989563,591423, 0.9891852007513671, 0.9557325839996338, 0.9556858539581299, 0.0008138033622378747, 0.16007988271083837, 0.16077146020423363, 1.2410308949800664e-05, 7.88788895239051e-06, 18784052, 0
301, 1.0000, 0.0010808430602505202, 2115.84437251091,591593, 0.9891820921203665, 0.9557376503944397, 0.9556893110275269, 0.0008172849686757444, 0.16006405792352493, 0.1607590238604978, 1.5824790202539907e-05, 8.456652893799632e-06, 18784052, 0
302, 1.0000, 0.0012028027823883208, 2131.9909603595734,593309, 0.9891507132333252, 0.9557271003723145, 0.9556776881217957, 0.0008252600458610962, 0.16004950320646322, 0.16074998254892878, 1.4554718599235628e-05, 8.928510958454465e-06, 18784052, 0
303, 1.0000, 0.00168308596709386, 2139.9535632133484,592476, 0.9891659455252281, 0.9557336568832397, 0.9556819200515747, 0.000825494532776995, 0.1600416329403826, 0.1607438386585723, 7.870268875054265e-06, 8.816578716569217e-06, 18784052, 0
304, 1.0000, 0.0018031396864361734, 2147.973918199539,592522, 0.9891651043662515, 0.9557342529296875, 0.9556834101676941, 0.0008267616604035008, 0.16003715883920722, 0.16073999422283206, 4.474105062629574e-06, 8.238358717460875e-06, 18784052, 0
305, 1.0000, 0.0009883796872726224, 2155.929305076599,592541, 0.989164756931022, 0.955733597278595, 0.9556835889816284, 0.0008273201610969882, 0.16003433272706014, 0.16073778269271313, 2.8261061748857674e-06, 7.402449883850835e-06, 18784052, 0
306, 1.0000, 0.0007601656416449914, 2163.978317975998,592786, 0.9891602768451682, 0.955734133720398, 0.9556830525398254, 0.000829780373915905, 0.16002990991174856, 0.16073575325501924, 4.422813064536291e-06, 7.030849256037765e-06, 18784052, 0
307, 1.0000, 0.00093815349451822, 2172.072468996048,593120, 0.9891541692995552, 0.9557347297668457, 0.9556824564933777, 0.0008325260322573933, 0.16002078982912932, 0.16072877212924075, 9.120086664982097e-06, 7.21617246946129e-06, 18784052, 0
308, 1.0000, 0.0014143458017965489, 2180.023187160492,593453, 0.989148080040007, 0.9557456970214844, 0.9556953310966492, 0.0008382246260904564, 0.16000714085737874, 0.16071993403373386, 1.3648967242041454e-05, 7.691059889415728e-06, 18784052, 0
309, 1.0000, 0.0009423203495604351, 2188.1512191295624,595155, 0.9891169571578716, 0.955737292766571, 0.9556841850280762, 0.0008463654688327713, 0.16000030775571453, 0.1607193064260109, 6.833109155335304e-06, 7.600626817919505e-06, 18784052, 0
310, 1.0000, 0.002117232319759035, 2204.0771973133087,594597, 0.9891271607819794, 0.955741822719574, 0.9556909203529358, 0.0008448266528332922, 0.15999491874154936, 0.1607129186152801, 5.389010560408192e-06, 7.343707527198331e-06, 18784052, 0
311, 1.0000, 0.0006147012730259259, 2212.1733503341675,595473, 0.989111142189294, 0.9557440280914307, 0.9556924700737, 0.0008496550160710862, 0.1599875661705238, 0.16070876987266888, 7.352568517748903e-06, 7.3445931454915645e-06, 18784052, 0
312, 1.0000, 0.0005629602256516177, 2220.229437351227,596262, 0.9890967144842383, 0.9557440876960754, 0.9556916952133179, 0.0008546117928337185, 0.1599831942467035, 0.16070801945222207, 4.37192361277261e-06, 6.973298004740045e-06, 18784052, 0
313, 1.0000, 0.0016200959441444417, 2228.241313457489,597955, 0.9890657561766852, 0.9557406306266785, 0.9556879997253418, 0.0008651187177254409, 0.15997621230941347, 0.1607079340439042, 6.981939559891348e-06, 6.974161678731759e-06, 18784052, 0
314, 1.0000, 0.0008089451102770708, 2236.3291535377502,596794, 0.9890869862978129, 0.9557426571846008, 0.9556897282600403, 0.0008615541527420606, 0.15996814643530835, 0.160696664131404, 8.065876321461385e-06, 7.076328178009318e-06, 18784052, 0
315, 1.0000, 0.0006091470594546648, 2244.390305519104,597238, 0.9890788672850819, 0.9557414054870605, 0.955689013004303, 0.0008673551347460403, 0.1599590476658988, 0.16069114861539022, 9.098768152360215e-06, 7.256470419274858e-06, 18784052, 0
316, 1.0000, 0.004210751738541612, 2252.410411596298,599547, 0.9890366447616679, 0.9557367563247681, 0.9556916356086731, 0.0008859344393193562, 0.15995799854162668, 0.1607035247805109, 1.0491234306575503e-06, 5.9804731504618515e-06, 18784052, 0
317, 1.0000, 0.0015745207001210577, 2268.398895740509,599106, 0.9890447089162047, 0.9557381868362427, 0.9556889533996582, 0.0008826110045827277, 0.15994691820588017, 0.1606896160170209, 1.1080335855589984e-05, 6.36088117675179e-06, 18784052, 0
318, 1.0000, 0.0006566406950246314, 2276.380308866501,598636, 0.9890533033666181, 0.9557384848594666, 0.9556887745857239, 0.0008806611799625199, 0.15994410658969688, 0.16068575389487968, 2.811613384917644e-06, 5.8622065289642855e-06, 18784052, 0
319, 1.0000, 0.0005207935969024803, 2284.535412788391,598488, 0.9890560097041952, 0.9557384848594666, 0.9556888937950134, 0.0008812194135809879, 0.15994190715828657, 0.1606841491619476, 2.1994306674544273e-06, 5.314789042726891e-06, 18784052, 0
320, 1.0000, 0.00037316803420756864, 2292.5498898029327,597826, 0.9890681150790327, 0.9557383060455322, 0.9556884765625, 0.0008814609370983327, 0.1599390645359958, 0.16068177911182946, 2.842622242815729e-06, 4.992399636155798e-06, 18784052, 0
321, 1.0000, 0.0005507185363652868, 2300.514826774597,597853, 0.9890676213552856, 0.9557393789291382, 0.9556910991668701, 0.0008817945749195587, 0.15993566458510314, 0.1606789296438802, 3.399957341554405e-06, 4.804251732067262e-06, 18784052, 0
322, 1.0000, 0.0006304214112972989, 2308.494147539139,597025, 0.989082762216865, 0.9557393789291382, 0.9556898474693298, 0.0008830445393574868, 0.1599288838811272, 0.16067381420035234, 6.780701711700532e-06, 4.972681502876176e-06, 18784052, 0
323, 1.0000, 0.0010534076613666625, 2316.545060634613,595294, 0.989114415394877, 0.9557409286499023, 0.9556900858879089, 0.0008871836754326123, 0.1599161075432699, 0.1606654426365041, 1.2776337754011324e-05, 5.464774148562749e-06, 18784052, 0
324, 1.0000, 0.0024942970836224422, 2332.364515542984,594728, 0.9891247653075025, 0.9557415246963501, 0.9556910395622253, 0.0008884357937717348, 0.15991162025281053, 0.16066241156725722, 4.487288661758626e-06, 5.358131857499875e-06, 18784052, 0
325, 1.0000, 0.0018069082408347717, 2340.3810806274414,593899, 0.9891399244551465, 0.9557440876960754, 0.9556944370269775, 0.0008904492747793659, 0.15990564870923185, 0.1606579886506273, 5.971543356020348e-06, 5.416524553642989e-06, 18784052, 0
326, 1.0000, 0.0006071224253176597, 2348.3259797096252,593406, 0.9891489394850483, 0.955743134021759, 0.9556918144226074, 0.0008927559133097574, 0.15989405279430022, 0.16064700634360396, 1.159591518845593e-05, 5.844927755981533e-06, 18784052, 0
327, 1.0000, 0.00041390590259126204, 2356.294240951538,593623, 0.9891449714090064, 0.9557456374168396, 0.955693781375885, 0.0008959370943595979, 0.15988590096268074, 0.1606404266444727, 8.151828121444327e-06, 6.042640181240423e-06, 18784052, 0
328, 1.0000, 0.0010412383019153754, 2364.2356250286102,594506, 0.989128824813868, 0.955742597579956, 0.9556906223297119, 0.0009006056674740156, 0.15987609359802415, 0.16063394469115952, 9.807369595216109e-06, 6.3424830468460965e-06, 18784052, 0
329, 1.0000, 0.0007665353776557498, 2379.986722946167,594431, 0.9891301962687212, 0.955742359161377, 0.9556921124458313, 0.0009010077973256174, 0.1598735587414841, 0.16063126493259278, 2.5348569200889237e-06, 5.786670164079288e-06, 18784052, 0
330, 1.0000, 0.0002907901785419657, 2387.9463589191437,594570, 0.9891276545057266, 0.955742359161377, 0.9556914567947388, 0.0009019809850154354, 0.1598720461648614, 0.1606303654246584, 1.5125737483911994e-06, 5.0600814973233355e-06, 18784052, 0
331, 1.0000, 0.0007106043688155079, 2396.0121738910675,594163, 0.9891350969340633, 0.955744206905365, 0.9556928873062134, 0.0009015741662009148, 0.1598705048066092, 0.16062827948414254, 1.5413595184365914e-06, 4.49295589446765e-06, 18784052, 0
332, 1.0000, 0.0005101206274619298, 2403.924509048462,593977, 0.9891384981420992, 0.955744743347168, 0.9556940793991089, 0.0009022316060666836, 0.15986877766036808, 0.16062683280738135, 1.7271511561500752e-06, 4.0833064484473435e-06, 18784052, 0
333, 1.0000, 0.00022313709067219495, 2411.346967935562,593214, 0.9891524504094725, 0.9557450413703918, 0.9556938409805298, 0.0009021397215383749, 0.1598643212671235, 0.16062261331909433, 4.456384616768894e-06, 4.11916362514608e-06, 18784052, 0
334, 1.0000, 0.0006985250249038474, 2418.763512134552,592442, 0.9891665672514282, 0.9557487368583679, 0.9556966423988342, 0.0009067013686916457, 0.159856550460817, 0.16061862347161013, 7.770813568230839e-06, 4.389093052397542e-06, 18784052, 0
335, 1.0000, 0.0010779660429577937, 2433.516722202301,591714, 0.9891798795065366, 0.9557488560676575, 0.9556971192359924, 0.0009051358182814352, 0.1598526915031041, 0.1606142236138106, 3.8589578153502835e-06, 4.332956336245652e-06, 18784052, 0
336, 1.0000, 0.0005476989154201283, 2440.9198639392853,591556, 0.9891827687047607, 0.9557483196258545, 0.9556971788406372, 0.0009071358554697261, 0.15984837554417353, 0.16061127332353642, 4.315953213013257e-06, 4.331253013921095e-06, 18784052, 0
337, 1.0000, 0.0006971838259584973, 2448.36861371994,592127, 0.9891723273618117, 0.9557491540908813, 0.9556971788406372, 0.000910214123895835, 0.1598437801267852, 0.1606089747324715, 4.595421596864657e-06, 4.356971657704063e-06, 18784052, 0
338, 1.0000, 0.0008701349810410172, 2455.792453765869,593121, 0.9891541510134905, 0.9557503461837769, 0.9556989073753357, 0.0009136947120585516, 0.15983876832608518, 0.16060637405047037, 5.011794681347714e-06, 4.4184056792990635e-06, 18784052, 0
339, 1.0000, 0.0010350802597739476, 2463.2641496658325,593691, 0.9891437279566061, 0.9557518362998962, 0.9557015895843506, 0.0009164717711001359, 0.15983477596290926, 0.1606051252173826, 3.992362745675049e-06, 4.3738313088932666e-06, 18784052, 0
340, 1.0000, 0.0006737501950899321, 2470.7168185710907,593562, 0.9891460868589537, 0.9557538628578186, 0.9557034373283386, 0.0009171415010503519, 0.1598303951393591, 0.16060182557037136, 4.380830299216543e-06, 4.374530704446531e-06, 18784052, 0
341, 1.0000, 0.0004947905334852244, 2478.188697576523,593622, 0.9891449896950711, 0.9557533860206604, 0.9557018280029297, 0.0009199490119462595, 0.15982359878947358, 0.16059806135389096, 6.796346216142446e-06, 4.57157523786448e-06, 18784052, 0
342, 1.0000, 0.0008011142398461929, 2485.645489692688,593568, 0.9891459771425654, 0.9557501077651978, 0.9557000994682312, 0.0009220888537011011, 0.15981582971426284, 0.16059117799246236, 7.769074888641647e-06, 4.820545820386629e-06, 18784052, 0
343, 1.0000, 0.0022826725490116854, 2493.122797727585,593787, 0.9891419724943941, 0.9557330012321472, 0.955682098865509, 0.0009274570319495858, 0.1598120766577628, 0.1605890755232056, 3.7530605599411793e-06, 4.701377786396702e-06, 18784052, 0
344, 1.0000, 0.000795435152282388, 2500.6897938251495,593563, 0.989146068572889, 0.9557492733001709, 0.9556992053985596, 0.0009263150978184968, 0.15980668772215756, 0.16058344584200318, 5.3889307004284515e-06, 4.765987464885837e-06, 18784052, 0
345, 1.0000, 0.0006856750248344703, 2508.184828519821,593618, 0.9891450628393299, 0.9557496905326843, 0.9556999802589417, 0.0009274484528752303, 0.15980388471921178, 0.16058126512477344, 2.803011347640716e-06, 4.519600955482092e-06, 18784052, 0
346, 1.0000, 0.0006117589556614496, 2515.6244065761566,593405, 0.989148957771113, 0.955747663974762, 0.9556990265846252, 0.0009303447579919531, 0.1597945229543465, 0.16057338201595125, 9.361756364650864e-06, 4.8610021825420615e-06, 18784052, 0
347, 1.0000, 0.0013509263962237614, 2523.0841195583344,594760, 0.9891241801534318, 0.9557522535324097, 0.9557057023048401, 0.0009421777430486388, 0.15979046507297903, 0.1605777734351074, 4.057884920610766e-06, 4.774008710968328e-06, 18784052, 0
348, 1.0000, 0.0009494918705782394, 2538.925852537155,593498, 0.9891472571670951, 0.9557524919509888, 0.9557040929794312, 0.0009373071575797588, 0.15978216061437162, 0.16056543741714618, 8.304459978097922e-06, 5.045753452562847e-06, 18784052, 0
349, 1.0000, 0.0004942872329289383, 2547.135672569275,593793, 0.9891418627780058, 0.9557503461837769, 0.9557026028633118, 0.0009397625303421873, 0.15977821617566182, 0.16056306728819508, 3.9444341505545655e-06, 4.923023336605513e-06, 18784052, 0
350, 1.0000, 0.001303229946707671, 2555.13294172287,593634, 0.9891447702622946, 0.9557472467422485, 0.9556992053985596, 0.0009417421960009392, 0.15976965263405368, 0.16055526492371341, 8.563547750917166e-06, 5.203242625643354e-06, 18784052, 0
351, 1.0000, 0.0015600161915798707, 2571.000985622406,593742, 0.989142795367306, 0.9557455778121948, 0.9556978344917297, 0.0009444533424057076, 0.15976614589165689, 0.16055393201492035, 3.506737561081996e-06, 5.001922934169882e-06, 18784052, 0
352, 1.0000, 0.0008546951934318218, 2579.0551857948303,594390, 0.9891309459973743, 0.9557430148124695, 0.9556955099105835, 0.0009492227912916113, 0.15976289540392433, 0.16055355345683142, 3.250491496520347e-06, 4.790912068516709e-06, 18784052, 0
353, 1.0000, 0.0004386435676560876, 2587.148387670517,594390, 0.9891309459973743, 0.955747663974762, 0.9556995034217834, 0.0009518950918213822, 0.15975821765705972, 0.1605508762760888, 4.677742561409737e-06, 4.779472990172735e-06, 18784052, 0
354, 1.0000, 0.00041900591043520045, 2595.2463364601135,594255, 0.98913341461611, 0.9557517766952515, 0.9557015895843506, 0.0009554956905742802, 0.15975187498344245, 0.16054795298334834, 6.3426747535788586e-06, 4.916649561433042e-06, 18784052, 0
355, 1.0000, 0.0015494330589837747, 2603.2484645843506,592873, 0.9891586859575384, 0.9557580947875977, 0.9557099938392639, 0.0009606111163888862, 0.15974417891835366, 0.16054633043399558, 7.6960643505819e-06, 5.141965971479337e-06, 18784052, 0
356, 1.0000, 0.0019753142131718657, 2611.3559153079987,593090, 0.9891547178814964, 0.9557518362998962, 0.9557012915611267, 0.0009624316784936538, 0.15973837860855852, 0.16053968079917988, 5.800310648673701e-06, 5.204288980569857e-06, 18784052, 0
357, 1.0000, 0.0016012991845811982, 2619.3274483680725,593333, 0.9891502743677721, 0.9557527899742126, 0.955702543258667, 0.0009665639022009954, 0.1597307238110711, 0.1605359439059908, 7.65479571923633e-06, 5.409020456956749e-06, 18784052, 0
358, 1.0000, 0.0008639448640601548, 2627.333017349243,593043, 0.9891555773265378, 0.9557550549507141, 0.9557026624679565, 0.000966375196118342, 0.15972665502262587, 0.16053063877377055, 4.0687889162893676e-06, 5.257185211248081e-06, 18784052, 0
359, 1.0000, 0.0006198688484207038, 2635.3455514907837,593282, 0.9891512069570723, 0.9557557702064514, 0.9557024240493774, 0.0009697997447744847, 0.15972245535155566, 0.16052898891068593, 4.1996709447544855e-06, 5.140430315287536e-06, 18784052, 0
360, 1.0000, 0.0009201763892656966, 2643.364577293396,593881, 0.9891402536043113, 0.9557549357414246, 0.9557009935379028, 0.0009755923794895284, 0.15971470113977615, 0.16052510892737884, 7.75421018897604e-06, 5.356156837637816e-06, 18784052, 0
361, 1.0000, 0.002443932628848576, 2651.408052444458,593534, 0.9891465988687655, 0.9557531476020813, 0.9557018280029297, 0.0009804135567449284, 0.1597060903089975, 0.1605203530019222, 8.610834486666441e-06, 5.616586878625496e-06, 18784052, 0
362, 1.0000, 0.0010831958235871272, 2659.4262404441833,593880, 0.9891402718903761, 0.9557549357414246, 0.9557015895843506, 0.000982963275036597, 0.15970043296347924, 0.16051667759844931, 5.657340010900569e-06, 5.6206489462369095e-06, 18784052, 0
363, 1.0000, 0.0006292425240868281, 2667.4959495067596,594408, 0.9891306168482095, 0.9557569622993469, 0.9557033181190491, 0.000986094622251824, 0.15969656733540544, 0.16051540584287324, 3.865634184252453e-06, 5.414145093599478e-06, 18784052, 0
364, 1.0000, 0.0012040991014539378, 2675.5579187870026,595109, 0.9891177983168482, 0.9557638168334961, 0.9557092189788818, 0.0009903907412249506, 0.15969290965463584, 0.16051611786749234, 3.6576788925990478e-06, 5.205919626746805e-06, 18784052, 0
365, 1.0000, 0.0011870405388364588, 2683.5613589286804,594982, 0.9891201206470663, 0.9557607769966125, 0.9557069540023804, 0.0009916970094197791, 0.1596879392612284, 0.16051045427692665, 4.9703924265565025e-06, 5.181873190501257e-06, 18784052, 0
366, 1.0000, 0.0008090179056506096, 2691.601052045822,596216, 0.9890975556432149, 0.9557662010192871, 0.9557120203971863, 0.0009990763627845424, 0.15968124772540754, 0.16050968099663532, 6.691531969582609e-06, 5.316069602625157e-06, 18784052, 0
367, 1.0000, 0.00141315181086321, 2699.642742872238,596016, 0.9891012128561568, 0.9557608366012573, 0.9557076096534729, 0.0010019128683150136, 0.15967260433265135, 0.1605014140465263, 8.643398803576119e-06, 5.580846118175104e-06, 18784052, 0
368, 1.0000, 0.002779708422203551, 2707.684483766556,599355, 0.989040155686092, 0.9557588696479797, 0.9557064175605774, 0.0010214431797880984, 0.15966654406403075, 0.16051002224232302, 6.060267008889397e-06, 5.627029849225108e-06, 18784052, 0
369, 1.0000, 0.0006319048743200681, 2715.691312789917,599124, 0.98904437976704, 0.9557555317878723, 0.95570307970047, 0.001020994394774982, 0.15965881131340776, 0.16050107098564337, 7.732749693623031e-06, 5.80877684116443e-06, 18784052, 0
370, 1.0000, 0.00044230046347923, 2723.7865800857544,599379, 0.989039716820539, 0.9557542204856873, 0.9557026624679565, 0.0010233130221925667, 0.15965688618808224, 0.16050081254403825, 1.925133541968993e-06, 5.201424621707241e-06, 18784052, 0
371, 1.0000, 0.0003389104240566541, 2731.842360019684,599916, 0.9890298972037901, 0.9557525515556335, 0.9557017087936401, 0.0010282574464626265, 0.15965122808628499, 0.1604985290009734, 5.658094193117247e-06, 5.245381685215871e-06, 18784052, 0
372, 1.0000, 0.0010278541604224183, 2739.7651448249817,600736, 0.9890149026307283, 0.9557558298110962, 0.9557018280029297, 0.0010399648265929464, 0.1596341117996992, 0.160489340461837, 1.7116288018148573e-05, 5.903918375948442e-06, 18784052, 0
373, 1.0000, 0.0012727554512029584, 2747.890635728836,601247, 0.9890055584516618, 0.95575350522995, 0.9556992053985596, 0.001055408505253299, 0.15961794450864691, 0.1604840029310365, 1.6167291797625216e-05, 6.529652026521434e-06, 18784052, 0
374, 1.0000, 0.0004803010957491484, 2756.201078891754,601156, 0.9890072224835504, 0.9557546377182007, 0.9557005167007446, 0.0010575880688487465, 0.1596101135859451, 0.16047803688686046, 7.83091961795157e-06, 6.649397727030356e-06, 18784052, 0
375, 1.0000, 0.0010304778242207046, 2764.242399930954,601667, 0.9889978783044839, 0.9557589292526245, 0.9557062387466431, 0.0010673308739748573, 0.15960135047779642, 0.16047723883655263, 8.763113852366944e-06, 6.83549429188702e-06, 18784052, 0
376, 1.0000, 0.0017906231115541768, 2780.1638288497925,601335, 0.9890039492779674, 0.9557621479034424, 0.9557077884674072, 0.0010686394090943382, 0.15959558833437282, 0.1604723669952173, 5.762143983317758e-06, 6.719722568721547e-06, 18784052, 0
377, 1.0000, 0.0010666462702722244, 2788.2134919166565,601816, 0.9889951536808422, 0.9557629823684692, 0.9557092189788818, 0.0010758978037300779, 0.1595902312651858, 0.16047297049355708, 5.3570642055134066e-06, 6.569145693147768e-06, 18784052, 0
378, 1.0000, 0.0010443426773039488, 2796.289806842804,601867, 0.988994221091542, 0.9557638764381409, 0.9557098746299744, 0.0010799561866820968, 0.1595816017871974, 0.16046723537062135, 8.629478240429478e-06, 6.750818911492848e-06, 18784052, 0
379, 1.0000, 0.000977844598367426, 2804.3459649086,602656, 0.9889797933864863, 0.9557619690895081, 0.9557072520256042, 0.0011075322115454993, 0.1595413443922518, 0.160446995692383, 4.0257397503157266e-05, 8.07059180511153e-06, 18784052, 0
380, 1.0000, 0.0028142027098053426, 2812.3871037960052,603657, 0.9889614890357121, 0.9557676911354065, 0.9557110667228699, 0.001123820971091303, 0.15952074740108654, 0.16043856503477522, 2.059698961395795e-05, 8.863295297343383e-06, 18784052, 0
381, 1.0000, 0.0017314429726338692, 2820.3747885227203,605258, 0.9889322130461125, 0.9557650685310364, 0.9557097554206848, 0.0011404026498675211, 0.15950647196978696, 0.16043578625019922, 1.4275431438171005e-05, 9.295968025578299e-06, 18784052, 0
382, 1.0000, 0.0020572082133417037, 2828.4779477119446,605262, 0.9889321399018536, 0.9557650089263916, 0.9557080268859863, 0.0011431043797601218, 0.15950144630833704, 0.16043287240511173, 5.025662657004437e-06, 8.74147042350409e-06, 18784052, 0
383, 1.0000, 0.0007197170659726328, 2836.475471973419,605440, 0.9889288849823353, 0.9557640552520752, 0.9557071924209595, 0.0011460584984321585, 0.15949666011982852, 0.16042972385379994, 4.786187782324092e-06, 8.230477208419384e-06, 18784052, 0
384, 1.0000, 0.0007269622222722546, 2844.535424232483,605358, 0.9889303844396414, 0.9557619690895081, 0.9557061195373535, 0.0011492844830646152, 0.1594902383810532, 0.16042494033960378, 6.421741497258937e-06, 8.02874744641972e-06, 18784052, 0
385, 1.0000, 0.0007394044928318339, 2852.599040031433,605637, 0.9889252826275875, 0.9557633399963379, 0.955707311630249, 0.0011564399101529619, 0.15947854266116737, 0.16041784923735897, 1.1695720703530643e-05, 8.33653765330368e-06, 18784052, 0
386, 1.0000, 0.000754471168249479, 2860.5294568538666,606071, 0.9889173464755037, 0.9557607173919678, 0.9557044506072998, 0.0011818805801664168, 0.15945626677839939, 0.16041513643910127, 2.227588126010871e-05, 9.197517734217421e-06, 18784052, 0
387, 1.0000, 0.0023314419735044715, 2876.4047198295593,605009, 0.9889367662762251, 0.955766499042511, 0.9557102918624878, 0.0011754049273283653, 0.15944761043966033, 0.1604020362336866, 8.656333753270795e-06, 9.141910596316125e-06, 18784052, 0
388, 1.0000, 0.0023900273757577486, 2884.327916622162,605245, 0.9889324507649536, 0.9557673931121826, 0.9557099938392639, 0.0011802025513735787, 0.1594401415338743, 0.1603986913416991, 7.468911750851959e-06, 8.958989046297498e-06, 18784052, 0
389, 1.0000, 0.0007060763089604805, 2892.387282848358,604355, 0.988948725362545, 0.9557728171348572, 0.9557155966758728, 0.001176676030821888, 0.15943133450451105, 0.16038804790859112, 8.807026190688072e-06, 8.943675507049852e-06, 18784052, 0
390, 1.0000, 0.0013125782549609326, 2900.3209598064423,604363, 0.9889485790740273, 0.9557739496231079, 0.9557178020477295, 0.0011815404208925077, 0.15942371044691456, 0.1603846684182631, 7.624053306953815e-06, 8.802033616278396e-06, 18784052, 0
391, 1.0000, 0.0016412572777704689, 2908.2588307857513,604099, 0.9889534065951107, 0.9557784199714661, 0.9557213187217712, 0.00118610378409661, 0.15941040991093708, 0.16037404537855607, 1.3300534235954897e-05, 9.173004976509778e-06, 18784052, 0
392, 1.0000, 0.0007667234241506088, 2916.1917085647583,604646, 0.9889434041177145, 0.9557762742042542, 0.9557186961174011, 0.0011917760902748565, 0.15939903564685814, 0.160366289547426, 1.1374272746972336e-05, 9.372443477980509e-06, 18784052, 0
393, 1.0000, 0.0007733688871131971, 2924.1430547237396,606129, 0.9889162858837505, 0.9557676911354065, 0.9557102918624878, 0.0012020959054978126, 0.1593886632550605, 0.16036236908587395, 1.037238719370226e-05, 9.467938299145373e-06, 18784052, 0
394, 1.0000, 0.0014555670001366325, 2932.031606912613,606538, 0.9889088068832843, 0.9557670950889587, 0.9557086825370789, 0.0012077291611429922, 0.15937523659952776, 0.16035342007664988, 1.3426657733656144e-05, 9.804527499662084e-06, 18784052, 0
395, 1.0000, 0.0006324892694232259, 2940.067013978958,607309, 0.9888947083273935, 0.9557729363441467, 0.9557154774665833, 0.0012162788878968254, 0.1593647228224556, 0.16034931400870578, 1.0513773720716157e-05, 9.873243878889797e-06, 18784052, 0
396, 1.0000, 0.0006343721101402849, 2948.0242788791656,607431, 0.9888924774274989, 0.9557737708091736, 0.9557178616523743, 0.0012196299041242098, 0.159356241232675, 0.16034278403868704, 8.48159649827207e-06, 9.72437367440287e-06, 18784052, 0
397, 1.0000, 0.002100654659983036, 2956.020936012268,607809, 0.9888855652950387, 0.9557639956474304, 0.9557058811187744, 0.0012312555781669248, 0.15933984018469888, 0.16033422626792923, 1.6401043908653712e-05, 1.0246195172310511e-05, 18784052, 0
398, 1.0000, 0.0014399217368945246, 2972.1545720100403,607905, 0.9888838098328266, 0.9557639956474304, 0.9557053446769714, 0.0012326929797292702, 0.15933581338538155, 0.16033072283558833, 4.026800692336074e-06, 9.332594049182392e-06, 18784052, 0
399, 1.0000, 0.001336639102097523, 2980.1815841197968,608132, 0.9888796588961376, 0.9557629227638245, 0.9557051658630371, 0.0012346903220042669, 0.1593320078428337, 0.16032875653077916, 3.8055362760192057e-06, 8.531860075746822e-06, 18784052, 0
400, 1.0000, 0.0007332475873735204, 2988.230854034424,608868, 0.9888662003525115, 0.9557620882987976, 0.9557042717933655, 0.0012424972656398892, 0.1593221425575378, 0.16032526049009846, 9.865287694504898e-06, 8.656659340520087e-06, 18784052, 0
401, 1.0000, 0.0009485452629036119, 2997.2618539333344,610614, 0.9888342728835288, 0.9557807445526123, 0.9557237029075623, 0.0012585244959469612, 0.15931375938403616, 0.16032976785169128, 8.383174231768598e-06, 8.628914064617063e-06, 18784052, 0
402, 1.0000, 0.0015133419350701895, 3006.075253725052,609878, 0.988847731427155, 0.9557815790176392, 0.9557257890701294, 0.0012554484393306582, 0.15930676253938206, 0.16031990455705702, 6.99684698107772e-06, 8.44988439107493e-06, 18784052, 0
403, 1.0000, 0.00035589199020656166, 3014.189834833145,610760, 0.9888316031180813, 0.9557806849479675, 0.95572429895401, 0.0012667437595469944, 0.1592991171381331, 0.1603209501457472, 7.64540523420787e-06, 8.36576655163832e-06, 18784052, 0
404, 1.0000, 0.001833232849161221, 3022.261433839798,610284, 0.9888403072848829, 0.9557818174362183, 0.9557247757911682, 0.0012680081258341354, 0.1592940231799119, 0.1603166401295151, 5.093956514351516e-06, 7.960872905821972e-06, 18784052, 0
405, 1.0000, 0.003501101238213347, 3030.1514089107513,611249, 0.9888226612324383, 0.9557793736457825, 0.9557214975357056, 0.0012830080288170765, 0.1592917781345737, 0.16032429184400077, 2.245043494414345e-06, 7.014344589552171e-06, 18784052, 0
406, 1.0000, 0.0014065109203604696, 3038.198336839676,610677, 0.9888331208614521, 0.9557814002037048, 0.9557236433029175, 0.0012786982773142284, 0.15928461738246566, 0.1603142221006375, 7.160754343538134e-06, 7.0288498359600364e-06, 18784052, 0
407, 1.0000, 0.001245275024856259, 3046.288307905197,610234, 0.9888412215881184, 0.9557817578315735, 0.9557228684425354, 0.0012775178179789746, 0.15928157626496117, 0.16031011299481457, 3.041114947532897e-06, 6.463966875471651e-06, 18784052, 0
408, 1.0000, 0.0035706532479237605, 3054.3214588165283,608279, 0.9888769708446253, 0.9557787179946899, 0.9557189345359802, 0.0012764543618243517, 0.15927523353209525, 0.1603014140346592, 6.3427272979921234e-06, 6.451739355556521e-06, 18784052, 0
409, 1.0000, 0.0005823765923541033, 3062.316363811493,609538, 0.9888539486891561, 0.9557809829711914, 0.9557227492332458, 0.0012859084945173764, 0.15926117554621216, 0.16029597095677398, 1.4057987131971261e-05, 6.974313201495307e-06, 18784052, 0
410, 1.0000, 0.0005144069221885652, 3070.355633020401,608160, 0.9888791468863257, 0.9557772874832153, 0.9557199478149414, 0.0012877947694574024, 0.15924936634146725, 0.1602847771802595, 1.180920882137837e-05, 7.351456339175706e-06, 18784052, 0
411, 1.0000, 0.001669126549318254, 3086.3358249664307,607481, 0.9888915631242634, 0.9557855129241943, 0.9557236433029175, 0.0012932011311432463, 0.1592382567161173, 0.16027738149474155, 1.1109625237343268e-05, 7.661362029537433e-06, 18784052, 0
412, 1.0000, 0.001360999467048396, 3094.374720096588,607674, 0.9888880339137744, 0.9557853937149048, 0.9557259678840637, 0.001297360828837187, 0.1592286735895414, 0.16027199098381872, 9.583126369200334e-06, 7.834767406842154e-06, 18784052, 0
413, 1.0000, 0.002344053277563693, 3102.4307692050934,607905, 0.9888838098328266, 0.9557859897613525, 0.9557270407676697, 0.001302330151698282, 0.15922345694402737, 0.1602701809687301, 5.216645465044856e-06, 7.522507499440407e-06, 18784052, 0
414, 1.0000, 0.001273337631041841, 3110.460783958435,607855, 0.9888847241360621, 0.9557865262031555, 0.9557284712791443, 0.0013030257447183527, 0.15921825354802874, 0.16026560548552146, 5.203401233166982e-06, 7.250285325383392e-06, 18784052, 0
415, 1.0000, 0.0010938589221842212, 3118.5710999965668,607977, 0.9888824932361675, 0.9557880759239197, 0.9557294845581055, 0.001307790998107526, 0.15920888907692052, 0.16025974865109763, 9.364465881289696e-06, 7.438200646921532e-06, 18784052, 0
416, 1.0000, 0.0004311753952141304, 3126.647454738617,608031, 0.9888815057886732, 0.955786406993866, 0.9557285904884338, 0.0013110703691467808, 0.15919895662744185, 0.16025127680088805, 9.932452310734696e-06, 7.656437633616279e-06, 18784052, 0
417, 1.0000, 0.0005367563915860623, 3134.724109888077,607866, 0.9888845229893503, 0.9557839632034302, 0.95572429895401, 0.0013149056851840242, 0.15918989138795706, 0.1602433782714396, 9.06523317653618e-06, 7.786852930569603e-06, 18784052, 0
418, 1.0000, 0.0012237847162346837, 3150.6632747650146,608043, 0.9888812863558967, 0.9557852745056152, 0.9557234048843384, 0.0013173809037498074, 0.15918630889403576, 0.16024246094101255, 3.5824969553399644e-06, 7.205172090085594e-06, 18784052, 0
419, 1.0000, 0.002906525798103144, 3158.6589777469635,608939, 0.9888649020419171, 0.9557833075523376, 0.9557214379310608, 0.0013258900902319323, 0.1591859878540172, 0.1602471530182796, 3.2103750882694904e-07, 5.2788035481294325e-06, 18784052, 0
420, 1.0000, 0.0006466089934574321, 3166.700831890106,608471, 0.988873459920201, 0.9557860493659973, 0.9557238221168518, 0.0013233246132090624, 0.15917962953866566, 0.16023992662133257, 6.358317376775613e-06, 5.377942693546138e-06, 18784052, 0
421, 1.0000, 0.0005867710951522676, 3174.7366988658905,608481, 0.988873277059554, 0.9557851552963257, 0.9557228684425354, 0.0013241366041411916, 0.15917773990432088, 0.16023829700860612, 1.889639257901532e-06, 4.843869603093142e-06, 18784052, 0
422, 1.0000, 0.0016165192772673682, 3182.722055912018,608566, 0.9888717227440537, 0.9557838439941406, 0.9557231068611145, 0.0013276058121767015, 0.15917225849633082, 0.16023544240999385, 5.481407333807198e-06, 4.9041348858767735e-06, 18784052, 0
423, 1.0000, 0.00048162424249384846, 3190.8228299617767,608702, 0.9888692358392532, 0.9557824730873108, 0.955720841884613, 0.0013303096201346385, 0.15916824555985742, 0.1602330646199054, 4.012934026853543e-06, 4.806759220499494e-06, 18784052, 0
424, 1.0000, 0.0006702118725189447, 3199.0236089229584,608861, 0.9888663283549644, 0.9557825326919556, 0.9557222723960876, 0.001333783262326295, 0.15916557330655626, 0.1602328550457776, 2.6722548525925927e-06, 4.532678528899249e-06, 18784052, 0
425, 1.0000, 0.0009318159175294366, 3207.0758769512177,608946, 0.9888647740394642, 0.9557837843894958, 0.9557222723960876, 0.0013382876263907835, 0.15916232726858223, 0.160232745448217, 3.2460342474227577e-06, 4.383840419435403e-06, 18784052, 0
426, 1.0000, 0.00035156087564442036, 3215.1339581012726,608903, 0.9888655603402466, 0.9557836651802063, 0.955721378326416, 0.0013394857166439081, 0.1591587718337867, 0.16022992205677222, 3.5554377012803062e-06, 4.29297708434384e-06, 18784052, 0
427, 1.0000, 0.0008028343876839998, 3223.24805021286,609049, 0.988862890574799, 0.9557881355285645, 0.9557294845581055, 0.0013451397335759346, 0.15915347375017624, 0.16022878167286073, 5.298080902882418e-06, 4.384242541241218e-06, 18784052, 0
428, 1.0000, 0.001105258733290255, 3239.179880142212,608562, 0.9888717958883125, 0.9557847380638123, 0.955724835395813, 0.0013441869112200914, 0.15915089103047317, 0.1602252877566464, 2.5827174164883004e-06, 4.158271136727196e-06, 18784052, 0
429, 1.0000, 0.0005084475897422065, 3247.284895181656,608716, 0.9888689798343473, 0.9557873606681824, 0.9557293057441711, 0.0013477469770939708, 0.15914755822826782, 0.16022493330068044, 3.332804485389751e-06, 4.0672653519072e-06, 18784052, 0
430, 1.0000, 0.0005469752098544951, 3255.313780069351,608593, 0.9888712290203066, 0.9557867646217346, 0.9557297229766846, 0.0013497837312448776, 0.1591452408821657, 0.16022413902343655, 2.317344749230843e-06, 3.844778467200125e-06, 18784052, 0
431, 1.0000, 0.0006443143255346913, 3263.3222699165344,608109, 0.9888800794756258, 0.9557861089706421, 0.9557260870933533, 0.001351349203836793, 0.15913924181456515, 0.16021946778719248, 5.999070795126293e-06, 4.019690243924958e-06, 18784052, 0
432, 1.0000, 0.0011439218326764241, 3271.4695658683777,607540, 0.9888904842464455, 0.9557846784591675, 0.9557237029075623, 0.0013616925041384912, 0.15912707631183082, 0.16021464425171472, 1.2165503600947147e-05, 4.4904135339327875e-06, 18784052, 0
433, 1.0000, 0.0006697624508960618, 3287.4197719097137,608270, 0.9888771354192076, 0.9557925462722778, 0.9557292461395264, 0.0013749085251377328, 0.1591200252867694, 0.16021641453876775, 7.051022622023284e-06, 4.697674432464425e-06, 18784052, 0
434, 1.0000, 0.001385469582619653, 3295.532467842102,607671, 0.9888880887719687, 0.9557887315750122, 0.9557254314422607, 0.001371842197119967, 0.15911386230705357, 0.16020838693162873, 6.1629820812814096e-06, 4.82696015793619e-06, 18784052, 0
435, 1.0000, 0.0038149991708722, 3303.552643060684,608004, 0.9888819995124204, 0.9557883143424988, 0.9557216167449951, 0.0013837153755767093, 0.15911126891077343, 0.16021345642292797, 2.593394132277549e-06, 4.536210454009804e-06, 18784052, 0
436, 1.0000, 0.0013932250685561181, 3311.560188293457,607228, 0.9888961894986349, 0.9557887315750122, 0.9557216763496399, 0.0013794104614436537, 0.15910259367298127, 0.16020265827695088, 8.675241845501613e-06, 4.840074368248349e-06, 18784052, 0
437, 1.0000, 0.001379744145647122, 3319.5958840847015,607142, 0.9888977621001999, 0.955788254737854, 0.9557216763496399, 0.0013805579529558134, 0.15909976242529442, 0.1602008825990808, 2.8312427011178976e-06, 4.587378144785776e-06, 18784052, 0
438, 1.0000, 0.0014110430462534575, 3327.5824241638184,608152, 0.9888792931748434, 0.9557886719703674, 0.9557242393493652, 0.0013935146191282415, 0.1590846926220177, 0.1601981293202076, 1.5069803533579451e-05, 5.166766631427497e-06, 18784052, 0
439, 1.0000, 0.0006666789839378252, 3335.5768592357635,608693, 0.9888694004138356, 0.9557904005050659, 0.95572429895401, 0.0013970711552393964, 0.15907849296875703, 0.16019442414524965, 6.199652827582058e-06, 5.261792269046051e-06, 18784052, 0
440, 1.0000, 0.00119874177878065, 3343.6511483192444,610287, 0.9888402524266888, 0.9557943344116211, 0.9557263851165771, 0.0014072004474605206, 0.1590716887514488, 0.16019547796694664, 6.804218624978375e-06, 5.3988113794791544e-06, 18784052, 0
441, 1.0000, 0.0008123787772410358, 3351.6679751873016,609811, 0.9888489565934905, 0.9557905793190002, 0.95572429895401, 0.0014067629391649962, 0.15906798817394643, 0.16019136293488095, 3.7005799028155817e-06, 5.1987067190169875e-06, 18784052, 0
442, 1.0000, 0.0007150590723510842, 3359.752522945404,610173, 0.9888423370380657, 0.9557927846908569, 0.9557271003723145, 0.0014100763826730594, 0.15906428760169422, 0.16018991817151812, 3.700573245196681e-06, 5.0249608957480354e-06, 18784052, 0
443, 1.0000, 0.0017427390085799335, 3367.8675079345703,609055, 0.9888627808584107, 0.955793023109436, 0.9557280540466309, 0.0014072319987098148, 0.15906017272106665, 0.16018292773509435, 4.114875290534004e-06, 4.925554009504111e-06, 18784052, 0
444, 1.0000, 0.0008807065770048894, 3375.866084098816,608802, 0.9888674072327822, 0.9557921290397644, 0.9557288885116577, 0.0014102419337439108, 0.1590531635378635, 0.16017794584794673, 7.009191115930902e-06, 5.102421914580092e-06, 18784052, 0
445, 1.0000, 0.000800063085920163, 3383.8690490722656,608201, 0.9888783971576727, 0.9557919502258301, 0.9557287096977234, 0.0014098775073348628, 0.15904942418783757, 0.16017363307208207, 3.7393438248323196e-06, 4.946275137366757e-06, 18784052, 0
446, 1.0000, 0.0016871632221320775, 3391.929745197296,606635, 0.9889070331350076, 0.9557924866676331, 0.955730140209198, 0.0014083571520123487, 0.15904344596091713, 0.16016684984969232, 5.978228327596646e-06, 5.04089548556117e-06, 18784052, 0
447, 1.0000, 0.00033418103778914987, 3399.963559150696,606290, 0.9889133418273323, 0.9557937383651733, 0.955730140209198, 0.0014079262976186668, 0.15903995524457076, 0.16016264054144905, 3.490713781389987e-06, 4.859016210146543e-06, 18784052, 0
448, 1.0000, 0.0006805329079632026, 3407.9867100715637,605728, 0.988923618595699, 0.955795407295227, 0.9557313919067383, 0.0014071477821320194, 0.15903799422035844, 0.16015998542235646, 1.96102978108903e-06, 4.4375364362402566e-06, 18784052, 0
449, 1.0000, 0.0008567649777040434, 3416.042392015457,603967, 0.9889558203556522, 0.9557989239692688, 0.9557346105575562, 0.0014041914194008887, 0.1590351004709745, 0.1601550374132103, 2.8937474654266993e-06, 4.251809535900626e-06, 18784052, 0
450, 1.0000, 0.0007898588384014759, 3432.047534942627,604244, 0.9889507551157277, 0.9557972550392151, 0.9557331204414368, 0.0014045628501291652, 0.15903287343637312, 0.16015309952340526, 2.227031899060261e-06, 3.985557372625595e-06, 18784052, 0
451, 1.0000, 0.00038328399332301927, 3440.1079387664795,603522, 0.9889639576544479, 0.9557971954345703, 0.9557333588600159, 0.0014033051487642675, 0.15903132269958548, 0.16015089393842272, 1.5507412954307576e-06, 3.626553543710384e-06, 18784052, 0
452, 1.0000, 0.000657903201865594, 3448.1866025924683,603291, 0.9889681817353958, 0.9557950496673584, 0.9557309150695801, 0.0014029601570480386, 0.15903019193681103, 0.16014952751306924, 1.1307583947239852e-06, 3.2276145648981032e-06, 18784052, 0
453, 1.0000, 0.0010301521833448503, 3456.2491767406464,602767, 0.9889777636333036, 0.9557957053184509, 0.9557313323020935, 0.0014021989698546706, 0.159029669862866, 0.16014875482816696, 5.220756326973497e-07, 2.6900901995835096e-06, 18784052, 0
454, 1.0000, 0.0002984776154647522, 3464.3626596927643,602678, 0.9889793910930627, 0.9557952880859375, 0.955730676651001, 0.0014022040183215524, 0.1590287320089157, 0.1601476797785072, 9.378544369997854e-07, 2.4210496829268457e-06, 18784052, 0
455, 1.0000, 0.0004044221260939107, 3472.417982816696,602481, 0.9889829934478105, 0.9557948708534241, 0.9557313919067383, 0.0014020783483794878, 0.15902822517189102, 0.16014708345046824, 5.068332012969634e-07, 2.070569618321421e-06, 18784052, 0
456, 1.0000, 0.000521085148355531, 3480.3994958400726,601403, 0.9890027058255672, 0.9557948708534241, 0.9557327032089233, 0.001401369249040209, 0.15902571957211853, 0.1601439829594545, 2.505611939679353e-06, 2.1104362334297153e-06, 18784052, 0
457, 1.0000, 0.0018208082244700215, 3488.7000980377197,599421, 0.9890389488058212, 0.9557991027832031, 0.9557369351387024, 0.00139941406046582, 0.15902473776122267, 0.16014109055205702, 9.817999831740476e-07, 1.954957466996569e-06, 18784052, 0
458, 1.0000, 0.0004616807901417641, 3496.8483231067657,599249, 0.9890420940089513, 0.9557950496673584, 0.9557335376739502, 0.0013993794922822905, 0.1590225333096052, 0.16013922382977014, 2.2044549481126108e-06, 1.978580408970538e-06, 18784052, 0
459, 1.0000, 0.0002258137366764974, 3504.7649099826813,599230, 0.9890424414441807, 0.9557952880859375, 0.9557341933250427, 0.0013993232059801928, 0.1590221387830691, 0.16013888174170254, 3.945234422486621e-07, 1.6839361314020715e-06, 18784052, 0
460, 1.0000, 0.0004603130056738055, 3512.7201039791107,598700, 0.9890521330584767, 0.9557953476905823, 0.9557344317436218, 0.0013988210998999054, 0.159021547725521, 0.1601379786399064, 5.910578793622001e-07, 1.5165476313147046e-06, 18784052, 0
461, 1.0000, 0.0005044514989653652, 3520.667727947235,598195, 0.9890613675211549, 0.955795168876648, 0.9557341933250427, 0.0013983728644643568, 0.15902064516131012, 0.16013696065911504, 9.025682739527419e-07, 1.439853995664513e-06, 18784052, 0
462, 1.0000, 0.000526499308665163, 3528.6168649196625,597618, 0.9890719185804923, 0.9557955861091614, 0.9557353258132935, 0.0013977756599450235, 0.15901976824288305, 0.16013567141932564, 8.769185793622292e-07, 1.3701955019410654e-06, 18784052, 0
463, 1.0000, 0.00026420372407526504, 3536.679254055023,596700, 0.9890887051878955, 0.9557960629463196, 0.9557366371154785, 0.0013965031280621537, 0.15901712537306412, 0.1601315534606613, 2.6428686109303268e-06, 1.4632274539276387e-06, 18784052, 0
464, 1.0000, 0.0006540798138074398, 3552.655147075653,596416, 0.989093898430273, 0.9557957649230957, 0.9557368755340576, 0.0013965660977271728, 0.15901619311825338, 0.16013047068683403, 9.32253126556537e-07, 1.3987304896849149e-06, 18784052, 0
465, 1.0000, 0.000590871127883245, 3560.5814731121063,596373, 0.9890946847310556, 0.9557957053184509, 0.9557360410690308, 0.001395624123821852, 0.15901518301503187, 0.16012826069766561, 1.0101056689693078e-06, 1.3539334515338736e-06, 18784052, 0
466, 1.0000, 0.00038997100371234, 3568.5981781482697,596018, 0.9891011762840274, 0.9557950496673584, 0.955735445022583, 0.0013959245392029837, 0.15901438430546452, 0.1601278239323009, 7.987055047065095e-07, 1.2843288976382294e-06, 18784052, 0
467, 1.0000, 0.0008482715022996607, 3576.707393169403,595659, 0.989107740981258, 0.955796480178833, 0.9557371139526367, 0.0013956135513704241, 0.15901311759028758, 0.16012623072382792, 1.266719198061983e-06, 1.282556967120434e-06, 18784052, 0
468, 1.0000, 0.0005390062298088539, 3584.706954240799,594839, 0.9891227355543197, 0.9557989239692688, 0.9557388424873352, 0.001395276308935005, 0.15901021459036926, 0.1601236660781543, 2.9029967988924987e-06, 1.3917257203662582e-06, 18784052, 0
469, 1.0000, 0.0012936601806908285, 3593.0344800949097,594531, 0.9891283676622502, 0.9558003544807434, 0.9557403326034546, 0.0013940898084681126, 0.15900892063694064, 0.16012273933770002, 1.2939522537058767e-06, 1.3816247780371175e-06, 18784052, 0
470, 1.0000, 0.0006328034763527973, 3600.917709827423,594200, 0.989134420349669, 0.9558007717132568, 0.9557412266731262, 0.0013945106920324878, 0.1590071367690468, 0.16012097337018916, 1.7838676017734034e-06, 1.417383470543464e-06, 18784052, 0
471, 1.0000, 0.0004391168179774326, 3608.7859647274017,593693, 0.9891436913844768, 0.955800473690033, 0.9557399153709412, 0.0013943775847704454, 0.15900539741472525, 0.16011923670578437, 1.7393558094103145e-06, 1.4466966325586677e-06, 18784052, 0
472, 1.0000, 0.0008837337782187135, 3624.394951581955,591661, 0.9891808486679663, 0.9558019638061523, 0.9557427167892456, 0.0013944075778215452, 0.15900205833952494, 0.16011629315033452, 3.3390708542302416e-06, 1.5729042539304266e-06, 18784052, 0
473, 1.0000, 0.0004228067214667453, 3639.9304625988007,591747, 0.9891792760664012, 0.9558025002479553, 0.9557424187660217, 0.0013943152878351428, 0.15900111650805893, 0.16011498841473448, 9.418395223448339e-07, 1.4942723122163724e-06, 18784052, 0
474, 1.0000, 0.0004259596510635419, 3647.815673351288,591098, 0.9891911437223977, 0.9558029770851135, 0.9557427167892456, 0.0013945415096092034, 0.15900008606157967, 0.16011409798734721, 1.0304454737541935e-06, 1.439757256277028e-06, 18784052, 0
475, 1.0000, 0.0007156256102750898, 3663.51659822464,589871, 0.9892135807237961, 0.9558022022247314, 0.955742359161377, 0.001394863130545938, 0.15899837862806787, 0.16011295271880338, 1.7074328443333897e-06, 1.4645179922468472e-06, 18784052, 0
476, 1.0000, 0.0004260706034584868, 3671.4343361854553,589654, 0.989217548799838, 0.9558018445968628, 0.9557408690452576, 0.0013949805967409538, 0.1589975582618828, 0.16011215745700758, 8.203669668305213e-07, 1.382057324260591e-06, 18784052, 0
477, 1.0000, 0.00032373782389049944, 3679.3962371349335,589373, 0.9892226871840214, 0.9558025002479553, 0.9557420611381531, 0.0013950004826311245, 0.15899710125809388, 0.16011182304882696, 4.5700110798407856e-07, 1.2372719763646381e-06, 18784052, 0
478, 1.0000, 0.00035482302373471037, 3687.243315935135,588130, 0.9892454167624551, 0.9558034539222717, 0.955742597579956, 0.0013949629123212557, 0.15899478749523555, 0.16010989875775922, 2.313762915817641e-06, 1.3171964283539215e-06, 18784052, 0
479, 1.0000, 0.0007227545693501878, 3695.142778158188,586955, 0.9892669028884887, 0.9558019638061523, 0.9557416439056396, 0.0013948838947862245, 0.15899203316864763, 0.16010735131418788, 2.7543228559023802e-06, 1.418035079444403e-06, 18784052, 0
480, 1.0000, 0.0006452697503197412, 3710.7084341049194,586693, 0.9892716938374426, 0.9558014869689941, 0.9557420611381531, 0.0013948688473353307, 0.15899131532274988, 0.16010677474562646, 7.178518320327676e-07, 1.3247128785243686e-06, 18784052, 0
481, 1.0000, 0.0005553132674788216, 3718.55215716362,586360, 0.9892777830969908, 0.9558009505271912, 0.9557411074638367, 0.0013948738338592187, 0.15899066675235998, 0.16010622815085326, 6.485706905423605e-07, 1.2334038918569766e-06, 18784052, 0
482, 1.0000, 0.0014908107045786317, 3726.4669399261475,584320, 0.989315086668998, 0.9557983875274658, 0.9557392597198486, 0.0013950564535312768, 0.15898858779301253, 0.16010362141784729, 2.078955429307694e-06, 1.2995090276269783e-06, 18784052, 0
483, 1.0000, 0.0009156056544765343, 3734.4049668312073,583723, 0.9893260034496295, 0.9557987451553345, 0.9557400941848755, 0.001395052909574669, 0.15898530603690852, 0.16010039529332037, 3.2817545824459504e-06, 1.425646922169294e-06, 18784052, 0
484, 1.0000, 0.00036917453078869647, 3742.360433101654,583323, 0.9893333178755133, 0.9558009505271912, 0.9557411074638367, 0.0013950731993863019, 0.15898394093589463, 0.16009875566464057, 1.3651005970061192e-06, 1.4194733668248827e-06, 18784052, 0
485, 1.0000, 0.0005325374695343451, 3750.305312871933,582909, 0.989340888306303, 0.9558022022247314, 0.955741822719574, 0.0013951179202212863, 0.15898310729916862, 0.1600978417854664, 8.336414553944405e-07, 1.3458989486218523e-06, 18784052, 0
486, 1.0000, 0.0008548569290986253, 3758.2417409420013,582267, 0.9893526279598465, 0.9558029770851135, 0.955743670463562, 0.0013952242739120983, 0.15898194750884279, 0.16009713796536, 1.1597898692261577e-06, 1.3260171455068526e-06, 18784052, 0
487, 1.0000, 0.0005291010442208088, 3766.1656460762024,582119, 0.9893553342974234, 0.9558041095733643, 0.955745279788971, 0.0013952422886005262, 0.1589809019225257, 0.16009622869540302, 1.0455879410065094e-06, 1.294882263434496e-06, 18784052, 0
488, 1.0000, 0.0003005993234296868, 3774.1147379875183,581411, 0.9893682808312377, 0.9558068513870239, 0.9557474255561829, 0.0013953736266654273, 0.15897866107905403, 0.1600945813571303, 2.240839056644184e-06, 1.3678810104269872e-06, 18784052, 0
489, 1.0000, 0.0003128801254208629, 3782.3551168441772,580800, 0.9893794536167752, 0.9558080434799194, 0.9557487368583679, 0.0013954977552935797, 0.15897638449158102, 0.1600927121261467, 2.276590157890279e-06, 1.4393684329280813e-06, 18784052, 0
490, 1.0000, 0.0025104042842517887, 3790.203659057617,580847, 0.9893785941717338, 0.9558009505271912, 0.9557392597198486, 0.0013959606587020548, 0.15897454271164604, 0.1600908404663178, 1.841777263283939e-06, 1.4752936978565366e-06, 18784052, 0
491, 1.0000, 0.0008982085873232451, 3798.155811071396,581925, 0.989358881793977, 0.955801248550415, 0.955740213394165, 0.0013960563428236797, 0.15897138394508267, 0.16008849464172656, 3.158770918554321e-06, 1.5919977572468785e-06, 18784052, 0
492, 1.0000, 0.0005133770370433284, 3806.03653717041,581915, 0.9893590646546242, 0.9558010697364807, 0.9557399749755859, 0.0013960413738475137, 0.15897096994201135, 0.16008793938632596, 4.139988856177723e-07, 1.3913875840270498e-06, 18784052, 0
493, 1.0000, 0.00021150403052378383, 3813.915321111679,582479, 0.989348751314128, 0.9558010101318359, 0.9557396769523621, 0.001396133261105585, 0.15897007441266453, 0.16008705641375576, 8.955269070465288e-07, 1.3314080399601518e-06, 18784052, 0
494, 1.0000, 0.0006646117581545694, 3821.8962740898132,583780, 0.9893249611439411, 0.9558009505271912, 0.9557414054870605, 0.0013963954883940747, 0.15896856337695028, 0.16008563484013433, 1.5110410357954684e-06, 1.3483656603588976e-06, 18784052, 0
495, 1.0000, 0.0008458372421084659, 3829.7811250686646,584547, 0.989310935732309, 0.9558040499687195, 0.9557429552078247, 0.0013965847643458667, 0.15896712768452106, 0.16008443743997103, 1.4356879355081897e-06, 1.3568533782732032e-06, 18784052, 0
496, 1.0000, 0.000816441495073101, 3837.612492084503,587262, 0.9892612890666229, 0.9558025002479553, 0.9557400941848755, 0.0013971510236713445, 0.15896605902469543, 0.16008374709490109, 1.068663771530698e-06, 1.3248409302135366e-06, 18784052, 0
497, 1.0000, 0.000944623083580661, 3853.232362985611,586411, 0.9892768505076907, 0.9558019042015076, 0.9557393193244934, 0.0013970527102004351, 0.15896445702937592, 0.16008209610311377, 1.601993848493466e-06, 1.3502477045632833e-06, 18784052, 0
498, 1.0000, 0.001386228325932199, 3861.0722370147705,588797, 0.989233219957294, 0.9557999968528748, 0.9557384252548218, 0.0013975517983734202, 0.1589639970421424, 0.16008268579464924, 4.5998909875555327e-07, 1.2124025938324631e-06, 18784052, 0
499, 1.0000, 0.0005967442457185898, 3868.9653820991516,588548, 0.9892377731874067, 0.9558003544807434, 0.9557384848594666, 0.0013975566940785742, 0.15896265757321326, 0.160081253704736, 1.3394620156093051e-06, 1.2245463027627463e-06, 18784052, 0
500, 1.0000, 0.0004729147251843982, 3877.220675945282,588895, 0.9892314279229525, 0.9558004140853882, 0.9557386040687561, 0.001397680523028796, 0.15896214496371622, 0.16008087349775105, 5.126140107947208e-07, 1.1224234653689546e-06, 18784052, 0
501, 1.0000, 0.0005328393194090466, 3885.4889550209045,590119, 0.9892090457797481, 0.9558026194572449, 0.9557397961616516, 0.0013983636415651147, 0.1589597973632243, 0.16007945738703708, 2.347598139496032e-06, 1.208379751733247e-06, 18784052, 0
502, 1.0000, 0.00040391241950456767, 3893.6009368896484,591286, 0.9891877059422323, 0.9558053016662598, 0.95574551820755, 0.0013992293795989758, 0.15895685155771752, 0.16007746258537198, 2.9458088799116933e-06, 1.3210022342424723e-06, 18784052, 0
503, 1.0000, 0.00043720792472863617, 3901.588185787201,589780, 0.9892152447556847, 0.9558048248291016, 0.9557448029518127, 0.0013992125964151839, 0.15895426820689998, 0.16007439725253328, 2.583346742773829e-06, 1.4126398948306421e-06, 18784052, 0
504, 1.0000, 0.0009823516480061902, 3909.619874715805,587854, 0.989250463716315, 0.9558019638061523, 0.9557409882545471, 0.001399889176457444, 0.15895245564925017, 0.1600730722420188, 1.8125611074282233e-06, 1.4482968500777604e-06, 18784052, 0
505, 1.0000, 0.0007660897236029762, 3925.596534729004,586724, 0.9892711269694366, 0.9558019638061523, 0.9557409882545471, 0.0013994920178623585, 0.158951074046953, 0.16007100281785175, 1.3816049277137754e-06, 1.4414852899658185e-06, 18784052, 0
506, 1.0000, 0.0004083416640545046, 3933.624772787094,585682, 0.9892901810488638, 0.9558019042015076, 0.9557413458824158, 0.0013994256362784313, 0.15895010135218854, 0.1600700276168058, 9.726925302988576e-07, 1.3858835870142734e-06, 18784052, 0
507, 1.0000, 0.00047455853492165415, 3941.6156709194183,583490, 0.9893302641027069, 0.9558016657829285, 0.955741286277771, 0.0013992011630367042, 0.158948826899322, 0.16006850070183273, 1.274450197458199e-06, 1.3743152422844372e-06, 18784052, 0
508, 1.0000, 0.0007994844735176377, 3949.672888994217,579620, 0.9894010311731323, 0.9558065533638, 0.9557450413703918, 0.0013990198064244262, 0.15894666034281424, 0.1600663594663066, 2.166559884830832e-06, 1.4383176063335745e-06, 18784052, 0
509, 1.0000, 0.0005589565128818376, 3957.7172310352325,579846, 0.9893968985225079, 0.9558053016662598, 0.9557440280914307, 0.0013994284009757707, 0.1589446661797073, 0.1600649774095673, 1.994160253898647e-06, 1.4860907212903563e-06, 18784052, 0
510, 1.0000, 0.00014785419605440348, 3965.7769153118134,577348, 0.989442577112152, 0.9558056592941284, 0.955743134021759, 0.0013997132005197353, 0.1589434581066823, 0.16006381561402883, 1.2080757715582369e-06, 1.4556273525345938e-06, 18784052, 0
511, 1.0000, 0.0006155218910407276, 3981.7187933921814,578616, 0.9894193903821005, 0.9558054804801941, 0.9557437896728516, 0.0013999958948590484, 0.15894294673444115, 0.1600637192535467, 5.113707121362498e-07, 1.3110485426212929e-06, 18784052, 0
512, 1.0000, 0.0013615492891748842, 3989.78258228302,578852, 0.989415074870829, 0.9558065533638, 0.955743670463562, 0.0014003495249478941, 0.15894242405200937, 0.16006297620409662, 5.226836702343363e-07, 1.1958612351166385e-06, 18784052, 0
513, 1.0000, 0.0005394424895344974, 3997.5037472248077,580320, 0.9893882309278357, 0.9558042287826538, 0.9557428956031799, 0.0014007128286383898, 0.15894121016290885, 0.16006229578384307, 1.2138832854446946e-06, 1.1976513336033974e-06, 18784052, 0
514, 1.0000, 0.0004745307925955319, 4005.353546142578,581154, 0.989372980349868, 0.9558043479919434, 0.9557428956031799, 0.0014009246822969412, 0.15894081266219579, 0.16006212040077009, 3.975014385981801e-07, 1.0725837986032223e-06, 18784052, 0
515, 1.0000, 0.0004518833890516205, 4013.4555852413177,581300, 0.9893703105844205, 0.9558042287826538, 0.9557432532310486, 0.0014011263047057456, 0.1589399839051099, 0.16006147201621798, 8.287644036319985e-07, 1.0452765762101647e-06, 18784052, 0
516, 1.0000, 0.000685328984106435, 4021.551786184311,581384, 0.9893687745549848, 0.9558039903640747, 0.9557440876960754, 0.0014019661128996082, 0.15893704878968404, 0.1600593067251644, 2.935113804475309e-06, 1.1589657211764402e-06, 18784052, 0
517, 1.0000, 0.0003582958544617955, 4029.9111692905426,583054, 0.9893382368269201, 0.9558033347129822, 0.9557435512542725, 0.0014031467277796418, 0.15893433074151755, 0.1600571262272774, 2.718049186084537e-06, 1.262086911912661e-06, 18784052, 0
518, 1.0000, 0.0003196990035068112, 4038.011643409729,583867, 0.9893233702563113, 0.9558039903640747, 0.9557452201843262, 0.0014043347393176355, 0.15893184801426438, 0.1600549901135786, 2.4827276100536366e-06, 1.3504336282459064e-06, 18784052, 0
519, 1.0000, 0.0009173225178998149, 4046.076989173889,584457, 0.9893125814781328, 0.9558034539222717, 0.9557445645332336, 0.0014049702109865825, 0.15893060414301186, 0.16005426680078266, 1.243869169192946e-06, 1.3393787060176095e-06, 18784052, 0
520, 1.0000, 0.00019945215877896456, 4054.2391612529755,584767, 0.9893069127980729, 0.9558038711547852, 0.9557446837425232, 0.0014053526875374201, 0.15892977749859546, 0.16005341295752443, 8.266513848165236e-07, 1.276278022701278e-06, 18784052, 0
521, 1.0000, 0.00021570960818059355, 4062.355916261673,584650, 0.9893090522676439, 0.9558041095733643, 0.9557446241378784, 0.0014053875293457924, 0.15892958069847912, 0.16005322493959326, 1.9679481005896449e-07, 1.0586493271544728e-06, 18784052, 0
522, 1.0000, 0.00036472931840142285, 4070.4079823493958,583119, 0.9893370482327141, 0.9558026194572449, 0.9557425379753113, 0.0014060388750644602, 0.15892624636065988, 0.16005042227974017, 3.3343380976824655e-06, 1.187347594452145e-06, 18784052, 0
523, 1.0000, 0.00043211048495743026, 4086.521867275238,581080, 0.9893743335186566, 0.9558032751083374, 0.955743134021759, 0.0014065264920062887, 0.15892426915775, 0.1600488947851059, 1.977201604247414e-06, 1.2494681338431766e-06, 18784052, 0
524, 1.0000, 0.0005117510828636293, 4094.609270334244,580504, 0.9893848662919291, 0.9558042287826538, 0.95574551820755, 0.0014065355950304403, 0.1589216351142267, 0.1600456982674988, 2.6340470970220853e-06, 1.346216842171702e-06, 18784052, 0
525, 1.0000, 0.00103660531845869, 4110.7904324531555,582776, 0.9893433203529094, 0.9558029174804688, 0.9557448625564575, 0.0014075104099321718, 0.15891994235395873, 0.16004477578603546, 1.692759296401114e-06, 1.3774093871107635e-06, 18784052, 0
526, 1.0000, 0.00039110565484647727, 4118.834040641785,585297, 0.9892972211837769, 0.9558036923408508, 0.9557458162307739, 0.0014082403114271363, 0.15891751669148504, 0.1600424177989871, 2.4256658924248775e-06, 1.457604944051889e-06, 18784052, 0
527, 1.0000, 0.0003365607175298471, 4127.331115961075,588378, 0.9892408818184072, 0.9558038115501404, 0.9557461738586426, 0.0014088731458568858, 0.15891566378278665, 0.16004073320917936, 1.8529005584855263e-06, 1.4930043073144072e-06, 18784052, 0
528, 1.0000, 0.0004800987923920583, 4143.146767616272,589209, 0.9892256860986337, 0.9558042287826538, 0.9557458162307739, 0.0014089842238445898, 0.15891429611691038, 0.16003954944328885, 1.367667411156237e-06, 1.4799703149630433e-06, 18784052, 0
529, 1.0000, 0.001188991854374325, 4151.004171848297,589303, 0.989223967208551, 0.9558050036430359, 0.9557457566261292, 0.0014092480914470646, 0.15891331196511407, 0.16003850067284983, 9.84155695799016e-07, 1.4208037184503085e-06, 18784052, 0
530, 1.0000, 0.00048384957335745186, 4158.839102983475,590946, 0.9891939232042335, 0.9558058381080627, 0.9557457566261292, 0.0014095800626787063, 0.15891216266865413, 0.1600376770123898, 1.1492881828445434e-06, 1.3909885999009734e-06, 18784052, 0
531, 1.0000, 0.0003971203524226544, 4166.724576950073,591082, 0.989191436299433, 0.9558071494102478, 0.9557474255561829, 0.001409706797741682, 0.15891122272445002, 0.16003686101564482, 9.399484345862241e-07, 1.3375241013943787e-06, 18784052, 0
532, 1.0000, 0.0004588847561241814, 4174.526137828827,594452, 0.9891298122613623, 0.955805242061615, 0.9557470679283142, 0.00141072605955725, 0.15890781930706624, 0.16003450870772704, 3.4034141330463452e-06, 1.4684627508311026e-06, 18784052, 0
533, 1.0000, 0.0016577831569019375, 4182.3908269405365,597673, 0.9890709128469333, 0.9558054208755493, 0.9557470679283142, 0.001411672441998133, 0.1589073113870149, 0.16003426570239473, 5.079175078026577e-07, 1.3205533749721655e-06, 18784052, 0
534, 1.0000, 0.0008728533876955249, 4190.32501912117,596858, 0.9890858159896715, 0.9558042287826538, 0.955746591091156, 0.0014114845518719463, 0.15890631326629656, 0.16003333384795862, 9.981271189840601e-07, 1.2841003048852512e-06, 18784052, 0
535, 1.0000, 0.0005569354492122109, 4198.230839014053,596836, 0.9890862182830951, 0.9558043479919434, 0.955746591091156, 0.0014115581050345896, 0.15890556133674089, 0.16003273800297874, 7.519298233504834e-07, 1.2171855423995815e-06, 18784052, 0
536, 1.0000, 0.0003162505889127867, 4206.0905928611755,597449, 0.9890750089254282, 0.9558058977127075, 0.9557489156723022, 0.001412545572558103, 0.15890150274411222, 0.16002989227855688, 4.058591025341007e-06, 1.3729623746022867e-06, 18784052, 0
537, 1.0000, 0.0005048018425126529, 4221.858634710312,597745, 0.9890695962502742, 0.9558063745498657, 0.9557498693466187, 0.001413607827115959, 0.15889952585449693, 0.16002904504914667, 1.976893353738962e-06, 1.4239380534993874e-06, 18784052, 0
538, 1.0000, 0.0003450730739923513, 4237.478059530258,598634, 0.9890533399387476, 0.9558033347129822, 0.955747663974762, 0.0014137057780562916, 0.15889789915983496, 0.16002720908259008, 1.6266883388904585e-06, 1.4430202380533977e-06, 18784052, 0
539, 1.0000, 0.0004663212269932733, 4253.120939493179,598572, 0.9890544736747595, 0.9558053016662598, 0.9557497501373291, 0.001414501687726167, 0.15889630160845503, 0.16002629273204366, 1.597557329452437e-06, 1.4577760975317347e-06, 18784052, 0
540, 1.0000, 0.0008458488981989276, 4269.019486665726,598883, 0.9890487867086349, 0.9558035135269165, 0.9557471871376038, 0.0014146771031841375, 0.15889428479268572, 0.16002441425180317, 2.0168128798958573e-06, 1.5058728495016029e-06, 18784052, 0
541, 1.0000, 0.0012027337607738245, 4276.9332184791565,600227, 0.9890242102376654, 0.9558042883872986, 0.9557467699050903, 0.001416570209186619, 0.15889170368824668, 0.1600227920665813, 2.5811087450700043e-06, 1.5892422529353386e-06, 18784052, 0
542, 1.0000, 0.00029915271125193876, 4285.074098348618,600594, 0.9890174992519171, 0.9558050036430359, 0.955746591091156, 0.001416871412007593, 0.15889034863639678, 0.1600217487726612, 1.3550486385183191e-06, 1.5641074375776855e-06, 18784052, 0
543, 1.0000, 0.00032377496641552154, 4293.162082195282,600729, 0.9890150306331813, 0.9558048248291016, 0.9557470083236694, 0.0014171481538109878, 0.1588896186474926, 0.16002119927326117, 7.299907907876158e-07, 1.4493446147875036e-06, 18784052, 0
544, 1.0000, 0.0005451559466928291, 4301.276960134506,600845, 0.989012909449675, 0.9558049440383911, 0.9557475447654724, 0.0014178106559485728, 0.1588881284056043, 0.1600205258639086, 1.4902389379733982e-06, 1.4533830325589488e-06, 18784052, 0
545, 1.0000, 0.00015593978043427882, 4309.355566263199,600653, 0.9890164203740992, 0.9558049440383911, 0.9557474851608276, 0.0014179374039742637, 0.15888753378205947, 0.160020008761768, 5.946269685808137e-07, 1.3291271744378557e-06, 18784052, 0
546, 1.0000, 0.0003264935125049961, 4317.35871720314,600364, 0.9890217050468002, 0.9558073282241821, 0.9557493925094604, 0.0014180850919836639, 0.1588871412878097, 0.1600198691992265, 3.9249176783662243e-07, 1.17650272893266e-06, 18784052, 0
547, 1.0000, 0.00023164703499410172, 4325.285604953766,599453, 0.9890383636517506, 0.9558053016662598, 0.9557468891143799, 0.00141828473452767, 0.15888584359588842, 0.16001916258545976, 1.2976942408704506e-06, 1.1880942190087678e-06, 18784052, 0
548, 1.0000, 0.0009389799597462873, 4341.140944957733,597999, 0.989064951589838, 0.9558066129684448, 0.955747663974762, 0.0014184645991678325, 0.15888463448986784, 0.16001831704317612, 1.2091018623539007e-06, 1.1901784527811946e-06, 18784052, 0
549, 1.0000, 0.000517836976103083, 4349.090461969376,596451, 0.9890932584180082, 0.955805778503418, 0.9557475447654724, 0.0014187454862099747, 0.15888375393597004, 0.16001842914307424, 8.805536230449551e-07, 1.154852332739622e-06, 18784052, 0
550, 1.0000, 0.0001461479210322762, 4357.120465040207,596392, 0.9890943372958261, 0.9558062553405762, 0.9557478427886963, 0.0014186543076795933, 0.15888341782885335, 0.1600177789059506, 3.3610411967477383e-07, 1.020754243165711e-06, 18784052, 0
551, 1.0000, 0.00014926468906036213, 4365.100175142288,595997, 0.9891015602913863, 0.9558066129684448, 0.9557478427886963, 0.0014186953743583425, 0.15888322531512644, 0.16001766730790393, 1.9252383715029353e-07, 8.639279515628992e-07, 18784052, 0
552, 1.0000, 0.00023518867641273032, 4374.033987045288,594436, 0.9891301048383976, 0.9558060765266418, 0.9557468891143799, 0.0014161646203819478, 0.15889829130794753, 0.16003151028438012, 4.979614776079444e-10, 4.0977866908051514e-07, 28912911, 0
553, 1.0000, 0.0003989751342050683, 4383.013803958893,594337, 0.9891319151588038, 0.955805242061615, 0.9557464122772217, 0.0014161720495035348, 0.15889801333034548, 0.1600310566264783, 2.7798295645919957e-07, 3.9418149269549146e-07, 28912911, 0
554, 1.0000, 0.00035032221449974053, 4391.867980003357,594150, 0.9891353346529045, 0.9558050036430359, 0.9557463526725769, 0.0014161838028542825, 0.15889759451726013, 0.1600305846290478, 4.188137454619323e-07, 3.96578074179101e-07, 28912911, 0
555, 1.0000, 0.00040257148209675846, 4400.703900814056,593029, 0.9891558333314437, 0.9558048248291016, 0.9557482004165649, 0.0014162745935025092, 0.1588966378247218, 0.16002909871574877, 9.566900091850794e-07, 4.3308481180498114e-07, 28912911, 0
556, 1.0000, 0.0001995121166503009, 4418.080182790756,593017, 0.9891560527642203, 0.9558047652244568, 0.955747127532959, 0.0014162744651065326, 0.15889621761139908, 0.16002880443941978, 4.202192869506849e-07, 4.3178072994650025e-07, 28912911, 0
557, 1.0000, 0.00017943387643596338, 4426.673673868179,592748, 0.9891609717156271, 0.9558051824569702, 0.9557474255561829, 0.001416297381850513, 0.15889596638168874, 0.1600285077232084, 2.512243173491413e-07, 4.090186378423173e-07, 28912911, 0
558, 1.0000, 0.0001780428920394409, 4435.143602848053,591832, 0.9891777217509009, 0.9558036923408508, 0.9557473063468933, 0.0014163849972234398, 0.1588954128492542, 0.16002785485541096, 5.535381250587612e-07, 4.2158343887291523e-07, 28912911, 0
559, 1.0000, 0.001443462458587557, 4443.701423883438,590695, 0.9891985130064755, 0.9558053016662598, 0.9557481408119202, 0.001416516358284281, 0.1588952194117376, 0.1600285018513608, 1.9343649013126019e-07, 3.899860103497774e-07, 28912911, 0
560, 1.0000, 0.0003873812839356402, 4452.2087597846985,590087, 0.9892096309338189, 0.9558056592941284, 0.9557491540908813, 0.0014165922583622486, 0.1588942978229591, 0.16002733137558678, 9.215865426903669e-07, 4.250086193728395e-07, 28912911, 0
561, 1.0000, 0.00028015027845942973, 4460.692264795303,589810, 0.9892146961737434, 0.9558054208755493, 0.9557490348815918, 0.0014166292089370506, 0.15889407185714907, 0.1600271664185879, 2.259643637758657e-07, 3.989899525842022e-07, 28912911, 0
562, 1.0000, 0.0002384421962917625, 4469.064579963684,586383, 0.9892773625175025, 0.9558054208755493, 0.9557503461837769, 0.0014171898729356154, 0.15889259340549475, 0.16002678027532985, 1.478449880243371e-06, 4.548271949701835e-07, 28912911, 0
563, 1.0000, 0.0001777088486805839, 4485.91429400444,587228, 0.9892619107928231, 0.9558053016662598, 0.9557487368583679, 0.0014170174629660848, 0.15889192694263599, 0.16002581162892723, 6.664639086439994e-07, 4.725409447533106e-07, 28912911, 0
564, 1.0000, 0.00019710499408249652, 4502.840599775314,586093, 0.9892826654762682, 0.9558054804801941, 0.955750048160553, 0.0014173039976647158, 0.15889147628547215, 0.16002573909882342, 4.506608048127081e-07, 4.703059568549689e-07, 28912911, 0
565, 1.0000, 0.00025283000973245546, 4519.602566719055,586514, 0.9892749670430255, 0.9558058381080627, 0.955748975276947, 0.0014171373779956014, 0.158890776386918, 0.160024610910089, 6.998959544146643e-07, 4.893795078743446e-07, 28912911, 0
566, 1.0000, 0.0008089007235703521, 4536.372076749802,585878, 0.9892865969801807, 0.9558054804801941, 0.9557490944862366, 0.0014175270802487096, 0.15888993811892452, 0.16002461677277882, 8.382636517423325e-07, 5.164392781161238e-07, 28912911, 0
567, 1.0000, 0.00014177915646748114, 4544.835585594177,587190, 0.9892626056632821, 0.9558055400848389, 0.9557487368583679, 0.0014181108892598196, 0.15888762901367962, 0.16002272940356357, 2.3091112959783278e-06, 5.998764675858791e-07, 28912911, 0
568, 1.0000, 0.00013628764186690082, 4553.3134977817535,588402, 0.9892404429528542, 0.9558055400848389, 0.9557479023933411, 0.001418623283179855, 0.15888687734872875, 0.1600225506982056, 7.516647837491064e-07, 6.135614473548026e-07, 28912911, 0
569, 1.0000, 0.0006381895875257801, 4570.047903776169,588532, 0.989238065764442, 0.9558051228523254, 0.955746591091156, 0.0014189340731237169, 0.1588859491487779, 0.1600218942317402, 9.281978108899303e-07, 6.394937596983424e-07, 28912911, 0
570, 1.0000, 0.0002522006687632035, 4578.545608758926,588898, 0.9892313730647584, 0.9558045268058777, 0.9557467699050903, 0.001419306944022566, 0.15888535923202432, 0.1600218215972935, 5.899129511266477e-07, 6.343536935499862e-07, 28912911, 0
571, 1.0000, 0.00016628793626660587, 4587.003998041153,588688, 0.9892352131383473, 0.9558048844337463, 0.9557473659515381, 0.0014193955919811108, 0.15888470658113774, 0.16002123521195788, 6.526505009485373e-07, 6.361600509824406e-07, 28912911, 0
572, 1.0000, 0.0003918183221275848, 4595.514889955521,587659, 0.9892540294989333, 0.9558070302009583, 0.9557489156723022, 0.0014199737925687063, 0.15888363769619562, 0.16002046582923163, 1.0688868991581835e-06, 6.700433931845593e-07, 28912911, 0
573, 1.0000, 0.00035015464523472143, 4612.291984796524,587726, 0.9892528043325978, 0.955806314945221, 0.9557484984397888, 0.0014200815752082464, 0.15888304458240113, 0.16002018706710214, 5.931169809181291e-07, 6.619217811101082e-07, 28912911, 0
574, 1.0000, 0.00023544734533160097, 4620.836035728455,587386, 0.989259021594599, 0.9558066129684448, 0.9557482004165649, 0.001420278901329146, 0.15888255564744183, 0.16001977180626611, 4.889351967463096e-07, 6.421716593084744e-07, 28912911, 0
575, 1.0000, 0.0006611154537976623, 4629.353402376175,586818, 0.9892694080793539, 0.9558059573173523, 0.9557493925094604, 0.0014206524411079964, 0.1588815523742376, 0.16001916305589192, 1.0032640719581654e-06, 6.714714434742155e-07, 28912911, 0
576, 1.0000, 0.0005804719880754511, 4637.6789791584015,586181, 0.9892810563025738, 0.9558053016662598, 0.9557480812072754, 0.0014211925583850124, 0.15888068922666243, 0.16001838809984048, 8.631563162275757e-07, 6.885472341991799e-07, 28912911, 0
577, 1.0000, 0.00033398504622330743, 4646.051058292389,585945, 0.9892853718138452, 0.9558051228523254, 0.9557487368583679, 0.0014214337595944554, 0.15888009895763697, 0.16001802921941186, 5.90260924332453e-07, 6.780235329217547e-07, 28912911, 0
578, 1.0000, 0.000495198756404024, 4654.38872551918,585544, 0.9892927045257937, 0.9558062553405762, 0.9557491540908813, 0.0014221840527079083, 0.1588790689245114, 0.16001739868892442, 1.0300355520187487e-06, 7.069773698680262e-07, 28912911, 0
579, 1.0000, 0.0002021032760412468, 4662.76762342453,584296, 0.989315525534551, 0.9558067917823792, 0.9557499289512634, 0.00142348211466804, 0.15887757931846297, 0.16001666551437504, 1.4896131586561445e-06, 7.616795773281355e-07, 28912911, 0
580, 1.0000, 0.00020409533466820757, 4671.178002357483,583911, 0.9893225656694642, 0.9558075666427612, 0.9557510018348694, 0.0014235295809362646, 0.15887670699991252, 0.16001601923225592, 8.723138764932248e-07, 7.720800987313899e-07, 28912911, 0
581, 1.0000, 0.00047787339462509684, 4679.527925252914,581941, 0.9893585892169418, 0.9558085203170776, 0.9557502269744873, 0.0014255285901024525, 0.158874458597611, 0.16001557616265513, 2.248407372673622e-06, 8.591789385112361e-07, 28912911, 0
582, 1.0000, 0.0014645861588832069, 4687.979256153107,579918, 0.9893955819258489, 0.9558070302009583, 0.9557495713233948, 0.0014254887640194587, 0.1588739054551252, 0.16001628442318827, 5.531410303405426e-07, 8.221647404661223e-07, 28912911, 0
583, 1.0000, 0.0012224837570552769, 4696.753917217255,580351, 0.9893876640598297, 0.9558075070381165, 0.9557483792304993, 0.0014265667288116239, 0.15887252134635688, 0.1600147828401418, 1.3841065324982083e-06, 8.661236844093449e-07, 28912911, 0
584, 1.0000, 0.0003872427578265633, 4705.240119218826,580115, 0.989391979571101, 0.955807626247406, 0.9557491540908813, 0.0014265708783667763, 0.15887174223620304, 0.16001421437046615, 7.791084198904841e-07, 8.57001758357759e-07, 28912911, 0
585, 1.0000, 0.0002583640557905975, 4713.658614397049,579800, 0.9893977396814846, 0.9558073282241821, 0.9557486176490784, 0.0014266888730620193, 0.15887145014541537, 0.16001408971255807, 2.9208951424219975e-07, 7.695469802801252e-07, 28912911, 0
586, 1.0000, 0.0004334335053606994, 4722.024566411972,579055, 0.9894113627996931, 0.9558066129684448, 0.9557473063468933, 0.001427108253440328, 0.15887074020074066, 0.16001357638571148, 7.099502618568287e-07, 7.633688195977888e-07, 28912911, 0
587, 1.0000, 0.00022785233213520257, 4730.430320262909,577852, 0.9894333609355385, 0.9558073282241821, 0.955748438835144, 0.00142772871984424, 0.15886853486313196, 0.1600116357693051, 2.205335036170597e-06, 8.488059845180486e-07, 28912911, 0
588, 1.0000, 0.0004608344369207527, 4739.21209025383,576568, 0.9894568402426254, 0.9558088183403015, 0.9557479619979858, 0.001429232574429839, 0.15886669889379829, 0.16001054362302344, 1.8359734660355898e-06, 9.168836526448784e-07, 28912911, 0
589, 1.0000, 0.00017419457477565195, 4756.799298048019,576367, 0.989460515741632, 0.9558085799217224, 0.95574951171875, 0.001428941829404421, 0.15886564491225474, 0.16000932091525136, 1.0539756934435651e-06, 9.297493132075519e-07, 28912911, 0
590, 1.0000, 0.0008376018071540481, 4765.776023864746,576804, 0.9894525247313539, 0.9558091163635254, 0.9557490348815918, 0.0014301536759605273, 0.15886506238367762, 0.16000925891697998, 5.825288723337874e-07, 8.872806800616411e-07, 28912911, 0
591, 1.0000, 0.0014301945620396371, 4774.876836776733,576397, 0.9894599671596906, 0.9558074474334717, 0.9557487368583679, 0.0014304213583781328, 0.1588645221208023, 0.1600094223558102, 5.402671854892738e-07, 8.443369234103313e-07, 28912911, 0
592, 1.0000, 0.0007110152967754009, 4783.804058790207,576479, 0.9894584677023845, 0.9558073282241821, 0.9557486176490784, 0.001430500299201827, 0.15886379439961956, 0.16000856327435775, 7.277202639655034e-07, 8.318799371664026e-07, 28912911, 0
593, 1.0000, 0.00041643573296914864, 4792.685508728027,576542, 0.9894573156803078, 0.9558076858520508, 0.95574951171875, 0.0014306727499452739, 0.15886325866178416, 0.16000805016030345, 5.357383147108763e-07, 7.960674305548946e-07, 28912911, 0
594, 1.0000, 0.0005426200400588573, 4801.170707702637,577228, 0.9894447714399172, 0.9558073282241821, 0.9557490944862366, 0.0014317028628316102, 0.15886136155820893, 0.16000663363000397, 1.8971009525248217e-06, 8.682882312169167e-07, 28912911, 0
595, 1.0000, 0.0006801641795264469, 4809.699712753296,581737, 0.9893623195741424, 0.9558084011077881, 0.9557502269744873, 0.0014347998805387572, 0.15886025127395245, 0.16000708975912253, 1.1102859984457591e-06, 8.898995957299563e-07, 28912911, 0
596, 1.0000, 0.0004729192572040186, 4826.490894794464,579283, 0.9894071935769393, 0.9558085203170776, 0.9557506442070007, 0.0014334347531913727, 0.15885833612013325, 0.1600045722170516, 1.915152880782589e-06, 9.607872990053295e-07, 28912911, 0
597, 1.0000, 0.0009861590597088912, 4834.976402521133,581027, 0.9893753026800861, 0.9558099508285522, 0.9557517170906067, 0.0014347286449378743, 0.1588580154120748, 0.16000503545305833, 3.207029286023122e-07, 8.609438351608528e-07, 28912911, 0
598, 1.0000, 0.0005874898448557176, 4851.845120429993,579812, 0.9893975202487081, 0.9558108448982239, 0.9557512998580933, 0.001434149677797375, 0.15885704218931795, 0.1600036331219916, 9.732273549001302e-07, 8.715629682283763e-07, 28912911, 0
599, 1.0000, 0.0007387409447273798, 4860.315460681915,580561, 0.9893838239862407, 0.9558101296424866, 0.955751359462738, 0.0014348689536509498, 0.15885644901881713, 0.16000375480741516, 5.931715868490173e-07, 8.386619244352833e-07, 28912911, 0
600, 1.0000, 0.0005347667713475938, 4868.921539545059,580737, 0.9893806056388519, 0.9558101296424866, 0.9557515382766724, 0.0014352720686473144, 0.15885576989999053, 0.16000331851358343, 6.791160165886545e-07, 8.211502529843648e-07, 28912911, 0
601, 1.0000, 0.0002434562505601026, 4878.313544750214,582177, 0.9893542737056703, 0.9558095335960388, 0.9557506442070007, 0.0014364400604412197, 0.1588544078178142, 0.1600027520211341, 1.3620828160365583e-06, 8.637751771755309e-07, 28912911, 0
602, 1.0000, 0.0002034689421427617, 4887.5791256427765,582201, 0.9893538348401173, 0.9558100700378418, 0.9557521343231201, 0.0014377185512165528, 0.15885242223931048, 0.16000194083018496, 1.985585278002633e-06, 9.387490311470314e-07, 28912911, 0
603, 1.0000, 0.0005751530102433445, 4896.149794578552,582011, 0.989357309192412, 0.9558106660842896, 0.9557520747184753, 0.001437973903276525, 0.15885125410768514, 0.16000083123327705, 1.1681291278708983e-06, 9.59497034821482e-07, 28912911, 0
604, 1.0000, 0.0001953407451457994, 4904.661269903183,582686, 0.9893449660987332, 0.9558101296424866, 0.9557508826255798, 0.0014393915662591651, 0.15884980307900098, 0.16000024720825967, 1.4510236070186533e-06, 1.0000154759562433e-06, 28912911, 0
605, 1.0000, 0.0013286311989669656, 4913.208466768265,584848, 0.9893054316268315, 0.9558093547821045, 0.9557515382766724, 0.0014417380131801975, 0.1588485622285501, 0.16000087278375907, 1.2408501778859993e-06, 1.0218284345752005e-06, 28912911, 0
606, 1.0000, 0.00031882898243535974, 4921.693698644638,583965, 0.9893215782219699, 0.9558109641075134, 0.9557510018348694, 0.0014417435612464667, 0.158846978913136, 0.15999904386740516, 1.5833213222182785e-06, 1.0675717951261832e-06, 28912911, 0
607, 1.0000, 0.00027443988924905505, 4930.2511377334595,584150, 0.9893181952999986, 0.9558119773864746, 0.9557517170906067, 0.0014426611983806381, 0.1588457631806312, 0.1599985550719751, 1.2157240425747506e-06, 1.0815357580339087e-06, 28912911, 0
608, 1.0000, 0.00037615986478338416, 4939.0842316150665,583982, 0.9893212673588698, 0.9557947516441345, 0.9557325839996338, 0.0014444286311486624, 0.15884390231531106, 0.1599985553580555, 1.8608763377447879e-06, 1.1418486581264134e-06, 28912911, 0
609, 1.0000, 0.00022618047870899349, 4955.7804074287415,584645, 0.9893091436979674, 0.9558121562004089, 0.9557511806488037, 0.0014442610499017135, 0.15884222132901993, 0.15999661845766108, 1.6809864978595268e-06, 1.1868726270381609e-06, 28912911, 0
610, 1.0000, 0.00045702727813620644, 4972.387196302414,584257, 0.9893162386910747, 0.9558094143867493, 0.9557490348815918, 0.0014448079342772363, 0.1588412111711649, 0.1599962423378006, 1.0101542795848406e-06, 1.1678914343545804e-06, 28912911, 0
611, 1.0000, 0.0010806773083512759, 4980.675998210907,584540, 0.989311063734762, 0.9558111429214478, 0.9557514190673828, 0.0014455063965726684, 0.15883874249611266, 0.1599940917490214, 2.468672649691417e-06, 1.2586604226479841e-06, 28912911, 0
612, 1.0000, 0.001858550484387162, 4989.467938184738,588692, 0.9892351399940885, 0.9558081030845642, 0.9557498097419739, 0.0014494021272904683, 0.15883675079005427, 0.1599959613472441, 1.991703477671747e-06, 1.3177717315905661e-06, 28912911, 0
613, 1.0000, 0.00045918217154776697, 4998.111932277679,589380, 0.9892225591815684, 0.9558081030845642, 0.9557495713233948, 0.001450255087420046, 0.15883376562427914, 0.15999305099858216, 2.9851684610615603e-06, 1.4300560271940334e-06, 28912911, 0
614, 1.0000, 0.0006424180868052489, 5006.921636104584,590578, 0.9892006524760465, 0.9558079838752747, 0.9557490348815918, 0.0014512659396222576, 0.1588326292712792, 0.159992592593172, 1.136354347869295e-06, 1.3975556981052506e-06, 28912911, 0
615, 1.0000, 0.0010073580458019084, 5015.864377975464,595214, 0.9891158782800538, 0.9558074474334717, 0.9557485580444336, 0.0014560551817196486, 0.15882829602940293, 0.15999070732084697, 4.333239622900109e-06, 1.5649969060314495e-06, 28912911, 0
616, 1.0000, 0.00037105008909972304, 5024.9679889678955,597442, 0.9890751369278812, 0.9558076858520508, 0.9557487368583679, 0.0014585733627963979, 0.15882588670019931, 0.1599900736831142, 2.409327777064263e-06, 1.6339987641504505e-06, 28912911, 0
617, 1.0000, 0.00032706988783012445, 5033.75762796402,599867, 0.9890307932209609, 0.9558077454566956, 0.9557495713233948, 0.0014613300589504741, 0.1588243756228765, 0.15999024307095405, 1.5110797056128167e-06, 1.6212697836811517e-06, 28912911, 0
618, 1.0000, 0.0009173689576242867, 5042.706230163574,605222, 0.988932871344442, 0.9558064937591553, 0.9557483792304993, 0.001469045761354925, 0.15882072322046503, 0.15999147454463927, 3.6524022811734724e-06, 1.7584402673675859e-06, 28912911, 0
619, 1.0000, 0.0003066080435662726, 5051.493116140366,603817, 0.9889585632653587, 0.9558054208755493, 0.9557479619979858, 0.001468067995020114, 0.15881876598819986, 0.15998914565078828, 1.9572292512259892e-06, 1.77737483969974e-06, 28912911, 0
620, 1.0000, 0.0005019569191734156, 5060.036980867386,604344, 0.9889489265092568, 0.9558053612709045, 0.9557480216026306, 0.0014703977966958883, 0.15881660246102647, 0.15998832245425867, 2.1635315514967335e-06, 1.8126645798542293e-06, 28912911, 0
621, 1.0000, 0.000699029951437714, 5068.534327745438,602745, 0.9889781659267272, 0.9558071494102478, 0.9557485580444336, 0.0014720677582404171, 0.15881385463775208, 0.15998655844631118, 2.7478201217734366e-06, 1.8896637574005246e-06, 28912911, 0
622, 1.0000, 0.0002741640935514291, 5077.036006689072,602395, 0.9889845660493755, 0.9558103680610657, 0.9557510018348694, 0.0014727831030316512, 0.1588111955623292, 0.159984347371303, 2.6590759377165263e-06, 1.955325906149763e-06, 28912911, 0
623, 1.0000, 0.0008540649100051566, 5085.526922941208,602189, 0.9889883329787056, 0.9558118581771851, 0.955753743648529, 0.0014761819684608215, 0.1588087289112971, 0.15998427213434638, 2.4666531601158503e-06, 2.0012808862741987e-06, 28912911, 0
624, 1.0000, 0.00046864555672448195, 5093.945816755295,601780, 0.9889958119791717, 0.9558121562004089, 0.9557527899742126, 0.0014781052365687721, 0.15880693402053792, 0.15998353573106933, 1.7948875086770677e-06, 1.9796160502793206e-06, 28912911, 0
625, 1.0000, 0.0004938330036832486, 5102.448213815689,601151, 0.989007313913874, 0.9558120369911194, 0.9557523727416992, 0.001478711251879619, 0.15880469776467243, 0.15998206497968298, 2.236259323634693e-06, 2.0038955742896233e-06, 28912911, 0
626, 1.0000, 0.0007794465059870876, 5110.891410827637,599684, 0.9890341395708027, 0.9558126926422119, 0.9557526111602783, 0.0014813655867473902, 0.158800622867065, 0.15998025082292935, 4.074899561695711e-06, 2.15129153513529e-06, 28912911, 0
627, 1.0000, 0.0011773556404421515, 5119.366775751114,600006, 0.9890282514579662, 0.9558133482933044, 0.955752968788147, 0.0014866897851005345, 0.15879813138220542, 0.15998181891396285, 2.4914835606293373e-06, 2.183107612994094e-06, 28912911, 0
628, 1.0000, 0.0003989438842393878, 5127.925618886948,599205, 0.9890428985957984, 0.9558139443397522, 0.9557526111602783, 0.0014860938723413179, 0.15879558854990605, 0.15997897927265192, 2.5428348667533296e-06, 2.216661842850702e-06, 28912911, 0
629, 1.0000, 0.00040941104198331975, 5136.481745958328,599058, 0.9890455866473108, 0.9558137059211731, 0.9557527899742126, 0.001487197667812302, 0.15879378207295142, 0.15997795635999054, 1.8064729448985517e-06, 2.171764086437903e-06, 28912911, 0
630, 1.0000, 0.0016885114695721613, 5153.380624771118,598463, 0.9890564668558128, 0.9558135867118835, 0.9557534456253052, 0.0014885255588267061, 0.15879064101843493, 0.15997622414525442, 3.1410493057937305e-06, 2.2534029460082096e-06, 28912911, 0
631, 1.0000, 0.0003266417164086741, 5161.913997888565,600993, 0.9890102031120981, 0.9558140635490417, 0.9557518362998962, 0.0014923190449650646, 0.15878684014018504, 0.15997471766753948, 3.8008783562748505e-06, 2.3743425149231547e-06, 28912911, 0
632, 1.0000, 0.00038831981311383525, 5170.4107167720795,602834, 0.988976538466968, 0.9558137059211731, 0.9557508826255798, 0.0014944122636689264, 0.15878545209575834, 0.1599747899040261, 1.388049302358807e-06, 2.250243528376404e-06, 28912911, 0
633, 1.0000, 0.0009191490649149548, 5178.94256067276,609669, 0.9888515532146792, 0.9558145999908447, 0.9557511806488037, 0.001502650915391476, 0.15878316718385807, 0.159978927224233, 2.2849178265560433e-06, 2.2536871467110747e-06, 28912911, 0
634, 1.0000, 0.0003457347316440319, 5195.675590753555,607659, 0.9888883082047452, 0.955813467502594, 0.9557517170906067, 0.0015002863926402892, 0.15878190505800238, 0.15997593821078301, 1.262124447121149e-06, 2.126740409025082e-06, 28912911, 0
635, 1.0000, 0.00017597882618422355, 5204.136911869049,607870, 0.9888844498450914, 0.9558137059211731, 0.9557514786720276, 0.0015007194203419804, 0.1587810221420069, 0.15997537783438576, 8.829114599151477e-07, 1.947756893295674e-06, 28912911, 0
636, 1.0000, 0.0005641746732275565, 5212.661509752274,606345, 0.9889123360937733, 0.9558141231536865, 0.955752432346344, 0.0015001151309027762, 0.15877828937206498, 0.1599721149805856, 2.7327755958983513e-06, 2.014845139998723e-06, 28912911, 0
637, 1.0000, 0.0009931782138819568, 5229.497909545898,607574, 0.9888898625202455, 0.9558139443397522, 0.955752432346344, 0.0015021374106024405, 0.15877702509439223, 0.15997271572603278, 1.2642739831147942e-06, 1.9230989244685606e-06, 28912911, 0
638, 1.0000, 0.0007465754329034151, 5238.016147375107,607207, 0.9888965735059938, 0.9558138251304626, 0.9557520747184753, 0.0015026653137427928, 0.1587754018401092, 0.1599714639812741, 1.6232502474122779e-06, 1.8907756916606116e-06, 28912911, 0
639, 1.0000, 0.0005446079670794995, 5246.475558280945,609815, 0.9888488834492316, 0.9558136463165283, 0.955750584602356, 0.0015082876113428668, 0.15877231126392582, 0.15997226658286706, 3.090576760289565e-06, 1.9860032857890553e-06, 28912911, 0
640, 1.0000, 0.00040272365802166614, 5254.928028106689,610258, 0.9888407827225654, 0.9558118581771851, 0.9557489156723022, 0.0015095330868945772, 0.15877054317781186, 0.15997135696396073, 1.7680908110384586e-06, 1.9630547988010497e-06, 28912911, 0
641, 1.0000, 0.0005948459009357693, 5263.4561150074005,611224, 0.9888231183840561, 0.9558090567588806, 0.9557458758354187, 0.0015126870926122898, 0.1587671860979752, 0.1599700407130627, 3.3570796403592507e-06, 2.0712634674220347e-06, 28912911, 0
642, 1.0000, 0.0008015443861846913, 5271.934508085251,610926, 0.9888285676313395, 0.9558073878288269, 0.9557445049285889, 0.0015162986125925005, 0.15876254544866036, 0.15996753251506274, 4.640648107345768e-06, 2.245275691512409e-06, 28912911, 0
643, 1.0000, 0.001235849971796531, 5288.732686042786,609878, 0.988847731427155, 0.9558099508285522, 0.9557475447654724, 0.001515439113922961, 0.15876078104691022, 0.1599647082981839, 1.764399559178731e-06, 2.1918074617602483e-06, 28912911, 0
644, 1.0000, 0.00046435787728053943, 5297.220234155655,610350, 0.9888391004046121, 0.9558080434799194, 0.9557459354400635, 0.0015171368080445673, 0.15875858593664038, 0.1599638510356431, 2.1951116642993096e-06, 2.1921376580755106e-06, 28912911, 0
645, 1.0000, 0.0002934793427535132, 5305.775731086731,610784, 0.9888311642525283, 0.955808699131012, 0.9557453393936157, 0.001519268063654878, 0.1587570451194669, 0.15996384252940435, 1.540816969319847e-06, 2.1161972502997795e-06, 28912911, 0
646, 1.0000, 0.0005207022100429653, 5314.242012023926,612307, 0.9888033145759758, 0.9558082222938538, 0.9557450413703918, 0.0015237780752017822, 0.15875510727624462, 0.15996501177998917, 1.937839360255378e-06, 2.0976465323072386e-06, 28912911, 0
647, 1.0000, 0.0005389145853341657, 5322.705373048782,612662, 0.988796823023004, 0.9558098316192627, 0.9557473063468933, 0.0015257868659072176, 0.15875190224505448, 0.15996330560876754, 3.2050386822579657e-06, 2.1884791085776374e-06, 28912911, 0
648, 1.0000, 0.00040373743774129226, 5331.224898815155,615515, 0.988744652880388, 0.9558119773864746, 0.9557486772537231, 0.0015349212523418968, 0.15874599481004484, 0.1599639200042823, 5.907436089525042e-06, 2.4169522354035337e-06, 28912911, 0
649, 1.0000, 0.0012715981759085452, 5339.695171833038,617683, 0.988705008692098, 0.9558140635490417, 0.9557498097419739, 0.0015482694108520472, 0.15874218114001493, 0.15997090614373446, 3.8136616530570766e-06, 2.5297376071521613e-06, 28912911, 0
650, 1.0000, 0.0012478282391011298, 5356.612646818161,617845, 0.9887020463496151, 0.9558136463165283, 0.9557489156723022, 0.0015490664441391274, 0.1587398288728003, 0.15996850378659536, 2.3522681803223033e-06, 2.5114041797291105e-06, 28912911, 0
651, 1.0000, 0.0007471571446812998, 5364.570814847946,617338, 0.9887113173844227, 0.9558137655258179, 0.9557487964630127, 0.0015462320872169904, 0.1587376732124582, 0.15996420610501103, 2.155664779651678e-06, 2.4733357451248472e-06, 28912911, 0
652, 1.0000, 0.00027473646482011104, 5372.423573970795,617441, 0.9887094339197576, 0.955814003944397, 0.9557498693466187, 0.0015485352589145048, 0.15873399301013172, 0.15996219469878134, 3.680207870421226e-06, 2.5736056517201716e-06, 28912911, 0
653, 1.0000, 0.00044777363657590185, 5380.278708219528,616590, 0.9887249953608254, 0.9558150768280029, 0.9557512998580933, 0.0015506226984266498, 0.15872837678461024, 0.15995812014511143, 5.616215707687777e-06, 2.7824808204583125e-06, 28912911, 0
654, 1.0000, 0.000904759547327805, 5388.093858242035,615676, 0.9887417088239698, 0.9558215141296387, 0.955757200717926, 0.0015530054264806053, 0.15872551481749242, 0.1599572786553141, 2.8619709713517683e-06, 2.7903294573513537e-06, 28912911, 0
655, 1.0000, 0.00028013502627644314, 5395.902104139328,615313, 0.9887483466654593, 0.9558216333389282, 0.9557564854621887, 0.0015528330044334137, 0.1587223805274143, 0.1599540901506103, 3.1342829961145124e-06, 2.8229537063542058e-06, 28912911, 0
656, 1.0000, 0.0010962174377155951, 5403.746545314789,614693, 0.9887596840255791, 0.9558207988739014, 0.9557569026947021, 0.001553513908593993, 0.1587195238059374, 0.15995236146193717, 2.8567262444489927e-06, 2.826312914971594e-06, 28912911, 0
657, 1.0000, 0.00035624258351162584, 5411.566039085388,614428, 0.9887645298327271, 0.9558221697807312, 0.9557574391365051, 0.0015570302536311127, 0.15871588578177181, 0.15995144019193197, 3.638023388929934e-06, 2.898576503685211e-06, 28912911, 0
658, 1.0000, 0.00024697343114593736, 5419.55202627182,614240, 0.9887679676128925, 0.9558203220367432, 0.9557569026947021, 0.0015583298255858616, 0.1587131575529978, 0.1599497345801827, 2.728227532583505e-06, 2.881073576780391e-06, 28912911, 0
659, 1.0000, 0.0012357081647370982, 5427.403416156769,614656, 0.9887603606099734, 0.9558168053627014, 0.9557539224624634, 0.0015643674030705933, 0.15870702483067273, 0.1599474549428964, 6.132728235935803e-06, 3.1071647870364503e-06, 28912911, 0
660, 1.0000, 0.0010677406397376975, 5435.509164571762,615206, 0.9887503032743832, 0.9558153748512268, 0.9557518362998962, 0.0015726970999549936, 0.15870163066775914, 0.15994714525816622, 5.3941626899367545e-06, 3.28337329750342e-06, 28912911, 0
661, 1.0000, 0.0005900489940947638, 5443.5782816410065,615153, 0.9887512724358128, 0.9558155536651611, 0.9557511806488037, 0.0015740163050500878, 0.15869817276108963, 0.15994473519770327, 3.4579010034507807e-06, 3.3004221360338055e-06, 28912911, 0
662, 1.0000, 0.0008087530145741364, 5451.7490656375885,615753, 0.9887403007969872, 0.9558151960372925, 0.9557496309280396, 0.0015803630716020695, 0.15869481873099364, 0.15994563444632218, 3.354030281593756e-06, 3.3057441653657327e-06, 28912911, 0
663, 1.0000, 0.001300382014451631, 5459.6975274086,615670, 0.988741818540358, 0.955816924571991, 0.9557515382766724, 0.0015820554881614925, 0.15869207986489003, 0.159945238214738, 2.7388691704599566e-06, 3.244138931909688e-06, 28912911, 0
664, 1.0000, 0.00035365172785165104, 5467.573886156082,616017, 0.9887354732759038, 0.9558165073394775, 0.9557520151138306, 0.0015863478513737691, 0.15869000592168636, 0.15994604118153088, 2.0739399043401274e-06, 3.102195168547914e-06, 28912911, 0
665, 1.0000, 0.0004901656904698473, 5475.467123031616,615965, 0.9887364241512687, 0.9558177590370178, 0.9557533264160156, 0.0015881840952882984, 0.1586885684841293, 0.1599460709811999, 1.4374366773539649e-06, 2.87250688044768e-06, 28912911, 0
666, 1.0000, 0.001212577306618681, 5483.302045106888,616170, 0.9887326755080034, 0.9558278322219849, 0.9557598233222961, 0.001597941407822804, 0.1586793010608527, 0.15994383599895473, 9.267428174891679e-06, 3.229467309575726e-06, 28912911, 0
667, 1.0000, 0.0011151742784467893, 5491.556718111038,617092, 0.9887158157563413, 0.9558241963386536, 0.9557555913925171, 0.001607639041482507, 0.15867162222159809, 0.1599427370825031, 7.678837193075827e-06, 3.521659391096134e-06, 28912911, 0
668, 1.0000, 0.0005829917828721232, 5500.0367522239685,620458, 0.9886542648625294, 0.9558173418045044, 0.9557506442070007, 0.0016351356425629998, 0.15865336954576337, 0.15994235413900929, 1.8252673773838657e-05, 4.151502116570576e-06, 28912911, 0
669, 1.0000, 0.0015699952798273486, 5508.529646158218,622255, 0.9886214048042465, 0.9558191299438477, 0.9557512998580933, 0.0016513580243980148, 0.15865067857879186, 0.15995046073253905, 2.6909681991038603e-06, 3.975352039236182e-06, 28912911, 0
670, 1.0000, 0.0017229509560064255, 5517.069325208664,622578, 0.9886154984053455, 0.9558183550834656, 0.9557520747184753, 0.0016550148471631604, 0.15864615231855347, 0.1599478229483409, 4.526264119841805e-06, 4.027281839689449e-06, 28912911, 0
671, 1.0000, 0.0006480833202050535, 5525.4925174713135,622615, 0.9886148218209512, 0.9558200240135193, 0.9557522535324097, 0.0016574558834980466, 0.15864307103011174, 0.15994685232303435, 3.0812840388361185e-06, 3.920884008762828e-06, 28912911, 0
672, 1.0000, 0.0005829757472403193, 5533.894006252289,623184, 0.9886044170501316, 0.9558207392692566, 0.9557534456253052, 0.0016632421966135422, 0.15864088324325634, 0.15994827801669192, 2.1877923651048015e-06, 3.6986752871050677e-06, 28912911, 0
673, 1.0000, 0.0013056228809864227, 5542.3752653598785,624240, 0.9885851069657984, 0.9558250904083252, 0.9557565450668335, 0.0016786293882807425, 0.15863428230132914, 0.15995038491073482, 6.600939141315765e-06, 3.919242697915553e-06, 28912911, 0
674, 1.0000, 0.0005871758407800265, 5550.859736442566,624668, 0.9885772805301027, 0.9558071494102478, 0.9557370543479919, 0.0016859200227324245, 0.1586302984500134, 0.1599504870338075, 3.983854495098749e-06, 3.925656439263382e-06, 28912911, 0
675, 1.0000, 0.0003135355522396319, 5559.185563325882,625155, 0.9885683752165892, 0.9557961821556091, 0.9557274580001831, 0.0016931128592290214, 0.15862787831388395, 0.15995241127215196, 2.4201321328909398e-06, 3.74028734442355e-06, 28912911, 0
676, 1.0000, 0.0008301955265715983, 5567.687029361725,625027, 0.9885707158328721, 0.9558111429214478, 0.9557443261146545, 0.0017013382755877609, 0.15862073582049424, 0.15995053518503968, 7.142490988071293e-06, 3.990243888696586e-06, 28912911, 0
677, 1.0000, 0.0013453575167495157, 5584.405933380127,625208, 0.9885674060551597, 0.9558106660842896, 0.9557426571846008, 0.001709378226050901, 0.15861785023447114, 0.15995208675784103, 2.885587620848895e-06, 3.8629841269519985e-06, 28912911, 0
678, 1.0000, 0.0010458111809293208, 5592.914515256882,625727, 0.9885579155875756, 0.9558114409446716, 0.955744206905365, 0.0017189967263865416, 0.15861527923751717, 0.15995563278180633, 2.5709971970544476e-06, 3.7088630013865203e-06, 28912911, 0
679, 1.0000, 0.00032929766593720424, 5601.368995428085,625623, 0.9885598173383053, 0.9558104872703552, 0.9557449221611023, 0.0017264585015148077, 0.15860954960066373, 0.15995523880583482, 5.729637869544835e-06, 3.873730738861223e-06, 28912911, 0
680, 1.0000, 0.0008755158942331954, 5609.886887550354,625102, 0.9885693443780189, 0.9558264017105103, 0.9557581543922424, 0.0017396229523234637, 0.15860400523744503, 0.15995892382133145, 5.544361697085165e-06, 4.0151487777514446e-06, 28912911, 0
681, 1.0000, 0.0011049486539550992, 5618.355319738388,624025, 0.9885890384697109, 0.9558203816413879, 0.9557514190673828, 0.0017373038510875478, 0.15859625883564216, 0.1599497856021115, 7.746401833069738e-06, 4.287868719741144e-06, 28912911, 0
682, 1.0000, 0.0004829017202994849, 5626.832497835159,623040, 0.9886070502434497, 0.9558268189430237, 0.9557547569274902, 0.0017528137140199118, 0.15858461414405253, 0.15994888757048703, 1.164469148587366e-05, 4.738382666026207e-06, 28912911, 0
683, 1.0000, 0.00438690866680272, 5635.2161338329315,621888, 0.988628115789995, 0.9558263421058655, 0.9557598233222961, 0.0017575312958038394, 0.15858380861392782, 0.1599520032608076, 8.055350917135495e-07, 3.968949419327449e-06, 28912911, 0
684, 1.0000, 0.0011971820056036278, 5643.842437982559,622744, 0.9886124629186037, 0.9558294415473938, 0.9557602405548096, 0.001765955534870896, 0.15857356104717513, 0.1599464775638919, 1.0247564435961198e-05, 4.363852608263466e-06, 28912911, 0
685, 1.0000, 0.0008542099166634693, 5652.3759660720825,622594, 0.9886152058283101, 0.9558290243148804, 0.9557600021362305, 0.0017654814095701065, 0.15857179738158225, 0.15994418322518333, 1.763663030202034e-06, 3.985883742809335e-06, 28912911, 0
686, 1.0000, 0.0015561111852695202, 5660.912696123123,623695, 0.9885950728710651, 0.9558281302452087, 0.9557581543922424, 0.0017789136638785492, 0.15856027187837954, 0.15994056120987016, 1.1525506043746914e-05, 4.432392026268903e-06, 28912911, 0
687, 1.0000, 0.0010703481045770246, 5669.423891067505,626949, 0.9885355700165006, 0.9558297991752625, 0.9557588696479797, 0.00181356061878182, 0.15855189202470218, 0.15995356406697656, 8.37984974738637e-06, 4.723870371958728e-06, 28912911, 0
688, 1.0000, 0.0006823517678745599, 5686.222710132599,625066, 0.9885700026763484, 0.9558306336402893, 0.9557608962059021, 0.0017983703191211922, 0.15854648328090226, 0.15993855060915488, 5.408745412993632e-06, 4.788261147673968e-06, 28912911, 0
689, 1.0000, 0.0007655122514111196, 5694.690548181534,626731, 0.9885395563786072, 0.9558326601982117, 0.9557628631591797, 0.0018152817263990886, 0.15854357994857612, 0.15994657502951645, 2.903333949200171e-06, 4.554594787989997e-06, 28912911, 0
690, 1.0000, 0.0014315218275981782, 5711.573312044144,626494, 0.9885438901759434, 0.955835223197937, 0.9557651877403259, 0.001814626080442464, 0.15854108791002705, 0.15994339108635858, 2.49203760988026e-06, 4.288053839491498e-06, 28912911, 0
691, 1.0000, 0.0008816108586175874, 5720.08495092392,627110, 0.9885326259600824, 0.9558354616165161, 0.9557637572288513, 0.001823301765937864, 0.15853778881773015, 0.1599460175549864, 3.2990927282261495e-06, 4.17708832800656e-06, 28912911, 0
692, 1.0000, 0.0008853260840776247, 5728.526768922806,627266, 0.9885297733339877, 0.9558366537094116, 0.9557644128799438, 0.0018275669384280608, 0.15853554537517103, 0.1599466067654708, 2.243442110083649e-06, 3.925344518058405e-06, 28912911, 0
693, 1.0000, 0.001692394464922967, 5736.941186904907,627608, 0.9885235194998571, 0.9558343887329102, 0.95576411485672, 0.001846967446961022, 0.15852773949223745, 0.1599505893774328, 7.805883918438061e-06, 4.20467285016189e-06, 28912911, 0
694, 1.0000, 0.0004323656956191454, 5745.346857786179,627722, 0.9885214348884802, 0.9558321833610535, 0.9557634592056274, 0.0018494245665386737, 0.1585244106152206, 0.15994896530083108, 3.3288788100216404e-06, 4.107606080066685e-06, 28912911, 0
695, 1.0000, 0.0004057364155006229, 5753.727880001068,627890, 0.988518362829609, 0.9558330178260803, 0.9557634592056274, 0.0018569830552549371, 0.1585218240497053, 0.1599507179723985, 2.5865657488910454e-06, 3.9219518857020765e-06, 28912911, 0
696, 1.0000, 0.0006383513687737944, 5762.161859989166,628477, 0.9885076289096246, 0.9558314085006714, 0.9557619094848633, 0.0018828086910120706, 0.15851573168390085, 0.15995968682228054, 6.092366097970592e-06, 4.098553746488327e-06, 28912911, 0
697, 1.0000, 0.000558080625209772, 5770.607027292252,628305, 0.9885107741127547, 0.9558358192443848, 0.9557647705078125, 0.0018868651202936144, 0.15851138711052512, 0.15995814466115268, 4.3445701463362685e-06, 4.1225150756637355e-06, 28912911, 0
698, 1.0000, 0.0004661086299686903, 5779.141471385956,628457, 0.9885079946309189, 0.9558379054069519, 0.955764651298523, 0.001898723031337988, 0.15850806518709157, 0.1599627032836703, 3.321919742033108e-06, 4.034455604449324e-06, 28912911, 0
699, 1.0000, 0.0005748725077845163, 5787.900683403015,628376, 0.9885094758021603, 0.955837070941925, 0.9557619690895081, 0.0019113687274994568, 0.15850317418378088, 0.15996611311948752, 4.891005780938151e-06, 4.1128821393285824e-06, 28912911, 0
700, 1.0000, 0.00039781666666875677, 5796.442521095276,627307, 0.9885290236053347, 0.9558366537094116, 0.9557597041130066, 0.0019212023921888579, 0.15849331572829625, 0.15996282805624767, 9.858453947630963e-06, 4.488616681177125e-06, 28912911, 0
701, 1.0000, 0.003229957851314746, 5805.362164974213,625992, 0.9885530697804276, 0.9558303356170654, 0.9557525515556335, 0.001949472096490609, 0.15848299667728238, 0.15997089660493002, 1.0319051993973316e-05, 4.878263412278178e-06, 28912911, 0
702, 1.0000, 0.000786161821316657, 5822.4576251506805,626049, 0.988552027474739, 0.9558319449424744, 0.9557511806488037, 0.001954821396180962, 0.15847789648514501, 0.15996808991836275, 5.10019798932726e-06, 4.900015187467156e-06, 28912911, 0
703, 1.0000, 0.0004967252157819603, 5830.966726064682,625964, 0.9885535817902393, 0.955832302570343, 0.9557526111602783, 0.0019520503219021218, 0.15847675687373566, 0.15996517204493588, 1.1396069009295129e-06, 4.2349978145324746e-06, 28912911, 0
704, 1.0000, 0.00040665771500615833, 5839.429385185242,625709, 0.9885582447367403, 0.9558308720588684, 0.9557526111602783, 0.0019538919521656407, 0.15847277451859118, 0.1599623148394443, 3.982352748732598e-06, 4.209028283795292e-06, 28912911, 0
705, 1.0000, 0.0005228157077694543, 5847.87557220459,625693, 0.9885585373137756, 0.9558299779891968, 0.9557490348815918, 0.0019674437646596647, 0.1584633541568703, 0.15996086074993832, 9.420363452361524e-06, 4.562159088246531e-06, 28912911, 0
706, 1.0000, 0.0007609338103403817, 5856.440465450287,625484, 0.9885623591012999, 0.9558205604553223, 0.9557372331619263, 0.001975568193134825, 0.15845674147166486, 0.1599594555497874, 6.612689512380809e-06, 4.734686151733584e-06, 28912911, 0
707, 1.0000, 0.0008826867387875921, 5864.83936047554,625624, 0.9885597990522406, 0.9558238983154297, 0.9557390809059143, 0.001982354348070487, 0.1584519773606514, 0.15995905921236536, 4.7641073912807474e-06, 4.737620080887595e-06, 28912911, 0
708, 1.0000, 0.000738279917948363, 5873.337375402451,625619, 0.9885598904825641, 0.9558387398719788, 0.9557563662528992, 0.0019875600960718508, 0.15844737533641462, 0.15995793155600205, 4.602020755251068e-06, 4.723882265730405e-06, 28912911, 0
709, 1.0000, 0.0020520772183474667, 5890.147426128387,625530, 0.9885615179423233, 0.9558373093605042, 0.9557545185089111, 0.0019938183329011516, 0.15844172734044368, 0.1599554779678791, 5.647999276742199e-06, 4.809042573389159e-06, 28912911, 0
710, 1.0000, 0.0005230052620709978, 5898.633337020874,625478, 0.9885624688176882, 0.9558349251747131, 0.9557562470436096, 0.001998134257335475, 0.1584369105932381, 0.1599539538272189, 4.816747987079761e-06, 4.809812559742359e-06, 28912911, 0
711, 1.0000, 0.00043191380946198824, 5907.0641577243805,625524, 0.9885616276587115, 0.9558362364768982, 0.9557583928108215, 0.0019997315047687717, 0.15843569083933634, 0.15995370153825292, 1.219751119663215e-06, 4.1931698980074545e-06, 28912911, 0
712, 1.0000, 0.0006008266546082735, 5915.563327789307,624792, 0.9885750130580788, 0.9558380246162415, 0.9557579755783081, 0.0020005063494090885, 0.1584316144518649, 0.15994932824467895, 4.076389974294603e-06, 4.1813429162825815e-06, 28912911, 0
713, 1.0000, 0.0005517068719656975, 5924.167634725571,624645, 0.9885777011095911, 0.955835223197937, 0.9557555913925171, 0.0020037623998300307, 0.15842689072592026, 0.15994670189994428, 4.72372316512315e-06, 4.232652857623833e-06, 28912911, 0
714, 1.0000, 0.0006849722346777534, 5932.670126438141,624101, 0.988587648728793, 0.9558367133140564, 0.955756425857544, 0.0020092002534172733, 0.15842069920526253, 0.1599430462844662, 6.1915260931300065e-06, 4.396743768890606e-06, 28912911, 0
715, 1.0000, 0.0018728391172298617, 5941.160625696182,623944, 0.9885905196409523, 0.9558422565460205, 0.9557623863220215, 0.0020150520456574663, 0.1584169130574813, 0.15994335767280954, 3.7861448059783864e-06, 4.331494458348306e-06, 28912911, 0
716, 1.0000, 0.001283655680281044, 5949.717620611191,624183, 0.9885861492714868, 0.9558449387550354, 0.9557640552520752, 0.0020184463759144273, 0.15841438353086892, 0.15994228402673646, 2.5295240115574824e-06, 4.104666410443233e-06, 28912911, 0
717, 1.0000, 0.0006497768286212246, 5958.28488945961,624223, 0.9885854178288984, 0.9558449983596802, 0.9557636976242065, 0.0020189234233444924, 0.1584130383149288, 0.1599415897470483, 1.34521949979316e-06, 3.6713804931886846e-06, 28912911, 0
718, 1.0000, 0.00042326167712672164, 5966.792318105698,624329, 0.9885834795060393, 0.9558452367782593, 0.9557654857635498, 0.002021081486617941, 0.15841180095194302, 0.1599418944251834, 1.2373610261962043e-06, 3.29303312801849e-06, 28912911, 0
719, 1.0000, 0.0005336258120961945, 5975.290118217468,624541, 0.9885796028603209, 0.9558477401733398, 0.955766499042511, 0.002026269776743028, 0.15840875583381267, 0.15994204836849985, 3.0451201996350985e-06, 3.267359592313965e-06, 28912911, 0
720, 1.0000, 0.0005408500611831581, 5983.795179367065,626117, 0.9885507840223389, 0.9558467268943787, 0.9557639956474304, 0.002048080407707537, 0.15840042640867244, 0.1599465951741995, 8.32942501557965e-06, 3.5878868856275732e-06, 28912911, 0
721, 1.0000, 0.0004127655747325166, 6000.580340385437,625354, 0.9885647362897121, 0.9558436870574951, 0.9557615518569946, 0.0020471824335431283, 0.15839681277881065, 0.15994284068191714, 3.613632421073376e-06, 3.5904531633777557e-06, 28912911, 0
722, 1.0000, 0.001229844099727804, 6017.1833152771,625124, 0.9885689420845953, 0.9558415412902832, 0.9557588696479797, 0.0020474815896026387, 0.15839544915366463, 0.15994169559374855, 1.3636241741887822e-06, 3.2591459431665124e-06, 28912911, 0
723, 1.0000, 0.0005338865334711506, 6025.706348419189,625292, 0.9885658700257242, 0.955843985080719, 0.955761194229126, 0.002055154289766756, 0.15839285945904566, 0.15994332125483404, 2.589692166793389e-06, 3.1850645758205955e-06, 28912911, 0
724, 1.0000, 0.00032560921106120056, 6034.203060388565,624903, 0.9885729833048961, 0.9558440446853638, 0.9557603597640991, 0.002054554525039865, 0.1583913849363118, 0.15994147800818984, 1.4745251804559878e-06, 2.9489787089733797e-06, 28912911, 0
725, 1.0000, 0.000632601388813, 6042.676639556885,624650, 0.9885776096792676, 0.9558449983596802, 0.9557613730430603, 0.002057725202459924, 0.15838891791901955, 0.15994033618373416, 2.4670145569727353e-06, 2.896820895875032e-06, 28912911, 0
726, 1.0000, 0.0005784738087836849, 6051.14707326889,625260, 0.9885664551797948, 0.9558435678482056, 0.9557598233222961, 0.0020696635599463296, 0.15838491309534344, 0.15994376475071295, 4.004824693898401e-06, 2.992180794825041e-06, 28912911, 0
727, 1.0000, 0.0008251163493394934, 6059.637249469757,624370, 0.9885827297773861, 0.9558266997337341, 0.9557414054870605, 0.0020738772634532904, 0.15837929244576235, 0.15994022662795515, 5.6206520910595525e-06, 3.186894732751377e-06, 28912911, 0
728, 1.0000, 0.0015031236325249349, 6068.147737503052,625920, 0.9885543863770866, 0.9558433890342712, 0.9557597637176514, 0.0020901060173374895, 0.158376781099643, 0.15994870485085147, 2.511345107064633e-06, 3.111871006499319e-06, 28912911, 0
729, 1.0000, 0.0007788936042360386, 6076.665946483612,625207, 0.9885674243412244, 0.9558447003364563, 0.9557600021362305, 0.0020878074333335727, 0.15837401333021087, 0.15994430613404936, 2.7677608761267347e-06, 3.075617223258314e-06, 28912911, 0
730, 1.0000, 0.0003746478288640689, 6085.206790447235,624684, 0.9885769879530675, 0.9558454155921936, 0.9557605385780334, 0.0020879808238258696, 0.1583718401682618, 0.15994282653435812, 2.173166941371596e-06, 2.970628647009999e-06, 28912911, 0
731, 1.0000, 0.0005095026851627266, 6094.24710059166,623802, 0.9885931162621411, 0.9558461308479309, 0.9557618498802185, 0.0020888957018368407, 0.15836812347668058, 0.1599403075549781, 3.716692167254898e-06, 3.0379399676813897e-06, 28912911, 0
732, 1.0000, 0.0018610064156690319, 6102.817053556442,621774, 0.9886302004013718, 0.9558451771736145, 0.955762505531311, 0.0020925666125519134, 0.15835749139364863, 0.15993209017912735, 1.0632084255252083e-05, 3.4433653884964093e-06, 28912911, 0
733, 1.0000, 0.0005938202073902598, 6111.246805429459,621038, 0.988643658944998, 0.9558428525924683, 0.9557605981826782, 0.0020940512213132143, 0.15835179174612146, 0.1599279747940125, 5.699650042073623e-06, 3.621342636258379e-06, 28912911, 0
734, 1.0000, 0.0004019892601854375, 6119.622532367706,620859, 0.9886469321505809, 0.9558404088020325, 0.9557570815086365, 0.0020944671396186903, 0.15834911576533758, 0.1599253040790878, 2.67597655012608e-06, 3.51342661158731e-06, 28912911, 0
735, 1.0000, 0.0009681531866520475, 6128.109003543854,620552, 0.9886525459724467, 0.9558398127555847, 0.955756664276123, 0.002095594870286991, 0.15834671589824334, 0.1599235861978504, 2.399870169006446e-06, 3.3820231227462138e-06, 28912911, 0
736, 1.0000, 0.001651396609339867, 6136.561242818832,620338, 0.9886564591902945, 0.9558418989181519, 0.9557603597640991, 0.002096105754104901, 0.158345853229706, 0.15992410007077745, 8.626714232407018e-07, 2.9501456407734634e-06, 28912911, 0
737, 1.0000, 0.0005430791610037575, 6145.049117565155,620144, 0.9886600066868482, 0.9558402895927429, 0.9557569622993469, 0.002096424519716964, 0.15834323581305626, 0.1599210707638616, 2.6174161821546083e-06, 2.9150525559144604e-06, 28912911, 0
738, 1.0000, 0.0006674410900707122, 6153.543123483658,619921, 0.9886640844792783, 0.9558406472206116, 0.9557580947875977, 0.0020963867605372864, 0.1583416806550708, 0.15991966228568824, 1.555150053650367e-06, 2.7375305860098474e-06, 28912911, 0
739, 1.0000, 0.0006321330037387038, 6161.933507442474,618421, 0.9886915135763424, 0.9558452367782593, 0.9557607769966125, 0.002097079533339494, 0.15833449661817456, 0.15991281164598645, 7.1840445590998225e-06, 3.0148102551981184e-06, 28912911, 0
740, 1.0000, 0.0004254623607657936, 6170.466037273407,617705, 0.9887046063986744, 0.9558477401733398, 0.9557648301124573, 0.0020982709334297295, 0.15833031007980936, 0.15990979497334937, 4.186534234645878e-06, 3.1154404201817508e-06, 28912911, 0
741, 1.0000, 0.0006898310968045715, 6179.038642406464,616919, 0.988718979245536, 0.9558537006378174, 0.9557698369026184, 0.0021002314954880717, 0.1583263009044928, 0.1599073969350431, 4.00917889381569e-06, 3.1950160835730304e-06, 28912911, 0
742, 1.0000, 0.00024462051615471985, 6187.611089706421,617475, 0.9887088121935576, 0.9558476805686951, 0.9557661414146423, 0.002101374804632818, 0.15832379583691752, 0.159906006582961, 2.505064413710345e-06, 3.1182263245324083e-06, 28912911, 0
743, 1.0000, 0.0011768401071553575, 6196.085339546204,616887, 0.9887195643996067, 0.9558538198471069, 0.9557729363441467, 0.0021034349615130063, 0.1583234078888093, 0.15990724851222374, 3.8794587359225474e-07, 2.5315935699155176e-06, 28912911, 0
744, 1.0000, 0.00043619000121401986, 6212.856706380844,616555, 0.9887256353730902, 0.9558525085449219, 0.9557719230651855, 0.002102962860010101, 0.15832215233573507, 0.15990605386916443, 1.2555558259186306e-06, 2.360142297945867e-06, 28912911, 0
745, 1.0000, 0.00033196884490085157, 6221.346947431564,616534, 0.9887260193804491, 0.9558515548706055, 0.9557709097862244, 0.002102729200420889, 0.15832174772300106, 0.15990538878623492, 4.0461435299454784e-07, 1.978556688369599e-06, 28912911, 0
746, 1.0000, 0.000296342815429506, 6229.875239610672,616278, 0.9887307006130147, 0.9558520913124084, 0.9557713270187378, 0.0021028063487881932, 0.15832074060759577, 0.15990434989366392, 1.0071103286046768e-06, 1.8493595449012522e-06, 28912911, 0
747, 1.0000, 0.0005812883045352769, 6238.319306612015,614954, 0.98875491136269, 0.9558547735214233, 0.9557729959487915, 0.0021040748780565277, 0.1583175921407989, 0.1599023804313453, 3.1484655054758726e-06, 1.9504243568328255e-06, 28912911, 0
748, 1.0000, 0.0003743277029644321, 6246.89714050293,613998, 0.9887723928405522, 0.9558548927307129, 0.9557722806930542, 0.0021046694511500526, 0.15831506421482808, 0.15990037318343395, 2.527928517209732e-06, 2.0016709183962966e-06, 28912911, 0
749, 1.0000, 0.0002157402148444588, 6255.373050451279,613034, 0.988790020606932, 0.9558532238006592, 0.9557722806930542, 0.002105930667918651, 0.1583128998393282, 0.1598993030340146, 2.1643746546395892e-06, 2.017375097131973e-06, 28912911, 0
750, 1.0000, 0.0010061049448599792, 6272.167212486267,612840, 0.9887935681034856, 0.9558523297309875, 0.9557706713676453, 0.002106311187397986, 0.15831188220928027, 0.159898316646091, 1.0176328454902794e-06, 1.8839401490294303e-06, 28912911, 0
751, 1.0000, 0.0004193398849132108, 6280.656327724457,612863, 0.9887931475239974, 0.955851674079895, 0.9557702541351318, 0.00210786367846886, 0.1583098401690439, 0.15989774903486176, 2.0420399482190543e-06, 1.8991830027422532e-06, 28912911, 0
752, 1.0000, 0.0002494080250594456, 6289.225585699081,612877, 0.9887928915190914, 0.9558513760566711, 0.9557693600654602, 0.002108458379839196, 0.15830774050118693, 0.15989617324624059, 2.0996678639917388e-06, 1.918338281376995e-06, 28912911, 0
753, 1.0000, 0.001381510465718992, 6297.7261707782745,614293, 0.9887669984514629, 0.9558521509170532, 0.9557684063911438, 0.0021114044544160077, 0.15830402346574232, 0.15989426590504335, 3.717035599370977e-06, 2.0495208752314433e-06, 28912911, 0
754, 1.0000, 0.00040315796011086816, 6306.190611839294,614318, 0.9887665412998452, 0.955852746963501, 0.9557700157165527, 0.00211160119393218, 0.15830117798605362, 0.15989208116716785, 2.8454734701532924e-06, 2.117885932186865e-06, 28912911, 0
755, 1.0000, 0.0003378182067825251, 6314.668303966522,614472, 0.98876372524588, 0.9558533430099487, 0.9557701349258423, 0.0021122120946714977, 0.15829872940441392, 0.15989022565012434, 2.4485895359083187e-06, 2.1488391505083473e-06, 28912911, 0
756, 1.0000, 0.0015934135531463051, 6331.388148784637,616182, 0.9887324560752269, 0.9558538198471069, 0.9557710886001587, 0.002114751377103061, 0.15829480511112762, 0.1598884259259408, 3.92429071188749e-06, 2.282231179933288e-06, 28912911, 0
757, 1.0000, 0.0005036417454271496, 6339.797476053238,616332, 0.9887297131655204, 0.9558539986610413, 0.9557710886001587, 0.0021151957396196887, 0.1582918050704925, 0.15988629759265097, 3.0000425214615767e-06, 2.3455052642200374e-06, 28912911, 0
758, 1.0000, 0.0005819443910564399, 6348.217052221298,617611, 0.9887063252887571, 0.9558561444282532, 0.9557727575302124, 0.002117467566922793, 0.15828751976441172, 0.15988458109331008, 4.285308121604325e-06, 2.4912136578151018e-06, 28912911, 0
759, 1.0000, 0.0004462976724577356, 6356.602339982986,619192, 0.9886774150204515, 0.9558549523353577, 0.9557712078094482, 0.0021205327983806303, 0.15828263593892195, 0.15988255456266293, 4.883824099521927e-06, 2.6646850167680407e-06, 28912911, 0
760, 1.0000, 0.0011993685137524804, 6373.2142288684845,618918, 0.9886824254021819, 0.9558521509170532, 0.9557700157165527, 0.0021201888635338814, 0.1582803503239391, 0.15987964764274762, 2.2856105329205345e-06, 2.6241068493404583e-06, 28912911, 0
761, 1.0000, 0.0005758473806202885, 6381.610552072525,620698, 0.9886498762069992, 0.9558528065681458, 0.955769956111908, 0.0021233752431734786, 0.15827677892718622, 0.1598781004489297, 3.57139510276383e-06, 2.706245261181467e-06, 28912911, 0
762, 1.0000, 0.001272938563108746, 6390.119019031525,619817, 0.9886659862300081, 0.955848753452301, 0.9557684063911438, 0.002123093578744499, 0.15827273373954637, 0.1598732183320673, 4.04519250013502e-06, 2.8172433163211973e-06, 28912911, 0
763, 1.0000, 0.0024217535130937125, 6398.576118707657,621760, 0.9886304564062778, 0.9558519721031189, 0.9557706117630005, 0.0021262037376737868, 0.1582709786489283, 0.15987295268787674, 1.7550886203254734e-06, 2.687025738933205e-06, 28912911, 0
764, 1.0000, 0.0011727474565416782, 6407.111919879913,621628, 0.9886328701668193, 0.9558517932891846, 0.9557701945304871, 0.002126220250692349, 0.1582678676680694, 0.1598702223214432, 3.1109820919361653e-06, 2.726681396129351e-06, 28912911, 0
765, 1.0000, 0.0012348378210122982, 6415.604903936386,621996, 0.9886261408950063, 0.9558519721031189, 0.9557703733444214, 0.002126978710108504, 0.1582657906953043, 0.1598688688346906, 2.076970064102124e-06, 2.653468761670392e-06, 28912911, 0
766, 1.0000, 0.0017740339534085092, 6432.433455705643,622842, 0.9886106708842621, 0.9558550119400024, 0.9557730555534363, 0.00212921180829712, 0.15826227323281541, 0.15986741069477467, 3.517465081037674e-06, 2.7293269324764308e-06, 28912911, 0
767, 1.0000, 0.0008624677927575233, 6440.8919196128845,623083, 0.9886062639426672, 0.9558567404747009, 0.9557745456695557, 0.0021303604298973204, 0.15825895610128782, 0.15986547574202203, 3.317136098052176e-06, 2.7830841228520434e-06, 28912911, 0
768, 1.0000, 0.00046762072071247226, 6449.716220855713,623564, 0.988597468345542, 0.9558539390563965, 0.9557698369026184, 0.002132825969283771, 0.15825399087017294, 0.15986305363530298, 4.965229977310637e-06, 2.9489515492623544e-06, 28912911, 0
769, 1.0000, 0.0008516803404991591, 6458.297021865845,624883, 0.9885733490261902, 0.9558521509170532, 0.9557678699493408, 0.002138428963950281, 0.1582500388893806, 0.159864044292763, 3.951979838712205e-06, 3.0365633469477177e-06, 28912911, 0
770, 1.0000, 0.001237010419132734, 6475.167372941971,624522, 0.9885799502955503, 0.9558504819869995, 0.9557673335075378, 0.0021376692655668715, 0.1582476880802635, 0.15986110595023814, 2.3508053935972217e-06, 2.9598232602651587e-06, 28912911, 0
771, 1.0000, 0.00036763082766959446, 6483.672827005386,624761, 0.9885755799260848, 0.9558497667312622, 0.9557662606239319, 0.002139768142270834, 0.15824374163065708, 0.15985806015788673, 3.946448305675032e-06, 3.046210023221152e-06, 28912911, 0
772, 1.0000, 0.0004285322308930974, 6492.160132884979,624961, 0.9885719227131429, 0.9558321237564087, 0.9557482004165649, 0.002141832376100194, 0.15824142740594493, 0.15985697873507437, 2.314226237448702e-06, 2.9636331215979215e-06, 28912911, 0
773, 1.0000, 0.0004291150604345293, 6500.683846950531,624718, 0.9885763662268673, 0.9558447003364563, 0.9557634592056274, 0.002143274104667055, 0.15823676741852494, 0.15985325197034764, 4.659986454824683e-06, 3.1008478795152643e-06, 28912911, 0
774, 1.0000, 0.0022929453872188774, 6509.136218070984,624149, 0.988586770997687, 0.9558517336845398, 0.9557690620422363, 0.0021482750991447027, 0.1582332745354777, 0.1598534167465566, 3.4928853642479663e-06, 3.1379848924508923e-06, 28912911, 0
775, 1.0000, 0.0004999547626427199, 6517.631658792496,624854, 0.9885738793220669, 0.9558461308479309, 0.955765962600708, 0.0021503569554737188, 0.15822911272396817, 0.1598512126259567, 4.161805912866745e-06, 3.227854468535419e-06, 28912911, 0
776, 1.0000, 0.00022859875640459352, 6526.14093375206,624551, 0.9885794199996738, 0.9558473825454712, 0.9557667970657349, 0.002149945195799674, 0.15822839266851182, 0.15985026260147248, 7.200586886468852e-07, 2.7781733487316105e-06, 28912911, 0
777, 1.0000, 0.0008470739722866715, 6534.651940822601,624195, 0.9885859298387103, 0.9558499455451965, 0.9557688236236572, 0.0021505770985032766, 0.15822649738977615, 0.15984901075765381, 1.8952823822582232e-06, 2.673934712800624e-06, 28912911, 0
778, 1.0000, 0.0009501827324186515, 6543.232155799866,623488, 0.9885988580864599, 0.9558507204055786, 0.9557694792747498, 0.0021521899396645377, 0.1582231926389485, 0.15984651215724588, 3.3047472755287632e-06, 2.7311751019229923e-06, 28912911, 0
779, 1.0000, 0.0007273678878566277, 6552.209266662598,622391, 0.9886189178994461, 0.9558554291725159, 0.9557747840881348, 0.002154137480055526, 0.15821994572969816, 0.15984414061283725, 3.2469100360588143e-06, 2.778827676769804e-06, 28912911, 0
780, 1.0000, 0.0004472907809405801, 6561.254289627075,621751, 0.9886306209808601, 0.9558550119400024, 0.9557751417160034, 0.0021538048584561122, 0.15821721327091015, 0.15984148025555647, 2.7324595530120455e-06, 2.774155675053924e-06, 28912911, 0
781, 1.0000, 0.0017254867628738004, 6569.879032611847,619914, 0.9886642124817313, 0.9558528661727905, 0.9557725191116333, 0.0021563160634763324, 0.15821312698594878, 0.15983883802231447, 4.0862813079911575e-06, 2.883703281522333e-06, 28912911, 0
782, 1.0000, 0.0017550409297215908, 6578.3473427295685,619522, 0.9886713806190974, 0.955848753452301, 0.9557700753211975, 0.002156526077209049, 0.15821161148415352, 0.15983838745164686, 1.515509061078557e-06, 2.704029144573939e-06, 28912911, 0
783, 1.0000, 0.000582151099380139, 6586.872455835342,618989, 0.9886811270915875, 0.9558503031730652, 0.9557701349258423, 0.00215716441341468, 0.15820958510830435, 0.15983659033026595, 2.0263722238234028e-06, 2.6271335688486576e-06, 28912911, 0
784, 1.0000, 0.0005036374068689378, 6595.318462848663,618762, 0.9886852780282765, 0.9558512568473816, 0.9557710886001587, 0.0021571193954102825, 0.15820868811060904, 0.15983588785509797, 8.969954822246606e-07, 2.3594618733998107e-06, 28912911, 0
785, 1.0000, 0.0010036450503798778, 6603.818133831024,617444, 0.9887093790615635, 0.9558550119400024, 0.9557762742042542, 0.0021573888919826684, 0.15820541711726957, 0.15983330339691446, 3.2709949782661063e-06, 2.437808883493741e-06, 28912911, 0
786, 1.0000, 0.00019550450072997562, 6612.351553916931,616723, 0.988722563314219, 0.9558556079864502, 0.9557767510414124, 0.0021577894787431365, 0.15820375278474078, 0.15983238335423222, 1.6643308637931398e-06, 2.3465167381550018e-06, 28912911, 0
787, 1.0000, 0.0002995656696128945, 6620.8512570858,615938, 0.9887369178750159, 0.9558559656143188, 0.955776572227478, 0.002158294147788717, 0.15820253934021594, 0.15983164151687795, 1.21344383419153e-06, 2.196763271103664e-06, 28912911, 0
788, 1.0000, 0.00040340962282792685, 6629.384217977524,614840, 0.9887569959740669, 0.9558566808700562, 0.9557757377624512, 0.0021592406710323393, 0.15819938340697628, 0.1598289717439165, 3.155935832332979e-06, 2.2778113324966608e-06, 28912911, 0
789, 1.0000, 0.000423318735388589, 6637.888830661774,613302, 0.9887851199415899, 0.9558555483818054, 0.9557768106460571, 0.002160035963980649, 0.15819316567454356, 0.15982260418489275, 6.217734680707965e-06, 2.518425992318556e-06, 28912911, 0
790, 1.0000, 0.0007212660783319809, 6646.449930667877,613563, 0.9887803472787008, 0.955858051776886, 0.9557777047157288, 0.0021621325785611584, 0.15818898429527567, 0.1598186815790101, 4.181377885603688e-06, 2.649404169792556e-06, 28912911, 0
791, 1.0000, 0.0006243353706558739, 6663.2632167339325,612751, 0.9887951955632448, 0.9558571577072144, 0.9557769298553467, 0.002161793296042637, 0.15818805133437094, 0.1598175943378432, 9.329588976092484e-07, 2.3868198721965276e-06, 28912911, 0
792, 1.0000, 0.0003811716011906799, 6671.788475751877,612735, 0.9887954881402802, 0.955855667591095, 0.9557753205299377, 0.002162005486914259, 0.1581872809776359, 0.1598167930431737, 7.703582908247242e-07, 2.1316061109955106e-06, 28912911, 0
793, 1.0000, 0.0003075776970556586, 6680.226976633072,612515, 0.9887995110745162, 0.9558578133583069, 0.9557781219482422, 0.0021624516695943137, 0.15818508460702888, 0.1598149273956765, 2.1963715341744017e-06, 2.137995769916542e-06, 28912911, 0
794, 1.0000, 0.0006655887607151441, 6688.751808643341,613237, 0.9887863085357961, 0.9558613300323486, 0.9557790756225586, 0.00216400574058745, 0.15818108218364615, 0.1598129001804508, 4.002423891674711e-06, 2.2763470014126214e-06, 28912911, 0
795, 1.0000, 0.0009461215773720434, 6697.13639497757,613154, 0.988787826279167, 0.9558598399162292, 0.9557777643203735, 0.0021644254520036127, 0.1581790417258752, 0.15981076458379995, 2.0404582187216747e-06, 2.2515800385427973e-06, 28912911, 0
796, 1.0000, 0.00041008017481022647, 6705.765825986862,613734, 0.9887772203616354, 0.9558598399162292, 0.9557774662971497, 0.0021651011139990437, 0.15817751136680883, 0.1598096270488122, 1.5303532650001728e-06, 2.1662961118209675e-06, 28912911, 0
797, 1.0000, 0.00033780977026355905, 6714.278212070465,613583, 0.9887799815574065, 0.9558582305908203, 0.9557761549949646, 0.002165313017695519, 0.15817581098376837, 0.1598078021063897, 1.7003894062228575e-06, 2.114466832774233e-06, 28912911, 0
798, 1.0000, 0.0013023883086655341, 6731.035940170288,613977, 0.9887727768479111, 0.9558561444282532, 0.9557738900184631, 0.0021658573276147775, 0.15817452450321226, 0.15980735196256585, 1.2864812491963917e-06, 2.011968308225369e-06, 28912911, 0
799, 1.0000, 0.000792289217429505, 6739.494109153748,614486, 0.988763469240974, 0.955856442451477, 0.955773115158081, 0.002166567892855483, 0.158172835151233, 0.15980613386216952, 1.689346018907134e-06, 1.9771102302544306e-06, 28912911, 0
800, 1.0000, 0.0002604771083715933, 6748.020795106888,614805, 0.9887576359863317, 0.9558574557304382, 0.9557753205299377, 0.002167310451643147, 0.15817063777714452, 0.15980472799639878, 2.1973741729519602e-06, 1.998104493761984e-06, 28912911, 0
801, 1.0000, 0.00018889222537053728, 6757.624134063721,614532, 0.9887626280819973, 0.9558579921722412, 0.9557758569717407, 0.0021676945192186273, 0.15816936877652152, 0.15980412507810265, 1.2690036974571939e-06, 1.909425268964163e-06, 28912911, 0
802, 1.0000, 0.000747903572830577, 6766.683813095093,613173, 0.9887874788439375, 0.955860435962677, 0.9557783007621765, 0.0021679348138061573, 0.15816806435132527, 0.15980371436140392, 1.304418881825642e-06, 1.8380363955654326e-06, 28912911, 0
803, 1.0000, 0.00024891256539313027, 6775.157923936844,613282, 0.9887854856628842, 0.9558591246604919, 0.955777108669281, 0.002168250556793504, 0.15816646056361253, 0.15980197712634403, 1.6037922296041618e-06, 1.8131490491938647e-06, 28912911, 0
804, 1.0000, 0.00023017001041224664, 6783.526006937027,613176, 0.9887874239857433, 0.9558589458465576, 0.9557762742042542, 0.002168441905398823, 0.158165850429702, 0.15980150467145568, 6.101363772270663e-07, 1.6260460764422726e-06, 28912911, 0
805, 1.0000, 0.0007973268466077478, 6791.9718379974365,612747, 0.9887952687075037, 0.9558606147766113, 0.9557769894599915, 0.0021699897178292845, 0.1581628096421592, 0.1598002744747095, 3.0407854900715847e-06, 1.7310839965918878e-06, 28912911, 0
806, 1.0000, 0.00025678867833965423, 6800.390974998474,612725, 0.9887956710009272, 0.9558613300323486, 0.955779492855072, 0.0021706588166975154, 0.15816031061616584, 0.15979864286623735, 2.4990308481465107e-06, 1.7958228326873245e-06, 28912911, 0
807, 1.0000, 0.00042259486534033843, 6808.793062925339,612853, 0.9887933303846445, 0.9558616280555725, 0.9557790756225586, 0.002171333242567832, 0.1581590108155248, 0.15979790369379426, 1.2997975686046548e-06, 1.7387002322943446e-06, 28912911, 0
808, 1.0000, 0.00080817235809537, 6825.100857973099,612915, 0.9887921966486325, 0.9558606147766113, 0.9557782411575317, 0.0021716712753445276, 0.1581583468930967, 0.1597977099144258, 6.63923827193269e-07, 1.5791161181631168e-06, 28912911, 0
809, 1.0000, 0.00048600932371288807, 6833.669033050537,612907, 0.9887923429371501, 0.9558612108230591, 0.9557782411575317, 0.002172159000634555, 0.15815738590934098, 0.15979689288405502, 9.60982963593704e-07, 1.5026029206224625e-06, 28912911, 0
810, 1.0000, 0.00019576067878315475, 6842.133026123047,612709, 0.9887959635779626, 0.9558613300323486, 0.9557788372039795, 0.002172436250396122, 0.1581564899271082, 0.15979594099454653, 8.959775550099192e-07, 1.4268867949427803e-06, 28912911, 0
811, 1.0000, 0.00024292540871870153, 6850.64645409584,612161, 0.9888059843414233, 0.9558605551719666, 0.9557785391807556, 0.0021728381016593544, 0.15815500839758032, 0.15979436734106237, 1.4815312042448792e-06, 1.4322592879194827e-06, 28912911, 0
812, 1.0000, 0.0007813683825675029, 6859.01394033432,611386, 0.9888201560415731, 0.9558606147766113, 0.9557791948318481, 0.0021735293469220002, 0.15815410671356828, 0.15979356499609684, 9.016870766431762e-07, 1.367492858693485e-06, 28912911, 0
813, 1.0000, 0.000270992842251893, 6867.595689296722,611102, 0.9888253492839506, 0.9558597803115845, 0.9557784795761108, 0.002173530213298986, 0.15815287213648485, 0.1597924298514688, 1.2345762684662365e-06, 1.3535813215720263e-06, 28912911, 0
814, 1.0000, 0.0006124074376252024, 6876.121980428696,610583, 0.9888348397515349, 0.9558599591255188, 0.9557772278785706, 0.0021736748889538723, 0.1581518899494266, 0.1597914502533863, 9.821872506976526e-07, 1.3108570881635635e-06, 28912911, 0
815, 1.0000, 0.0002779126690875814, 6884.6578533649445,609779, 0.9888495417475611, 0.9558592438697815, 0.9557758569717407, 0.002174217363621924, 0.15815040487967463, 0.15979043953309016, 1.4850697487023279e-06, 1.3273165123662369e-06, 28912911, 0
816, 1.0000, 0.0003174769054651523, 6893.115725517273,609276, 0.98885873963811, 0.9558600783348083, 0.9557768106460571, 0.0021745129351333115, 0.15814880341007154, 0.15978920532693014, 1.6014677658160448e-06, 1.3524738215679436e-06, 28912911, 0
817, 1.0000, 0.0011034494585099983, 6909.941385746002,608333, 0.988875983397131, 0.9558609127998352, 0.9557780623435974, 0.002175700666601478, 0.15814542352214858, 0.15978671281238738, 3.379888390803165e-06, 1.4821979792883903e-06, 28912911, 0
818, 1.0000, 0.00018501403464618376, 6918.54022693634,608591, 0.988871265592436, 0.9558602571487427, 0.9557790160179138, 0.0021762891600451656, 0.15814406051147414, 0.1597862896929098, 1.3630111747597873e-06, 1.4698246847839494e-06, 28912911, 0
819, 1.0000, 0.00019693437583587423, 6927.1811876297,608515, 0.9888726553333539, 0.9558600783348083, 0.9557788968086243, 0.0021763526525300884, 0.15814351886421285, 0.15978590191831146, 5.416441306860253e-07, 1.3301799190956875e-06, 28912911, 0
820, 1.0000, 0.00017215042160293495, 6935.653724431992,608184, 0.9888787080207727, 0.9558594822883606, 0.9557781219482422, 0.0021766284462712933, 0.15814129291316342, 0.15978466380337858, 2.225955221757392e-06, 1.4004609090695898e-06, 28912911, 0
821, 1.0000, 0.00016211232586205813, 6944.143970489502,608146, 0.9888794028912317, 0.9558583498001099, 0.9557771682739258, 0.0021772130327641845, 0.15813865319345782, 0.15978283014742475, 2.639717296665234e-06, 1.4921058518815735e-06, 28912911, 0
822, 1.0000, 0.00035851562713171646, 6952.661860466003,609054, 0.9888627991444755, 0.9558591246604919, 0.9557785391807556, 0.002178596051974851, 0.15813475062508245, 0.1597800935973957, 3.902568743330281e-06, 1.6426866453800236e-06, 28912911, 0
823, 1.0000, 0.0011494622770701758, 6961.217481374741,610918, 0.9888287139198572, 0.9558566212654114, 0.9557752013206482, 0.0021809201584881525, 0.15813212095177806, 0.15978031393516387, 2.629672156195806e-06, 1.7218266070536693e-06, 28912911, 0
824, 1.0000, 0.0006432708386265989, 6978.025594472885,610769, 0.9888314385434989, 0.9558576941490173, 0.9557758569717407, 0.0021809246402898523, 0.15813119809209264, 0.15977891070898848, 9.228607771027963e-07, 1.6177227461127957e-06, 28912911, 0
825, 1.0000, 0.00034333498377735417, 6986.863717556,610650, 0.9888336145851992, 0.9558587074279785, 0.955776572227478, 0.002180875762346467, 0.1581306775828029, 0.15977818268949673, 5.20509372270439e-07, 1.44429709641035e-06, 28912911, 0
826, 1.0000, 0.00016088971890263463, 6995.347623586655,610655, 0.9888335231548757, 0.9558590054512024, 0.9557769298553467, 0.0021810809706876125, 0.1581299152965139, 0.15977772217134453, 7.622885953018077e-07, 1.3548862224974107e-06, 28912911, 0
827, 1.0000, 0.00024192468772483823, 7003.831394433975,610968, 0.9888277996166217, 0.9558592438697815, 0.9557769894599915, 0.0021819215310541745, 0.15812806610442112, 0.15977706115877024, 1.8491923219621231e-06, 1.3976896592212453e-06, 28912911, 0
828, 1.0000, 0.00036707513315746587, 7012.466848373413,610831, 0.9888303048074869, 0.9558600187301636, 0.9557794332504272, 0.0021832004164394586, 0.15812561023199023, 0.15977612291599422, 2.455867563450065e-06, 1.4787343833816843e-06, 28912911, 0
829, 1.0000, 0.0009567697862860026, 7021.014301300049,610424, 0.9888377472358236, 0.9558582305908203, 0.9557784199714661, 0.0021843014710132428, 0.15812403588667143, 0.15977545749395416, 1.574350582844719e-06, 1.4880286702983286e-06, 28912911, 0
830, 1.0000, 0.00038852874035071825, 7029.517500400543,610641, 0.9888337791597817, 0.9558603167533875, 0.9557815194129944, 0.0021852710829849305, 0.1581218066641422, 0.15977450891400308, 2.22922159437422e-06, 1.5494069268639472e-06, 28912911, 0
831, 1.0000, 0.0007052857627411482, 7038.0037753582,610548, 0.9888354797637996, 0.9558627605438232, 0.955782949924469, 0.0021855200804285144, 0.15812117570133608, 0.15977377704717746, 6.30961679043418e-07, 1.4162803911424235e-06, 28912911, 0
832, 1.0000, 0.0005451817884734762, 7046.476847410202,610382, 0.9888385152505414, 0.9558630585670471, 0.9557830095291138, 0.0021857851334147094, 0.15812042118326294, 0.15977322000873792, 7.545160758681835e-07, 1.3298454379011843e-06, 28912911, 0
833, 1.0000, 0.0004578431375528335, 7055.02881360054,609660, 0.9888517177892616, 0.9558630585670471, 0.955783486366272, 0.002187586543712274, 0.15811786328866115, 0.15977229571412999, 2.557895775218144e-06, 1.4197416902730883e-06, 28912911, 0
834, 1.0000, 0.00039115851343674636, 7063.548923492432,609335, 0.9888576607602921, 0.9558639526367188, 0.9557841420173645, 0.0021884128867451337, 0.1581158776430233, 0.1597708158963038, 1.9856408300655826e-06, 1.4681771862088076e-06, 28912911, 0
835, 1.0000, 0.0002083364404627826, 7072.0806312561035,609145, 0.9888611351125869, 0.9558641314506531, 0.9557821750640869, 0.002190223468898774, 0.15811400186928085, 0.1597704010528789, 1.8757798005697435e-06, 1.504592212633321e-06, 28912911, 0
836, 1.0000, 0.0004944688872935384, 7080.62183713913,608876, 0.9888660540639937, 0.9558649063110352, 0.9557836055755615, 0.002192115884558984, 0.15811098160362252, 0.15976947183288, 3.020265964576163e-06, 1.6131748686213425e-06, 28912911, 0
837, 1.0000, 0.0005681245954837873, 7089.065470933914,608960, 0.9888645180345582, 0.9558646082878113, 0.9557837247848511, 0.00219367881092924, 0.15810827852131018, 0.15976875295919937, 2.7030746512501924e-06, 1.6986312390643254e-06, 28912911, 0
838, 1.0000, 0.001356213988435774, 7097.593310832977,609680, 0.9888513520679674, 0.9558666348457336, 0.9557853937149048, 0.002195539477814744, 0.15810737252328308, 0.1597693238721915, 9.060052518772288e-07, 1.595152715927173e-06, 28912911, 0
839, 1.0000, 0.0002327827275108471, 7106.091435909271,610283, 0.9888403255709476, 0.9558660984039307, 0.9557846784591675, 0.002196182538497861, 0.15810615525576713, 0.15976890516347544, 1.217272637549227e-06, 1.5526044510229462e-06, 28912911, 0
840, 1.0000, 0.0002397941297381444, 7114.594596147537,610004, 0.9888454273830015, 0.9558663368225098, 0.9557846188545227, 0.002196137736954645, 0.1581057400828966, 0.15976852770042102, 4.1516156859544573e-07, 1.3607440957614432e-06, 28912911, 0
841, 1.0000, 0.002269286064339859, 7123.110234260559,610667, 0.9888333037220992, 0.9558510780334473, 0.9557680487632751, 0.0022004063364707755, 0.15810472809957773, 0.15977108119227917, 1.01199080759784e-06, 1.321041525798104e-06, 28912911, 0
842, 1.0000, 0.0004069618359382177, 7131.619022130966,610045, 0.9888446776543485, 0.9558674097061157, 0.9557856321334839, 0.0021995343599776783, 0.1581000516758884, 0.15976614967243152, 4.676418754095968e-06, 1.4990501489596381e-06, 28912911, 0
843, 1.0000, 0.00034496942090510014, 7140.146801233292,609967, 0.9888461039673958, 0.9558654427528381, 0.9557835459709167, 0.0021997546537160318, 0.15809931225225374, 0.15976561934240358, 7.394281045514095e-07, 1.3967675635020151e-06, 28912911, 0
844, 1.0000, 0.0009406599184176993, 7148.524464130402,611212, 0.9888233378168326, 0.9558664560317993, 0.9557832479476929, 0.0022047604459076845, 0.1580956506598465, 0.15976581200783066, 3.661587722192383e-06, 1.5380791015030925e-06, 28912911, 0
845, 1.0000, 0.0009392376209410743, 7165.431047201157,611195, 0.9888236486799327, 0.9558654427528381, 0.9557828307151794, 0.0022047214141420863, 0.15809473191387668, 0.1597652232478721, 9.187485481565449e-07, 1.4608326628636464e-06, 28912911, 0
846, 1.0000, 0.0005140570598086428, 7173.936106204987,611313, 0.9888214909242969, 0.9558654427528381, 0.9557822942733765, 0.0022047846541155755, 0.15809411809333088, 0.15976454882661925, 6.138192201188275e-07, 1.3395054099357873e-06, 28912911, 0
847, 1.0000, 0.00027230511742839907, 7182.423816204071,611505, 0.9888179799998728, 0.9558652639389038, 0.9557821750640869, 0.0022052863804089833, 0.15809352461220041, 0.15976426780499245, 5.934875862145805e-07, 1.2347845553487393e-06, 28912911, 0
848, 1.0000, 0.00034713018267164833, 7190.92511510849,612256, 0.9888042471652759, 0.9558653235435486, 0.9557817578315735, 0.0022071365871454618, 0.1580923325017529, 0.15976451405877432, 1.1921035373008149e-06, 1.2304485745786069e-06, 28912911, 0
849, 1.0000, 0.0004420798493891986, 7199.43674993515,612654, 0.9887969693115216, 0.955866277217865, 0.9557813405990601, 0.002208926800573861, 0.15809107656814025, 0.15976471016479749, 1.2559365898112684e-06, 1.2329739245745667e-06, 28912911, 0
850, 1.0000, 0.00018638508887280184, 7207.942139863968,613365, 0.9887839679195132, 0.9558655619621277, 0.955781102180481, 0.0022109218613012966, 0.15809038192789857, 0.15976559060362241, 6.946442896726968e-07, 1.164219180078322e-06, 28912911, 0
851, 1.0000, 0.001028534536540048, 7216.435822725296,612507, 0.9887996573630339, 0.9558664560317993, 0.9557812213897705, 0.0022102066957982677, 0.15809014492799747, 0.15976459978346783, 2.369977382399302e-07, 9.929004213687833e-07, 28912911, 0
852, 1.0000, 0.00038793807697841816, 7224.948303699493,613308, 0.9887850102252017, 0.9558655619621277, 0.955780565738678, 0.0022126190739033785, 0.15808921768872386, 0.15976586403255885, 9.272322959164025e-07, 9.861295672208968e-07, 28912911, 0
853, 1.0000, 0.0002743344675092877, 7233.455191850662,612920, 0.988792105218309, 0.9558660387992859, 0.9557812809944153, 0.0022126465333791017, 0.1580886200014258, 0.15976518056223898, 5.976941946927994e-07, 9.379690023288163e-07, 28912911, 0
854, 1.0000, 0.0004110016081586936, 7241.9648904800415,612279, 0.9888038265857877, 0.9558669924736023, 0.9557817578315735, 0.0022140650614764722, 0.15808732585226046, 0.15976510662191887, 1.2941471112526415e-06, 9.686524969507646e-07, 28912911, 0
855, 1.0000, 0.00037513726455394884, 7250.548484325409,611559, 0.9888169925523784, 0.9558676481246948, 0.9557816386222839, 0.0022147579100756745, 0.1580859190759047, 0.1597639782858836, 1.4067745733592485e-06, 1.0054805015181005e-06, 28912911, 0
856, 1.0000, 0.0005998825596905123, 7259.08293223381,608478, 0.9888733319177481, 0.9558694958686829, 0.955783486366272, 0.002215896920704877, 0.1580826688846774, 0.1597609431003115, 3.250192196990742e-06, 1.1306474097065762e-06, 28912911, 0
857, 1.0000, 0.0005403767827814776, 7275.919237136841,607008, 0.988900212432871, 0.9558699131011963, 0.9557833671569824, 0.0022176569729211028, 0.15808081340186778, 0.15976023326895794, 1.8554847465712676e-06, 1.1880650269461045e-06, 28912911, 0
858, 1.0000, 0.00016206976842965843, 7284.432864904404,606935, 0.9889015473155948, 0.9558702707290649, 0.955784022808075, 0.0022187738440409164, 0.15807998954166141, 0.15976003916614762, 8.238573024066387e-07, 1.1453583600635004e-06, 28912911, 0
859, 1.0000, 0.000439332236926401, 7292.936577796936,607225, 0.988896244356829, 0.9558699727058411, 0.9557837843894958, 0.0022209399529414626, 0.15807926239405584, 0.15976096066475057, 7.271460075453096e-07, 1.0944839909321485e-06, 28912911, 0
860, 1.0000, 0.0002629826278516424, 7301.48983168602,607531, 0.988890648821028, 0.9558705687522888, 0.9557846784591675, 0.002222129886591485, 0.158078516512868, 0.1597611272944282, 7.458798105264286e-07, 1.0533079384484177e-06, 28912911, 0
861, 1.0000, 0.00021010157429469882, 7309.975713729858,608226, 0.9888779400060549, 0.9558693170547485, 0.9557825326919556, 0.002224671916021506, 0.1580778737156428, 0.15976242256227552, 6.42801452233055e-07, 1.0025533823679975e-06, 28912911, 0
862, 1.0000, 0.0006767361641203408, 7318.479428768158,607728, 0.9888870464662801, 0.9558702111244202, 0.9557837843894958, 0.0022245122462664743, 0.15807716196890553, 0.1597613733444609, 7.117506345688529e-07, 9.68789765496011e-07, 28912911, 0
863, 1.0000, 0.0003017792657705276, 7326.97771692276,608245, 0.9888775925708254, 0.955872118473053, 0.9557837247848511, 0.0022269454852240113, 0.15807609510847057, 0.15976207096855216, 1.0668577098693621e-06, 9.781765292279263e-07, 28912911, 0
864, 1.0000, 0.00037576499898058364, 7335.509915828705,607750, 0.9888866441728565, 0.9558757543563843, 0.955787181854248, 0.0022277465293563574, 0.15807471748320245, 0.15976128855565647, 1.3776241100105224e-06, 1.0122518697969316e-06, 28912911, 0
865, 1.0000, 0.0009611664339227911, 7344.063496589661,605719, 0.9889237831702814, 0.9558743834495544, 0.9557860493659973, 0.0022281171640470433, 0.15807285391975373, 0.15976047084024295, 1.8635665119115519e-06, 1.075955273945815e-06, 28912911, 0
866, 1.0000, 0.0003443278174916894, 7352.5750777721405,604873, 0.9889392531810255, 0.9558718800544739, 0.9557846784591675, 0.002227725043422233, 0.15807128414977717, 0.15975850920544518, 1.5697671173764416e-06, 1.117373377172103e-06, 28912911, 0
867, 1.0000, 0.0003335339898862079, 7361.098546743393,604543, 0.9889452875823797, 0.9558713436126709, 0.9557846188545227, 0.002228055626467312, 0.1580706880458739, 0.15975828000115874, 5.961024675538162e-07, 1.0493263519810878e-06, 28912911, 0
868, 1.0000, 0.0019892701089188917, 7369.55388879776,604500, 0.9889460738831621, 0.9558737874031067, 0.9557846188545227, 0.002229901829687093, 0.15806992075338866, 0.15975847588864517, 7.672980391060236e-07, 1.0169882387235193e-06, 28912911, 0
869, 1.0000, 0.00038394366287373055, 7378.073791027069,604078, 0.9889537906024695, 0.9558724761009216, 0.9557826519012451, 0.0022296737642671207, 0.15806814169555666, 0.15975721854602037, 1.7790523443306228e-06, 1.0754821581789152e-06, 28912911, 0
870, 1.0000, 0.0002743971922705816, 7386.58935713768,603840, 0.9889581426858703, 0.9558731913566589, 0.9557831883430481, 0.0022295713154475783, 0.1580679369673418, 0.15975688734772447, 2.0473397024933782e-07, 9.110912586095409e-07, 28912911, 0
871, 1.0000, 0.00016261268054275178, 7395.113904953003,603744, 0.9889598981480825, 0.9558716416358948, 0.9557822942733765, 0.0022299824484053763, 0.15806702508319664, 0.15975632826779818, 9.118792291262778e-07, 9.111700250110534e-07, 28912911, 0
872, 1.0000, 0.0009678455393218712, 7403.612051010132,606146, 0.9889159750206504, 0.955870509147644, 0.9557828307151794, 0.0022339092286560404, 0.1580636784596227, 0.15975611473527102, 3.346623447669783e-06, 1.0377677415182027e-06, 28912911, 0
873, 1.0000, 0.00039667616207795587, 7420.438596010208,607320, 0.9888945071806816, 0.9558699131011963, 0.955782413482666, 0.0022343217263124803, 0.15806289978720786, 0.1597553758857807, 7.786758751959777e-07, 1.008383711892906e-06, 28912911, 0
874, 1.0000, 0.000517938834947769, 7428.987393379211,607657, 0.9888883447768745, 0.9558702111244202, 0.9557825326919556, 0.00223511519578668, 0.1580621462595541, 0.15975492737277783, 7.535243861378493e-07, 9.794290272496992e-07, 28912911, 0
875, 1.0000, 0.0003403687854325571, 7437.552652359009,608795, 0.9888675352352352, 0.9558690190315247, 0.9557825326919556, 0.0022368252007774355, 0.1580605011620952, 0.15975399298343182, 1.6451003736206449e-06, 1.0315609988523504e-06, 28912911, 0
876, 1.0000, 0.00047626006695920977, 7454.380508184433,609649, 0.9888519189359734, 0.9558680653572083, 0.9557814002037048, 0.0022387031409311655, 0.15805972384521452, 0.15975436120987824, 7.773090076046429e-07, 1.0027779890938475e-06, 28912911, 0
877, 1.0000, 0.00037200240359928677, 7462.856286048889,608763, 0.9888681203893059, 0.9558699727058411, 0.9557841420173645, 0.002238212515215047, 0.1580585333813556, 0.15975296411950132, 1.1904713330956884e-06, 1.0201316162854256e-06, 28912911, 0
878, 1.0000, 0.0006426149781913708, 7471.3660798072815,609690, 0.9888511692073203, 0.9558708071708679, 0.9557839035987854, 0.0022415818173303803, 0.15805652914514867, 0.15975316984723661, 2.0042305789169657e-06, 1.0914035327753415e-06, 28912911, 0
879, 1.0000, 0.001523606177630167, 7479.8698806762695,608936, 0.9888649569001112, 0.9558737277984619, 0.9557874798774719, 0.0022421497920479725, 0.15805561327175374, 0.15975293908443014, 9.158772411865801e-07, 1.072433931370632e-06, 28912911, 0
880, 1.0000, 0.0006732496566238793, 7488.399898767471,609542, 0.9888538755448973, 0.9558713436126709, 0.9557852149009705, 0.0022436124460927655, 0.15805441910285228, 0.1597531894874257, 1.194168076174007e-06, 1.0840268455319365e-06, 28912911, 0
881, 1.0000, 0.00035319163036979503, 7496.890329837799,609462, 0.988855338430074, 0.95587158203125, 0.9557855129241943, 0.0022434680938039006, 0.15805417558213408, 0.15975272735137927, 2.4351986069315323e-07, 9.336615463773001e-07, 28912911, 0
882, 1.0000, 0.00022685097564067403, 7505.728356838226,609417, 0.9888561613029859, 0.9558717012405396, 0.9557850956916809, 0.0022435726051949676, 0.15805391181052564, 0.15975244145647702, 2.637737464561418e-07, 8.227988612050672e-07, 28912911, 0
883, 1.0000, 0.0002354883022237043, 7514.250426769257,609074, 0.9888624334231813, 0.9558724761009216, 0.9557856917381287, 0.002244137033720259, 0.15805310904642061, 0.1597519973321617, 8.027661211884585e-07, 8.207732944441533e-07, 28912911, 0
884, 1.0000, 0.0004022046932066623, 7522.707964897156,607932, 0.9888833161090794, 0.9558734893798828, 0.9557871222496033, 0.002245847178075994, 0.15805180506040384, 0.159752246593844, 1.3039824248717302e-06, 8.596626720896546e-07, 28912911, 0
885, 1.0000, 0.0001830981097141728, 7539.5607051849365,608216, 0.988878122866702, 0.9558730721473694, 0.9557868242263794, 0.002246339973470582, 0.15805111958946932, 0.15975182745491068, 6.854712118198325e-07, 8.40415753229274e-07, 28912911, 0
886, 1.0000, 0.0011874437206511686, 7548.034804105759,607692, 0.9888877047646097, 0.9558697938919067, 0.9557843208312988, 0.0022492530560999226, 0.15805100888586868, 0.15975398338228175, 1.1070762320763983e-07, 6.862186525545978e-07, 28912911, 0
887, 1.0000, 0.0018595277624182502, 7556.486378908157,608376, 0.9888751970963485, 0.9558692574501038, 0.9557832479476929, 0.0022495464943010214, 0.15805074436039876, 0.15975281189904977, 2.645226780395582e-07, 6.238246878196293e-07, 28912911, 0
888, 1.0000, 0.00023079058241527462, 7564.975059747696,608086, 0.9888805000551142, 0.9558697938919067, 0.9557846188545227, 0.0022506956018625143, 0.15804865085868927, 0.15975198927184964, 2.0935059658333532e-06, 7.041152044219332e-07, 28912911, 0
889, 1.0000, 0.0001953221993814309, 7573.456713676453,607945, 0.9888830783902383, 0.9558698534965515, 0.9557850956916809, 0.0022508246801721575, 0.15804840738627818, 0.15975176876316202, 2.434684875096682e-07, 6.331748059841034e-07, 28912911, 0
890, 1.0000, 0.00041740554420103594, 7582.00810956955,607401, 0.9888930260094402, 0.9558714032173157, 0.9557872414588928, 0.002251670919680093, 0.1580469836148238, 0.15975058800573746, 1.4237733425292998e-06, 6.866182602886663e-07, 28912911, 0
891, 1.0000, 0.0010038549052299916, 7590.412544488907,606210, 0.988914804712509, 0.9558703899383545, 0.9557883143424988, 0.0022534058170872546, 0.15804624964098452, 0.15975119020016562, 7.339749356349845e-07, 6.912130630186074e-07, 28912911, 0
892, 1.0000, 0.00040937793496560347, 7599.29581451416,606261, 0.9889138721232089, 0.9558728933334351, 0.9557888507843018, 0.002253444516417733, 0.15804485014257932, 0.15974988196181517, 1.3994915941395458e-06, 7.417332928692216e-07, 28912911, 0
893, 1.0000, 0.0003597122938055267, 7607.863176584244,605819, 0.9889219545638104, 0.9558714628219604, 0.9557887315750122, 0.002254198302311409, 0.15804389714484032, 0.15974959231579522, 9.530005980751266e-07, 7.605579545171999e-07, 28912911, 0
894, 1.0000, 0.0008541755896272758, 7616.3764107227325,604093, 0.9889535163114989, 0.9558709263801575, 0.9557849764823914, 0.002258983791366125, 0.15804009757891047, 0.15975012551545922, 3.7995643538402124e-06, 8.932899789967289e-07, 28912911, 0
895, 1.0000, 0.0005624138555467589, 7633.213586807251,603628, 0.9889620193315888, 0.955872118473053, 0.9557857513427734, 0.0022591672474933217, 0.1580389560954794, 0.15974868021430533, 1.1414812404464403e-06, 9.154615191149744e-07, 28912911, 0
896, 1.0000, 0.00018218990677858787, 7641.754548788071,603361, 0.9889669017108662, 0.9558717012405396, 0.9557846784591675, 0.002260206501414614, 0.15803835945612563, 0.15974882751109723, 5.966461084916386e-07, 8.77097282770143e-07, 28912911, 0
897, 1.0000, 0.00020851044033975716, 7650.276344776154,602958, 0.9889742709949441, 0.9558722376823425, 0.9557856917381287, 0.0022609076171926272, 0.1580376928211819, 0.15974866944307584, 6.666292907964166e-07, 8.533583222245265e-07, 28912911, 0
898, 1.0000, 0.0006286656747832959, 7658.7693338394165,601225, 0.9890059607450854, 0.9558725953102112, 0.9557871222496033, 0.002263187288030003, 0.15803497664100674, 0.1597478424646332, 2.7161834039723942e-06, 9.581074001217073e-07, 28912911, 0
899, 1.0000, 0.00043930097133818344, 7667.0988619327545,601251, 0.9890054853074031, 0.9558764696121216, 0.9557909369468689, 0.00226549057660818, 0.1580335997764618, 0.15974839494778287, 1.3768705931227476e-06, 9.93486768690762e-07, 28912911, 0
900, 1.0000, 0.0001865578979868812, 7675.729374885559,600909, 0.9890117391415336, 0.9558773040771484, 0.9557912349700928, 0.0022653733932470727, 0.1580329586521434, 0.15974769534241617, 6.41118034716559e-07, 9.509105771370973e-07, 28912911, 0
901, 1.0000, 0.0003826216026394281, 7684.743674755096,600368, 0.9890216319025414, 0.9558770656585693, 0.9557900428771973, 0.002265836568624163, 0.15803178686366323, 0.15974677405288842, 1.1717890361362393e-06, 9.70980824657262e-07, 28912911, 0
902, 1.0000, 0.0019243262418835389, 7693.817346572876,598788, 0.9890505238847823, 0.955877423286438, 0.9557915329933167, 0.002266984722505005, 0.15803071097686866, 0.15974680402153654, 1.0758820441214567e-06, 9.809933287499843e-07, 28912911, 0
903, 1.0000, 0.00038014534824301583, 7702.3463406562805,598691, 0.9890522976330591, 0.9558784365653992, 0.9557917714118958, 0.002267381820924703, 0.1580288099363928, 0.15974465727961445, 1.9010453318479836e-06, 1.048090286098158e-06, 28912911, 0
904, 1.0000, 0.00027584287670452955, 7710.78076672554,598460, 0.9890565217140069, 0.9558781385421753, 0.9557912349700928, 0.0022679495090455184, 0.15802816629927868, 0.15974422416645523, 6.436351940308782e-07, 9.982120418178186e-07, 28912911, 0
905, 1.0000, 0.0007768827518806391, 7719.254933834076,599163, 0.9890436666105162, 0.9558783173561096, 0.9557920694351196, 0.0022703353715833666, 0.1580270065920354, 0.15974413575705246, 1.159712075066155e-06, 1.0132941656433895e-06, 28912911, 0
906, 1.0000, 0.00011337380344349931, 7727.833830833435,598587, 0.9890541993837889, 0.9558786749839783, 0.9557918906211853, 0.0022697265598772766, 0.15802563921727383, 0.1597427391716275, 1.3673713114004116e-06, 1.0441205278169539e-06, 28912911, 0
907, 1.0000, 0.0002497883305686239, 7736.323613643646,599071, 0.9890453489284695, 0.9558783173561096, 0.9557931423187256, 0.0022711832726110734, 0.1580245952392475, 0.15974257973796221, 1.0439782844873235e-06, 1.044106302611897e-06, 28912911, 0
908, 1.0000, 0.0009963030364677306, 7744.772649526596,598844, 0.9890494998651586, 0.9558781385421753, 0.9557920694351196, 0.0022727146674441268, 0.15802382029112944, 0.1597430384593153, 7.749504048470968e-07, 1.0134390545840776e-06, 28912911, 0
909, 1.0000, 0.0008118952679179658, 7761.613065481186,599250, 0.9890420757228865, 0.9558774828910828, 0.9557923078536987, 0.002273347287860511, 0.15802317565685317, 0.15974299162563757, 6.446292924178199e-07, 9.68609839639582e-07, 28912911, 0
910, 1.0000, 0.0002838656758704657, 7770.1186282634735,599969, 0.9890289280423604, 0.9558779001235962, 0.9557916522026062, 0.0022740748962347987, 0.15802258977905154, 0.1597426007695424, 5.858794127067135e-07, 9.211170317510762e-07, 28912911, 0
911, 1.0000, 0.00020327080448010246, 7778.656970500946,600236, 0.9890240456630831, 0.9558776021003723, 0.9557916522026062, 0.002274554037416256, 0.15802229869587936, 0.15974254513122732, 2.910868861227822e-07, 8.208911912316457e-07, 28912911, 0
912, 1.0000, 0.00020923845121220873, 7787.157893657684,600815, 0.9890134580316163, 0.9558757543563843, 0.9557900428771973, 0.002276058512798271, 0.15802103233451437, 0.15974217744825042, 1.2663559207370945e-06, 8.572601075384466e-07, 28912911, 0
913, 1.0000, 0.00043277966929819244, 7795.683219671249,605290, 0.9889316278920417, 0.9558752775192261, 0.9557888507843018, 0.0022839999037731987, 0.15801784367462213, 0.1597435517428793, 3.1886681327863986e-06, 9.776024585244053e-07, 28912911, 0
914, 1.0000, 0.0002846294107397263, 7812.430748462677,602985, 0.9889737772711968, 0.9558759927749634, 0.9557895660400391, 0.0022817899726399076, 0.15801623220924255, 0.15974094196756206, 1.61146129187828e-06, 1.0277039940781335e-06, 28912911, 0
915, 1.0000, 0.0007016645327721268, 7820.9525446891785,602819, 0.9889768127579387, 0.9558760523796082, 0.9557898044586182, 0.0022835984799279827, 0.15801508150990207, 0.15974113168252013, 1.150705595504009e-06, 1.0393879137398613e-06, 28912911, 0
916, 1.0000, 0.0002776533233406178, 7837.794550657272,604009, 0.9889550523409345, 0.9558752179145813, 0.9557896256446838, 0.0022852385377304823, 0.15801461134615205, 0.15974191445645813, 4.7015524776150563e-07, 9.60116702722792e-07, 28912911, 0
917, 1.0000, 0.00015299076652439456, 7846.283679008484,603428, 0.9889656765445306, 0.9558752775192261, 0.955790102481842, 0.002285113581337732, 0.1580142176556681, 0.15974165639823396, 3.936922285396882e-07, 8.782280553038655e-07, 28912911, 0
918, 1.0000, 0.00010416895838981393, 7854.797207832336,603673, 0.9889611964586769, 0.9558755159378052, 0.9557903409004211, 0.0022862322457507787, 0.1580135245715548, 0.1597419070148236, 6.930839753505058e-07, 8.576797606064993e-07, 28912911, 0
919, 1.0000, 0.0012293192085998876, 7863.3086767196655,601752, 0.9889963239889836, 0.9558740854263306, 0.9557885527610779, 0.002287544824291489, 0.15801268976068897, 0.15974294073277073, 8.348096607879718e-07, 8.553648355418645e-07, 28912911, 0
920, 1.0000, 0.00021534731463637743, 7871.8292627334595,603171, 0.988970376063161, 0.9558745622634888, 0.9557885527610779, 0.002289258489585724, 0.15801157419111828, 0.15974238983151964, 1.1155694086273371e-06, 8.783870262860171e-07, 28912911, 0
921, 1.0000, 0.00019610978063450807, 7880.355259895325,603165, 0.9889704857795492, 0.9558747410774231, 0.955788791179657, 0.0022896918084211026, 0.15801119867159508, 0.15974224772045748, 3.755211126499347e-07, 8.068276206797224e-07, 28912911, 0
922, 1.0000, 0.0007970821684263019, 7888.865736722946,603874, 0.9889575209596703, 0.9558745622634888, 0.9557889103889465, 0.0022937609544689897, 0.15801015618245173, 0.15974394756359447, 1.0424857908586382e-06, 8.277700253822823e-07, 28912911, 0
923, 1.0000, 0.0004956887864027492, 7897.327658414841,603215, 0.9889695714763137, 0.9558766484260559, 0.9557911157608032, 0.002294040479404865, 0.15800868571307503, 0.15974248965594556, 1.470476108461627e-06, 8.767272870850893e-07, 28912911, 0
924, 1.0000, 0.00029042516238778754, 7905.82373547554,603313, 0.9889677794419722, 0.9558783173561096, 0.9557934403419495, 0.002297503310777994, 0.15800736269839016, 0.15974354769512528, 1.3230085288695737e-06, 9.135542359625295e-07, 28912911, 0
925, 1.0000, 0.00034284686775149924, 7914.302349328995,601885, 0.9889938919423773, 0.9558793306350708, 0.9557934999465942, 0.002297700432996646, 0.15800605974011286, 0.1597427145698809, 1.3029609860493174e-06, 9.465728491826595e-07, 28912911, 0
926, 1.0000, 0.0011187061997552806, 7922.802601337433,601304, 0.9890045161459734, 0.9558793902397156, 0.9557940363883972, 0.0022998745486386943, 0.15800528233268685, 0.15974395384124188, 7.77409407348717e-07, 9.281189032481128e-07, 28912911, 0
927, 1.0000, 0.00024720784117938797, 7931.2996435165405,600233, 0.9890241005212772, 0.9558797478675842, 0.9557944536209106, 0.0022991582222508028, 0.15800395272717802, 0.15974187522240582, 1.3296053507916294e-06, 9.62089625971187e-07, 28912911, 0
928, 1.0000, 0.00010329160832840785, 7939.809537649155,599373, 0.9890398265369272, 0.9558789730072021, 0.9557939171791077, 0.002299146849024058, 0.15800267098718881, 0.1597405000264133, 1.2817368298390086e-06, 9.900881552799973e-07, 28912911, 0
929, 1.0000, 0.0004152880881441905, 7956.472267627716,599174, 0.9890434654638045, 0.9558782577514648, 0.9557921886444092, 0.002298844289812722, 0.1580019689594992, 0.15973962504806916, 7.02024951476643e-07, 9.566250152698762e-07, 28912911, 0
930, 1.0000, 0.00023669265156171898, 7964.946800708771,598676, 0.9890525719240297, 0.9558786153793335, 0.9557942748069763, 0.0022989128664710327, 0.15800135396460305, 0.15973891114566066, 6.149929715759672e-07, 9.152812699805743e-07, 28912911, 0
931, 1.0000, 0.00027098397521227804, 7973.4603135585785,598346, 0.9890586063253839, 0.955879271030426, 0.9557942152023315, 0.0022983761686048293, 0.15800060187619014, 0.1597377333290863, 7.52089547750856e-07, 8.9748267348175e-07, 28912911, 0
932, 1.0000, 0.00039393478247708126, 7990.062765836716,597532, 0.9890734911820573, 0.9558790922164917, 0.9557943344116211, 0.002299023076462517, 0.15799963347988918, 0.1597372028872954, 9.683990147835164e-07, 9.043340840713322e-07, 28912911, 0
933, 1.0000, 0.0008196826935158862, 8006.631036520004,597617, 0.989071936866557, 0.9558804035186768, 0.955795407295227, 0.0022991709554598307, 0.15799890838084404, 0.15973683729691787, 7.250971464645151e-07, 8.845769718600299e-07, 28912911, 0
934, 1.0000, 0.0005636247875453113, 8015.083629369736,597270, 0.9890782821310111, 0.9558824300765991, 0.9557967185974121, 0.002299552792940437, 0.15799805881168175, 0.15973613177897325, 8.495728799906566e-07, 8.81012621753797e-07, 28912911, 0
935, 1.0000, 0.00021901964507674312, 8023.547755241394,597388, 0.9890761243753755, 0.9558820128440857, 0.9557965993881226, 0.002300291057999844, 0.15799704888759736, 0.1597354174512442, 1.0099218468173632e-06, 8.931259210543343e-07, 28912911, 0
936, 1.0000, 0.00023298246025617943, 8032.204214334488,597539, 0.9890733631796044, 0.9558811783790588, 0.955795168876648, 0.0023009213859243025, 0.15799648112084225, 0.15973518491872385, 5.677660864511491e-07, 8.535684800355344e-07, 28912911, 0
937, 1.0000, 0.0002898574858819864, 8040.8154854774475,597667, 0.9890710225633216, 0.9558802843093872, 0.9557937383651733, 0.002301922103866748, 0.1579953940978246, 0.15973438486494704, 1.0870257693418317e-06, 8.744571164093239e-07, 28912911, 0
938, 1.0000, 0.00026753417783499455, 8049.342622518539,597537, 0.9890733997517338, 0.9558795094490051, 0.9557934999465942, 0.002303334288335129, 0.1579942879487739, 0.15973409739029792, 1.106147072660324e-06, 8.952533446867127e-07, 28912911, 0
939, 1.0000, 0.0002047349214185791, 8057.9145295619965,597015, 0.989082945077512, 0.9558766484260559, 0.9557911157608032, 0.002305051106523506, 0.15799266835658496, 0.15973390696708162, 1.619593872931313e-06, 9.49930800654163e-07, 28912911, 0
940, 1.0000, 0.0005990070818840428, 8066.451743602753,596751, 0.9890877725985954, 0.9558804035186768, 0.9557933211326599, 0.0023087196636392485, 0.1579918472977469, 0.15973652150716533, 8.210588990364975e-07, 9.361818213770485e-07, 28912911, 0
941, 1.0000, 0.0004565101413124927, 8084.899883747101,596653, 0.9890895646329368, 0.9558801651000977, 0.9557932615280151, 0.002308697188129928, 0.15799147739378824, 0.1597358914560466, 3.699039671789528e-07, 8.531651013185483e-07, 28912911, 0
942, 1.0000, 0.00035803142112477923, 8094.247014760971,596600, 0.9890905337943665, 0.9558793902397156, 0.9557924270629883, 0.0023082197978455594, 0.1579911479003462, 0.15973510337629648, 3.2949892597722297e-07, 7.757381934381119e-07, 28912911, 0
943, 1.0000, 0.0002995283590921142, 8102.93595790863,595946, 0.9891024928806864, 0.955878496170044, 0.9557921886444092, 0.0023084557714503277, 0.15799025704658026, 0.15973462547400066, 8.908490206627206e-07, 7.865458929711481e-07, 28912911, 0
944, 1.0000, 0.00020673962148648706, 8111.603767871857,594852, 0.9891224978354786, 0.9558785557746887, 0.9557929635047913, 0.00230972286721503, 0.1579893375466634, 0.15973482747495124, 9.194963840331027e-07, 7.989261996960528e-07, 28912911, 0
945, 1.0000, 0.0006826382008787782, 8120.218024969101,593229, 0.9891521761185019, 0.9558784365653992, 0.9557928442955017, 0.0023114513317961764, 0.15798895855783066, 0.1597355394782888, 3.7899024643572865e-07, 7.415130531057551e-07, 28912911, 0
946, 1.0000, 0.0001991386257280563, 8128.722862958908,593190, 0.9891528892750255, 0.9558782577514648, 0.9557924270629883, 0.002311196986938887, 0.15798802650905933, 0.159734408238406, 9.320516945188206e-07, 7.58666522462116e-07, 28912911, 0
947, 1.0000, 0.00019416673491871717, 8137.208000898361,592767, 0.9891606242803976, 0.9558782577514648, 0.9557923078536987, 0.002311690594123905, 0.15798755929551636, 0.15973429000817402, 4.672130091698534e-07, 7.227653452763387e-07, 28912911, 0
948, 1.0000, 0.0009681100004618255, 8153.937350034714,591373, 0.9891861150546025, 0.955876886844635, 0.955790638923645, 0.002313588435772687, 0.15798644670018525, 0.15973484676236827, 1.1125929067767881e-06, 7.546250500503599e-07, 28912911, 0
949, 1.0000, 0.0006701244640297364, 8162.496158123016,590684, 0.9891987141531874, 0.9558770060539246, 0.9557906985282898, 0.0023157873077016018, 0.15798566796926844, 0.1597353947453469, 7.787380654489251e-07, 7.570023649713229e-07, 28912911, 0
950, 1.0000, 0.00027986428103119474, 8171.063503980637,590616, 0.9891999576055875, 0.9558771848678589, 0.9557911157608032, 0.002315809903004917, 0.15798538382922972, 0.15973527801155007, 2.841373659412394e-07, 6.863416392963049e-07, 28912911, 0
951, 1.0000, 0.0001996440974662993, 8179.520221948624,590518, 0.9892017496399291, 0.9558773040771484, 0.955791175365448, 0.0023160313814690504, 0.15798518949471152, 0.15973527234246276, 1.9433409970126547e-07, 6.049802738703302e-07, 28912911, 0
952, 1.0000, 0.0002710659359149545, 8187.934820890427,589906, 0.9892129407115312, 0.9558780789375305, 0.9557921886444092, 0.002318934291831528, 0.15798447909410845, 0.15973654580799407, 7.104005123048651e-07, 6.147767282389737e-07, 28912911, 0
953, 1.0000, 0.00047889797069159995, 8196.381221055984,589773, 0.9892153727581376, 0.9558769464492798, 0.955790638923645, 0.0023193107122011338, 0.1579842917176721, 0.15973630136950986, 1.8737434845372825e-07, 5.459045209821374e-07, 28912911, 0
954, 1.0000, 0.00021085586538617515, 8213.144057035446,589335, 0.9892233820544803, 0.955877959728241, 0.9557917714118958, 0.0023204172855323195, 0.15798282223479984, 0.15973569579254185, 1.469487527799851e-06, 6.027283400826554e-07, 28912911, 0
955, 1.0000, 0.00012107247162896903, 8221.701081991196,589029, 0.9892289775902814, 0.9558774828910828, 0.9557912945747375, 0.0023217420886295806, 0.15798212127465372, 0.15973589244725242, 7.009584649109168e-07, 6.118975010485064e-07, 28912911, 0
956, 1.0000, 0.0013763945782322147, 8230.22103381157,590479, 0.9892024627964527, 0.9558805227279663, 0.9557940363883972, 0.002327393998920589, 0.15798132061644166, 0.15973830223285393, 8.006565016538403e-07, 6.28572584423797e-07, 28912911, 0
957, 1.0000, 0.00035578663544178483, 8238.72821688652,590066, 0.9892100149411778, 0.9558797478675842, 0.9557944536209106, 0.0023271658128831588, 0.15798025396265647, 0.1597375705648094, 1.066651058145851e-06, 6.627078704993137e-07, 28912911, 0
958, 1.0000, 0.000169583985087144, 8247.24311375618,590378, 0.9892043096889884, 0.9558801054954529, 0.9557948708534241, 0.0023283648519969342, 0.15797991167093062, 0.15973793206320158, 3.422941829145376e-07, 6.20340116744655e-07, 28912911, 0
959, 1.0000, 0.00031446392169984054, 8255.734898805618,591124, 0.9891906682847152, 0.9558809995651245, 0.9557958841323853, 0.00233070172349282, 0.1579791304766917, 0.15973864801747462, 7.811958063763669e-07, 6.348087013568794e-07, 28912911, 0
960, 1.0000, 0.0002659786966562554, 8264.265784978867,590775, 0.9891970501212988, 0.9558814764022827, 0.9557957649230957, 0.0023323255502590446, 0.15797805917818633, 0.15973848800171894, 1.071287759613071e-06, 6.689123251596218e-07, 28912911, 0
961, 1.0000, 0.00044242565371127465, 8272.800155878067,590865, 0.9891954043754749, 0.9558837413787842, 0.9557971954345703, 0.0023339079995015007, 0.15797736447453056, 0.15973846959740715, 6.947138562474198e-07, 6.714487574551564e-07, 28912911, 0
962, 1.0000, 0.00039932259953601943, 8281.299792766571,590546, 0.9892012376301172, 0.9558836221694946, 0.9557967185974121, 0.0023351837045936384, 0.15797654062606223, 0.15973840364759243, 8.238452249842432e-07, 6.853243296073638e-07, 28912911, 0
963, 1.0000, 0.00024031724151622077, 8289.768528699875,591005, 0.9891928443264156, 0.9558820128440857, 0.9557955265045166, 0.002339678213633175, 0.15797506244236992, 0.15973971108737423, 1.4781890333714909e-06, 7.400814733215967e-07, 28912911, 0
964, 1.0000, 0.00022941120929547188, 8298.279275655746,590904, 0.9891946912189513, 0.9558839201927185, 0.9557961225509644, 0.0023415534394142104, 0.15797375680023434, 0.15973997422881128, 1.3056382007214928e-06, 7.833103484146231e-07, 28912911, 0
965, 1.0000, 0.0008067356420867123, 8306.831824302673,592692, 0.9891619957352509, 0.9558836817741394, 0.9557963013648987, 0.0023471154527867208, 0.15797253903189606, 0.15974251763173516, 1.2177676161906348e-06, 8.186474620430981e-07, 28912911, 0
966, 1.0000, 0.0005287102913279159, 8315.334618091583,592905, 0.9891581008034678, 0.9558857679367065, 0.9557960033416748, 0.0023487990805582124, 0.15797180236636185, 0.15974256369794892, 7.366656977203512e-07, 8.100545627112576e-07, 28912911, 0
967, 1.0000, 0.0002544548338255981, 8323.86988401413,593320, 0.9891505120866133, 0.955885112285614, 0.9557955265045166, 0.002349640442127019, 0.1579714568863333, 0.15974273036018244, 3.4547930649608816e-07, 7.438837114464691e-07, 28912911, 0
968, 1.0000, 0.00022792145163189444, 8332.503772974014,593432, 0.9891484640473659, 0.9558829069137573, 0.9557939171791077, 0.0023507400469586458, 0.15797077523721073, 0.1597425542672097, 6.816500208450815e-07, 7.374128300891516e-07, 28912911, 0
969, 1.0000, 0.0003081942499493401, 8340.999056100845,592932, 0.9891576070797206, 0.9558807611465454, 0.9557924270629883, 0.002353154758289617, 0.1579689397524403, 0.1597420499638656, 1.8354796359754122e-06, 8.078199561130246e-07, 28912911, 0
970, 1.0000, 0.00035281375988623927, 8349.482941389084,593138, 0.9891538401503904, 0.9558791518211365, 0.9557913541793823, 0.0023553741824686018, 0.15796762837469486, 0.1597421729812556, 1.3113787663276977e-06, 8.479220606847773e-07, 28912911, 0
971, 1.0000, 0.00029881751188748476, 8358.00950050354,592891, 0.9891583568083737, 0.9558793902397156, 0.955791711807251, 0.0023565362181730987, 0.1579666726759465, 0.15974243568596777, 9.55701770805062e-07, 8.581290024690227e-07, 28912911, 0
972, 1.0000, 0.00019341218279228203, 8366.422315597534,594140, 0.9891355175135517, 0.9558798670768738, 0.9557924270629883, 0.0023591785910649886, 0.15796528454483472, 0.15974284453448806, 1.388126959878111e-06, 9.004098578706954e-07, 28912911, 0
973, 1.0000, 0.0005829850042448441, 8374.90411233902,595163, 0.9891168108693539, 0.9558823704719543, 0.9557952284812927, 0.002362188785223419, 0.15796312330099008, 0.15974346503986545, 2.1612462618725292e-06, 9.828033824672629e-07, 28912911, 0
974, 1.0000, 0.002063321510845862, 8383.358726501465,598386, 0.9890578748827955, 0.9558835625648499, 0.9557948708534241, 0.0023651543064772884, 0.15796271298586698, 0.15974490121627616, 4.103181549253154e-07, 9.00600225912702e-07, 28912911, 0
975, 1.0000, 0.00041164813413439627, 8391.569810628891,596651, 0.9890896012050663, 0.9558817744255066, 0.9557948708534241, 0.002364059753389462, 0.15796056102292844, 0.15974273795690055, 2.151961929042212e-06, 9.82567295808011e-07, 28912911, 0
976, 1.0000, 0.00043380446340635553, 8399.451472759247,597118, 0.989081061612847, 0.9558815956115723, 0.9557946920394897, 0.0023646687640129053, 0.1579601850053622, 0.1597428222294254, 3.7602071797926406e-07, 8.925802062484398e-07, 28912911, 0
977, 1.0000, 0.0006321906828800018, 8407.29477095604,599250, 0.9890420757228865, 0.9558821320533752, 0.9557937979698181, 0.0023674856690844687, 0.15795784193364276, 0.15974167154039273, 2.343069945925924e-06, 9.83017053112767e-07, 28912911, 0
978, 1.0000, 0.0007898618794560535, 8415.119373083115,602360, 0.9889852060616403, 0.9558804035186768, 0.9557929039001465, 0.002370531025838795, 0.1579562430545477, 0.15974232857874254, 1.598881825243259e-06, 1.0320163631612975e-06, 28912911, 0
979, 1.0000, 0.0008449548761106703, 8422.950407981873,604821, 0.9889402040563904, 0.9558821320533752, 0.9557929635047913, 0.002373088038120559, 0.15795477410954753, 0.15974255147494695, 1.4689435508530302e-06, 1.0691002612399946e-06, 28912911, 0
980, 1.0000, 0.000324369522264209, 8438.603544950485,612276, 0.9888038814439818, 0.9558818340301514, 0.9557923078536987, 0.0023816455387872986, 0.15795189869543147, 0.15974522520760728, 2.8754136506825567e-06, 1.1802842861097775e-06, 28912911, 0
981, 1.0000, 0.0019592407853382863, 8446.499605894089,608283, 0.9888768977003665, 0.9558814167976379, 0.9557946920394897, 0.0023780148385707384, 0.15795162722663836, 0.15974307120481407, 2.714627514444068e-07, 1.0189643439993657e-06, 28912911, 0
982, 1.0000, 0.0007698935195781902, 8454.346774816513,614650, 0.9887604703263616, 0.9558845162391663, 0.9557942152023315, 0.0023861487518946653, 0.15794936851489932, 0.15974532234646002, 2.2587144997976427e-06, 1.1033904544872144e-06, 28912911, 0
983, 1.0000, 0.00034460082491673255, 8462.206503629684,612825, 0.9887938423944563, 0.9558851718902588, 0.9557956457138062, 0.0023841111401013797, 0.15794851008675814, 0.15974327840785088, 8.584309264259016e-07, 1.076036085303692e-06, 28912911, 0
984, 1.0000, 0.0006408895395149289, 8470.068419456482,613039, 0.9887899291766085, 0.9558858871459961, 0.9557955861091614, 0.002384992756487581, 0.15794766970941315, 0.15974267007171836, 8.403748391894172e-07, 1.0497634708955312e-06, 28912911, 0
985, 1.0000, 0.0006803384894802124, 8477.9136865139,612673, 0.9887966218762921, 0.9558845162391663, 0.9557952284812927, 0.0023861676101901374, 0.15794622131069647, 0.15974166086750258, 1.4484034756290232e-06, 1.0841047980750666e-06, 28912911, 0
986, 1.0000, 0.0008852183474317247, 8485.750656366348,615442, 0.9887459877631117, 0.9558832049369812, 0.9557955265045166, 0.0023932026271243434, 0.1579441270635649, 0.15974381377493557, 2.0942423552827716e-06, 1.1578887484123973e-06, 28912911, 0
987, 1.0000, 0.0006337056577945974, 8493.614119291306,614451, 0.9887641092532388, 0.9558823108673096, 0.9557934999465942, 0.002392390416379827, 0.15794212566636148, 0.159741473565998, 2.001401460061114e-06, 1.223020035266832e-06, 28912911, 0
988, 1.0000, 0.0003371686187005006, 8501.48257637024,614794, 0.9887578371330434, 0.9558854699134827, 0.95579594373703, 0.0023949633935861085, 0.15794074003392364, 0.15974153784458778, 1.3856296664227497e-06, 1.238382857977863e-06, 28912911, 0
989, 1.0000, 0.00023870972855579242, 8509.30642414093,614703, 0.988759501164932, 0.9558842778205872, 0.955793559551239, 0.0023959614937057406, 0.15793995530178298, 0.1597413666791423, 7.847342647637756e-07, 1.1831551547645263e-06, 28912911, 0
990, 1.0000, 0.0007317208596738631, 8517.71889925003,614105, 0.9887704362316283, 0.9558852910995483, 0.95579594373703, 0.0023968897628483953, 0.1579390117836522, 0.1597413299353931, 9.435137017788087e-07, 1.1566776695677752e-06, 28912911, 0
991, 1.0000, 0.00037482410347739153, 8526.204929113388,613681, 0.9887781895230651, 0.9558864235877991, 0.95579594373703, 0.0023977695826306023, 0.157938166715345, 0.1597409563371144, 8.450677908555804e-07, 1.1209345905137988e-06, 28912911, 0
992, 1.0000, 0.00024564942952143737, 8534.54335808754,612905, 0.9887923795092796, 0.9558864235877991, 0.9557968378067017, 0.0023984651196617196, 0.15793688087996718, 0.15974003197910466, 1.285837720105265e-06, 1.136425212068689e-06, 28912911, 0
993, 1.0000, 0.0006565463097634598, 8543.137156963348,611233, 0.9888229538094737, 0.9558842778205872, 0.9557949304580688, 0.0024020558352513357, 0.15793575178960695, 0.1597413104190227, 1.129086653312017e-06, 1.1356892149099449e-06, 28912911, 0
994, 1.0000, 0.0003343973111722799, 8559.935115098953,611508, 0.9888179251416787, 0.9558853507041931, 0.9557960629463196, 0.0024016174486178573, 0.1579347609933542, 0.1597398863333485, 9.90803532496809e-07, 1.120294763517826e-06, 28912911, 0
995, 1.0000, 0.00024372080082504205, 8568.455034255981,611198, 0.9888235938217386, 0.9558848738670349, 0.9557955265045166, 0.0024022246402861957, 0.15793415700997074, 0.15973975801391663, 6.039763207899007e-07, 1.0531762737072828e-06, 28912911, 0
996, 1.0000, 0.0008279904541874277, 8576.95627617836,610520, 0.9888359917736115, 0.955885112285614, 0.9557963013648987, 0.0024036229649992314, 0.15793268901114196, 0.15973895170268385, 1.468000448257012e-06, 1.0887384951151487e-06, 28912911, 0
997, 1.0000, 0.00038946702001613296, 8585.438090085983,609944, 0.9888465245468842, 0.9558852314949036, 0.9557970762252808, 0.0024060778560269433, 0.15793140073649398, 0.15973959295858725, 1.2882747063847066e-06, 1.1072152757137165e-06, 28912911, 0
998, 1.0000, 0.0003032794716731442, 8593.95011806488,609722, 0.9888505840532497, 0.9558863639831543, 0.9557967185974121, 0.0024070697904355997, 0.15793040799823052, 0.15973922698012546, 9.92742665767432e-07, 1.0951977193274994e-06, 28912911, 0
999, 1.0000, 0.00039783950996148746, 8602.44208908081,609930, 0.9888467805517901, 0.9558865427970886, 0.9557973742485046, 0.002409565672354854, 0.15792870131205364, 0.15973937569725183, 1.7066914983765447e-06, 1.1448768668091051e-06, 28912911, 0
1000, 1.0000, 0.0008653683373825506, 8610.859188079834,612220, 0.9888049054636056, 0.9558873772621155, 0.95579594373703, 0.00241332390340683, 0.15792733977312046, 0.15974019688469016, 1.3615303083858166e-06, 1.1648919216260362e-06, 28912911, 0
1001, 1.0000, 0.0003769584305566506, 8620.085448503494,612679, 0.9887965121599038, 0.9558863043785095, 0.9557960033416748, 0.0024142299920744555, 0.1579261611035778, 0.15973961876432338, 1.1786677049097083e-06, 1.1662622234573466e-06, 28912911, 0
1002, 1.0000, 0.0005517098516005693, 8629.17540049553,613921, 0.9887738008675347, 0.955885648727417, 0.9557942748069763, 0.002416890091225808, 0.15792438837537745, 0.15973944640105173, 1.7727247803855928e-06, 1.216132008639923e-06, 28912911, 0
1003, 1.0000, 0.0013422186769533116, 8637.794734477997,615598, 0.9887431351370172, 0.955885112285614, 0.9557942152023315, 0.0024212427083147533, 0.15792297109906137, 0.1597416114565443, 1.4172846359850055e-06, 1.2348902317168385e-06, 28912911, 0
1004, 1.0000, 0.00039595727816898286, 8646.313114643097,615674, 0.9887417453960992, 0.955887496471405, 0.9557951092720032, 0.0024219754845073707, 0.1579218280023098, 0.15974069823962253, 1.1430935502876327e-06, 1.225388209135345e-06, 28912911, 0
1005, 1.0000, 0.00024253372743353029, 8654.841175794601,615043, 0.9887532839029308, 0.9558882117271423, 0.9557953476905823, 0.0024217397007923014, 0.15792126816374505, 0.1597400299378587, 5.598410929286146e-07, 1.133059730420002e-06, 28912911, 0
1006, 1.0000, 0.0004997345468750887, 8663.384335756302,612482, 0.9888001145146517, 0.9558890461921692, 0.9557970762252808, 0.0024204986628822136, 0.15792058643006315, 0.15973905434558705, 6.81731376489525e-07, 1.0769334153138096e-06, 28912911, 0
1007, 1.0000, 0.00021417799914932818, 8680.114045858383,614065, 0.9887711676742167, 0.955888569355011, 0.9557956457138062, 0.00242226922366204, 0.1579197177477994, 0.1597390628277855, 8.686821727221794e-07, 1.0540374901260567e-06, 28912911, 0
1008, 1.0000, 0.0006460798661576304, 8688.507457971573,612888, 0.9887926903723796, 0.955888569355011, 0.9557968974113464, 0.0024229704786284177, 0.15791892153982728, 0.15973902108046995, 7.962074167755517e-07, 1.0248801323009883e-06, 28912911, 0
1009, 1.0000, 0.0009456841207407041, 8696.979445934296,614566, 0.9887620063557973, 0.9558880925178528, 0.955795407295227, 0.0024251443950667395, 0.1579185588329972, 0.15973925033069378, 3.6270722983400283e-07, 9.237647544906786e-07, 28912911, 0
1010, 1.0000, 0.0005502392863218583, 8713.724550008774,612793, 0.988794427548527, 0.9558876752853394, 0.9557960629463196, 0.0024250703686995744, 0.15791686747073472, 0.1597381966833337, 1.6913656968597923e-06, 9.813614661196845e-07, 28912911, 0
1011, 1.0000, 0.0003155843915393827, 8722.166783094406,612208, 0.9888051248963821, 0.9558883309364319, 0.9557960629463196, 0.002425214373455031, 0.15791637619368723, 0.15973768134603897, 4.912736427109543e-07, 9.157532052503498e-07, 28912911, 0
1012, 1.0000, 0.0003208510532230921, 8730.905725955963,611487, 0.9888183091490375, 0.9558887481689453, 0.955796480178833, 0.0024252546010634715, 0.1579159697429905, 0.15973722505850219, 4.0645203266964636e-07, 8.443092215426735e-07, 28912911, 0
1013, 1.0000, 0.0003352473257913504, 8739.443252801895,609950, 0.9888464148304958, 0.9558886885643005, 0.9557965993881226, 0.0024253799472006413, 0.15791499734229864, 0.15973627608620075, 9.723995854360457e-07, 8.563195435046098e-07, 28912911, 0
1014, 1.0000, 0.0004916143658715488, 8747.956253051758,608862, 0.9888663100688997, 0.9558861255645752, 0.9557948708534241, 0.0024258509733286575, 0.15791390140917966, 0.15973542206705887, 1.095930802635925e-06, 8.777090647552899e-07, 28912911, 0
1015, 1.0000, 0.0002300112879510308, 8756.536351919174,607355, 0.9888938671684168, 0.955887496471405, 0.9557956457138062, 0.0024261272652975397, 0.1579129522833941, 0.15973505641793076, 9.491294817032259e-07, 8.846023151496593e-07, 28912911, 0
1016, 1.0000, 0.0004417652861069698, 8764.93396615982,606855, 0.9889030102007714, 0.9558883905410767, 0.9557962417602539, 0.002426354289226982, 0.15791246157876987, 0.15973485994923756, 4.907041962765035e-07, 8.339792432078564e-07, 28912911, 0
1017, 1.0000, 0.00042304437795051786, 8773.502149105072,605412, 0.9889293969921472, 0.955888569355011, 0.9557961821556091, 0.0024266270114851494, 0.15791190641386432, 0.15973488843217531, 5.551668911529806e-07, 8.007225758000965e-07, 28912911, 0
1018, 1.0000, 0.00020102476363563322, 8782.059973239899,604935, 0.9889381194450135, 0.9558886885643005, 0.9557965993881226, 0.002426716842413336, 0.1579115031613364, 0.15973460695852795, 4.0325013372921603e-07, 7.476379155451248e-07, 28912911, 0
1019, 1.0000, 0.00018387896065295693, 8790.60711312294,604395, 0.9889479939199566, 0.9558888673782349, 0.9557965993881226, 0.0024268469196114507, 0.15791114772647813, 0.15973439698186995, 3.5543357446155e-07, 6.9406162240749e-07, 28912911, 0
1020, 1.0000, 0.00027335311779913253, 8799.109091997147,602142, 0.9889891924237469, 0.9558858871459961, 0.9557934999465942, 0.002427362250791245, 0.15791025894705407, 0.1597335792550482, 8.887800996559836e-07, 7.114389857696214e-07, 28912911, 0
1021, 1.0000, 0.0002496674145472484, 8807.55613207817,601335, 0.9890039492779674, 0.955886721611023, 0.9557942748069763, 0.002427469731521704, 0.15790963703853772, 0.15973330982333647, 6.219071416457833e-07, 7.019342738884417e-07, 28912911, 0
1022, 1.0000, 0.00011568876523203495, 8816.08408331871,599418, 0.9890390036640153, 0.9558858871459961, 0.9557939171791077, 0.002427842412358351, 0.15790898494312566, 0.15973298634991404, 6.520967262835242e-07, 6.967837370912179e-07, 28912911, 0
1023, 1.0000, 0.00025936659682397736, 8824.583401441574,597811, 0.9890683893700034, 0.9558865427970886, 0.9557948708534241, 0.002428244514809218, 0.15790850092491907, 0.15973286212994264, 4.840202608158428e-07, 6.718534618112729e-07, 28912911, 0
1024, 1.0000, 0.0011225719583676957, 8833.095935583115,596761, 0.9890875897379483, 0.9558865427970886, 0.9557951092720032, 0.002428442769305078, 0.15790844531280246, 0.15973338418286379, 5.5610412968976064e-08, 5.236760538491418e-07, 28912911, 0
1025, 1.0000, 0.00041677181318368095, 8841.514902591705,596478, 0.989092764694261, 0.9558869004249573, 0.9557951092720032, 0.002428551120096115, 0.15790791500128817, 0.1597327826716712, 5.303132133704924e-07, 5.243360144882181e-07, 28912911, 0
1026, 1.0000, 0.00032374451084540823, 8850.223833560944,596219, 0.9890975007850208, 0.9558872580528259, 0.9557954668998718, 0.002428595600320536, 0.15790775074525357, 0.15973264626674177, 1.6425351223592344e-07, 4.668745346299602e-07, 28912911, 0
1027, 1.0000, 0.0002772920020702373, 8858.72919344902,594360, 0.9891314945793156, 0.9558884501457214, 0.9557971954345703, 0.002429245188796587, 0.1579070460783029, 0.1597326000025473, 7.046688972056625e-07, 4.86495332486356e-07, 28912911, 0
1028, 1.0000, 0.00018784263558491821, 8875.470588445663,594491, 0.9891290991048386, 0.9558880925178528, 0.955797016620636, 0.0024290715184181913, 0.15790658924435313, 0.15973176775177267, 4.568351333056331e-07, 4.834446514044443e-07, 28912911, 0
1029, 1.0000, 0.0004437197602593445, 8883.9930164814,593340, 0.9891501463653192, 0.9558902978897095, 0.9557983875274658, 0.0024297918859700353, 0.15790609003164446, 0.15973188778212308, 4.992101383938241e-07, 4.84998531328532e-07, 28912911, 0
1030, 1.0000, 0.00018103008195249166, 8900.78616642952,593038, 0.9891556687568613, 0.9558870792388916, 0.9557962417602539, 0.0024294840736445466, 0.15790518127069075, 0.15973029522587723, 9.087624982806464e-07, 5.164299498476021e-07, 28912911, 0
1031, 1.0000, 0.0004572861473098735, 8917.5385556221,592628, 0.9891631660433923, 0.955886960029602, 0.9557960629463196, 0.002429786028249732, 0.1579048497669611, 0.15973033511626877, 3.31503110934106e-07, 4.94036503708418e-07, 28912911, 0
1032, 1.0000, 0.00013328460331637178, 8925.887883424759,592031, 0.9891740828240237, 0.955886721611023, 0.9557956457138062, 0.002430177961889325, 0.15790423123984554, 0.15972961373355674, 6.185308474848661e-07, 5.052650657622549e-07, 28912911, 0
1033, 1.0000, 0.00012809934356549567, 8934.437485456467,591760, 0.98917903834756, 0.9558889865875244, 0.955797016620636, 0.0024304225941980426, 0.15790380296340342, 0.1597293724652329, 4.282722422532803e-07, 4.969804872120371e-07, 28912911, 0
1034, 1.0000, 0.0013191220814975154, 8942.943679571152,590495, 0.9892021702194174, 0.9558873176574707, 0.955797016620636, 0.00243137533095637, 0.15790209556374987, 0.1597289021527323, 1.7073910261733438e-06, 5.622619613197595e-07, 28912911, 0
1035, 1.0000, 0.0003286422542215522, 8951.444224596024,590909, 0.9891945997886277, 0.9558900594711304, 0.9557976722717285, 0.0024319032802377545, 0.1579011097494229, 0.15972799236413773, 9.858246632632461e-07, 5.947367849436331e-07, 28912911, 0
1036, 1.0000, 0.00012011828877774082, 8959.876009941101,590970, 0.9891934843386805, 0.9558900594711304, 0.9557976722717285, 0.0024319610534532564, 0.1579009038579441, 0.15972770598653754, 2.0589318736052853e-07, 5.348801960033359e-07, 28912911, 0
1037, 1.0000, 0.00022387587214596648, 8968.3095099926,590943, 0.9891939780624276, 0.9558877944946289, 0.9557960629463196, 0.0024322879543972322, 0.15790025344518321, 0.15972708741556907, 6.504070780011251e-07, 5.454430249559915e-07, 28912911, 0
1038, 1.0000, 0.00041485706467206786, 8976.8191010952,594163, 0.9891350969340633, 0.9558869004249573, 0.9557957053184509, 0.0024339142208455416, 0.15789928288789787, 0.15972678765107465, 9.705616119404237e-07, 5.777989711405216e-07, 28912911, 0
1039, 1.0000, 0.00013336064388204817, 8993.595796108246,592787, 0.9891602585591035, 0.9558886885643005, 0.9557965993881226, 0.002433499349670801, 0.1578981781663145, 0.15972601448312654, 1.1047182346957118e-06, 6.164874500737883e-07, 28912911, 0
1040, 1.0000, 0.0005953289387709455, 9002.00343298912,597075, 0.9890818479136295, 0.955886960029602, 0.9557973146438599, 0.002435195042465305, 0.15789764049198968, 0.15972637835940393, 5.376781589128132e-07, 6.081126749572105e-07, 28912911, 0
1041, 1.0000, 0.0004483688370382864, 9018.841546058655,596919, 0.9890847005397242, 0.9558883309364319, 0.9557968378067017, 0.002435354713128829, 0.1578961871938803, 0.15972528906398242, 1.4532930329991256e-06, 6.634695094935854e-07, 28912911, 0
1042, 1.0000, 0.0005262453640346308, 9027.406236886978,599562, 0.9890363704706973, 0.9558881521224976, 0.9557968378067017, 0.002436532624904474, 0.1578954222057633, 0.15972567343613947, 7.649847081347971e-07, 6.729830834079022e-07, 28912911, 0
1043, 1.0000, 0.00021890413247042657, 9035.897651672363,600370, 0.989021595330412, 0.9558883309364319, 0.9557967185974121, 0.002437078538260285, 0.15789484292543746, 0.1597255574554328, 5.792862838027713e-07, 6.629687494275653e-07, 28912911, 0
1044, 1.0000, 0.00021120566865162485, 9044.423520565033,600920, 0.9890115379948218, 0.9558880925178528, 0.9557968974113464, 0.0024376096801851594, 0.15789397578416126, 0.15972501141963677, 8.671409728322477e-07, 6.810087976404162e-07, 28912911, 0
1045, 1.0000, 0.0006160209823825688, 9053.012610435486,599646, 0.9890348344412616, 0.9558871388435364, 0.9557973742485046, 0.002438942641916783, 0.15789094915143598, 0.15972321321455069, 3.026632672459284e-06, 7.905574246200919e-07, 28912911, 0
1046, 1.0000, 0.0002315787855529074, 9069.688735485077,600677, 0.9890159815085462, 0.9558878540992737, 0.9557976722717285, 0.0024397145057651654, 0.15789009212792918, 0.15972286482090697, 8.570209314440191e-07, 7.969649512074563e-07, 28912911, 0
1047, 1.0000, 0.00018246320927681916, 9078.268224477768,600917, 0.989011592853016, 0.9558874368667603, 0.955797016620636, 0.00244023098878159, 0.15788962398194273, 0.15972282354386227, 4.681500758163537e-07, 7.556728343106275e-07, 28912911, 0
1048, 1.0000, 0.0009946557050318865, 9087.032363414764,603032, 0.9889729178261556, 0.9558870196342468, 0.955797016620636, 0.0024421236891438744, 0.15788886333760443, 0.1597239929847731, 7.60646326924963e-07, 7.561687166865115e-07, 28912911, 0
1049, 1.0000, 0.00015189568741866546, 9095.543824195862,603295, 0.9889681085911369, 0.9558876752853394, 0.9557986259460449, 0.0024426169428969427, 0.15788795217922408, 0.15972336497869932, 9.111577843334828e-07, 7.703998590153925e-07, 28912911, 0
1050, 1.0000, 0.0001868138674427033, 9104.005882263184,603956, 0.9889560215023641, 0.9558878540992737, 0.9557987451553345, 0.002443424183556811, 0.15788760363513324, 0.15972369680439827, 3.4854322863986376e-07, 7.116562046677396e-07, 28912911, 0
1051, 1.0000, 0.0005117604888082413, 9112.530875444412,603263, 0.9889686937452077, 0.9558901190757751, 0.95579993724823, 0.002444822503219542, 0.15788615412487597, 0.15972331021563776, 1.4495059300068114e-06, 7.641264198681694e-07, 28912911, 0
1052, 1.0000, 0.0003143647958002691, 9120.997591495514,600499, 0.9890192364280644, 0.955889105796814, 0.9557967185974121, 0.0024448849923814596, 0.15788450925342978, 0.15972187097620416, 1.644870108702401e-06, 8.25015019595343e-07, 28912911, 0
1053, 1.0000, 0.00023545038039827503, 9129.569407701492,598887, 0.9890487135643761, 0.9558854699134827, 0.9557920694351196, 0.0024453904491354944, 0.15788337357282264, 0.15972099899138154, 1.1356849446975126e-06, 8.518074936721111e-07, 28912911, 0
1054, 1.0000, 0.00033641630229952604, 9138.067187547684,599488, 0.9890377236394857, 0.9558872580528259, 0.955795407295227, 0.0024466169359160443, 0.15788284779891348, 0.15972165385109618, 5.257740979258685e-07, 8.116844565273844e-07, 28912911, 0
1055, 1.0000, 0.000398119806938911, 9154.799197435379,598708, 0.9890519867699591, 0.9558881521224976, 0.955795407295227, 0.0024464931273008297, 0.15788247820225884, 0.15972097363547735, 3.6959863972119145e-07, 7.502768440395551e-07, 28912911, 0
1056, 1.0000, 0.00026004490085634473, 9163.263126134872,598361, 0.9890583320344132, 0.9558876752853394, 0.9557952284812927, 0.0024469908961015072, 0.1578819895709576, 0.15972098531893034, 4.886294464323537e-07, 7.187822637657522e-07, 28912911, 0
1057, 1.0000, 0.000380071956368483, 9171.814508199692,597830, 0.9890680419347739, 0.9558877944946289, 0.955797016620636, 0.002448086172456946, 0.15788092409621204, 0.15972097145379896, 1.0654748077987275e-06, 7.476389786590782e-07, 28912911, 0
1058, 1.0000, 0.00039195469373336494, 9180.358074426651,597739, 0.9890697059666624, 0.9558900594711304, 0.9557989835739136, 0.0024493699777971, 0.15787994739233696, 0.15972069264810224, 9.76701870825103e-07, 7.678898797618182e-07, 28912911, 0
1059, 1.0000, 0.00022332423418125634, 9188.826666355133,597616, 0.9890719551526217, 0.9558895230293274, 0.9557984471321106, 0.0024498482803958, 0.15787933104277846, 0.15972045071416097, 6.163511683254796e-07, 7.511935873989461e-07, 28912911, 0
1060, 1.0000, 0.00032971641550454356, 9197.309205532074,597738, 0.9890697242527272, 0.9558880925178528, 0.95579594373703, 0.0024515241898769896, 0.15787782203401685, 0.15971985109401005, 1.5090034006792763e-06, 8.054632062950318e-07, 28912911, 0
1061, 1.0000, 0.0004956731386851008, 9205.823427438736,599464, 0.9890381625050387, 0.9558874368667603, 0.9557961225509644, 0.0024542358425028677, 0.15787698999265465, 0.15972065388918763, 8.32047223509047e-07, 8.080829312623012e-07, 28912911, 0
1062, 1.0000, 0.0004023031658423154, 9214.232180595398,598334, 0.9890588257581604, 0.9558883309364319, 0.9557971358299255, 0.0024536801339527857, 0.15787577011438736, 0.1597195374838188, 1.2198775131699868e-06, 8.420579155784319e-07, 28912911, 0
1063, 1.0000, 0.0012206406127668649, 9222.636358499527,601748, 0.9889963971332424, 0.9558896422386169, 0.9557976722717285, 0.0024566111335055474, 0.15787482778647072, 0.1597203642239305, 9.423276188247343e-07, 8.515849124744023e-07, 28912911, 0
1064, 1.0000, 0.0003881089889856126, 9231.267026424408,601933, 0.9889930142112712, 0.9558917880058289, 0.9557999968528748, 0.002457368760682307, 0.15787288046866024, 0.15971988074073734, 1.9473175917328334e-06, 9.250151406242058e-07, 28912911, 0
1065, 1.0000, 0.0003482488545555686, 9239.655921459198,603246, 0.9889690046083077, 0.955891489982605, 0.9557991027832031, 0.002458407175011012, 0.15787224089723537, 0.15971988097498369, 6.395727126795592e-07, 8.915032891509913e-07, 28912911, 0
1066, 1.0000, 0.0013294089027463866, 9248.008851528168,608120, 0.9888798783289141, 0.9558892250061035, 0.9557968378067017, 0.0024621848039951565, 0.15787152351746425, 0.15972179634052197, 7.173763444667802e-07, 8.72339142458968e-07, 28912911, 0
1067, 1.0000, 0.0003758119392392456, 9256.410431623459,607070, 0.988899078696859, 0.955889880657196, 0.9557976126670837, 0.002461443864286278, 0.1578706678856206, 0.15972023878244995, 8.556363804701483e-07, 8.706542978602116e-07, 28912911, 0
1068, 1.0000, 0.0001981765286291055, 9264.81278848648,607102, 0.9888984935427882, 0.9558901190757751, 0.955798327922821, 0.002461616137633586, 0.15787040068435093, 0.15972000500950762, 2.67202907716646e-07, 7.736513565089181e-07, 28912911, 0
1069, 1.0000, 0.0003334968087726814, 9273.2097427845,606649, 0.9889067771301017, 0.9558896422386169, 0.9557992815971375, 0.0024621836191467254, 0.15786941164179388, 0.15971902641416738, 9.890362690501142e-07, 7.928882537109109e-07, 28912911, 0
1070, 1.0000, 0.00041377435371595285, 9281.730691671371,607789, 0.9888859310163329, 0.9558912515640259, 0.9557993412017822, 0.0024637941755924105, 0.1578684305885235, 0.15971897039639568, 9.810514053354424e-07, 8.099532679891758e-07, 28912911, 0
1071, 1.0000, 0.00036970622340064176, 9290.275918722153,606946, 0.9889013461688829, 0.955892026424408, 0.9558015465736389, 0.0024646012929745277, 0.15786795661468322, 0.15971892829181403, 4.7397990693420766e-07, 7.676972041551845e-07, 28912911, 0
1072, 1.0000, 0.0002860282565590383, 9307.516778945923,607577, 0.9888898076620513, 0.9558915495872498, 0.955800473690033, 0.0024649411834245854, 0.15786727883149956, 0.15971847963426622, 6.777797575130418e-07, 7.581930907637399e-07, 28912911, 0
1073, 1.0000, 0.0006108936400642398, 9316.103918790817,607926, 0.9888834258254677, 0.9558916687965393, 0.9558007121086121, 0.0024663092929640786, 0.1578668831253744, 0.15971906597627158, 3.95706726552536e-07, 7.104592671522864e-07, 28912911, 0
1074, 1.0000, 0.00035941687944367147, 9324.60073709488,608969, 0.9888643534599758, 0.9558916687965393, 0.9558008909225464, 0.002467669731690649, 0.1578663207808964, 0.159719161574019, 5.623459310433176e-07, 6.940417894725829e-07, 28912911, 0
1075, 1.0000, 0.00022301032256632136, 9333.176039218903,609193, 0.9888602573814809, 0.9558916687965393, 0.9558005928993225, 0.002468195037538799, 0.15786605356221528, 0.159719290815944, 2.672158839478467e-07, 6.30860427325166e-07, 28912911, 0
1076, 1.0000, 0.00017476652461716595, 9341.636126279831,610555, 0.9888353517613466, 0.9558919072151184, 0.9558003544807434, 0.0024707298225834125, 0.15786474077422397, 0.15971963932310007, 1.3127925733713575e-06, 6.788277197903638e-07, 28912911, 0
1077, 1.0000, 0.0006874364221454195, 9350.151650190353,613835, 0.9887753734690998, 0.9558920860290527, 0.9558000564575195, 0.002477936194661058, 0.15786381038606703, 0.15972319299853238, 9.303894919210354e-07, 7.005676694746368e-07, 28912911, 0
1078, 1.0000, 0.000277218956065918, 9367.086465120316,612530, 0.9887992367835455, 0.9558919668197632, 0.95579993724823, 0.0024760186914267422, 0.15786269126437066, 0.15972114344147906, 1.119116282866095e-06, 7.341631862371057e-07, 28912911, 0
1079, 1.0000, 0.00016488361368948142, 9375.59970331192,612365, 0.9888022539842226, 0.9558924436569214, 0.9558003544807434, 0.0024765909148098046, 0.15786210117741242, 0.15972090150196352, 5.900900047484114e-07, 7.182988464957911e-07, 28912911, 0
1080, 1.0000, 0.0002812059989308131, 9384.069739103317,610985, 0.9888274887535217, 0.9558932781219482, 0.955800473690033, 0.002476818656774574, 0.15786075928110158, 0.15971983997240036, 1.3418938183962226e-06, 7.646214327001806e-07, 28912911, 0
1081, 1.0000, 0.0008489943111392149, 9401.367955446243,610506, 0.9888362477785174, 0.9558933973312378, 0.9558010697364807, 0.0024774434872655744, 0.15786019824112316, 0.15971936705208745, 5.610437577296956e-07, 7.413127915771543e-07, 28912911, 0
1082, 1.0000, 0.0005221718274046914, 9409.854114294052,609246, 0.9888592882200513, 0.955893874168396, 0.9558014273643494, 0.002477514898657737, 0.15785941719454719, 0.15971874940917327, 7.810405183716895e-07, 7.451928875002524e-07, 28912911, 0
1083, 1.0000, 0.0002924217019435166, 9418.423969268799,608621, 0.9888707170104947, 0.9558934569358826, 0.9558008909225464, 0.0024784240379585364, 0.15785811665434038, 0.15971790066468475, 1.3005437870805547e-06, 7.878695734343405e-07, 28912911, 0
1084, 1.0000, 0.0002870338291143068, 9426.9014980793,607445, 0.9888922214225929, 0.9558894634246826, 0.9557958841323853, 0.002480296465184569, 0.15785622119433498, 0.15971669634872657, 1.8954618399569245e-06, 8.601622932071603e-07, 28912911, 0
1085, 1.0000, 0.0008564538782489811, 9435.38706445694,607448, 0.9888921665643988, 0.9558916687965393, 0.955798864364624, 0.0024810036465806465, 0.15785501092758755, 0.15971627179664658, 1.2102677315051213e-06, 8.900420101338304e-07, 28912911, 0
1086, 1.0000, 0.0003488318485286216, 9443.86232161522,607838, 0.9888850349991621, 0.9558902382850647, 0.9557973742485046, 0.0024818421915111066, 0.15785325300961256, 0.15971487656123368, 1.757921928635664e-06, 9.527290632260358e-07, 28912911, 0
1087, 1.0000, 0.0003947182067284556, 9452.17414855957,608002, 0.9888820360845498, 0.9558905363082886, 0.9557995200157166, 0.0024825976248976553, 0.1578520358844196, 0.15971431889041973, 1.2171143339845258e-06, 9.763501785593424e-07, 28912911, 0
1088, 1.0000, 0.0003800750723384167, 9469.039592504501,608267, 0.9888771902774018, 0.9558907151222229, 0.9557986855506897, 0.002483042894940672, 0.15785175552250844, 0.15971402827526465, 2.803727683631241e-07, 8.618240950289331e-07, 28912911, 0
1089, 1.0000, 0.0002916844600232679, 9477.491171598434,608277, 0.9888770074167547, 0.9558908343315125, 0.9557991027832031, 0.0024832251405390976, 0.15785129386752647, 0.15971373705715294, 4.616468683715791e-07, 8.096694596189431e-07, 28912911, 0
1090, 1.0000, 0.0002507108061849461, 9485.914749622345,608786, 0.9888676998098176, 0.9558902382850647, 0.9557994604110718, 0.0024848946520437992, 0.1578491108262377, 0.1597123085925295, 2.1830424595525866e-06, 8.940940415204493e-07, 28912911, 0
1091, 1.0000, 0.0007773711650386595, 9494.316580533981,608308, 0.9888764405487487, 0.9558940529823303, 0.9558038115501404, 0.0024862158401503993, 0.157847947623137, 0.15971148872345686, 1.1631981805815261e-06, 9.17931454573032e-07, 28912911, 0
1092, 1.0000, 0.00026275701029219246, 9502.764463424683,607512, 0.9888909962562574, 0.9558913707733154, 0.9558008909225464, 0.0024861170781269744, 0.15784567903227004, 0.1597093433899883, 2.268600264254683e-06, 1.0048587640273e-06, 28912911, 0
1093, 1.0000, 0.00016879129115862502, 9511.297480106354,607024, 0.9888999198558356, 0.9558911919593811, 0.9558014273643494, 0.0024861347403894677, 0.15784470200091275, 0.15970851279771067, 9.770321056368214e-07, 1.0020408014998015e-06, 28912911, 0
1094, 1.0000, 0.0005857110031189901, 9519.732929229736,605191, 0.988933438212448, 0.955890417098999, 0.9558014273643494, 0.0024856969253081425, 0.15784400544160054, 0.1597078436325137, 6.965607484699099e-07, 9.662572486323367e-07, 28912911, 0
1095, 1.0000, 0.0008016838945325039, 9528.214405059814,605352, 0.9889304941560297, 0.9558908343315125, 0.9558013081550598, 0.002486218078671482, 0.15784354070259596, 0.1597070667407378, 4.647356549591919e-07, 8.980573833318634e-07, 28912911, 0
1096, 1.0000, 0.0003734261309019196, 9536.725260257721,604692, 0.988942562958738, 0.9558908343315125, 0.9558015465736389, 0.002485932894415035, 0.1578431333538659, 0.1597066506743905, 4.0734384840201976e-07, 8.297930540918654e-07, 28912911, 0
1097, 1.0000, 0.0004952351832817741, 9545.190578460693,603538, 0.9889636650774126, 0.9558911323547363, 0.955801784992218, 0.00248565865476033, 0.15784270174533305, 0.15970600014360642, 4.316113535185462e-07, 7.772882482355435e-07, 28912911, 0
1098, 1.0000, 0.0003785322542801338, 9553.671653270721,602342, 0.988985535210805, 0.9558919668197632, 0.9558022618293762, 0.002485715917190632, 0.15784175954756324, 0.1597052071077323, 9.421957514188506e-07, 7.923882112048149e-07, 28912911, 0
1099, 1.0000, 0.000379259366414949, 9562.141945123672,601360, 0.9890034921263496, 0.9558925628662109, 0.955801784992218, 0.0024860603495304116, 0.15784060651002943, 0.1597044777582335, 1.1530410136961766e-06, 8.226757213000722e-07, 28912911, 0
1100, 1.0000, 0.0003855338217762688, 9570.663858175278,602017, 0.9889914781818356, 0.9558937549591064, 0.9558022618293762, 0.0024870478120961456, 0.15783875501037106, 0.15970360010417353, 1.8514978629979861e-06, 8.921916083509494e-07, 28912911, 0
1101, 1.0000, 0.00020537643535224252, 9579.782215118408,602467, 0.9889832494527163, 0.9558932781219482, 0.9558016657829285, 0.002488023701838242, 0.15783703274908925, 0.15970255928457222, 1.7222667035299288e-06, 9.528452234772861e-07, 28912911, 0
1102, 1.0000, 0.0012073701940725054, 9588.95946931839,604430, 0.9889473539076918, 0.9558936357498169, 0.9557992815971375, 0.0024900513136110634, 0.15783541079645078, 0.15970179080577987, 1.6219455793164972e-06, 1.0049020980431535e-06, 28912911, 0
1103, 1.0000, 0.0013071877009464806, 9597.929556131363,605027, 0.9889364371270603, 0.9558922648429871, 0.95579993724823, 0.0024908176535201275, 0.15783518903316923, 0.15970286612431142, 2.2176378064453495e-07, 8.639735347000999e-07, 28912911, 0
1104, 1.0000, 0.00026734255614824687, 9606.471221208572,605168, 0.9889338587919363, 0.9558930993080139, 0.955799400806427, 0.0024908445628644108, 0.15783442148696522, 0.15970182008544184, 7.675474939516924e-07, 8.538093790859567e-07, 28912911, 0
1105, 1.0000, 0.00022507627367712005, 9615.121195077896,605051, 0.9889359982615072, 0.9558932781219482, 0.9557996392250061, 0.0024907954569943873, 0.15783428724260307, 0.1597016386359551, 1.3424564404562744e-07, 7.096020302162635e-07, 28912911, 0
1106, 1.0000, 0.00022733048089238668, 9623.630410194397,604731, 0.9889418498022142, 0.9558939337730408, 0.9558007121086121, 0.0024913863962555383, 0.15783335113832617, 0.1597011124978088, 9.361047448586124e-07, 7.295344569992615e-07, 28912911, 0
1107, 1.0000, 0.00025015579993858673, 9632.078523159027,604135, 0.988952748296781, 0.9558936357498169, 0.955801784992218, 0.0024920659381693624, 0.15783240849283886, 0.15970066197156002, 9.426431456238671e-07, 7.484726916966031e-07, 28912911, 0
1108, 1.0000, 0.00029980418780688276, 9648.768463134766,604582, 0.9889445744258559, 0.9558923840522766, 0.9557992219924927, 0.002492573499581791, 0.15783174215680443, 0.15970002414300413, 6.663326171107986e-07, 7.398223903392567e-07, 28912911, 0
1109, 1.0000, 0.0005051552339663693, 9657.26122713089,603741, 0.9889599530062766, 0.9558922648429871, 0.9558006525039673, 0.0024937067686598676, 0.15783160452131137, 0.15970070947099188, 1.376400593777749e-07, 6.253011233908887e-07, 28912911, 0
1110, 1.0000, 0.0008499727587015085, 9674.028891324997,604357, 0.9889486887904155, 0.9558953046798706, 0.9558010697364807, 0.002493911707363837, 0.1578308844193064, 0.15969972239197866, 7.200980078336805e-07, 6.34190086510895e-07, 28912911, 0
1111, 1.0000, 0.00017380930700889894, 9682.396218538284,604325, 0.9889492739444863, 0.9558920860290527, 0.9558000564575195, 0.0024941744989963833, 0.15783028897497253, 0.15969941831418294, 5.95448434032031e-07, 6.302051092754436e-07, 28912911, 0
1112, 1.0000, 0.00016673254254726843, 9690.886633396149,604371, 0.9889484327855097, 0.955892026424408, 0.95579993724823, 0.0024942254848900275, 0.15783020260949318, 0.1596993128722345, 8.636203649436958e-08, 5.166138146009771e-07, 28912911, 0
1113, 1.0000, 0.0001555430843059961, 9699.338775157928,604197, 0.9889516145607691, 0.9558922648429871, 0.955800473690033, 0.0024945206302382323, 0.15782980806364713, 0.15969911520138277, 3.9455138139965484e-07, 5.028746816145043e-07, 28912911, 0
1114, 1.0000, 0.00015238667348003326, 9707.627584218979,603219, 0.9889694983320549, 0.9558932781219482, 0.9558001756668091, 0.002495568105724292, 0.15782903013047483, 0.1596990782590995, 7.779314250000446e-07, 5.253006341569532e-07, 28912911, 0
1115, 1.0000, 0.0003003728901524274, 9716.021613359451,602190, 0.9889883146926409, 0.9558931589126587, 0.9557982087135315, 0.002497741560255134, 0.15782804089664587, 0.15969953730362443, 9.892321148341487e-07, 5.596248014258481e-07, 28912911, 0
1116, 1.0000, 0.00026718107823916055, 9724.477823495865,600973, 0.9890105688333922, 0.9558932781219482, 0.9557985067367554, 0.0024986795583048236, 0.1578272540300894, 0.15969960545256381, 7.868678985334387e-07, 5.790251673418979e-07, 28912911, 0
1117, 1.0000, 0.0007051911170563722, 9732.982610702515,600667, 0.9890161643691933, 0.9558931589126587, 0.9557992219924927, 0.002499510540484409, 0.15782699904675002, 0.1597000943666471, 2.5498111966282266e-07, 5.334313048983541e-07, 28912911, 0
1118, 1.0000, 0.00027916573626801254, 9741.510969877243,600386, 0.9890213027533766, 0.9558936357498169, 0.9557984471321106, 0.0024995556435758372, 0.1578266567626508, 0.15969961987154582, 3.4228446718631567e-07, 5.102809651645555e-07, 28912911, 0
1119, 1.0000, 0.00018013705481176017, 9750.102669715881,600050, 0.989027446871119, 0.9558941721916199, 0.9557989835739136, 0.0024998580291533254, 0.15782643225457615, 0.15969952385928995, 2.245048275617556e-07, 4.7005751452876667e-07, 28912911, 0
1120, 1.0000, 0.0003858933825795242, 9758.66313290596,598962, 0.9890473421095228, 0.9558950066566467, 0.9557999968528748, 0.0025001926350429818, 0.1578259578506184, 0.1596992764781845, 4.744080177310206e-07, 4.704907634729599e-07, 28912911, 0
1121, 1.0000, 0.00020083367086557073, 9767.077927827835,597229, 0.9890790318596643, 0.9558953642845154, 0.9557998180389404, 0.0025002927041021697, 0.15782537760762894, 0.15969909028102094, 5.802424692946673e-07, 4.80459674786655e-07, 28912911, 0
1122, 1.0000, 0.00010658957232858148, 9784.04012298584,597480, 0.9890744420574222, 0.9558942914009094, 0.9557989835739136, 0.002500345212355906, 0.15782503974126377, 0.1596988345304625, 3.3786260245083355e-07, 4.638368631771063e-07, 28912911, 0
1123, 1.0000, 0.00018306541490321681, 9792.666353702545,595911, 0.9891031328929513, 0.9558942317962646, 0.9557987451553345, 0.0025007338157610145, 0.15782448287832287, 0.15969867403692425, 5.568740631956004e-07, 4.7239406643618707e-07, 28912911, 0
1124, 1.0000, 0.00021991863942881322, 9801.230032682419,593951, 0.9891389735797816, 0.955893874168396, 0.9557987451553345, 0.0025015814362951663, 0.15782340960293648, 0.1596982933818191, 1.0732671568425278e-06, 5.127961720033352e-07, 28912911, 0
1125, 1.0000, 0.0014193530977266488, 9809.939129590988,591811, 0.9891781057582598, 0.9558945894241333, 0.9557980895042419, 0.00250251655790055, 0.15782301031467622, 0.1596980403429816, 3.992867385060883e-07, 5.001252548671011e-07, 28912911, 0
1126, 1.0000, 0.0004720276868762281, 9818.481552362442,591265, 0.9891880899495912, 0.9558944702148438, 0.9557988047599792, 0.0025024976745034893, 0.15782176496165148, 0.15969712743998535, 1.245351490347657e-06, 5.478984875915771e-07, 28912911, 0
1127, 1.0000, 0.0004531918353148515, 9827.003294229507,590841, 0.9891958432410279, 0.955894947052002, 0.9557995200157166, 0.002502763453082669, 0.15782114293593738, 0.15969669429310265, 6.220331018325087e-07, 5.548958044109656e-07, 28912911, 0
1128, 1.0000, 0.0008336864739814278, 9835.564975261688,598338, 0.9890587526139015, 0.9558951258659363, 0.9558034539222717, 0.002503983599273856, 0.1578203734969572, 0.1596969807069304, 7.694349441200732e-07, 5.733337233232105e-07, 28912911, 0
1129, 1.0000, 0.00014528228135321383, 9852.515101194382,594542, 0.9891281665155385, 0.9558951258659363, 0.9558019638061523, 0.002503457973590461, 0.15781908978604334, 0.15969553473946135, 1.2837106938001774e-06, 6.214603921464715e-07, 28912911, 0
1130, 1.0000, 0.00017431796168114987, 9861.038860082626,594508, 0.9891287882417386, 0.955894947052002, 0.9558022022247314, 0.002503465917573115, 0.15781885767960177, 0.15969528008902367, 2.3211026067837537e-07, 5.631726340501402e-07, 28912911, 0
1131, 1.0000, 0.0002855293920206188, 9869.493217945099,597076, 0.9890818296275647, 0.9558946490287781, 0.9557999968528748, 0.00250410016773961, 0.15781784600846843, 0.15969475626368823, 1.0116708102358984e-06, 5.971470770438303e-07, 28912911, 0
1132, 1.0000, 0.001298791190004185, 9878.081295967102,602123, 0.9889895398589764, 0.9558907747268677, 0.9557987451553345, 0.002505441639315835, 0.1578176191076417, 0.1596960724060012, 2.2689996403979507e-07, 5.420715600096418e-07, 28912911, 0
1133, 1.0000, 0.000381886250820852, 9886.632400035858,600785, 0.9890140066135577, 0.9558931589126587, 0.9558005332946777, 0.0025051491050485865, 0.1578163647527048, 0.15969428399881497, 1.2543535906628378e-06, 5.895124180816051e-07, 28912911, 0
1134, 1.0000, 0.0002758627404472272, 9895.228715896606,601288, 0.9890048087230088, 0.9558926224708557, 0.955799400806427, 0.0025053670194455, 0.15781597712188036, 0.15969415566008685, 3.876287973103576e-07, 5.653081745086837e-07, 28912911, 0
1135, 1.0000, 0.0004161675114718339, 9903.759073019028,601402, 0.9890027241116319, 0.9558937549591064, 0.9557996392250061, 0.002505584141348414, 0.15781499669194607, 0.15969327462859628, 9.804336082996912e-07, 5.973083115097259e-07, 28912911, 0
1136, 1.0000, 0.0005287487066776438, 9912.28916978836,603531, 0.9889637930798656, 0.9558940529823303, 0.9558011889457703, 0.0025064179663646024, 0.15781412059267208, 0.1596932750038082, 8.760966356546884e-07, 6.20631627349282e-07, 28912911, 0
1137, 1.0000, 0.00012518891429083012, 9920.854948997498,603872, 0.9889575575317997, 0.9558947086334229, 0.9558016061782837, 0.002506690520867413, 0.15781373974811236, 0.15969288863432018, 3.8084564416007716e-07, 5.910516204777125e-07, 28912911, 0
1138, 1.0000, 0.00013375878746735675, 9929.327220916748,603943, 0.9889562592212053, 0.9558947682380676, 0.9558014869689941, 0.002506763559633113, 0.15781363126445966, 0.1596928421645067, 1.0848351578163218e-07, 4.988836216542551e-07, 28912911, 0
1139, 1.0000, 0.00012000506216952353, 9937.867256641388,603629, 0.988962001045524, 0.9558946490287781, 0.9558010101318359, 0.0025070364253019866, 0.157812694614858, 0.15969213173081334, 9.366478801176026e-07, 5.313209703356534e-07, 28912911, 0
1140, 1.0000, 0.00018193146611494715, 9946.46830868721,603914, 0.9889567895170819, 0.9558936357498169, 0.95579993724823, 0.002508401465083879, 0.1578109769638161, 0.1596914799687655, 1.717656620991992e-06, 5.974683390730412e-07, 28912911, 0
1141, 1.0000, 0.0008356011590589544, 9955.061255693436,603596, 0.9889626044856594, 0.9558946490287781, 0.9557994604110718, 0.0025092121904877838, 0.15781052186192027, 0.15969181705491636, 4.5509666113385805e-07, 5.814250936385644e-07, 28912911, 0
1142, 1.0000, 0.000345133123110306, 9963.57264661789,603862, 0.9889577403924468, 0.955893337726593, 0.9557991027832031, 0.002509479998765757, 0.15780934480709294, 0.15969109412289237, 1.1770598587756975e-06, 6.239133081180471e-07, 28912911, 0
1143, 1.0000, 0.0005025293550880915, 9972.113805770874,603826, 0.9889583986907763, 0.9558955430984497, 0.9557996392250061, 0.002509631656109688, 0.15780913361809906, 0.15969085874146982, 2.1119018722703942e-07, 5.598596880907964e-07, 28912911, 0
1144, 1.0000, 0.0004145215338393654, 9980.65029668808,603640, 0.9889617998988123, 0.9558954834938049, 0.955799400806427, 0.002509660802239879, 0.15780889758116978, 0.15969074219183022, 2.360285923375116e-07, 5.135322701836553e-07, 28912911, 0
1145, 1.0000, 0.00021568486725725736, 9989.299696683884,602997, 0.9889735578384203, 0.9558947086334229, 0.9557991027832031, 0.00251022053142638, 0.15780798006033106, 0.1596906039547475, 9.175258068871983e-07, 5.442178654159478e-07, 28912911, 0
1146, 1.0000, 0.00018359224222902246, 9997.832739591599,602398, 0.9889845111911814, 0.9558930397033691, 0.955798864364624, 0.002510569544977808, 0.1578072833699019, 0.15969018589559913, 6.966914928019374e-07, 5.578270445027873e-07, 28912911, 0
1147, 1.0000, 0.0001967578166959641, 10006.78541469574,601814, 0.9889951902529717, 0.9558936953544617, 0.9557987451553345, 0.002510942399752822, 0.15780624524148434, 0.15968904419029484, 1.0381251211999398e-06, 5.935736033614901e-07, 28912911, 0
1148, 1.0000, 0.0001266405392810059, 10015.335845708847,601588, 0.9889993229035959, 0.9558935761451721, 0.9557998180389404, 0.0025117963270446238, 0.15780518164403642, 0.15968826469975608, 1.0636012306719511e-06, 6.29223601974534e-07, 28912911, 0
1149, 1.0000, 0.0003558273105445426, 10032.093780517578,601448, 0.9890018829526552, 0.9558935761451721, 0.95579993724823, 0.0025118493782214325, 0.15780502144344402, 0.15968816646499662, 1.6020078733025578e-07, 5.487707672598296e-07, 28912911, 0
1150, 1.0000, 0.0002494083302381304, 10040.623296260834,601566, 0.9889997251970195, 0.9558948278427124, 0.9558007121086121, 0.002512197920145298, 0.15780474729750463, 0.1596879889934159, 2.7413942491061327e-07, 5.119753145998227e-07, 28912911, 0
1151, 1.0000, 0.00011395554489546445, 10049.463917255402,601588, 0.9889993229035959, 0.9558951258659363, 0.9558007121086121, 0.0025124342794132963, 0.15780441399549472, 0.1596876821763078, 3.333016704853975e-07, 4.904648274594868e-07, 28912911, 0
1152, 1.0000, 0.00046128608448118245, 10058.050904273987,602143, 0.9889891741376822, 0.9558936357498169, 0.9558008909225464, 0.0025132545257522485, 0.15780377923462988, 0.1596874973206098, 6.347627629077479e-07, 5.032783238257979e-07, 28912911, 0
1153, 1.0000, 0.0004979932099272025, 10066.534329414368,602368, 0.9889850597731226, 0.9558955430984497, 0.9558018445968628, 0.0025136375237209464, 0.15780341753296112, 0.15968703403712273, 3.6170478606711853e-07, 4.869258473797491e-07, 28912911, 0
1154, 1.0000, 0.0002151853565445023, 10075.08525443077,602417, 0.9889841637559519, 0.9558956623077393, 0.9558018445968628, 0.0025137808306699297, 0.15780319638923104, 0.15968697405441917, 2.2114835385167453e-07, 4.499714060858944e-07, 28912911, 0
1155, 1.0000, 0.0003012143994823592, 10083.666827201843,602400, 0.9889844746190519, 0.955896258354187, 0.9558018445968628, 0.0025139398064709293, 0.15780300720415047, 0.15968687018311903, 1.8918152680513778e-07, 4.126238223738057e-07, 28912911, 0
1156, 1.0000, 0.00040199457622514646, 10092.217589139938,602872, 0.988975843596509, 0.9558950066566467, 0.955802321434021, 0.002514708704837809, 0.15780247485602833, 0.15968702445286725, 5.32348810922123e-07, 4.232709831232525e-07, 28912911, 0
1157, 1.0000, 0.00022899312590728173, 10100.769237279892,602550, 0.9889817317093454, 0.9558953046798706, 0.955802857875824, 0.0025148732079563006, 0.15780198318362734, 0.15968666183426436, 4.91675015756865e-07, 4.2965954208925036e-07, 28912911, 0
1158, 1.0000, 0.00026910295445292247, 10109.29177904129,602177, 0.9889885524114821, 0.9558947086334229, 0.9558018445968628, 0.0025155148619886137, 0.15780120864239128, 0.1596865499751396, 7.745304482498216e-07, 4.557386533051794e-07, 28912911, 0
1159, 1.0000, 0.00010974682057202933, 10126.076907873154,602242, 0.988987363817276, 0.9558955430984497, 0.9558013081550598, 0.0025163373122864072, 0.15780044512799252, 0.1596864972366742, 7.635200623690164e-07, 4.798730093106285e-07, 28912911, 0
1160, 1.0000, 0.0004905602350374141, 10134.671590805054,603407, 0.9889660605518895, 0.9558969736099243, 0.9558025002479553, 0.0025168531715494694, 0.15780029844790164, 0.15968608854510255, 1.4668062950362604e-07, 4.262368245416077e-07, 28912911, 0
1161, 1.0000, 0.0005516138486335245, 10143.366338729858,603024, 0.9889730641146732, 0.9558953642845154, 0.9558014869689941, 0.0025174536337765003, 0.15780002206059274, 0.15968680340151267, 2.763863012900103e-07, 4.081666549860776e-07, 28912911, 0
1162, 1.0000, 0.00032685209401232135, 10151.89371085167,602089, 0.9889901615851765, 0.9558958411216736, 0.9558016657829285, 0.002516905055748488, 0.15779968289969679, 0.15968569481503014, 3.3916183761473206e-07, 4.0067705040835686e-07, 28912911, 0
1163, 1.0000, 0.0001727170348928398, 10160.423779726028,602177, 0.9889885524114821, 0.9558955430984497, 0.9558015465736389, 0.002517147186210342, 0.1577994619011596, 0.15968580278625483, 2.2099101179562375e-07, 3.775308816486384e-07, 28912911, 0
1164, 1.0000, 0.00034024617506612267, 10168.963965654373,602246, 0.9889872906730172, 0.9558951258659363, 0.955801784992218, 0.0025175100584082554, 0.157799081660553, 0.15968549354425257, 3.8025132581553933e-07, 3.778020479259133e-07, 28912911, 0
1165, 1.0000, 0.00041659588150677406, 10177.501750469208,603174, 0.9889703212049669, 0.9558951258659363, 0.9558018445968628, 0.002518757540640377, 0.1577983473832293, 0.15968536959435553, 7.342719190173153e-07, 4.037602577198796e-07, 28912911, 0
1166, 1.0000, 0.00015102237172905732, 10194.773758649826,603908, 0.9889568992334701, 0.9558944702148438, 0.9558026194572449, 0.0025197086421316454, 0.15779793452665325, 0.15968548962153525, 4.1285920154843225e-07, 4.0466105446282906e-07, 28912911, 0
1167, 1.0000, 0.0001814492415642504, 10203.319552659988,603571, 0.9889630616372772, 0.9558947682380676, 0.955801784992218, 0.0025196410297808813, 0.15779762238397174, 0.159685236234957, 3.121436435160607e-07, 3.9429177483926914e-07, 28912911, 0
1168, 1.0000, 0.00016827034917653438, 10211.725729465485,603768, 0.9889594592825294, 0.9558942914009094, 0.9558019638061523, 0.002520485405177645, 0.1577970110771368, 0.15968529187985317, 6.113064636714682e-07, 4.119664456842601e-07, 28912911, 0
1169, 1.0000, 0.0009466363952885746, 10221.00790143013,602106, 0.9889898507220765, 0.955896258354187, 0.9558033347129822, 0.0025209664369074377, 0.15779675092439682, 0.1596854195582316, 2.6015322079908643e-07, 3.934581818804461e-07, 28912911, 0
1170, 1.0000, 0.001001272235959242, 10230.002682447433,602982, 0.988973832129391, 0.9558933973312378, 0.9558025002479553, 0.002521664290206016, 0.1577962250563211, 0.15968566861185016, 5.258654492690251e-07, 4.050383884875305e-07, 28912911, 0
1171, 1.0000, 0.0004098147282599262, 10238.52221941948,602802, 0.9889771236210387, 0.9558953046798706, 0.9558039307594299, 0.0025217087996846194, 0.1577958540720824, 0.1596852585414457, 3.709901263693194e-07, 4.014974607557031e-07, 28912911, 0
1172, 1.0000, 0.00022353675288917175, 10247.035927534103,602599, 0.9889808356921748, 0.9558952450752258, 0.9558040499687195, 0.0025216250037843413, 0.15779571715349006, 0.15968502651347097, 1.369096980785578e-07, 3.6054372711602683e-07, 28912911, 0
1173, 1.0000, 0.00016681012835241936, 10255.572531700134,601680, 0.9889976405856427, 0.9558951258659363, 0.9558038115501404, 0.0025215089337310365, 0.15779538538727295, 0.15968464141103692, 3.3177031502629184e-07, 3.575575082130142e-07, 28912911, 0
1174, 1.0000, 0.0002706112464958324, 10264.09248971939,600584, 0.9890176821125641, 0.9558936357498169, 0.9558027982711792, 0.0025214546479810354, 0.15779495646192998, 0.1596841415707015, 4.2892223856005884e-07, 3.641238854000538e-07, 28912911, 0
1175, 1.0000, 0.0001431452996520564, 10272.591147899628,599549, 0.9890366081895384, 0.9558930397033691, 0.9558020830154419, 0.002521461977342658, 0.15779457518203371, 0.15968375917595162, 3.812834035721302e-07, 3.65804498218599e-07, 28912911, 0
1176, 1.0000, 0.0001595577931713185, 10281.064809799194,598177, 0.9890616966703197, 0.9558948278427124, 0.9558034539222717, 0.0025217038588750055, 0.1577938065546376, 0.1596832392663935, 7.686235785064888e-07, 3.939993521555734e-07, 28912911, 0
1177, 1.0000, 0.0013020941063900684, 10289.54703783989,593838, 0.9891410399050938, 0.955892026424408, 0.9557992815971375, 0.0025226664440817247, 0.15779312184063876, 0.15968418756755695, 6.847142048627131e-07, 4.163867399451362e-07, 28912911, 0
1178, 1.0000, 0.0013329490745396459, 10298.06238603592,594115, 0.9891359746651693, 0.9558969140052795, 0.9558022022247314, 0.0025226543988457533, 0.15779266014637214, 0.1596827268126807, 4.616964647818911e-07, 4.2071002085905757e-07, 28912911, 0
1179, 1.0000, 0.00045005957825213877, 10306.587060213089,593597, 0.9891454468466888, 0.9558964371681213, 0.9558019638061523, 0.0025228083385315605, 0.15779171874171793, 0.15968229519301916, 9.414068386781604e-07, 4.5599733634688824e-07, 28912911, 0
1180, 1.0000, 0.0002570592171761051, 10315.118711233139,593539, 0.989146507438442, 0.955896258354187, 0.9558019638061523, 0.002522822470100079, 0.15779157652965653, 0.1596822288464076, 1.4221077301868057e-07, 4.058441824022348e-07, 28912911, 0
1181, 1.0000, 9.095474530308431e-05, 10323.66501402855,593445, 0.9891482263285246, 0.9558954834938049, 0.9558011889457703, 0.00252284762614875, 0.15779126158891502, 0.15968194412433773, 3.149407176161745e-07, 3.956819813365122e-07, 28912911, 0
1182, 1.0000, 0.0005430560012789662, 10332.154545783997,595029, 0.989119261202025, 0.9558937549591064, 0.9557984471321106, 0.0025233512869035574, 0.15779125996020985, 0.15968229049027638, 1.6272554970164776e-09, 2.2843214669318724e-07, 28912911, 0
1183, 1.0000, 8.454092402224541e-05, 10348.948334693909,594508, 0.9891287882417386, 0.9558926224708557, 0.9557994604110718, 0.0025232616813121787, 0.15779053890809278, 0.1596816517444437, 7.210512016631032e-07, 2.562583995518304e-07, 28912911, 0
1184, 1.0000, 0.0002762629567811728, 10357.539113998413,594544, 0.989128129943409, 0.9558945894241333, 0.9558000564575195, 0.002523340724695235, 0.15779032681237082, 0.15968144228553743, 2.120985274356446e-07, 2.5145719334490217e-07, 28912911, 0
1185, 1.0000, 0.00024494650141682306, 10366.207976818085,594081, 0.9891365963913695, 0.9558930993080139, 0.9557997584342957, 0.0025235031800481464, 0.15778959507154847, 0.1596810926693876, 7.31742857140727e-07, 2.7980373448358635e-07, 28912911, 0
1186, 1.0000, 0.000333948420527523, 10374.719812631607,593630, 0.9891448434065534, 0.9558951258659363, 0.9557997584342957, 0.0025237734034458076, 0.15778915575001404, 0.15968084855662723, 4.3931561100052363e-07, 2.9271556712220356e-07, 28912911, 0
1187, 1.0000, 0.0005643920242467041, 10383.26173377037,593123, 0.9891541144413611, 0.9558919668197632, 0.9557985067367554, 0.0025238446085956833, 0.15778887717701004, 0.15968096066193263, 2.7856970807871306e-07, 2.912692426259427e-07, 28912911, 0
1188, 1.0000, 0.0004945689275760155, 10391.792433738708,592810, 0.9891598379796152, 0.9558947682380676, 0.9558003544807434, 0.0025238977084162894, 0.15778865228194222, 0.15968077027302136, 2.2489732434682885e-07, 2.8383346087850464e-07, 28912911, 0
1189, 1.0000, 0.0003216838121888398, 10400.283165693283,591900, 0.9891764782985007, 0.9558955430984497, 0.9558010697364807, 0.0025240523704333977, 0.15778805434994098, 0.15968028682788157, 5.979393756794238e-07, 3.0578976757135145e-07, 28912911, 0
1190, 1.0000, 0.00016135757586869205, 10408.779955625534,590542, 0.9892013107743761, 0.9558957815170288, 0.9558015465736389, 0.002524262718920456, 0.15778721732719914, 0.1596794505038904, 8.370185788642015e-07, 3.3818486211349017e-07, 28912911, 0
1191, 1.0000, 0.00033909747845267354, 10417.21117568016,589407, 0.9892220654578212, 0.9558956623077393, 0.9558015465736389, 0.0025247723415522554, 0.15778649214380888, 0.1596787554161013, 7.251839042043962e-07, 3.6499218271624043e-07, 28912911, 0
1192, 1.0000, 0.00040339178270819954, 10425.643141746521,588869, 0.9892319033606349, 0.9558942914009094, 0.9558010101318359, 0.0025247249681370995, 0.1577860863591241, 0.15967816644341382, 4.05783156437467e-07, 3.6887957452401926e-07, 28912911, 0
1193, 1.0000, 0.0005849580175802318, 10442.790074825287,588640, 0.9892360908694534, 0.9558942914009094, 0.9558018445968628, 0.0025249455629972914, 0.15778577937517732, 0.15967814852013212, 3.0698815384200273e-07, 3.6216652759347535e-07, 28912911, 0
1194, 1.0000, 0.00022577908605856162, 10451.280362844467,588443, 0.9892396932242011, 0.9558942914009094, 0.9558005928993225, 0.0025250370438404226, 0.15778545820224762, 0.15967769032642415, 3.2116850939845065e-07, 3.578415562054397e-07, 28912911, 0
1195, 1.0000, 0.00021177431991910672, 10459.898986816406,588109, 0.989245800769814, 0.9558944702148438, 0.9558004140853882, 0.002525152724986332, 0.15778517679115903, 0.15967742475596522, 2.8141602229081464e-07, 3.4934664635619276e-07, 28912911, 0
1196, 1.0000, 0.00039972812903845, 10468.403526067734,585896, 0.989286267831016, 0.9558917284011841, 0.9557976722717285, 0.0025253613387051193, 0.15778460193177693, 0.15967720533342555, 5.748532845573084e-07, 3.6718642967888035e-07, 28912911, 0
1197, 1.0000, 0.0001530946193493777, 10485.270589113235,585978, 0.9892847683737098, 0.9558930397033691, 0.9557992815971375, 0.0025252835095113555, 0.15778408861471732, 0.1596768511022492, 5.133180044636365e-07, 3.7969651395775566e-07, 28912911, 0
1198, 1.0000, 0.00028641475115786434, 10493.796533346176,585123, 0.9893004029590363, 0.9558934569358826, 0.9557990431785583, 0.002525654507391627, 0.1577837054510447, 0.1596768494313543, 3.8317122641462475e-07, 3.8004256252775297e-07, 28912911, 0
1199, 1.0000, 0.00023363720940943784, 10510.682434082031,584651, 0.9893090339815792, 0.9558939337730408, 0.9557996392250061, 0.0025255203470390193, 0.15778346741744143, 0.1596765676896149, 2.3803074650219358e-07, 3.626705741575745e-07, 28912911, 0
1200, 1.0000, 0.0004974671470597602, 10519.174186229706,584234, 0.989316659270563, 0.9558945298194885, 0.9558003544807434, 0.002526026043833629, 0.15778307269953049, 0.15967701768300394, 3.9471629245668716e-07, 3.65754428457671e-07, 28912911, 0
1201, 1.0000, 0.00019132958635810263, 10528.200933218002,584130, 0.9893185610212928, 0.9558956027030945, 0.9558011293411255, 0.00252614295259583, 0.1577827203579932, 0.15967658019915534, 3.5233778233889623e-07, 3.64390088451275e-07, 28912911, 0
1202, 1.0000, 0.00013532981537669791, 10537.125164031982,584248, 0.9893164032656571, 0.9558952450752258, 0.9558008909225464, 0.002526325263922055, 0.157782481063406, 0.15967647254456216, 2.392986052923707e-07, 3.4938472729119756e-07, 28912911, 0
1203, 1.0000, 0.0003255501416331236, 10545.782498836517,584597, 0.9893100214290735, 0.9558935761451721, 0.9557988047599792, 0.0025269431812742584, 0.15778211349104299, 0.15967669863454173, 3.675742107356328e-07, 3.511624160299485e-07, 28912911, 0
1204, 1.0000, 0.00031484252780754926, 10554.329738855362,582815, 0.9893426071963857, 0.9558941721916199, 0.9557991027832031, 0.0025266749687440824, 0.15778160421913598, 0.15967598983459302, 5.092708656728728e-07, 3.644618780160534e-07, 28912911, 0
1205, 1.0000, 0.00010520343095804201, 10562.84852695465,582776, 0.9893433203529094, 0.9558953046798706, 0.9558001756668091, 0.0025270766915256493, 0.15778111283508708, 0.15967585337420687, 4.913825937813421e-07, 3.7551637050408093e-07, 28912911, 0
1206, 1.0000, 0.00013945041660235786, 10571.37417793274,581487, 0.9893668910903197, 0.9558957815170288, 0.9558014273643494, 0.002527238090484262, 0.15778059670837505, 0.15967541102700727, 5.161229714167881e-07, 3.8765135477564146e-07, 28912911, 0
1207, 1.0000, 0.0008531977791947215, 10579.810091972351,580553, 0.9893839702747583, 0.9558933973312378, 0.9558007121086121, 0.00252776355286554, 0.1577802469829863, 0.1596756854696235, 3.49724148446251e-07, 3.836805090498957e-07, 28912911, 0
1208, 1.0000, 0.00024953838835335685, 10588.323959112167,580255, 0.9893894195220417, 0.9558958411216736, 0.9558019638061523, 0.002527823126492756, 0.1577799082705067, 0.159675116193673, 3.3872022608960606e-07, 3.789281564221513e-07, 28912911, 0
1209, 1.0000, 0.0001427534451399584, 10596.803852081299,579810, 0.9893975568208374, 0.9558961391448975, 0.9558020830154419, 0.0025277837282671077, 0.15777982862406986, 0.15967504175165273, 7.964311329877738e-08, 3.242022406694971e-07, 28912911, 0
1210, 1.0000, 0.00014614136828150514, 10605.302245855331,579314, 0.9894066267089333, 0.9558959007263184, 0.9558020234107971, 0.002527879126107312, 0.15777962411982568, 0.15967496090883754, 2.0450447377196035e-07, 3.0960266630666405e-07, 28912911, 0
1211, 1.0000, 0.0001835707644481576, 10613.806349039078,577562, 0.9894386638943042, 0.9558967351913452, 0.9558019638061523, 0.002528346510678278, 0.15777908875534896, 0.15967474235846518, 5.353669090268909e-07, 3.2703134112130097e-07, 28912911, 0
1212, 1.0000, 0.00014116885929354273, 10622.355410814285,575849, 0.9894699879231514, 0.9558961987495422, 0.9558011293411255, 0.0025285607601744833, 0.1577787112200031, 0.15967457893025364, 3.7752930467926937e-07, 3.317611323317712e-07, 28912911, 0
1213, 1.0000, 9.315752707953185e-05, 10630.878537893295,574481, 0.9894950032596739, 0.9558961391448975, 0.9558009505271912, 0.0025285955620381793, 0.15777840831952036, 0.15967432992438288, 3.029031167278706e-07, 3.287557279934493e-07, 28912911, 0
1214, 1.0000, 0.00024427446071210486, 10639.454538822174,571201, 0.9895549815519208, 0.9558953046798706, 0.9558000564575195, 0.002528783620056265, 0.15777789508156387, 0.15967414101525726, 5.132376189043164e-07, 3.4373032104480865e-07, 28912911, 0
1215, 1.0000, 0.00029708654102461975, 10656.273975610733,570050, 0.9895760288124013, 0.9558956623077393, 0.9557998776435852, 0.002528942804759935, 0.15777768063281078, 0.159673969061441, 2.144477710130932e-07, 3.278900311286526e-07, 28912911, 0
1216, 1.0000, 0.00021084342420445485, 10664.738224506378,567758, 0.9896179404727152, 0.9558956027030945, 0.9557995200157166, 0.0025289973231411226, 0.15777743219287213, 0.15967389451524355, 2.48442690642392e-07, 3.1891725259291426e-07, 28912911, 0
1217, 1.0000, 0.00026278165684111645, 10673.22494673729,565530, 0.9896586818248878, 0.9558942914009094, 0.955799400806427, 0.0025292711733661565, 0.1577770860627216, 0.1596739153396773, 3.46131341755207e-07, 3.215394801347538e-07, 28912911, 0
1218, 1.0000, 0.0001383706959104806, 10681.77307677269,564633, 0.9896750844249321, 0.9558948278427124, 0.9557999968528748, 0.002529313811521464, 0.15777681485078504, 0.1596736300294047, 2.712129103521477e-07, 3.161126755695285e-07, 28912911, 0
1219, 1.0000, 0.0002102347381459434, 10690.321699857712,564198, 0.9896830388630807, 0.9558961987495422, 0.9558016657829285, 0.0025295415089675944, 0.1577764123392921, 0.15967335711019, 4.024986773598638e-07, 3.238427399831768e-07, 28912911, 0
1220, 1.0000, 0.00033218888578183663, 10698.786150932312,565320, 0.9896625218984768, 0.9558960795402527, 0.9558014273643494, 0.0025297916737233705, 0.15777609354465752, 0.15967297652865642, 3.1880339687595516e-07, 3.233352417046017e-07, 28912911, 0
1221, 1.0000, 0.00030478929820887743, 10707.261467933655,564302, 0.989681137112351, 0.9558952450752258, 0.9558010697364807, 0.0025297463642504556, 0.15777590835819064, 0.1596728317924604, 1.851860860768717e-07, 3.058078108490201e-07, 28912911, 0
1222, 1.0000, 7.106332584957219e-05, 10715.768502950668,563921, 0.9896881041030052, 0.9558950066566467, 0.9558009505271912, 0.0025297575045505104, 0.1577757383851954, 0.15967250648759565, 1.6997609983415707e-07, 2.883649702796252e-07, 28912911, 0
1223, 1.0000, 0.0001236557942248599, 10724.327196121216,563860, 0.9896892195529525, 0.9558947086334229, 0.9558007121086121, 0.002529810599610641, 0.15777565688248832, 0.1596724015480513, 8.150053310007621e-08, 2.5413489235542966e-07, 28912911, 0
1224, 1.0000, 0.00010977765568148891, 10732.933447122574,562530, 0.989713540019016, 0.9558950662612915, 0.9558010697364807, 0.0025298878876627426, 0.1577752234707042, 0.15967194411372376, 4.334109906245498e-07, 2.6806978094238857e-07, 28912911, 0
1225, 1.0000, 0.00023202089761103188, 10741.434002161026,559060, 0.9897769926635577, 0.955896258354187, 0.9558020830154419, 0.002530140290682299, 0.1577744841408917, 0.15967135350713096, 7.39333175708845e-07, 2.966928585911595e-07, 28912911, 0
1226, 1.0000, 0.00023351345988587916, 10758.314624071121,559082, 0.9897765903701341, 0.9558961391448975, 0.9558022618293762, 0.002530182416898463, 0.15777432012538395, 0.1596713202498193, 1.640155954940603e-07, 2.7961785392765514e-07, 28912911, 0
1227, 1.0000, 0.0001191210631191233, 10766.78216600418,558339, 0.9897901769162132, 0.9558963775634766, 0.9558027386665344, 0.002530183463552986, 0.15777418902978024, 0.15967124710591343, 1.3109596580518357e-07, 2.59219304528831e-07, 28912911, 0
1228, 1.0000, 0.00015960861727173516, 10775.317729949951,557774, 0.989800508542774, 0.9558964371681213, 0.9558033347129822, 0.002530281561034844, 0.15777398487088956, 0.1596712985649722, 2.0416284007840346e-07, 2.531035734700851e-07, 28912911, 0
1229, 1.0000, 8.543283069271057e-05, 10783.833869934082,557748, 0.9898009839804565, 0.9558961987495422, 0.9558032155036926, 0.0025303324709313305, 0.15777372368011985, 0.15967104961326706, 2.611871766367013e-07, 2.539005456666615e-07, 28912911, 0
1230, 1.0000, 0.00020602438140200047, 10792.346736907959,558199, 0.9897927369652725, 0.9558961987495422, 0.9558022022247314, 0.0025304912416113773, 0.15777326773151149, 0.1596708318671873, 4.5594682343552684e-07, 2.6920845167665905e-07, 28912911, 0
1231, 1.0000, 0.00039032021553785454, 10800.763451099396,557302, 0.9898091395653168, 0.9558939933776855, 0.955801248550415, 0.0025307295850299978, 0.15777306087526324, 0.15967113115686044, 2.0685703008838097e-07, 2.622085505000451e-07, 28912911, 0
1232, 1.0000, 0.0005910241257997249, 10809.450263261795,557376, 0.9898077863965283, 0.9558966159820557, 0.955802857875824, 0.002530645542405878, 0.1577729652399278, 0.15967062394405737, 9.563548797331123e-08, 2.370522449549509e-07, 28912911, 0
1233, 1.0000, 0.000209706770332105, 10817.930614233017,558315, 0.9897906157817662, 0.9558964371681213, 0.9558029770851135, 0.0025307559860044413, 0.15777261912510332, 0.15967055766859842, 3.461145528516063e-07, 2.4619637344082373e-07, 28912911, 0
1234, 1.0000, 0.00017977154735489975, 10826.491422176361,558277, 0.9897913106522251, 0.9558963179588318, 0.9558034539222717, 0.0025307703514636376, 0.15777248666735283, 0.1596704606337911, 1.3245583604937217e-07, 2.3139853017497547e-07, 28912911, 0
1235, 1.0000, 7.304543339933609e-05, 10835.01945900917,558755, 0.989782569913294, 0.9558945298194885, 0.9558031558990479, 0.0025308914663453633, 0.15777223577753813, 0.15967050744902633, 2.5089147639989484e-07, 2.332776475749681e-07, 28912911, 0
1236, 1.0000, 0.0003253580447453331, 10843.507446289062,560178, 0.9897565488432126, 0.95589679479599, 0.9558044672012329, 0.0025312468659965744, 0.15777186319463016, 0.15967062077419666, 3.725845448554477e-07, 2.444602761523638e-07, 28912911, 0
1237, 1.0000, 0.00013624517782065296, 10851.951127290726,560139, 0.9897572619997362, 0.9558950662612915, 0.9558032751083374, 0.0025313320186263733, 0.1577715903498794, 0.15967053467679265, 2.728404352447811e-07, 2.471600882364555e-07, 28912911, 0
1238, 1.0000, 0.0002744332503884968, 10860.375923395157,560721, 0.9897466195100754, 0.9558954834938049, 0.9558032751083374, 0.0025316355397233337, 0.15777105502424588, 0.1596703509694391, 5.353281452569192e-07, 2.670192152191707e-07, 28912911, 0
1239, 1.0000, 0.0001417642092120665, 10877.205302238464,561401, 0.989734184986073, 0.955895185470581, 0.9558027386665344, 0.0025318940798190466, 0.15777081252599265, 0.15967024187867543, 2.4249999502901076e-07, 2.6445966109222883e-07, 28912911, 0
1240, 1.0000, 0.00010941137785587018, 10885.94954919815,561738, 0.9897280225822659, 0.9558948278427124, 0.9558021426200867, 0.0025320155312077283, 0.1577705148288927, 0.15967006020059135, 2.976986353542266e-07, 2.6760928502691696e-07, 28912911, 0
1241, 1.0000, 0.0002769396045760159, 10894.334565401077,563504, 0.9896957293919891, 0.9558936357498169, 0.9558010101318359, 0.002532470191353425, 0.15777013912784085, 0.15967024222981321, 3.7569815219962166e-07, 2.768439045817622e-07, 28912911, 0
1242, 1.0000, 0.0001859502303490007, 10911.346540689468,564926, 0.9896697266079723, 0.9558964967727661, 0.9558022022247314, 0.0025327189790084245, 0.15776996956702305, 0.15967019055962656, 1.6955539255958385e-07, 2.6359831509441234e-07, 28912911, 0
1243, 1.0000, 0.0002992409066400861, 10919.832070589066,565922, 0.9896515136875217, 0.955894410610199, 0.955801248550415, 0.0025329919429615214, 0.1577698336040779, 0.1596705198900725, 1.359680099066729e-07, 2.467130038450794e-07, 28912911, 0
1244, 1.0000, 4.9198345809672624e-05, 10928.282008647919,566900, 0.9896336299162359, 0.9558954834938049, 0.9558015465736389, 0.0025332176086702335, 0.15776971357999778, 0.15967049048695234, 1.2002447530301552e-07, 2.2956190421421556e-07, 28912911, 0
1245, 1.0000, 5.1205421134790786e-05, 10936.806195497513,566818, 0.9896351293735421, 0.9558955430984497, 0.955801784992218, 0.0025332353504395905, 0.15776968449070042, 0.15967047607436713, 2.908511217980525e-08, 1.86714012047957e-07, 28912911, 0
1246, 1.0000, 0.000405519775581245, 10945.57615160942,564362, 0.9896800399484684, 0.9558975696563721, 0.9558033347129822, 0.0025333268456819583, 0.15776941164937625, 0.15967005203062462, 2.7284600781496415e-07, 1.939326715954666e-07, 28912911, 0
1247, 1.0000, 0.00020495658965184385, 10954.268542528152,563284, 0.9896997523262252, 0.9558973908424377, 0.9558032155036926, 0.002533388009122737, 0.1577692158709095, 0.1596698815483749, 1.9577180346286305e-07, 1.941158046128444e-07, 28912911, 0
1248, 1.0000, 0.00013223248466206678, 10962.819893360138,560319, 0.9897539705080886, 0.9558966755867004, 0.955802321434021, 0.002533549902639759, 0.15776892171631227, 0.15966954336891476, 2.9416063065945686e-07, 2.0235468395872425e-07, 28912911, 0
1249, 1.0000, 9.28751244822053e-05, 10971.337122440338,559077, 0.9897766818004576, 0.9558959007263184, 0.9558019638061523, 0.002533667658683376, 0.15776875109725752, 0.1596693728100977, 1.7062063439876596e-07, 1.9893220234492623e-07, 28912911, 0
1250, 1.0000, 0.0004382511528874091, 10979.841408729553,557356, 0.9898081521178226, 0.9558946490287781, 0.9558021426200867, 0.0025339836380201056, 0.1577685392786492, 0.15966958278516866, 2.1181855228147306e-07, 2.0018474590960567e-07, 28912911, 0
1251, 1.0000, 0.00010714489068434785, 10988.328930854797,556741, 0.9898193980476189, 0.955895721912384, 0.9558026194572449, 0.0025340700517947233, 0.15776829042297028, 0.15966925716076408, 2.4885266314278454e-07, 2.0458892119678098e-07, 28912911, 0
1252, 1.0000, 0.0001522783975122441, 10996.844179868698,556141, 0.9898303696864444, 0.955895721912384, 0.9558027386665344, 0.0025342126693705985, 0.1577681282618226, 0.15966929209411876, 1.6216416817704804e-07, 1.9988922811760076e-07, 28912911, 0
1253, 1.0000, 0.00023387723216462356, 11005.373824834824,555071, 0.9898499357756835, 0.9558963775634766, 0.9558033347129822, 0.0025346560828049917, 0.15776778531629676, 0.1596691689048184, 3.429446309155537e-07, 2.1097590215394616e-07, 28912911, 0
1254, 1.0000, 0.00014305554629552575, 11013.97444987297,555384, 0.9898442122374295, 0.9558959603309631, 0.9558026790618896, 0.0025348943561684964, 0.15776757624366372, 0.15966916926597038, 2.0906918204999236e-07, 2.1078445022616654e-07, 28912911, 0
1255, 1.0000, 0.000152678306241742, 11022.580254077911,558397, 0.98978911632446, 0.9558967351913452, 0.955802857875824, 0.002535383052592712, 0.1577673136615205, 0.15966913826435222, 2.625819322810141e-07, 2.1546721409623704e-07, 28912911, 0
1256, 1.0000, 0.0002115624207954325, 11031.106667280197,566715, 0.9896370128382072, 0.9558966159820557, 0.9558011293411255, 0.002536502826950385, 0.15776675501205675, 0.15966924639793342, 5.586479679409173e-07, 2.3700466759587612e-07, 28912911, 0
1257, 1.0000, 0.0005783666216175325, 11039.668174982071,566952, 0.989632679040871, 0.955894947052002, 0.9558011889457703, 0.0025367865674650264, 0.1577666411951819, 0.15966969045665197, 1.1381815231970016e-07, 2.202431258949629e-07, 28912911, 0
1258, 1.0000, 0.00023053595890386964, 11048.185358047485,570743, 0.9895633565695576, 0.9558956623077393, 0.9558003544807434, 0.002537363408856653, 0.15776619978223255, 0.15966932668556225, 4.414129095298147e-07, 2.3610034905134825e-07, 28912911, 0
1259, 1.0000, 0.00012013718483425919, 11056.663550138474,569724, 0.9895819900694965, 0.9558953642845154, 0.9558003544807434, 0.002537231229999371, 0.15776609110056666, 0.1596692345712408, 1.0868130864705172e-07, 2.1847535421581678e-07, 28912911, 0
1260, 1.0000, 7.06451876368308e-05, 11065.179238080978,570566, 0.9895665932030112, 0.955896258354187, 0.9558005928993225, 0.002537538528150863, 0.1577658133370595, 0.15966922277635387, 2.7777028399622594e-07, 2.2378490323356908e-07, 28912911, 0
1261, 1.0000, 0.000529086782931284, 11073.729572057724,570679, 0.989564526877699, 0.955897331237793, 0.9558014273643494, 0.0025383783134342365, 0.1577654555191584, 0.15966955794879845, 3.5781472249030166e-07, 2.3453816733538227e-07, 28912911, 0
1262, 1.0000, 0.00026969967002834225, 11082.238924980164,573505, 0.9895128504588303, 0.9558966159820557, 0.9558001756668091, 0.002538912887917253, 0.15776500301982116, 0.1596693757330459, 4.524995117494157e-07, 2.504690024200834e-07, 28912911, 0
1263, 1.0000, 9.207159839386565e-05, 11090.779230833054,573480, 0.989513307610448, 0.9558970332145691, 0.9558008909225464, 0.0025393165903445838, 0.15776467930900845, 0.1596694201141543, 3.237089461205489e-07, 2.569768833494585e-07, 28912911, 0
1264, 1.0000, 0.00013423565719810628, 11099.356339931488,575178, 0.9894822578725715, 0.9558952450752258, 0.9557986259460449, 0.002540321275375541, 0.1577643964700651, 0.15966964044765758, 2.8283787048555276e-07, 2.59452827363092e-07, 28912911, 0
1265, 1.0000, 0.00028858823861774177, 11116.16346693039,573968, 0.9895043840108698, 0.9558944702148438, 0.9557992815971375, 0.0025400441810577053, 0.15776427237099963, 0.15966950907334962, 1.241065901991245e-07, 2.4100832884744136e-07, 28912911, 0
1266, 1.0000, 9.120422530162804e-05, 11124.695860147476,573077, 0.9895206768945259, 0.9558964371681213, 0.9557998180389404, 0.002540068226515207, 0.15776405164399387, 0.15966920544898425, 2.2072339619927384e-07, 2.3889864317663713e-07, 28912911, 0
1267, 1.0000, 0.00012966235743179898, 11133.15846991539,571176, 0.9895554387035385, 0.9558961987495422, 0.9557998180389404, 0.0025401278293964917, 0.15776379485262373, 0.15966896926014676, 2.567911999706851e-07, 2.4063030888295266e-07, 28912911, 0
1268, 1.0000, 0.00018502687858136657, 11141.700603961945,566700, 0.9896372871291778, 0.9558954834938049, 0.9558005928993225, 0.0025402811854568753, 0.15776323127703074, 0.15966858513199805, 5.635731759878748e-07, 2.620054511349326e-07, 28912911, 0
1269, 1.0000, 0.0004994310207551746, 11150.203928232193,565793, 0.9896538725898693, 0.9558975100517273, 0.9558020830154419, 0.002540745020313676, 0.15776310741097718, 0.15966882170298238, 1.2386726602753306e-07, 2.4309439730060247e-07, 28912911, 0
1270, 1.0000, 0.00018274285151771526, 11158.60139298439,564826, 0.9896715552144433, 0.9558974504470825, 0.9558026194572449, 0.0025405345774646084, 0.15776280709566384, 0.15966843505127126, 3.003121590017255e-07, 2.482874374806528e-07, 28912911, 0
1271, 1.0000, 0.0001776580539746966, 11167.110293865204,563458, 0.9896965705509657, 0.9558971524238586, 0.9558032751083374, 0.002540586665195611, 0.157762656762795, 0.15966839720771336, 1.503348094622492e-07, 2.3613764449369813e-07, 28912911, 0
1272, 1.0000, 0.0002950684872014666, 11175.598060846329,560054, 0.9897588163152365, 0.9558975100517273, 0.955802857875824, 0.0025406575703744664, 0.15776232282916963, 0.1596680958313616, 3.339324176343528e-07, 2.444638022647957e-07, 28912911, 0
1273, 1.0000, 8.248973815991587e-05, 11184.032421827316,558135, 0.9897939072734139, 0.9558972716331482, 0.955803394317627, 0.002540773805064233, 0.15776201054039907, 0.15966789525476452, 3.122979493064282e-07, 2.5052439343019527e-07, 28912911, 0
1274, 1.0000, 0.00018284673782864152, 11192.584943771362,557927, 0.9897977107748734, 0.9558967351913452, 0.9558022022247314, 0.0025412276699070305, 0.15776164343142143, 0.1596676960899132, 3.670994850324405e-07, 2.602815563269359e-07, 28912911, 0
1275, 1.0000, 0.0002655482795310747, 11201.054132938385,557681, 0.989802209146792, 0.9558963179588318, 0.9558015465736389, 0.002541325170490837, 0.1577612682961575, 0.15966752871203124, 3.7513278414169626e-07, 2.6997127489802623e-07, 28912911, 0
1276, 1.0000, 0.00021444489689596453, 11209.632259845734,561424, 0.9897337644065847, 0.9558955430984497, 0.9558004140853882, 0.0025419566983522312, 0.15776080790454688, 0.15966740257062406, 4.6039414258736144e-07, 2.847729804715086e-07, 28912911, 0
1277, 1.0000, 0.00024584220170346027, 11218.218435764313,561385, 0.9897344775631083, 0.9558957815170288, 0.9558008909225464, 0.0025421457478859524, 0.1577602270576602, 0.15966712087650042, 5.808429993092723e-07, 3.0581217989935976e-07, 28912911, 0
1278, 1.0000, 0.0006384081572160081, 11226.733968734741,567974, 0.989613990682738, 0.9558968544006348, 0.9558022022247314, 0.002543047064096366, 0.1577600738649437, 0.15966726672377268, 1.5319943735825348e-07, 2.853875464208465e-07, 28912911, 0
1279, 1.0000, 0.0001399978325547877, 11235.317165613174,565014, 0.9896681174342778, 0.9558967351913452, 0.9558025002479553, 0.0025427507181921315, 0.15775971787364262, 0.1596669057889509, 3.5598860129160137e-07, 2.9176629810356575e-07, 28912911, 0
1280, 1.0000, 0.00013460020984906894, 11243.835552453995,565212, 0.9896644967934654, 0.9558973908424377, 0.9558040499687195, 0.002542900641158018, 0.15775953488102834, 0.15966681112217176, 1.8299712911673538e-07, 2.784684774466388e-07, 28912911, 0
1281, 1.0000, 0.00031322827805254397, 11252.344692468643,565388, 0.9896612784460765, 0.9558956027030945, 0.9558027982711792, 0.002543420168127453, 0.1577588707293109, 0.15966660066227042, 6.641447695687752e-07, 3.037558928107811e-07, 28912911, 0
1282, 1.0000, 0.00034200656994693015, 11260.817614555359,564004, 0.9896865863596344, 0.9558979272842407, 0.955804705619812, 0.0025436485777304064, 0.15775838525942634, 0.1596660752834278, 4.854761371797522e-07, 3.183384002655015e-07, 28912911, 0
1283, 1.0000, 0.00028137004402200406, 11269.432335615158,564545, 0.9896766935986265, 0.9558978080749512, 0.9558047652244568, 0.002543952804786393, 0.15775816116933034, 0.15966606195561006, 2.2408468139389903e-07, 3.0735575080512526e-07, 28912911, 0
1284, 1.0000, 0.00013107608528882967, 11277.974685668945,565197, 0.9896647710844361, 0.955897331237793, 0.9558042287826538, 0.0025442466682899447, 0.15775782365552685, 0.15966594732148232, 3.375164219776572e-07, 3.102463636737675e-07, 28912911, 0
1285, 1.0000, 0.0002808854774274782, 11286.69373846054,567481, 0.9896230057126397, 0.9558972716331482, 0.9558032751083374, 0.0025450139268034934, 0.15775729414984385, 0.15966583664913664, 5.295065377275421e-07, 3.2728278536719555e-07, 28912911, 0
1286, 1.0000, 0.0002305065061568023, 11303.435856580734,568135, 0.9896110466263198, 0.9558974504470825, 0.9558037519454956, 0.002545403790810677, 0.1577569529788885, 0.15966582116572392, 3.4116941588502314e-07, 3.286456252293042e-07, 28912911, 0
1287, 1.0000, 0.00023818368840467313, 11311.908814668655,569627, 0.9895837638177734, 0.9558978080749512, 0.955802857875824, 0.002545914148568787, 0.15775673739073665, 0.1596658247084681, 2.1558488291772981e-07, 3.1507714417350724e-07, 28912911, 0
1288, 1.0000, 0.00036152363670204193, 11320.412470579147,569363, 0.9895885913388567, 0.9558975100517273, 0.9558039307594299, 0.0025459813684119196, 0.15775648406667828, 0.15966581437160643, 2.533275284821723e-07, 3.082786503588713e-07, 28912911, 0
1289, 1.0000, 0.00016789097981759608, 11328.91078877449,570454, 0.9895686412422587, 0.9558980464935303, 0.9558044075965881, 0.0025465118336757357, 0.15775615489354908, 0.1596658214736283, 3.291733845223188e-07, 3.1030700194845345e-07, 28912911, 0
1290, 1.0000, 0.00012046897743850683, 11337.416116714478,571570, 0.989548233994043, 0.9558994770050049, 0.9558035135269165, 0.0025469885742564033, 0.1577559213381663, 0.15966583603878537, 2.335549869336706e-07, 3.016138861273718e-07, 28912911, 0
1291, 1.0000, 0.00023805948670942582, 11345.882276535034,572764, 0.98952640043278, 0.9558990597724915, 0.9558037519454956, 0.002547612846300718, 0.1577553877473585, 0.15966565494212276, 5.335945831297373e-07, 3.193208968022405e-07, 28912911, 0
1292, 1.0000, 0.0001713009940073568, 11354.381063699722,575895, 0.9894691467641747, 0.9558994174003601, 0.9558029770851135, 0.002549072760881723, 0.15775470623860782, 0.15966574513488674, 6.815021294792611e-07, 3.444699388818003e-07, 28912911, 0
1293, 1.0000, 0.0005657649211537868, 11362.92236995697,579354, 0.9894058952663449, 0.9558963775634766, 0.9558007717132568, 0.0025505455963287416, 0.15775456525506681, 0.15966656424457232, 1.4098449499511112e-07, 3.1503102808493237e-07, 28912911, 0
1294, 1.0000, 0.00024188527932627224, 11371.437662124634,579463, 0.9894039020852916, 0.9558987021446228, 0.9558019638061523, 0.0025505997336925674, 0.15775427088047284, 0.1596661457083249, 2.943772660635169e-07, 3.129020613405863e-07, 28912911, 0
1295, 1.0000, 0.00012376113265023244, 11380.00184583664,579639, 0.9894006837379028, 0.9558984637260437, 0.9558018445968628, 0.002550720623055894, 0.15775418854756973, 0.1596662023963261, 8.233026838055935e-08, 2.7379375302778255e-07, 28912911, 0
1296, 1.0000, 0.00019158977859499922, 11388.500142812729,580222, 0.9893900229621772, 0.955898106098175, 0.9558018445968628, 0.002551076151102494, 0.15775406137823003, 0.15966638221840176, 1.271714938633206e-07, 2.5358301358515106e-07, 28912911, 0
1297, 1.0000, 0.00014025165816922212, 11397.03885793686,580880, 0.9893779907315984, 0.955897867679596, 0.9558014273643494, 0.002551744332461135, 0.15775376660841822, 0.15966652543399554, 2.947692386290335e-07, 2.574283415413928e-07, 28912911, 0
1298, 1.0000, 0.00013694280853003733, 11405.605466842651,584445, 0.9893128009109093, 0.9558966159820557, 0.9558003544807434, 0.0025546803130701225, 0.15775316123577474, 0.15966770294966318, 6.053726730737008e-07, 2.804096815443021e-07, 28912911, 0
1299, 1.0000, 0.00022697362966056506, 11414.088917970657,582909, 0.989340888306303, 0.955897331237793, 0.9558007121086121, 0.0025545802146025786, 0.15775265279710488, 0.15966710140465096, 5.08437614038515e-07, 2.9760311385759665e-07, 28912911, 0
1300, 1.0000, 0.0002332256696327399, 11422.664504051208,585817, 0.989287712430128, 0.9558994174003601, 0.9558021426200867, 0.0025573021071701083, 0.15775205374478804, 0.15966806498980446, 5.990553039458835e-07, 3.1916878888714807e-07, 28912911, 0
1301, 1.0000, 0.0002821984860458601, 11439.148573160172,585214, 0.9892987389271478, 0.9558972716331482, 0.9558010101318359, 0.0025575198322831906, 0.1577518188832763, 0.15966807297485283, 2.3485723094074373e-07, 3.0952716337433485e-07, 28912911, 0
1302, 1.0000, 0.00013046477221276216, 11447.09694814682,585900, 0.9892861946867572, 0.9558975696563721, 0.9558007717132568, 0.002558803629473414, 0.15775153108102075, 0.15966847825054126, 2.8781074604133927e-07, 3.072837480559393e-07, 28912911, 0
1303, 1.0000, 0.0001965795132480957, 11455.169201135635,585852, 0.9892870724178632, 0.9558990597724915, 0.9558022022247314, 0.002559432838928712, 0.15775123418746495, 0.15966858853488042, 2.9688980918152197e-07, 3.062281857295656e-07, 28912911, 0
1304, 1.0000, 0.00018302783334912367, 11462.990852117538,583199, 0.9893355853475373, 0.9558995366096497, 0.9558027982711792, 0.0025592995292378455, 0.15775074239065554, 0.1596679177007496, 4.917943970672578e-07, 3.2108425003044837e-07, 28912911, 0
1305, 1.0000, 0.00019610770610639923, 11470.923720121384,580665, 0.9893819222355109, 0.9558993577957153, 0.9558020830154419, 0.0025600539075500074, 0.1577500753733587, 0.15966774424174596, 6.670141966536036e-07, 3.454383975416454e-07, 28912911, 0
1306, 1.0000, 0.00016228999232516874, 11478.777020931244,576882, 0.9894510984183066, 0.9559001326560974, 0.9558036923408508, 0.002561635208838572, 0.15774870471430072, 0.15966748301742642, 1.370663397892713e-06, 3.9648488070030713e-07, 28912911, 0
1307, 1.0000, 0.0004128524237531751, 11494.61384677887,577450, 0.9894407119335517, 0.9558997750282288, 0.9558038711547852, 0.0025625990884162817, 0.15774832107438636, 0.1596678374896102, 3.8364099869125923e-07, 3.951813759795957e-07, 28912911, 0
1308, 1.0000, 0.00032082501333720174, 11502.460998773575,579725, 0.9893991111363377, 0.955899178981781, 0.955803394317627, 0.0025640107138093365, 0.15774805296974836, 0.15966829030641333, 2.681064238119202e-07, 3.8014347826213153e-07, 28912911, 0
1309, 1.0000, 0.00013438031261640412, 11510.319689512253,580441, 0.9893860183140059, 0.9558989405632019, 0.9558031558990479, 0.002564442717653147, 0.15774790195481977, 0.15966843459624588, 1.5100534320189318e-07, 3.4661872561579824e-07, 28912911, 0
1310, 1.0000, 0.00015381345194094798, 11518.156472444534,581497, 0.9893667082296727, 0.9558987021446228, 0.955802857875824, 0.0025651981213559443, 0.15774761874856613, 0.15966851033565835, 2.8320885048227495e-07, 3.396858851831462e-07, 28912911, 0
1311, 1.0000, 0.00041405057526478016, 11526.023941516876,588616, 0.9892365297350064, 0.9558976888656616, 0.9558010101318359, 0.002570720408913737, 0.15774662568050823, 0.15967029481086792, 9.930732620677674e-07, 3.7815328719973756e-07, 28912911, 0
1312, 1.0000, 0.000496206972369152, 11533.86343240738,589958, 0.9892119898361663, 0.9558995366096497, 0.955802321434021, 0.0025725366655965248, 0.15774578722018298, 0.15967066680677378, 8.384629018032275e-07, 4.09495823932916e-07, 28912911, 0
1313, 1.0000, 0.0002950774420137942, 11541.709054470062,592429, 0.9891668049702694, 0.9559000134468079, 0.955802321434021, 0.002575238965287913, 0.1577450907105316, 0.15967128351277096, 6.965043537754401e-07, 4.3183407946725423e-07, 28912911, 0
1314, 1.0000, 0.0008386089546495674, 11549.635949373245,593532, 0.989146635440895, 0.9558976888656616, 0.9558020830154419, 0.0025779007183736307, 0.15774456157970745, 0.1596725608244344, 5.291351625469343e-07, 4.406988162351962e-07, 28912911, 0
1315, 1.0000, 0.0005473280249205809, 11558.01923918724,594032, 0.9891374924085402, 0.9558998942375183, 0.9558029174804688, 0.0025788402457634484, 0.15774425586838917, 0.1596724246868692, 3.057137007156374e-07, 4.248730513975838e-07, 28912911, 0
1316, 1.0000, 0.00019863389947670856, 11566.483631372452,594674, 0.9891257527549968, 0.9558997750282288, 0.955802857875824, 0.0025793303302901584, 0.15774412368981958, 0.1596726104404785, 1.3217538266663276e-07, 3.780492012800878e-07, 28912911, 0
1317, 1.0000, 0.00012355954036435125, 11574.919896364212,594960, 0.9891205229404899, 0.955899715423584, 0.955802857875824, 0.002579657485251388, 0.15774402606957114, 0.15967271264143945, 9.762225833265248e-08, 3.3017818614466867e-07, 28912911, 0
1318, 1.0000, 0.00018838779285890994, 11583.376959085464,596308, 0.9890958733252616, 0.9558992385864258, 0.9558021426200867, 0.002581585927058933, 0.15774362275413062, 0.15967348590363453, 4.033159741734238e-07, 3.368511869415238e-07, 28912911, 0
1319, 1.0000, 0.00012390401587287876, 11591.860471010208,598396, 0.9890576920221483, 0.9558971524238586, 0.9558000564575195, 0.0025852200022757114, 0.15774334176180096, 0.15967520642058672, 2.8098552029565127e-07, 3.307978420917399e-07, 28912911, 0
1320, 1.0000, 0.0002053870879342989, 11608.451929092407,597350, 0.9890768192458345, 0.9558977484703064, 0.9558010101318359, 0.002584274219176157, 0.15774317444396865, 0.15967460727235322, 1.6731640700706762e-07, 3.0900126263909403e-07, 28912911, 0
1321, 1.0000, 0.0001874271528165094, 11625.315308094025,598369, 0.9890581857458955, 0.9558979272842407, 0.9558001160621643, 0.00258617522672369, 0.15774298141441684, 0.15967537046713837, 1.9302729267756114e-07, 2.947990642028952e-07, 28912911, 0
1322, 1.0000, 0.000505531338596126, 11633.791330099106,597909, 0.9890665973356618, 0.9558985829353333, 0.9558026194572449, 0.002587884197717276, 0.15774248234080257, 0.15967621296522397, 4.99078621374327e-07, 3.107351530607982e-07, 28912911, 0
1323, 1.0000, 0.00018253462905162983, 11642.314266204834,598888, 0.9890486952783113, 0.955900251865387, 0.9558019638061523, 0.002591749328246999, 0.15774195102411398, 0.1596777678375547, 5.313197677103698e-07, 3.2785887617929715e-07, 28912911, 0
1324, 1.0000, 0.00016614250335607496, 11650.82211613655,597866, 0.9890673836364443, 0.9558994174003601, 0.9558020830154419, 0.002591431136539683, 0.1577415705480816, 0.15967733824907157, 3.804688979425208e-07, 3.3277459790433815e-07, 28912911, 0
1325, 1.0000, 0.0009540159386953916, 11659.28028011322,593103, 0.9891544801626553, 0.9559034705162048, 0.9558010101318359, 0.002590917394258149, 0.15774030078148277, 0.15967565616057977, 1.2697748266732312e-06, 3.8045896481136233e-07, 28912911, 0
1326, 1.0000, 0.00035110554418660116, 11667.808798074722,591839, 0.9891775937484479, 0.9559038281440735, 0.955802857875824, 0.0025917237917549196, 0.15773925949272238, 0.15967537856680697, 1.0412830688255603e-06, 4.2075949035418796e-07, 28912911, 0
1327, 1.0000, 0.00020439977383019306, 11676.30335021019,590721, 0.9891980375687931, 0.9559022188186646, 0.955802321434021, 0.0025937512733614576, 0.15773824348826626, 0.1596755997013528, 1.0160063600717084e-06, 4.5953666807658547e-07, 28912911, 0
1328, 1.0000, 0.0002953917941948954, 11693.1644012928,590109, 0.9892092286403953, 0.9559014439582825, 0.9558018445968628, 0.0025953556426192574, 0.15773775677638213, 0.15967604212848005, 4.867136489117296e-07, 4.621846380621317e-07, 28912911, 0
1329, 1.0000, 0.00015614067290910732, 11701.610424518585,589971, 0.9892117521173251, 0.9559017419815063, 0.9558021426200867, 0.00259553063289956, 0.1577368518736316, 0.15967503377979567, 9.048976088998906e-07, 4.943037439109634e-07, 28912911, 0
1330, 1.0000, 0.00044862813497345333, 11718.447056770325,591752, 0.9891791846360777, 0.9559013247489929, 0.9558010697364807, 0.0025991625655870975, 0.15773590272539406, 0.15967597411693665, 9.491514629533793e-07, 5.2762827643499e-07, 28912911, 0
1331, 1.0000, 0.0008241392966501447, 11727.25372171402,592137, 0.9891721445011645, 0.9559001326560974, 0.955800473690033, 0.002601680844054117, 0.15773503109678305, 0.15967641534404226, 8.716310358203305e-07, 5.547898722555048e-07, 28912911, 0
1332, 1.0000, 0.0013568701462143967, 11735.992480754852,595796, 0.9891052357903929, 0.9559008479118347, 0.9557989835739136, 0.002605806918636702, 0.1577347723716874, 0.15967775874725945, 2.58722855389637e-07, 5.14042647289569e-07, 28912911, 0
1333, 1.0000, 0.0006517383546047621, 11744.479927778244,595585, 0.9891090941500466, 0.9559001922607422, 0.9557995200157166, 0.0026059210783466132, 0.1577339629132515, 0.1596772664341388, 8.094578478612391e-07, 5.379211994705362e-07, 28912911, 0
1334, 1.0000, 0.00040741255999188154, 11752.985166788101,596231, 0.9890972813522443, 0.9559001326560974, 0.9557998776435852, 0.002607264562481869, 0.15773341757614043, 0.15967755768867367, 5.453356560214395e-07, 5.386580859905052e-07, 28912911, 0
1335, 1.0000, 0.00033608912594743225, 11761.415727853775,598549, 0.9890548942542479, 0.9559007287025452, 0.9558010101318359, 0.002612217915409972, 0.15773245695647112, 0.15967936617363412, 9.606211376078644e-07, 5.707383811775945e-07, 28912911, 0
1336, 1.0000, 0.0005048606334432117, 11769.922608852386,600632, 0.9890168043814581, 0.9558996558189392, 0.9557994604110718, 0.0026159284575540836, 0.15773043050304206, 0.15967924629344074, 2.0264520460278046e-06, 6.478388735568158e-07, 28912911, 0
1337, 1.0000, 0.00039473259227371425, 11778.405140638351,606435, 0.9889106903479494, 0.9559005498886108, 0.955802321434021, 0.0026277014330018302, 0.15772810205932666, 0.15968337073781536, 2.3284469044815292e-06, 7.362527632752373e-07, 28912911, 0
1338, 1.0000, 0.0002997783807940891, 11795.140627622604,606414, 0.9889110743553083, 0.9559003114700317, 0.9558027386665344, 0.002628051008145658, 0.15772732197784567, 0.1596829456395116, 7.800818562220257e-07, 7.405225051869214e-07, 28912911, 0
1339, 1.0000, 0.0017355508390958627, 11803.669695854187,611322, 0.9888213263497145, 0.9559029340744019, 0.955802857875824, 0.0026401418525855503, 0.15772682611132627, 0.15968857316949622, 4.958616775518898e-07, 7.114108590999535e-07, 28912911, 0
1340, 1.0000, 0.0016168239563795377, 11812.144402742386,613625, 0.9887792135426888, 0.9558985233306885, 0.9558035135269165, 0.002647956959712023, 0.15772453558256358, 0.15969160371061272, 2.2905331466260836e-06, 7.996539726276312e-07, 28912911, 0
1341, 1.0000, 0.0005044063266289369, 11820.567582845688,614497, 0.9887632680942622, 0.9558993577957153, 0.955803394317627, 0.0026509087831839743, 0.15772311625898336, 0.1596913813138952, 1.4193172689080935e-06, 8.468760244394244e-07, 28912911, 0
1342, 1.0000, 0.00031722013121002326, 11829.039152860641,615459, 0.9887456769000117, 0.9558997750282288, 0.9558031558990479, 0.0026536094645027994, 0.15772265202684482, 0.15969229215040168, 4.6424068925188244e-07, 7.974659970489057e-07, 28912911, 0
1343, 1.0000, 0.0009255793608392784, 11837.372462034225,618119, 0.9886970359678847, 0.9558999538421631, 0.9558025002479553, 0.0026647696281600773, 0.15772091416241746, 0.15969659352533458, 1.7378627719388806e-06, 8.620699463797521e-07, 28912911, 0
1344, 1.0000, 0.00015149166322725877, 11845.950906038284,618558, 0.9886890083854772, 0.9559007883071899, 0.9558020830154419, 0.0026683004467678104, 0.15771870048148875, 0.15969581434715271, 2.2136794456395492e-06, 9.47326590494735e-07, 28912911, 0
1345, 1.0000, 0.00015953324912923943, 11854.440846204758,620625, 0.9886512110897229, 0.9559007883071899, 0.9558007121086121, 0.002678320905821709, 0.15771806540796587, 0.15970029691045257, 6.350711769242956e-07, 9.101898646848421e-07, 28912911, 0
1346, 1.0000, 0.0003535467585586434, 11871.31624341011,619877, 0.9886648890661256, 0.955901563167572, 0.9558019638061523, 0.0026779509627607957, 0.15771741971772874, 0.1596994192265036, 6.456924929176822e-07, 8.79470687971493e-07, 28912911, 0
1347, 1.0000, 0.00044442832245077417, 11879.758935213089,621112, 0.9886423057762095, 0.9559016823768616, 0.9558016657829285, 0.002687242745750674, 0.1577165790948365, 0.15970355660330116, 8.406246943815088e-07, 8.755066452481848e-07, 28912911, 0
1348, 1.0000, 0.0003370724727169134, 11896.538827180862,621223, 0.9886402760230267, 0.9559032320976257, 0.9558019638061523, 0.0026902274003748478, 0.15771618460135894, 0.15970461315972462, 3.944917552067828e-07, 8.084204578545095e-07, 28912911, 0
1349, 1.0000, 0.00028154106684100875, 11904.974649429321,620954, 0.9886451949744335, 0.9559065699577332, 0.9558051228523254, 0.002692086610634558, 0.1577158355079186, 0.15970528863981115, 3.4909236895641627e-07, 7.433059362881825e-07, 28912911, 0
1350, 1.0000, 0.0007610692757794209, 11913.534742593765,620099, 0.9886608295597601, 0.9559028148651123, 0.9558027386665344, 0.0026966551630647367, 0.157714925695565, 0.15970700034929164, 9.098160804743571e-07, 7.584836123816162e-07, 28912911, 0
1351, 1.0000, 0.0004134073630117478, 11921.996731758118,619267, 0.9886760435655984, 0.9559028744697571, 0.9558032751083374, 0.0026972637228852244, 0.15771426142604858, 0.15970646140576747, 6.642695515035602e-07, 7.484900239746358e-07, 28912911, 0
1352, 1.0000, 0.00026649888744995683, 11930.453677892685,618240, 0.9886948233540549, 0.9559058547019958, 0.9558051824569702, 0.0027001274503595804, 0.1577133300009616, 0.15970684226000192, 9.314218375466865e-07, 7.65036324567519e-07, 28912911, 0
1353, 1.0000, 0.00037421911487373993, 11938.908839941025,616201, 0.9887321086399974, 0.9559046030044556, 0.9558051228523254, 0.002704463664155169, 0.15771212739900878, 0.15970764672614057, 1.202603152811177e-06, 8.004350258953699e-07, 28912911, 0
1354, 1.0000, 0.00047761991120580773, 11947.40790104866,616044, 0.9887349795521567, 0.955906093120575, 0.9558053612709045, 0.0027077490404836917, 0.15771110885044448, 0.15970837763088072, 1.018549322079343e-06, 8.199581415670269e-07, 28912911, 0
1355, 1.0000, 0.0005523196231409372, 11955.917125940323,614704, 0.9887594828788673, 0.9559050798416138, 0.9558066129684448, 0.002711926216017004, 0.15771027632843213, 0.1597098736507639, 8.325172507206435e-07, 8.21205479109962e-07, 28912911, 0
1356, 1.0000, 0.0007528447037981683, 11964.428135156631,614254, 0.9887677116079866, 0.955906867980957, 0.9558066129684448, 0.0027107612663186845, 0.15770976759662392, 0.1597085898156975, 5.08738150883925e-07, 7.828094958458584e-07, 28912911, 0
1357, 1.0000, 0.00022091294120363188, 11972.895020008087,613998, 0.9887723928405522, 0.955906331539154, 0.9558071494102478, 0.002711751821875788, 0.15770927772790516, 0.1597087539754109, 4.898698783839528e-07, 7.469620716470491e-07, 28912911, 0
1358, 1.0000, 0.0002730198056792046, 11981.37544798851,613670, 0.9887783906697769, 0.955906093120575, 0.9558066129684448, 0.002713013174472243, 0.15770869418581301, 0.15970882098836978, 5.835392366815295e-07, 7.287451904826754e-07, 28912911, 0
1359, 1.0000, 0.00048016420014732676, 11989.839031219482,614331, 0.9887663035810039, 0.9559022784233093, 0.955804705619812, 0.0027189347205969507, 0.15770706129692702, 0.15971015978617303, 1.6328889831107585e-06, 7.899758180206408e-07, 28912911, 0
1360, 1.0000, 0.0002626930614130926, 11998.34217786789,614802, 0.9887576908445258, 0.9559038281440735, 0.9558058381080627, 0.002721394117377357, 0.15770563931797543, 0.15971024967525993, 1.4219808726623206e-06, 8.37802772130747e-07, 28912911, 0
1361, 1.0000, 0.00026572149967733376, 12006.931153774261,616032, 0.9887351989849332, 0.9559028744697571, 0.9558047652244568, 0.0027253254934738506, 0.1577048460252016, 0.15971159003007787, 7.932926601450507e-07, 8.332416252164496e-07, 28912911, 0
1362, 1.0000, 0.0001564542087165266, 12015.413413763046,617523, 0.9887079344624515, 0.9559083580970764, 0.9558082222938538, 0.0027321115030520026, 0.15770300900639594, 0.15971410755840187, 1.8370184932670064e-06, 9.017895833615974e-07, 28912911, 0
1363, 1.0000, 0.0009885399241018633, 12023.88872385025,618461, 0.988690782133754, 0.9559094905853271, 0.9558084607124329, 0.0027374303067175306, 0.15770180695460212, 0.15971547273933454, 1.2020515065547244e-06, 9.280833912134868e-07, 28912911, 0
1364, 1.0000, 0.000262235049280472, 12032.388625860214,618525, 0.9886896118256127, 0.9559084177017212, 0.9558067321777344, 0.002741240055627828, 0.15770023424581758, 0.1597163783095956, 1.5727040930668679e-06, 9.783471908244933e-07, 28912911, 0
1365, 1.0000, 0.0002629132033101512, 12040.858474969864,619462, 0.98867247778298, 0.9559093713760376, 0.9558071494102478, 0.0027450410336762585, 0.15769972524398382, 0.15971788424889868, 5.090078990244162e-07, 9.164655707903687e-07, 28912911, 0
1366, 1.0000, 0.0003722047079279793, 12049.332145690918,620143, 0.9886600249729128, 0.9559076428413391, 0.9558061361312866, 0.002750767718146209, 0.15769825753816186, 0.15971918636867663, 1.467704839830386e-06, 9.606571323581227e-07, 28912911, 0
1367, 1.0000, 0.00031509238303694916, 12057.814911603928,620208, 0.9886588363787068, 0.9559077024459839, 0.9558069109916687, 0.0027538779629950644, 0.15769681037829328, 0.15971933553774859, 1.4471604532495519e-06, 1.0008367384667548e-06, 28912911, 0
1368, 1.0000, 0.0002678371857294674, 12066.265011787415,620314, 0.9886568980558476, 0.9559085965156555, 0.9558073878288269, 0.0027605333174375458, 0.15769416379254356, 0.15972024664372467, 2.646580155613032e-06, 1.1030505620075116e-06, 28912911, 0
1369, 1.0000, 0.00033631358389270554, 12074.69213294983,622321, 0.9886201979239757, 0.955909013748169, 0.9558080434799194, 0.002775450514661637, 0.15769146297309936, 0.15972612933026376, 2.700820054574171e-06, 1.2063836515884995e-06, 28912911, 0
1370, 1.0000, 0.001446440193463482, 12083.157000780106,619349, 0.9886745441082921, 0.9559088945388794, 0.9558056592941284, 0.002769036352739696, 0.1576909666058023, 0.15972115048649152, 4.963686101311371e-07, 1.1038684728339437e-06, 28912911, 0
1371, 1.0000, 0.0006040076390106905, 12099.957306623459,619771, 0.9886668273889847, 0.9559058547019958, 0.9558048248291016, 0.0027711699977920586, 0.157689685428261, 0.15972157724234243, 1.2811782372501579e-06, 1.1204347041244236e-06, 28912911, 0
1372, 1.0000, 0.0002655100046408566, 12108.51165342331,620519, 0.9886531494125821, 0.9559073448181152, 0.9558055996894836, 0.0027728381651405364, 0.15768898472678067, 0.1597217724668453, 7.007014954374391e-07, 1.0690578364263043e-06, 28912911, 0
1373, 1.0000, 0.00014929122461166937, 12116.933202266693,620719, 0.9886494921996403, 0.9559077620506287, 0.9558056592941284, 0.002773955976908732, 0.15768832391212312, 0.1597217823557501, 6.608132468166605e-07, 1.0188469630076488e-06, 28912911, 0
1374, 1.0000, 0.0002759032819382142, 12125.37524843216,620742, 0.9886490716201519, 0.9559095501899719, 0.9558076858520508, 0.002778044493067569, 0.1576867042911401, 0.15972293928942438, 1.6196247837607647e-06, 1.0671844809724268e-06, 28912911, 0
1375, 1.0000, 0.0006647067143806612, 12133.854805231094,619450, 0.9886726972157565, 0.955908477306366, 0.9558084607124329, 0.0027775617820883806, 0.15768635328135272, 0.1597222827152412, 3.5100297979262507e-07, 9.548752380881752e-07, 28912911, 0
1376, 1.0000, 0.00016751701200576455, 12142.553367376328,619693, 0.988668253702032, 0.9559096693992615, 0.9558087587356567, 0.0027794315084734905, 0.15768543065480314, 0.15972247935672484, 9.226328866740463e-07, 9.516009375793593e-07, 28912911, 0
1377, 1.0000, 0.00017821394862864808, 12151.1591193676,619448, 0.9886727337878859, 0.9559096693992615, 0.955808699131012, 0.002779742746730859, 0.1576850578213649, 0.15972225274628038, 3.728282821913176e-07, 8.66483426255616e-07, 28912911, 0
1378, 1.0000, 0.001197216701434885, 12167.954803228378,617566, 0.988707148161669, 0.9559108018875122, 0.9558071494102478, 0.0027811417699928863, 0.157683799089225, 0.15972136244552904, 1.2587350358417293e-06, 8.994513255612929e-07, 28912911, 0
1379, 1.0000, 0.00016905803000886817, 12176.359470129013,616821, 0.9887207712798776, 0.9559099674224854, 0.9558064937591553, 0.0027846286489499146, 0.1576823180670075, 0.15972220015822006, 1.481020163035529e-06, 9.454444062392668e-07, 28912911, 0
1380, 1.0000, 0.00016786035005286466, 12184.717355012894,616573, 0.9887253062239254, 0.9559100270271301, 0.9558065533638, 0.002784934861032353, 0.15768212730559, 0.15972222637004252, 1.9076240337367878e-07, 8.056041143046723e-07, 28912911, 0
1381, 1.0000, 0.0001647494292625139, 12193.118139982224,615095, 0.9887523330275659, 0.9559102654457092, 0.9558069705963135, 0.0027863969506244767, 0.15768078925709106, 0.15972199540297408, 1.338046231674772e-06, 8.475330054340588e-07, 28912911, 0
1382, 1.0000, 0.00037387604830277273, 12201.558618068695,613568, 0.9887802558483773, 0.9559082984924316, 0.9558066725730896, 0.0027915199197054413, 0.157678820252066, 0.15972348710799722, 1.9690092289970096e-06, 9.220739083488739e-07, 28912911, 0
1383, 1.0000, 0.00021183936924459653, 12218.326962947845,613064, 0.9887894720249908, 0.9559078216552734, 0.9558067917823792, 0.0027914970062533737, 0.15767817340166743, 0.15972291501565777, 6.468508488011171e-07, 8.899581304448727e-07, 28912911, 0
1384, 1.0000, 0.0001454616747080257, 12226.71589589119,613026, 0.9887901668954497, 0.9559077620506287, 0.9558063745498657, 0.0027921862583076356, 0.15767777905429758, 0.15972300485445468, 3.943529203742635e-07, 8.203914463863059e-07, 28912911, 0
1385, 1.0000, 0.0005590963224901443, 12243.479108095169,612662, 0.988796823023004, 0.9559077620506287, 0.9558070302009583, 0.0027922838948230546, 0.15767749098333753, 0.1597230524620528, 2.880624655754449e-07, 7.388693963543789e-07, 28912911, 0
1386, 1.0000, 0.0003985454388324954, 12251.917695999146,612608, 0.9887978104704982, 0.9559082984924316, 0.9558076858520508, 0.0027930304595333902, 0.15767703195693214, 0.1597231437923098, 4.5902492706861864e-07, 7.045219651282253e-07, 28912911, 0
1387, 1.0000, 0.00011733488328226146, 12260.38954114914,612135, 0.9888064597791058, 0.9559078812599182, 0.9558075666427612, 0.002793772153193243, 0.15767611120324235, 0.15972284364340125, 9.207599327432092e-07, 7.236352684214608e-07, 28912911, 0
1388, 1.0000, 0.00024161283799844705, 12268.899473190308,611970, 0.9888094769797828, 0.9559088349342346, 0.9558075666427612, 0.002796486896805237, 0.1576749674732758, 0.15972412037080377, 1.143731934882819e-06, 7.575305945998331e-07, 28912911, 0
1389, 1.0000, 0.0007925415978239217, 12277.38933801651,610526, 0.9888358820572233, 0.9559094309806824, 0.9558073878288269, 0.0027962236090664796, 0.15767383828838918, 0.1597223306332117, 1.1291748933661694e-06, 7.883812393506087e-07, 28912911, 0
1390, 1.0000, 0.0003011890204423659, 12285.86460185051,611303, 0.988821673784944, 0.9559095501899719, 0.9558087587356567, 0.0027995736446320765, 0.15767204539898266, 0.1597233033398989, 1.7928931319299846e-06, 8.558902780847106e-07, 28912911, 0
1391, 1.0000, 0.0012496080763463914, 12294.355055809021,610205, 0.9888417518839949, 0.9559120535850525, 0.9558103680610657, 0.0027996136175933027, 0.15767117653689186, 0.15972166771628774, 8.688660214639654e-07, 8.571790841397413e-07, 28912911, 0
1392, 1.0000, 0.0005494978246507218, 12302.652192115784,613455, 0.9887823221736893, 0.9559100866317749, 0.9558084607124329, 0.0028034502199885554, 0.15766921154330482, 0.1597232238615581, 1.964994143566212e-06, 9.313234426501162e-07, 28912911, 0
1393, 1.0000, 0.00032029617230605416, 12311.243369102478,613581, 0.988780018129536, 0.9559104442596436, 0.9558081030845642, 0.0028038687401459607, 0.1576687380794537, 0.15972293435249388, 4.7346035447759505e-07, 8.703999216651842e-07, 28912911, 0
1394, 1.0000, 0.0004264916329339755, 12319.616795063019,613867, 0.9887747883150291, 0.9559107422828674, 0.9558078050613403, 0.002804566571814398, 0.15766814519963757, 0.15972303154747097, 5.928807282062909e-07, 8.37613546217216e-07, 28912911, 0
1395, 1.0000, 0.00021544301441506444, 12327.993731021881,614507, 0.9887630852336151, 0.9559123516082764, 0.9558078050613403, 0.002805783174056703, 0.1576669747162713, 0.159722869670598, 1.1704841430537627e-06, 8.661156310853877e-07, 28912911, 0
1396, 1.0000, 0.0002743385544870868, 12336.408390045166,616017, 0.9887354732759038, 0.9559135437011719, 0.9558083415031433, 0.0028084662661212317, 0.15766514589057057, 0.15972296708511435, 1.828824613053781e-06, 9.333305783390217e-07, 28912911, 0
1397, 1.0000, 0.0005436907635674839, 12344.782796382904,618863, 0.9886834311357409, 0.9559154510498047, 0.9558086395263672, 0.002814411200616364, 0.1576635485310189, 0.15972464657962332, 1.5973533885327296e-06, 9.848544372277918e-07, 28912911, 0
1398, 1.0000, 0.0014507320780762372, 12353.288570165634,615697, 0.9887413248166109, 0.9559121131896973, 0.9558060765266418, 0.002812048615796125, 0.1576626945468884, 0.15972192735687193, 8.539885045510953e-07, 9.70912391317617e-07, 28912911, 0
1399, 1.0000, 0.0006020652987421308, 12361.77915430069,616047, 0.9887349246939626, 0.9559116363525391, 0.9558050036430359, 0.0028131907112851203, 0.15766157505595207, 0.15972203474231678, 1.119489949852337e-06, 9.848363261019376e-07, 28912911, 0
1400, 1.0000, 0.0003273841630699621, 12370.247182369232,615904, 0.988737539601216, 0.9559116959571838, 0.9558053016662598, 0.0028132935383886866, 0.1576613421526685, 0.15972177523668152, 2.3290649556195753e-07, 8.526009525122181e-07, 28912911, 0
1401, 1.0000, 0.00030331303641941944, 12379.599923610687,615234, 0.9887497912645713, 0.9559115171432495, 0.9558051228523254, 0.0028139702100891065, 0.1576605782944349, 0.15972138588278614, 7.638593337855326e-07, 8.432814966804778e-07, 28912911, 0
1402, 1.0000, 0.0005701354820534077, 12388.424409866333,612848, 0.988793421814968, 0.9559106826782227, 0.9558054208755493, 0.0028159644347086443, 0.15765907721463723, 0.15972130562887282, 1.501081803079174e-06, 8.933378807538778e-07, 28912911, 0
1403, 1.0000, 0.00044357335264602523, 12405.17522096634,612892, 0.9887926172281207, 0.9559113383293152, 0.9558069109916687, 0.0028166624463373076, 0.15765762591737048, 0.15972044250045336, 1.451297757665282e-06, 9.377559479591531e-07, 28912911, 0
1404, 1.0000, 0.00023847213426342583, 12413.670215129852,611746, 0.9888135730582778, 0.9559122920036316, 0.9558084607124329, 0.0028181824893309467, 0.1576566291539807, 0.159720326794553, 9.967559101431434e-07, 9.434952686644602e-07, 28912911, 0
1405, 1.0000, 0.0001499397522448628, 12422.144817113876,611355, 0.9888207229095791, 0.9559125900268555, 0.9558078050613403, 0.0028187988277710487, 0.15765581816750904, 0.15971997971950724, 8.109885682172635e-07, 9.293241587370564e-07, 28912911, 0
1406, 1.0000, 0.0004643385015667594, 12430.638676404953,610301, 0.9888399964217829, 0.9559130072593689, 0.9558087587356567, 0.002819561375275957, 0.15765455902049136, 0.1597190530428199, 1.259148987187153e-06, 9.57983913726434e-07, 28912911, 0
1407, 1.0000, 0.0010864670843502104, 12439.188812494278,609437, 0.9888557955816918, 0.9559124112129211, 0.9558081030845642, 0.002820729850862954, 0.1576534958529918, 0.15971931923068278, 1.063167238218865e-06, 9.680160395691339e-07, 28912911, 0
1408, 1.0000, 0.0004603714092054737, 12447.658613443375,608965, 0.9888644266042347, 0.9559128284454346, 0.9558084011077881, 0.0028209099421158007, 0.15765262123617677, 0.1597184347409089, 8.746151682614833e-07, 9.58243757192648e-07, 28912911, 0
1409, 1.0000, 0.00016810224744545708, 12456.155947446823,608601, 0.9888710827317888, 0.9559149146080017, 0.9558098912239075, 0.002821791525265833, 0.15765194095715154, 0.15971831796766817, 6.802778796388687e-07, 9.259702499235617e-07, 28912911, 0
1410, 1.0000, 0.00017987982874567316, 12464.674446582794,608133, 0.9888796406100728, 0.9559147953987122, 0.9558095335960388, 0.00282234988453821, 0.15765153969207493, 0.15971838982792994, 4.01263874405533e-07, 8.516876240281341e-07, 28912911, 0
1411, 1.0000, 0.00020273941855284967, 12473.149082660675,607560, 0.9888901185251513, 0.9559134244918823, 0.9558083415031433, 0.0028225413460271818, 0.15765077762773072, 0.15971773960726982, 7.620672666797113e-07, 8.42270584473792e-07, 28912911, 0
1412, 1.0000, 0.0002848543652646973, 12481.608415842056,606186, 0.988915243578062, 0.9559145569801331, 0.9558079242706299, 0.0028236551454747967, 0.157649786738221, 0.15971776808410426, 9.908880963804823e-07, 8.560693168318912e-07, 28912911, 0
1413, 1.0000, 0.00046001195399417356, 12498.321613788605,605428, 0.9889291044151118, 0.9559146165847778, 0.9558069109916687, 0.0028236066585203114, 0.1576492021845598, 0.15971709751674587, 5.845590824726798e-07, 8.240259327608278e-07, 28912911, 0
1414, 1.0000, 0.0007219109025838532, 12506.781429052353,604489, 0.988946275029874, 0.9559133052825928, 0.9558075666427612, 0.002825489467235526, 0.15764823628281444, 0.15971828431561003, 9.659008541329506e-07, 8.372208715436303e-07, 28912911, 0
1415, 1.0000, 0.0004128635538921796, 12515.294166088104,603776, 0.9889593129940117, 0.9559142589569092, 0.9558072686195374, 0.002826260133004523, 0.15764745360612584, 0.15971811790729734, 7.826767812191271e-07, 8.315996290638861e-07, 28912911, 0
1416, 1.0000, 0.00041641234365049967, 12523.81169629097,603575, 0.9889629884930183, 0.9559142589569092, 0.9558071494102478, 0.002826952129452234, 0.1576469933136616, 0.15971851591406433, 4.602876527148858e-07, 7.83837055630069e-07, 28912911, 0
1417, 1.0000, 0.0004008308354296288, 12532.306588172913,603803, 0.9889588192702646, 0.9559147953987122, 0.9558076858520508, 0.002827993602428633, 0.15764646368557816, 0.1597189520062263, 5.296336690885362e-07, 7.537039134131445e-07, 28912911, 0
1418, 1.0000, 0.0013512524595292225, 12540.84102320671,607538, 0.988890520818575, 0.9559183120727539, 0.9558112621307373, 0.002831854605765188, 0.1576461939135868, 0.1597211607398577, 2.6977001199579576e-07, 6.801114090935165e-07, 28912911, 0
1419, 1.0000, 0.0002639403767880571, 12549.330285072327,605698, 0.9889241671776403, 0.9559166431427002, 0.9558103680610657, 0.002830728879047995, 0.15764469055129515, 0.1597187873010255, 1.5033580371692778e-06, 7.362550670088932e-07, 28912911, 0
1420, 1.0000, 0.00026851169041159316, 12557.829364061356,605920, 0.9889201076712748, 0.955916166305542, 0.9558103084564209, 0.002831208686837911, 0.15764429159172808, 0.1597185792600347, 3.9895982123505647e-07, 6.924977761569779e-07, 28912911, 0
1421, 1.0000, 0.0013114879606965322, 12566.296752929688,607076, 0.9888989689804707, 0.955912709236145, 0.9558086395263672, 0.0028345837889504166, 0.15764307358500165, 0.1597193130729898, 1.218009298059597e-06, 7.327260047928155e-07, 28912911, 0
1422, 1.0000, 0.00041531952014448633, 12574.809756040573,608550, 0.988872015321089, 0.955913245677948, 0.9558081030845642, 0.002835699996309576, 0.1576416331034318, 0.1597184377865389, 1.440482866238435e-06, 7.839678525083582e-07, 28912911, 0
1423, 1.0000, 0.00021928823892557596, 12583.127781152725,608443, 0.9888739719300129, 0.9559129476547241, 0.9558073878288269, 0.0028360190298694567, 0.15764106036113296, 0.15971824002140825, 5.727400997079801e-07, 7.597385926811162e-07, 28912911, 0
1424, 1.0000, 0.00028927110486326067, 12591.305812358856,610082, 0.9888440010699542, 0.955912709236145, 0.9558070302009583, 0.0028382703526306247, 0.15763985506505993, 0.15971881407421562, 1.2052970482234748e-06, 7.956227236813723e-07, 28912911, 0
1425, 1.0000, 0.0002454155421260646, 12600.153660297394,618092, 0.9886975296916318, 0.9559117555618286, 0.9558072686195374, 0.002847952380646476, 0.15763725385264793, 0.15972400521237026, 2.6012117179119443e-06, 8.956823799942619e-07, 28912911, 0
1426, 1.0000, 0.0006718268360294818, 12608.707575082779,615581, 0.9887434460001172, 0.9559117555618286, 0.9558082222938538, 0.0028468853457789514, 0.15763591159940596, 0.15972137993021013, 1.3422531942863802e-06, 9.326572537918669e-07, 28912911, 0
1427, 1.0000, 0.000408795259236271, 12617.207745075226,617452, 0.9887092327730459, 0.9559120535850525, 0.9558076858520508, 0.002849927762557719, 0.15763442663810692, 0.15972248374476025, 1.4849636145453093e-06, 9.770604777017825e-07, 28912911, 0
1428, 1.0000, 0.0010640887361904315, 12625.733834028244,617436, 0.9887095253500813, 0.955913782119751, 0.9558073282241821, 0.002852539301644327, 0.15763208110966426, 0.1597221593487392, 2.3455253454762737e-06, 1.0664814717128147e-06, 28912911, 0
1429, 1.0000, 0.00048174550570831626, 12634.371447086334,619989, 0.9886628410268781, 0.9559128880500793, 0.9558059573173523, 0.002858468618005444, 0.15762907618603678, 0.15972457717472557, 3.004924712279866e-06, 1.1828817811120546e-06, 28912911, 0
1430, 1.0000, 0.0005203809349596825, 12642.926119804382,620774, 0.9886484864660812, 0.9559155702590942, 0.9558079242706299, 0.0028602712334280175, 0.15762789714638253, 0.15972481483206077, 1.1790423977975362e-06, 1.1824972808430375e-06, 28912911, 0
1431, 1.0000, 0.0002784299468022925, 12651.46255993843,621315, 0.9886385937050735, 0.9559157490730286, 0.9558081030845642, 0.002862153937431879, 0.1576260611958508, 0.1597243444260548, 1.8359471906370661e-06, 1.2356803888774875e-06, 28912911, 0
1432, 1.0000, 0.0002731239212471059, 12660.107416152954,622243, 0.988621624237023, 0.9559154510498047, 0.9558070302009583, 0.0028651127757640376, 0.1576241796076645, 0.15972423960426987, 1.8815884368084124e-06, 1.2887479940265743e-06, 28912911, 0
1433, 1.0000, 0.0008968420767400272, 12668.685564994812,623815, 0.9885928785432999, 0.9559159874916077, 0.9558078050613403, 0.0028711667750819995, 0.15762142396351367, 0.15972489669170437, 2.755644456037265e-06, 1.390508091212289e-06, 28912911, 0
1434, 1.0000, 0.0006655650371736471, 12677.410649776459,624769, 0.9885754336375672, 0.9559144973754883, 0.9558078050613403, 0.0028758918128258338, 0.1576196502082649, 0.1597262984269315, 1.7737547375606955e-06, 1.4247725034583685e-06, 28912911, 0
1435, 1.0000, 0.000703499320704733, 12686.337542772293,624875, 0.988573495314708, 0.9559159278869629, 0.9558081030845642, 0.002877096437588588, 0.15761909994169712, 0.15972620440223495, 5.502696421855191e-07, 1.2954734834519712e-06, 28912911, 0
1436, 1.0000, 0.0002714729276794366, 12695.426496982574,624924, 0.9885725992975372, 0.9559155106544495, 0.9558079242706299, 0.0028776100194612807, 0.15761875469844586, 0.15972628064898545, 3.452432974782038e-07, 1.1350061135559191e-06, 28912911, 0
1437, 1.0000, 0.0002325174845335541, 12704.36452794075,625020, 0.9885708438353251, 0.9559159874916077, 0.9558087587356567, 0.0028788727179496877, 0.15761809537075502, 0.15972644746157658, 6.593220256145838e-07, 1.0749991952729407e-06, 28912911, 0
1438, 1.0000, 0.0006343291867231331, 12713.034542798996,624584, 0.9885788165595384, 0.9559182524681091, 0.9558114409446716, 0.0028831660795111827, 0.15761686864985733, 0.15972792936036692, 1.2267260031395555e-06, 1.0892864023931818e-06, 28912911, 0
1439, 1.0000, 0.00027509749339387775, 12730.075789928436,624188, 0.9885860578411633, 0.9559173583984375, 0.9558104276657104, 0.0028813089175141536, 0.15761584082081204, 0.1597260416207825, 1.0278271876940082e-06, 1.082978623268809e-06, 28912911, 0
1440, 1.0000, 0.000598562793942214, 12739.14677119255,624262, 0.9885847046723748, 0.955918550491333, 0.9558103084564209, 0.002886344457377126, 0.1576157842619516, 0.15972883429686835, 5.655932291959154e-08, 8.061359998514021e-07, 28912911, 0
1441, 1.0000, 0.0004919444001985446, 12756.490748167038,623378, 0.988600869553578, 0.955916702747345, 0.9558087587356567, 0.002883631992411501, 0.15761452253854588, 0.15972637550082883, 1.2617244024015761e-06, 8.430705806708926e-07, 28912911, 0
1442, 1.0000, 0.001070155491006322, 12765.480053901672,623005, 0.9886076902557145, 0.9559175372123718, 0.9558082222938538, 0.0028860996305098943, 0.15761445646267128, 0.15972742870105225, 6.607417707416019e-08, 6.53552856963768e-07, 28912911, 0
1443, 1.0000, 0.0005808828124450157, 12774.161241054535,622663, 0.9886139440898452, 0.9559165239334106, 0.9558077454566956, 0.0028855945320831657, 0.15761380850222392, 0.159726777698927, 6.479643471779539e-07, 6.529918438439865e-07, 28912911, 0
1444, 1.0000, 0.0004414436563930447, 12782.70756983757,622494, 0.988617034434781, 0.9559163451194763, 0.9558075070381165, 0.0028859570272646816, 0.15761358391288458, 0.15972688198354804, 2.2458779011524932e-07, 5.868884940912592e-07, 28912911, 0
1445, 1.0000, 0.00017784247299599813, 12791.267698049545,621257, 0.9886396542968265, 0.9559155702590942, 0.9558044672012329, 0.0028883511020503312, 0.15761240743632873, 0.15972769968643674, 1.176475343311889e-06, 6.291559653348613e-07, 28912911, 0
1446, 1.0000, 0.0004625323207911864, 12799.806492090225,620515, 0.988653222556841, 0.9559159278869629, 0.9558029770851135, 0.0028964952313375483, 0.15761075666446694, 0.15973185669914594, 1.6507679631294625e-06, 6.928689349836718e-07, 28912911, 0
1447, 1.0000, 0.000378076725468007, 12816.713823318481,620686, 0.9886500956397757, 0.9559186697006226, 0.9558066129684448, 0.0028963018502057725, 0.15760947316912172, 0.159730146421382, 1.2835006852340847e-06, 7.369289051097727e-07, 28912911, 0
1448, 1.0000, 0.000655211401840188, 12825.201541185379,623371, 0.9886009975560309, 0.9559174180030823, 0.9558050632476807, 0.0029043677864698243, 0.1576083389292197, 0.15973493950239542, 1.1342383245405152e-06, 7.694022714509034e-07, 28912911, 0
1449, 1.0000, 0.0007522877927772473, 12842.277232170105,621709, 0.9886313889955779, 0.9559183716773987, 0.9558073878288269, 0.00290177373056432, 0.15760704036995027, 0.15973208068526734, 1.2985567728607261e-06, 8.107448747066066e-07, 28912911, 0
1450, 1.0000, 0.00035183684410824864, 12850.814915180206,623216, 0.9886038318960608, 0.9559201002120972, 0.9558100700378418, 0.002906094479178995, 0.15760592658450964, 0.15973366690652985, 1.11378790745853e-06, 8.369047649186293e-07, 28912911, 0
1451, 1.0000, 0.00030295436034838663, 12859.37258028984,623058, 0.9886067210942849, 0.9559203386306763, 0.9558099508285522, 0.002907115848344035, 0.15760522629063942, 0.15973377554464407, 7.002926080967864e-07, 8.221222282975817e-07, 28912911, 0
1452, 1.0000, 0.0003997222813638494, 12867.898247241974,622920, 0.9886092445712148, 0.955920934677124, 0.9558089375495911, 0.0029090486424402243, 0.15760376626786585, 0.15973357784314085, 1.4600165501588158e-06, 8.707200188479869e-07, 28912911, 0
1453, 1.0000, 0.0005805693280999708, 12876.447250366211,623405, 0.9886003758298307, 0.95591801404953, 0.9558057188987732, 0.0029139527924942764, 0.15760173144951747, 0.15973504664281532, 2.0348252966762015e-06, 9.478582388606486e-07, 28912911, 0
1454, 1.0000, 0.00018585754397340266, 12884.969880342484,623187, 0.9886043621919374, 0.9559186697006226, 0.9558069109916687, 0.0029154543576071887, 0.15760027044412941, 0.1597344155785002, 1.46100416129058e-06, 9.897697938310929e-07, 28912911, 0
1455, 1.0000, 0.0002878016833841536, 12893.531788349152,624377, 0.9885826017749332, 0.9559194445610046, 0.9558078050613403, 0.0029213022861020103, 0.15759865753315946, 0.15973691086457137, 1.6129106563400608e-06, 1.0393021058680532e-06, 28912911, 0
1456, 1.0000, 0.0013802494650506274, 12901.918155431747,624567, 0.9885791274226384, 0.9559231400489807, 0.9558112621307373, 0.0029255615007224935, 0.15759778549117312, 0.15973927865274054, 8.720442309095855e-07, 1.0212250938405717e-06, 28912911, 0
1457, 1.0000, 0.0003875439671198916, 12910.420122385025,625122, 0.9885689786567247, 0.9559212327003479, 0.9558102488517761, 0.0029278821960789353, 0.15759658439695456, 0.15974008123252373, 1.201095212122194e-06, 1.0379276311590775e-06, 28912911, 0
1458, 1.0000, 0.00023732751220297436, 12919.018565416336,624654, 0.9885775365350087, 0.9559214115142822, 0.9558102488517761, 0.0029268148129515527, 0.15759627674241788, 0.1597389139791032, 3.0765219824480106e-07, 9.190864609255759e-07, 28912911, 0
1459, 1.0000, 0.00020200370811427197, 12927.509883642197,623841, 0.9885924031056175, 0.955921471118927, 0.9558100700378418, 0.002926216869253892, 0.15759548966158804, 0.15973763516080633, 7.870820364075382e-07, 9.049461396701317e-07, 28912911, 0
1460, 1.0000, 0.0008036988371181783, 12936.063264846802,620855, 0.9886470052948397, 0.9559200406074524, 0.9558091759681702, 0.0029276683096554333, 0.15759381399135727, 0.15973716847205705, 1.675667429590355e-06, 9.62452359206882e-07, 28912911, 0
1461, 1.0000, 0.00038949307795215957, 12944.540350914001,621048, 0.9886434760843509, 0.955920398235321, 0.9558098316192627, 0.0029293059320868904, 0.15759281430804264, 0.1597368328614088, 9.996883400253953e-07, 9.66112675052167e-07, 28912911, 0
1462, 1.0000, 0.00046290853368287604, 12953.029229164124,620744, 0.9886490350480225, 0.9559200406074524, 0.9558092951774597, 0.0029325118262800566, 0.15759131399905535, 0.1597369398570969, 1.5003023124127157e-06, 1.0095849777467367e-06, 28912911, 0
1463, 1.0000, 0.0015144372863858354, 12961.511342048645,623767, 0.9885937562744059, 0.9559174180030823, 0.9558066129684448, 0.0029435670340439745, 0.1575906868536169, 0.15974277340175277, 6.2714910589734e-07, 9.626439208309431e-07, 28912911, 0
1464, 1.0000, 0.0008187481154816334, 12970.05259013176,621897, 0.9886279512154126, 0.9559202194213867, 0.9558109641075134, 0.0029381626210719103, 0.1575888262966253, 0.15973786804881826, 1.8605563577023254e-06, 1.0282137050605224e-06, 28912911, 0
1465, 1.0000, 0.00038752353150883393, 12978.58722615242,623373, 0.9886009609839015, 0.9559194445610046, 0.9558084607124329, 0.0029432495273407026, 0.15758757660484532, 0.15973972540297968, 1.2496902906111718e-06, 1.0484682631254271e-06, 28912911, 0
1466, 1.0000, 0.0003475533930142919, 12987.089132070541,623039, 0.9886070685295144, 0.9559208750724792, 0.9558103084564209, 0.002943231736984978, 0.15758662158342746, 0.15973894596616808, 9.550213992404188e-07, 1.0387261625757803e-06, 28912911, 0
1467, 1.0000, 0.0009281374250425337, 12995.576191425323,624973, 0.9885717032803664, 0.9559218287467957, 0.9558117985725403, 0.002950457629163538, 0.15758551647407956, 0.1597427716865832, 1.1051079466251057e-06, 1.0451808250921275e-06, 28912911, 0
1468, 1.0000, 0.0003864033458867209, 13004.090686321259,625076, 0.9885698198157014, 0.9559228420257568, 0.9558126926422119, 0.002951512972409223, 0.15758463153448082, 0.15974219308555979, 8.849390684684266e-07, 1.0279302035807026e-06, 28912911, 0
1469, 1.0000, 0.0004391837579260469, 13012.814399957657,625192, 0.9885676986321951, 0.9559231996536255, 0.9558125734329224, 0.002952440810080306, 0.15758406077526926, 0.15974218953020983, 5.707593773718322e-07, 9.691981353586815e-07, 28912911, 0
1470, 1.0000, 0.0004883383197355555, 13021.323123216629,626420, 0.9885452433447319, 0.9559085369110107, 0.9557956457138062, 0.002959611231954868, 0.15758336306550128, 0.15974636641556053, 6.977131662144753e-07, 9.378621407319895e-07, 28912911, 0
1471, 1.0000, 0.000215009512212618, 13038.176956176758,625477, 0.9885624871037528, 0.9559230804443359, 0.9558116793632507, 0.0029567777452657535, 0.15758120102972242, 0.15974219859091296, 2.162033743507985e-06, 1.019556625194739e-06, 28912911, 0
1472, 1.0000, 0.00032278173398003225, 13046.702402114868,625266, 0.9885663454634066, 0.9559224247932434, 0.9558116793632507, 0.0029578897779603134, 0.15758030591410038, 0.1597422256938256, 8.951185974936937e-07, 1.006371372006515e-06, 28912911, 0
1473, 1.0000, 0.0004310666007242172, 13055.294523239136,623216, 0.9886038318960608, 0.95592200756073, 0.9558098316192627, 0.002955707441300636, 0.15757844434563978, 0.15973897127655745, 1.8615677644107098e-06, 1.0702132698579352e-06, 28912911, 0
1474, 1.0000, 0.0005446456755687692, 13072.184165239334,623091, 0.9886061176541495, 0.9559215903282166, 0.9558097124099731, 0.002956563915201194, 0.15757797260479436, 0.1597394188632886, 4.717414337218617e-07, 9.86038110279053e-07, 28912911, 0
1475, 1.0000, 0.00029999510788018764, 13080.701912403107,622505, 0.9886168332880693, 0.9559221863746643, 0.9558089971542358, 0.002957084863789957, 0.157577396083174, 0.15973921559612023, 5.765194473206225e-07, 9.345138167687296e-07, 28912911, 0
1476, 1.0000, 0.0003349344933199894, 13089.263227462769,621940, 0.9886271649146301, 0.9559239745140076, 0.9558103084564209, 0.0029576839569462926, 0.15757660360067893, 0.1597387133312997, 7.924822102989282e-07, 9.192340570324616e-07, 28912911, 0
1477, 1.0000, 0.0001936471244273688, 13097.749936580658,621587, 0.9886336198954725, 0.955924928188324, 0.955811619758606, 0.0029583138272989153, 0.1575759559397062, 0.15973861539199127, 6.476614463901686e-07, 8.876020573865678e-07, 28912911, 0
1478, 1.0000, 0.00024284927624726842, 13106.269536495209,620578, 0.9886520705347642, 0.9559252858161926, 0.9558119177818298, 0.002958791368927208, 0.15757520539732303, 0.15973821808054592, 7.505420842879307e-07, 8.728386624140768e-07, 28912911, 0
1479, 1.0000, 0.0002458279202327668, 13114.764568567276,619521, 0.9886713989051621, 0.9559250473976135, 0.9558129906654358, 0.002958812041416159, 0.15757454796352918, 0.1597375914836373, 6.57435817758012e-07, 8.484493351789473e-07, 28912911, 0
1480, 1.0000, 0.0004722517316154995, 13123.10791182518,618198, 0.9886955913687726, 0.9559248089790344, 0.9558133482933044, 0.0029587036262025434, 0.15757405470512775, 0.15973670435402926, 4.932576346261541e-07, 8.036569483449268e-07, 28912911, 0
1481, 1.0000, 0.0002109892358386617, 13131.658245801926,617468, 0.9887089401960105, 0.9559227824211121, 0.9558120965957642, 0.0029590888426793936, 0.15757356176488888, 0.15973661888768756, 4.929404920361868e-07, 7.65320035467599e-07, 28912911, 0
1482, 1.0000, 0.0001899298368326995, 13140.200427532196,616689, 0.9887231850404191, 0.9559227228164673, 0.9558115601539612, 0.002959172780066808, 0.15757320766944471, 0.1597361881176155, 3.54091247406485e-07, 7.085496597889645e-07, 28912911, 0
1483, 1.0000, 0.0001971880301172235, 13148.693525791168,615538, 0.9887442323008997, 0.9559219479560852, 0.9558109641075134, 0.0029594213169743025, 0.15757252041314432, 0.1597357048148062, 6.872569089655389e-07, 7.063910302063295e-07, 28912911, 0
1484, 1.0000, 0.00028058089504771086, 13157.28193283081,613243, 0.9887861988194078, 0.9559228420257568, 0.9558115601539612, 0.0029610013521368375, 0.1575708378468138, 0.1597355603592447, 1.6825667823461288e-06, 7.704383445358158e-07, 28912911, 0
1485, 1.0000, 0.00020770456228788006, 13174.086791038513,612453, 0.9888006448105282, 0.9559223651885986, 0.9558110237121582, 0.002960832476027806, 0.15757035003849343, 0.1597352463126931, 4.87813666794068e-07, 7.360197985706999e-07, 28912911, 0
1486, 1.0000, 0.00022894273897873537, 13182.63271188736,612648, 0.9887970790279099, 0.9559245109558105, 0.9558119773864746, 0.0029613726722394177, 0.15757007793946576, 0.1597353098135612, 2.7209757699764303e-07, 6.663049114908122e-07, 28912911, 0
1487, 1.0000, 0.00034432900770118007, 13191.162105798721,612908, 0.9887923246510855, 0.9559226632118225, 0.9558111429214478, 0.0029617101732948574, 0.15756972932668278, 0.15973533474451315, 3.4861084838300194e-07, 6.24510583759133e-07, 28912911, 0
1488, 1.0000, 0.00018107096289251437, 13199.620908737183,613877, 0.988774605454382, 0.9559236168861389, 0.9558117389678955, 0.0029629112864813898, 0.1575691651852173, 0.15973549341670362, 5.641443185100403e-07, 6.181940837690299e-07, 28912911, 0
1489, 1.0000, 0.00015423474909899288, 13208.271765708923,614322, 0.9887664681555863, 0.9559234976768494, 0.9558109045028687, 0.0029636727177644894, 0.15756837964893206, 0.15973499527413765, 7.855327976702409e-07, 6.331823381880501e-07, 28912911, 0
1490, 1.0000, 0.0005093415208358165, 13216.803008794785,614153, 0.9887695585005222, 0.9559243321418762, 0.9558103084564209, 0.0029647180796256224, 0.15756695157094044, 0.15973404537303196, 1.4280785251286066e-06, 6.868329502132173e-07, 28912911, 0
1491, 1.0000, 0.0007376280004004574, 13225.340859651566,614295, 0.9887669618793334, 0.9559270143508911, 0.9558104872703552, 0.0029661821877494596, 0.15756594388224526, 0.15973367496711688, 1.0076896508059985e-06, 7.1367205163316e-07, 28912911, 0
1492, 1.0000, 0.0005197724228343497, 13233.868966817856,613272, 0.9887856685235312, 0.9559272527694702, 0.9558112621307373, 0.00296591340455417, 0.1575649790121774, 0.15973293074485245, 9.64869311087524e-07, 7.355220043781583e-07, 28912911, 0
1493, 1.0000, 0.0010757329353673374, 13242.418570756912,614386, 0.9887652978474449, 0.9559269547462463, 0.9558115601539612, 0.0029678792107898453, 0.15756393565077176, 0.15973310240110422, 1.0433562950273867e-06, 7.616919521786895e-07, 28912911, 0
1494, 1.0000, 0.0002011868498242774, 13250.976021766663,614470, 0.9887637618180093, 0.9559270739555359, 0.9558112621307373, 0.002968509187724068, 0.15756287966835805, 0.15973326495668774, 1.0559914769003864e-06, 7.869868426035891e-07, 28912911, 0
1495, 1.0000, 0.00020931151064796193, 13259.47601556778,614996, 0.9887541433479722, 0.9559273719787598, 0.9558112621307373, 0.0029690651107702917, 0.1575626457615401, 0.15973343299461584, 2.3390461248440353e-07, 6.970671281247225e-07, 28912911, 0
1496, 1.0000, 0.00044901191558860415, 13268.053007602692,617198, 0.988713877433482, 0.9559265971183777, 0.9558131694793701, 0.0029725288639310043, 0.157561662495479, 0.15973586237972115, 9.832687733746237e-07, 7.214635051434654e-07, 28912911, 0
1497, 1.0000, 0.0004435612754086934, 13284.815152406693,617644, 0.9887057218486217, 0.9559261798858643, 0.9558109045028687, 0.0029729563618199743, 0.1575602412538949, 0.15973424321131074, 1.4212412265679486e-06, 7.720753915557511e-07, 28912911, 0
1498, 1.0000, 0.0002521008414234581, 13293.33581829071,618724, 0.9886859728987355, 0.955926775932312, 0.9558115601539612, 0.0029748369589821457, 0.15755967639722174, 0.15973492789087035, 5.648534462943111e-07, 7.483199397635674e-07, 28912911, 0
1499, 1.0000, 0.00025028430527942357, 13301.939882993698,618927, 0.9886822608275995, 0.9559252858161926, 0.9558094143867493, 0.0029756703370609327, 0.15755917535768182, 0.15973485629341252, 5.010423781148798e-07, 7.188959415336234e-07, 28912911, 0
1500, 1.0000, 0.00044489572550007587, 13310.401708126068,619221, 0.9886768847245749, 0.9559250473976135, 0.9558104872703552, 0.002976604289992242, 0.15755892060387305, 0.15973506522549172, 2.547507229333501e-07, 6.4805366515637e-07, 28912911, 0
1501, 1.0000, 0.0002495122397777339, 13319.564935207367,618767, 0.988685186597953, 0.9559245109558105, 0.9558098316192627, 0.0029765852579950857, 0.15755859977117972, 0.1597348271892677, 3.2083130274696003e-07, 6.040564799461119e-07, 28912911, 0
1502, 1.0000, 0.0002061239445598363, 13328.925209522247,616996, 0.9887175712185534, 0.9559250473976135, 0.9558110237121582, 0.002976671968452382, 0.15755790787306348, 0.15973432166231225, 6.919030146879113e-07, 6.123141773240189e-07, 28912911, 0
1503, 1.0000, 0.00011904917039452815, 13345.987542390823,615525, 0.9887444700197409, 0.9559255838394165, 0.9558114409446716, 0.0029763292958112416, 0.1575575502283322, 0.15973371610097273, 3.576429726537267e-07, 5.802589571561858e-07, 28912911, 0
1504, 1.0000, 0.00013335422792484512, 13354.566538333893,615182, 0.9887507421399362, 0.9559260010719299, 0.955811619758606, 0.002976479517161843, 0.15755714022274875, 0.15973347444813046, 4.100054749878179e-07, 5.60452271192156e-07, 28912911, 0
1505, 1.0000, 0.0002694218488761633, 13363.074567317963,613454, 0.9887823404597541, 0.955925464630127, 0.9558119773864746, 0.002979428952282488, 0.15755548914819031, 0.15973456310320336, 1.651074570951927e-06, 6.243979074988865e-07, 28912911, 0
1506, 1.0000, 0.0005820303708544175, 13379.876485347748,612960, 0.9887913737757206, 0.9559275507926941, 0.9558130502700806, 0.002979914081024421, 0.15755518584650835, 0.1597345164836921, 3.0329455733002497e-07, 5.809005086629298e-07, 28912911, 0
1507, 1.0000, 0.00018145393680119736, 13388.377239227295,612761, 0.9887950127025977, 0.9559255838394165, 0.9558126330375671, 0.002981298603815507, 0.15755461200522647, 0.1597353699484646, 5.738465854721042e-07, 5.801912318996802e-07, 28912911, 0
1508, 1.0000, 0.00018550700711885917, 13396.924029111862,612197, 0.9888053260430938, 0.955925703048706, 0.9558120965957642, 0.002981955416382029, 0.15755410081873303, 0.15973546007673656, 5.111875523711173e-07, 5.728910956637391e-07, 28912911, 0
1509, 1.0000, 0.00038271997586554354, 13405.521951198578,610790, 0.98883105453614, 0.9559259414672852, 0.9558116793632507, 0.0029832641186857156, 0.15755235303838766, 0.15973448281334734, 1.7477787654929244e-06, 6.404917067969794e-07, 28912911, 0
1510, 1.0000, 0.0006627339716854285, 13414.072850227356,610642, 0.988833760873717, 0.9559282064437866, 0.9558139443397522, 0.002986007856352001, 0.15755123633401671, 0.15973542706177465, 1.1167120047839152e-06, 6.771054013064554e-07, 28912911, 0
1511, 1.0000, 0.00020914395301942888, 13422.567250013351,610378, 0.9888385883948002, 0.9559265971183777, 0.9558128714561462, 0.0029859748432556604, 0.1575507444738763, 0.15973472162249214, 4.918560124189675e-07, 6.558045852428868e-07, 28912911, 0
1512, 1.0000, 0.0002522687965511039, 13431.281993865967,610142, 0.9888429039060717, 0.9559270143508911, 0.9558125138282776, 0.002986232305540397, 0.157550535955235, 0.15973463166451718, 2.0851687648759665e-07, 5.848050645039463e-07, 28912911, 0
1513, 1.0000, 0.00026411718309931096, 13439.821449756622,609630, 0.9888522663712028, 0.955929696559906, 0.9558142423629761, 0.0029865448019900523, 0.15755013271347448, 0.15973435794968957, 4.032387945218652e-07, 5.634640899416432e-07, 28912911, 0
1514, 1.0000, 0.0001502973497851675, 13448.421313762665,608594, 0.9888712107342418, 0.9559295773506165, 0.9558144211769104, 0.0029868835548032442, 0.15754985944922223, 0.15973446827621898, 2.732639271529891e-07, 5.241285892792277e-07, 28912911, 0
1515, 1.0000, 0.0001250046655266578, 13456.962173700333,608359, 0.9888755079594486, 0.9559292793273926, 0.9558141231536865, 0.0029867929228160725, 0.15754954501162563, 0.15973404878403452, 3.1443973610989495e-07, 4.980211730132473e-07, 28912911, 0
1516, 1.0000, 0.0005336238957938045, 13465.459776639938,605882, 0.9889208025417338, 0.9559282660484314, 0.9558146595954895, 0.002987493565359298, 0.15754920407920114, 0.15973439301985295, 3.409335907200717e-07, 4.795015390232533e-07, 28912911, 0
1517, 1.0000, 0.000917106359563207, 13473.976668596268,604635, 0.9889436052644264, 0.955927312374115, 0.9558135867118835, 0.002987018326994253, 0.1575489784381737, 0.15973326129791518, 2.2564011084580393e-07, 4.4468515885641845e-07, 28912911, 0
1518, 1.0000, 0.00018753612465649558, 13482.508054733276,604449, 0.9889470064724624, 0.9559271931648254, 0.955813467502594, 0.00298716738609671, 0.15754847407417075, 0.15973313020801014, 5.043676099547589e-07, 4.50320886575585e-07, 28912911, 0
1519, 1.0000, 0.00017779380628103874, 13491.01762676239,604228, 0.9889510476927631, 0.9559271931648254, 0.9558128714561462, 0.002987152375672266, 0.1575483628588354, 0.1597329852176969, 1.1121304244188224e-07, 3.9154840014609646e-07, 28912911, 0
1520, 1.0000, 0.0003019405866475818, 13499.633717775345,601760, 0.9889961777004659, 0.9559265971183777, 0.9558130502700806, 0.002987153492956702, 0.15754769672632993, 0.1597323613028181, 6.661337813851365e-07, 4.1291727657398535e-07, 28912911, 0
1521, 1.0000, 0.00019742758568761084, 13508.228928804398,600004, 0.9890282880300957, 0.9559271931648254, 0.9558135867118835, 0.0029872061033952005, 0.15754722628908205, 0.1597318310087204, 4.7042924655738005e-07, 4.183369061618124e-07, 28912911, 0
1522, 1.0000, 0.00014613334417942108, 13516.846633911133,598212, 0.9890610566580549, 0.9559275507926941, 0.9558137655258179, 0.0029872171052199165, 0.15754682914212925, 0.15973155631018676, 3.971495577126394e-07, 4.1616827516611623e-07, 28912911, 0
1523, 1.0000, 0.0003458162221139897, 13525.41892695427,595861, 0.9891040471961867, 0.9559276700019836, 0.9558143019676208, 0.002987253439407942, 0.15754640976986492, 0.15973177680284206, 4.1937755071441707e-07, 4.164880944571725e-07, 28912911, 0
1524, 1.0000, 0.0002476948115258557, 13533.844789743423,595080, 0.9891183286127248, 0.9559275507926941, 0.9558139443397522, 0.002987291205470984, 0.15754578018229626, 0.15973118439239747, 6.295837204906007e-07, 4.340579162603554e-07, 28912911, 0
1525, 1.0000, 0.0006548433018840602, 13542.434908628464,594601, 0.9891270876377206, 0.9559276103973389, 0.9558131694793701, 0.0029872957095546616, 0.15754548739799998, 0.15973070969307637, 2.9278445209945936e-07, 4.17299355654375e-07, 28912911, 0
1526, 1.0000, 0.0002694244208940175, 13550.951057434082,595165, 0.9891167742972244, 0.9559276103973389, 0.9558130502700806, 0.0029873364532096982, 0.1575451937797409, 0.15973070430258865, 2.936199817726859e-07, 4.0288537587715273e-07, 28912911, 0
1527, 1.0000, 0.00023627601285517206, 13559.49525141716,595327, 0.9891138119547416, 0.9559276103973389, 0.9558125734329224, 0.0029873529201456064, 0.15754502512317162, 0.15973066927044047, 1.6865472801663728e-07, 3.692863075881542e-07, 28912911, 0
1528, 1.0000, 0.00012817807607812812, 13568.010632276535,596913, 0.9890848102561124, 0.9559291005134583, 0.9558141231536865, 0.0029874450771906103, 0.15754440750360016, 0.15973055645817397, 6.176225281762093e-07, 3.8877577655975415e-07, 28912911, 0
1529, 1.0000, 0.00014280650067087362, 13576.496398210526,599838, 0.9890313235168374, 0.955929160118103, 0.9558137059211731, 0.002987564807042189, 0.15754415835016292, 0.1597307993826202, 2.4914806415199386e-07, 3.718562021906619e-07, 28912911, 0
1530, 1.0000, 0.0001391259903538129, 13585.008498430252,594310, 0.989132408882551, 0.9559286832809448, 0.9558148980140686, 0.002987374210724749, 0.1575440261283092, 0.15972992028320596, 1.3222730443906983e-07, 3.3532786280597625e-07, 28912911, 0
1531, 1.0000, 0.0003473526029007288, 13601.938310623169,595934, 0.9891027123134629, 0.9559293389320374, 0.9558143019676208, 0.0029874389203149517, 0.15754390740699922, 0.15972995967613127, 1.1871846933297903e-07, 3.0225570425878973e-07, 28912911, 0
1532, 1.0000, 0.0003847292042409839, 13610.437777757645,595100, 0.9891179628914306, 0.9559289216995239, 0.9558150768280029, 0.0029874262710453273, 0.15754359689927314, 0.15972987513355077, 3.105096782751726e-07, 3.0307113073408597e-07, 28912911, 0
1533, 1.0000, 0.00013449653703196597, 13618.958666801453,594877, 0.9891220406838608, 0.9559270739555359, 0.9558135867118835, 0.0029874476647433674, 0.15754324436278594, 0.159729511244182, 3.5253549110492166e-07, 3.0768788527717446e-07, 28912911, 0
1534, 1.0000, 0.00010144838394683668, 13627.436567544937,593976, 0.989138516428164, 0.955927312374115, 0.9558135867118835, 0.0029874551086060634, 0.15754295495106566, 0.1597291861339419, 2.894141356013513e-07, 3.058097524158948e-07, 28912911, 0
1535, 1.0000, 0.0002183135633304946, 13635.99313044548,594243, 0.9891336340488865, 0.9559269547462463, 0.9558127522468567, 0.002987507309130084, 0.15754257233171398, 0.15972901058195105, 3.8262142365574903e-07, 3.1273978003251334e-07, 28912911, 0
1536, 1.0000, 0.00012700376091376645, 13644.54941534996,594220, 0.9891340546283749, 0.9559272527694702, 0.9558125138282776, 0.0029875342761879267, 0.15754219999084054, 0.15972876870770686, 3.7233780730838717e-07, 3.182427564430486e-07, 28912911, 0
1537, 1.0000, 0.00020193406755663685, 13653.228813171387,594240, 0.9891336889070806, 0.9559272527694702, 0.9558136463165283, 0.0029875675044708453, 0.15754170397303696, 0.15972837863960984, 4.960199578574187e-07, 3.3268451725438264e-07, 28912911, 0
1538, 1.0000, 0.0012025335985753926, 13661.739927053452,596864, 0.9890857062732832, 0.9559277296066284, 0.9558154940605164, 0.0029878508948281185, 0.1575414400621473, 0.15972803171427577, 2.639136869042602e-07, 3.250689752567317e-07, 28912911, 0
1539, 1.0000, 0.00013854758746635157, 13678.57783293724,596921, 0.9890846639675948, 0.9559272527694702, 0.9558149576187134, 0.0029878643923169825, 0.15754079363194914, 0.15972773500181595, 6.464271136708e-07, 3.4820092972933797e-07, 28912911, 0
1540, 1.0000, 9.92367697535604e-05, 13687.12036371231,596358, 0.9890949590220262, 0.9559274911880493, 0.9558148980140686, 0.002987770286817315, 0.15754056199031022, 0.15972744367450809, 2.3163887280519546e-07, 3.3429361221732074e-07, 28912911, 0
1541, 1.0000, 0.00018049172586170827, 13695.555736541748,595569, 0.9891093867270819, 0.9559289216995239, 0.9558166265487671, 0.0029877457088057255, 0.15754021257154252, 0.15972718154102045, 3.494173177465143e-07, 3.3577604763775203e-07, 28912911, 0
1542, 1.0000, 0.0002288666354650821, 13704.108681440353,595259, 0.9891150554071418, 0.9559283256530762, 0.9558156132698059, 0.0029878139802731922, 0.15754001596559922, 0.1597272556731741, 1.9660853342595708e-07, 3.182767962839535e-07, 28912911, 0
1543, 1.0000, 0.00011083926279729667, 13712.652951478958,594834, 0.9891228269846433, 0.9559285640716553, 0.9558159708976746, 0.0029878168204693005, 0.15753981272047377, 0.1597270974745323, 2.0324093555346145e-07, 3.0431656884255167e-07, 28912911, 0
1544, 1.0000, 8.51029125742754e-05, 13721.059926748276,593704, 0.9891434902377649, 0.9559280276298523, 0.9558155536651611, 0.002987856081491251, 0.15753936657586418, 0.15972679992998398, 4.4614727309766344e-07, 3.1618470889457584e-07, 28912911, 0
1545, 1.0000, 0.0009357890201883793, 13729.661119699478,592549, 0.9891646106425043, 0.955927312374115, 0.9558141231536865, 0.0029879808794753392, 0.1575391789310409, 0.15972727242568036, 1.8764648621050206e-07, 3.00110244312275e-07, 28912911, 0
1546, 1.0000, 0.00026147954580404953, 13738.236772537231,592229, 0.9891704621832113, 0.9559286236763, 0.9558146595954895, 0.0029879730289039874, 0.15753882262986862, 0.15972663312405128, 3.562994929928731e-07, 3.0530524039603477e-07, 28912911, 0
1547, 1.0000, 0.00017097601609574855, 13746.765152692795,592125, 0.989172363933941, 0.9559286236763, 0.9558143615722656, 0.002987982268035538, 0.15753875061018796, 0.15972664286583493, 7.202067267564338e-08, 2.642448611755973e-07, 28912911, 0
1548, 1.0000, 0.00014533982998322432, 13755.26490855217,591537, 0.9891831161399902, 0.9559297561645508, 0.9558160901069641, 0.0029880750085196127, 0.15753839207326184, 0.1597267067572401, 3.58538847694545e-07, 2.724328771984493e-07, 28912911, 0
1549, 1.0000, 9.039140427390404e-05, 13771.990745544434,591203, 0.9891892236856031, 0.9559295773506165, 0.9558156132698059, 0.0029881490484623525, 0.15753820737923904, 0.15972681316455264, 1.8468901941126603e-07, 2.62046083325068e-07, 28912911, 0
1550, 1.0000, 0.00011020931029586973, 13780.526238679886,590617, 0.9891999393195229, 0.9559286236763, 0.9558147192001343, 0.0029881558335933442, 0.1575379464022007, 0.15972656544192534, 2.6097851676953887e-07, 2.619391304477475e-07, 28912911, 0
1551, 1.0000, 0.00021323152093126303, 13789.057943582535,589341, 0.989223272338092, 0.9559282660484314, 0.9558142423629761, 0.0029882980750410536, 0.15753752212043304, 0.15972652720124397, 4.2428220256574e-07, 2.748816979409647e-07, 28912911, 0
1552, 1.0000, 0.0002637745768937059, 13797.480484247208,587490, 0.9892571198438692, 0.9559281468391418, 0.9558141231536865, 0.002988375741731121, 0.15753713407475817, 0.15972612924147545, 3.880496759200991e-07, 2.845247004720874e-07, 28912911, 0
1553, 1.0000, 0.00020944988515360542, 13814.412356376648,587404, 0.9892586924454342, 0.955928385257721, 0.9558141231536865, 0.002988397437026166, 0.15753705448960367, 0.15972598701142818, 7.958125952667316e-08, 2.504892302530559e-07, 28912911, 0
1554, 1.0000, 0.00011428819531545387, 13822.903333187103,587640, 0.9892543769341627, 0.9559287428855896, 0.9558145403862, 0.0029884830584580185, 0.15753695303163862, 0.15972604101154236, 1.0145905063319027e-07, 2.2884384272330983e-07, 28912911, 0
1555, 1.0000, 0.00013032723536170077, 13831.809690237045,587229, 0.9892618925067583, 0.9559264183044434, 0.9558135867118835, 0.002988600083329967, 0.15753669926711925, 0.15972605901120845, 2.537638546795673e-07, 2.3122153759737787e-07, 28912911, 0
1556, 1.0000, 0.00018531619407054556, 13840.351155996323,585574, 0.9892921559438524, 0.9559282660484314, 0.9558148384094238, 0.002988560129072816, 0.1575364166962059, 0.15972566047165873, 2.8257376741280815e-07, 2.359058119249395e-07, 28912911, 0
1557, 1.0000, 9.716786393610478e-05, 13848.882859230042,584917, 0.9893041698883664, 0.9559264183044434, 0.9558137655258179, 0.0029886236876431123, 0.1575362073564941, 0.15972562053471806, 2.0933671857070735e-07, 2.3310378088749994e-07, 28912911, 0
1558, 1.0000, 0.00011650678895309875, 13857.390739440918,583478, 0.9893304835354834, 0.955926775932312, 0.9558132886886597, 0.0029885684857919774, 0.15753598813045713, 0.1597253075093417, 2.1922406440166853e-07, 2.316771534425437e-07, 28912911, 0
1559, 1.0000, 0.0004271578599221422, 13865.936886548996,580858, 0.989378393025022, 0.9559265375137329, 0.9558136463165283, 0.0029886237693067053, 0.15753556448363537, 0.15972519806127722, 4.2364923338866767e-07, 2.4609088614834664e-07, 28912911, 0
1560, 1.0000, 0.0004958562346622649, 13874.397114753723,579619, 0.9894010494591969, 0.9559295177459717, 0.9558146595954895, 0.0029887418598611762, 0.15753538941759465, 0.15972501114850726, 1.7507014984929903e-07, 2.378522080524855e-07, 28912911, 0
1561, 1.0000, 0.00029083492040918795, 13883.022104024887,579604, 0.9894013237501675, 0.9559292197227478, 0.9558149576187134, 0.0029886827010390067, 0.1575352120282516, 0.15972484361220218, 1.7738480564966075e-07, 2.3097666709971253e-07, 28912911, 0
1562, 1.0000, 0.0002281793026826161, 13891.564177036285,578646, 0.9894188418001592, 0.9559291005134583, 0.9558143615722656, 0.002988680388493068, 0.1575349600568341, 0.15972470064216876, 2.5197129072118685e-07, 2.3299489489541914e-07, 28912911, 0
1563, 1.0000, 0.00028648304073103007, 13908.462390184402,577032, 0.9894483555086002, 0.9559291005134583, 0.9558137655258179, 0.002988616500471174, 0.1575346403422345, 0.15972447838363096, 3.1971464395375015e-07, 2.40485013755295e-07, 28912911, 0
1564, 1.0000, 0.00041909500434324866, 13916.945719242096,576175, 0.9894640266660562, 0.955929160118103, 0.9558138847351074, 0.0029887138185584424, 0.15753447734746434, 0.1597246938418497, 1.629971970729116e-07, 2.31311502489014e-07, 28912911, 0
1565, 1.0000, 0.00021167506792125736, 13925.465251207352,574774, 0.989489645442714, 0.9559289216995239, 0.9558138251304626, 0.00298863478028588, 0.15753429919235792, 0.1597244828880289, 1.7815555447553422e-07, 2.2534993822071154e-07, 28912911, 0
1566, 1.0000, 0.000386448131247704, 13934.020884990692,575286, 0.9894802829775828, 0.9559292793273926, 0.955814778804779, 0.0029887559469876364, 0.15753422084538413, 0.15972464185150478, 7.834778684157051e-08, 2.0275630696667248e-07, 28912911, 0
1567, 1.0000, 0.00021771307076550112, 13942.50930404663,575587, 0.9894747788721053, 0.9559297561645508, 0.9558146595954895, 0.0029888405619730293, 0.15753398797082424, 0.15972449966525445, 2.3287685360640076e-07, 2.0558412108370815e-07, 28912911, 0
1568, 1.0000, 0.0001341346991368208, 13951.096364974976,576376, 0.9894603511670496, 0.955929696559906, 0.9558151364326477, 0.0029889290692196586, 0.1575338709585178, 0.15972456480111855, 1.1700765364941468e-07, 1.943175552397831e-07, 28912911, 0
1569, 1.0000, 0.00015282481663979957, 13959.770272016525,578349, 0.9894242727613779, 0.955929696559906, 0.955815315246582, 0.0029891402814474018, 0.1575336094906343, 0.15972454681281817, 2.6146814527394646e-07, 2.001717162100041e-07, 28912911, 0
1570, 1.0000, 0.00024398631761058133, 13968.249289989471,585403, 0.9892952828609177, 0.9559292197227478, 0.9558144807815552, 0.002989778535738043, 0.15753315064041054, 0.1597247852827465, 4.5884688362751724e-07, 2.1748495550824795e-07, 28912911, 0
1571, 1.0000, 0.0001764589365909266, 13976.695542097092,583903, 0.9893227119579818, 0.9559289216995239, 0.9558139443397522, 0.002989751876313844, 0.15753277797249288, 0.15972419046301345, 3.7266906546817857e-07, 2.2951899442194754e-07, 28912911, 0
1572, 1.0000, 0.00014450406761736407, 13985.110835075378,584791, 0.9893064739325199, 0.9559288024902344, 0.9558132886886597, 0.0029899086158484776, 0.15753256792898507, 0.159724058754749, 2.1004566772009348e-07, 2.2749305458729354e-07, 28912911, 0
1573, 1.0000, 0.00010793547482683146, 13993.507797002792,584784, 0.9893066019349729, 0.9559280276298523, 0.9558130502700806, 0.002990194302382922, 0.15753186693847743, 0.15972344754235476, 7.009897362575401e-07, 2.545906757478758e-07, 28912911, 0
1574, 1.0000, 0.0006972679493081821, 14010.122720003128,584988, 0.9893028715777721, 0.955928385257721, 0.9558138847351074, 0.0029905399608458226, 0.15753135867969323, 0.1597230585412388, 5.082583561799581e-07, 2.728140275880276e-07, 28912911, 0
1575, 1.0000, 0.00016953928131220505, 14018.485100984573,586450, 0.9892761373511669, 0.9559282660484314, 0.9558145403862, 0.002991094238285571, 0.15753074878791487, 0.15972313876958633, 6.098925622033402e-07, 2.956687063753114e-07, 28912911, 0
1576, 1.0000, 0.00015014517240607834, 14027.180943727493,586885, 0.9892681829130184, 0.9559286832809448, 0.9558148980140686, 0.0029913061030426057, 0.15753058825015476, 0.15972323758531437, 1.6054116191988044e-07, 2.7815281866630544e-07, 28912911, 0
1577, 1.0000, 0.00014140796256453513, 14035.629695415497,588787, 0.989233402817941, 0.9559289216995239, 0.9558147192001343, 0.002991783815877051, 0.15753021921740235, 0.15972329757362003, 3.69031280700316e-07, 2.8612870992287195e-07, 28912911, 0
1578, 1.0000, 0.00012537472077364455, 14044.10929107666,592366, 0.9891679569923462, 0.9559293389320374, 0.9558149576187134, 0.002992553666662268, 0.15752964643519315, 0.1597236005943041, 5.727771578700747e-07, 3.066929988595542e-07, 28912911, 0
1579, 1.0000, 0.00038440183600036153, 14052.554218053818,597394, 0.9890760146589872, 0.9559288024902344, 0.9558137059211731, 0.0029945070325659495, 0.1575294954122189, 0.1597249472968803, 1.5102213804518705e-07, 2.8571795781181797e-07, 28912911, 0
1580, 1.0000, 0.0006651329778425155, 14061.050000190735,597305, 0.9890776421187464, 0.955930233001709, 0.9558144211769104, 0.002994760577827354, 0.15752909780129776, 0.15972442650553925, 3.976160724561417e-07, 2.953181755319094e-07, 28912911, 0
1581, 1.0000, 0.0004366436539360487, 14069.629951000214,596087, 0.9890999145455625, 0.955929160118103, 0.9558144807815552, 0.0029943913940965526, 0.15752887529173268, 0.15972423247841472, 2.225113825415903e-07, 2.870756667981325e-07, 28912911, 0
1582, 1.0000, 0.00018764014310827614, 14078.112568855286,596631, 0.9890899669263605, 0.9559289216995239, 0.9558141231536865, 0.0029946965315567945, 0.15752876476367755, 0.15972420887964844, 1.1052569837133319e-07, 2.609414496694657e-07, 28912911, 0
1583, 1.0000, 0.00015253023622293618, 14086.631040811539,596928, 0.9890845359651418, 0.955929160118103, 0.9558142423629761, 0.00299497327700601, 0.15752869284307794, 0.15972428597551833, 7.191550902008181e-08, 2.293881715154216e-07, 28912911, 0
1584, 1.0000, 0.00023397050000835935, 14095.011442661285,596469, 0.9890929292688434, 0.9559293389320374, 0.9558139443397522, 0.00299525052460078, 0.15752845822755954, 0.1597242302362249, 2.3462111928274076e-07, 2.2990617066640503e-07, 28912911, 0
1585, 1.0000, 0.00025002859304064015, 14103.701006650925,597695, 0.9890705105535097, 0.9559297561645508, 0.9558154344558716, 0.0029968403097317873, 0.15752819187027722, 0.15972496006600573, 2.6635722885637314e-07, 2.333146524403646e-07, 28912911, 0
1586, 1.0000, 0.00022990238507351554, 14120.576258659363,595452, 0.9891115261966529, 0.9559294581413269, 0.9558138251304626, 0.0029959377888865435, 0.1575279867702791, 0.15972423549383066, 2.0509689135916886e-07, 2.3032640033669926e-07, 28912911, 0
1587, 1.0000, 0.00036307342014451905, 14129.062089443207,594011, 0.9891378764158991, 0.9559298753738403, 0.9558147192001343, 0.0029963576242199863, 0.15752765158401882, 0.15972426861915828, 3.3518466627247e-07, 2.391320365527319e-07, 28912911, 0
1588, 1.0000, 0.0008273679312510892, 14137.528005361557,588806, 0.9892330553827116, 0.9559306502342224, 0.9558152556419373, 0.0029954787140868107, 0.1575274762911984, 0.15972330953163585, 1.7529311152619798e-07, 2.318197703459801e-07, 28912911, 0
1589, 1.0000, 0.0002946604070165314, 14146.03828048706,589197, 0.9892259055314102, 0.9559303522109985, 0.9558148980140686, 0.0029958612794750757, 0.1575270974331707, 0.159723369513802, 3.7886069562120817e-07, 2.434912613020376e-07, 28912911, 0
1590, 1.0000, 0.00021171920489582003, 14154.561047315598,588463, 0.9892393275029069, 0.9559301137924194, 0.9558150172233582, 0.002996033712974702, 0.15752688353822933, 0.15972331474855195, 2.138982403698808e-07, 2.403564398380989e-07, 28912911, 0
1591, 1.0000, 0.000446261699056181, 14163.084119319916,589890, 0.9892132332885666, 0.9559295773506165, 0.955814778804779, 0.002998753892900996, 0.15752636417952762, 0.15972448224252367, 5.193537949421678e-07, 2.596070709912646e-07, 28912911, 0
1592, 1.0000, 0.0001546479827921209, 14179.866106271744,586509, 0.9892750584733491, 0.9559298753738403, 0.9558144211769104, 0.002997469006350358, 0.15752594682020868, 0.15972334891644774, 4.173615779645701e-07, 2.72230080842957e-07, 28912911, 0
1593, 1.0000, 0.00023381458943316284, 14188.317533254623,588120, 0.9892455996231022, 0.9559299349784851, 0.9558141827583313, 0.002998380678732409, 0.15752569923676082, 0.1597236751714424, 2.475838618287707e-07, 2.6965888484836175e-07, 28912911, 0
1594, 1.0000, 0.00017124518554171355, 14205.128412246704,586594, 0.9892735041578489, 0.9559304714202881, 0.9558147192001343, 0.002998119868539916, 0.15752537761720528, 0.1597233080269506, 3.2161604540670297e-07, 2.7445239913498544e-07, 28912911, 0
1595, 1.0000, 0.0006277896639833164, 14213.634450912476,590452, 0.9892029565202, 0.9559304714202881, 0.9558145403862, 0.002999766087937768, 0.15752501297569213, 0.15972383700583181, 3.6465031477694865e-07, 2.8236313016150406e-07, 28912911, 0
1596, 1.0000, 0.0008564700791790954, 14222.183323860168,587817, 0.9892511403007093, 0.9559281468391418, 0.9558144807815552, 0.002999243052238683, 0.15752482749747043, 0.15972396402840203, 1.85471214858568e-07, 2.707415061324768e-07, 28912911, 0
1597, 1.0000, 0.00037948843960101654, 14230.59437584877,588220, 0.9892437710166313, 0.9559304714202881, 0.955815851688385, 0.002999403106381596, 0.1575245516691026, 0.15972362758855518, 2.75828220902552e-07, 2.7124592746263716e-07, 28912911, 0
1598, 1.0000, 0.0002688194498449618, 14239.078627109528,587439, 0.9892580524331693, 0.9559304118156433, 0.9558159708976746, 0.002999256647595101, 0.1575243999919106, 0.1597234015129052, 1.5167950867533975e-07, 2.559290561423907e-07, 28912911, 0
1599, 1.0000, 0.00028362839393788157, 14247.723959207535,584795, 0.989306400788261, 0.9559300541877747, 0.955815315246582, 0.0029986938947430155, 0.15752399605328102, 0.159722828551629, 4.0393931130533467e-07, 2.678793568579845e-07, 28912911, 0
1600, 1.0000, 0.00021956361248084112, 14256.00076508522,584567, 0.9893105700110147, 0.9559308290481567, 0.9558160901069641, 0.002998794232367475, 0.1575235697783756, 0.15972229601564053, 4.2627199464684296e-07, 2.8061701650822703e-07, 28912911, 0
1601, 1.0000, 0.00016481275103588398, 14273.120255231857,586163, 0.9892813854517386, 0.9559305906295776, 0.9558154344558716, 0.0029986718312839454, 0.157523097791007, 0.15972187966098647, 4.7199220201687986e-07, 2.9559432026812406e-07, 28912911, 0
1602, 1.0000, 0.00013188315964076272, 14281.599508285522,587571, 0.9892556386726278, 0.9559289813041687, 0.9558155536651611, 0.0029985930905361245, 0.15752263979700545, 0.15972138963675392, 4.5798961270659966e-07, 3.0882470790469176e-07, 28912911, 0
1603, 1.0000, 0.00021500318336954835, 14290.25372838974,588320, 0.9892419424101604, 0.9559308886528015, 0.9558155536651611, 0.002998633528051672, 0.157522357704605, 0.15972111090475427, 2.820907548384266e-07, 3.060410763306664e-07, 28912911, 0
1604, 1.0000, 0.0005309535551261478, 14298.711165189743,588296, 0.9892423812757134, 0.9559285640716553, 0.9558143019676208, 0.002998646445673705, 0.15752218431870432, 0.1597212283343961, 1.7338800040178626e-07, 2.8913698790487835e-07, 28912911, 0
1605, 1.0000, 0.0004337170621187295, 14306.988694190979,587934, 0.9892490008311382, 0.9559302926063538, 0.9558154344558716, 0.002998670304097017, 0.1575219121037101, 0.15972098014075126, 2.72211003904399e-07, 2.8739807501100973e-07, 28912911, 0
1606, 1.0000, 9.628322769568326e-05, 14315.32588815689,586374, 0.9892775270920849, 0.9559293389320374, 0.9558137059211731, 0.002998887460294452, 0.15752101075315766, 0.1597204149960485, 9.013544419456121e-07, 3.2219962435433365e-07, 28912911, 0
1607, 1.0000, 7.170727328064107e-05, 14323.697704076767,585886, 0.9892864506916631, 0.9559297561645508, 0.9558142423629761, 0.002998899994055394, 0.15752080728291218, 0.15972036391102756, 2.0346797890979929e-07, 3.077245419371369e-07, 28912911, 0
1608, 1.0000, 0.00013643216914494696, 14332.036694288254,585091, 0.9893009881131071, 0.9559308886528015, 0.9558160901069641, 0.002999021947258714, 0.15752023654030983, 0.15972049552289083, 5.707424904910496e-07, 3.2733311327495984e-07, 28912911, 0
1609, 1.0000, 0.000399750475017333, 14340.454679250717,584698, 0.9893081745365379, 0.9559299349784851, 0.9558162093162537, 0.002999076695726543, 0.15752021628231552, 0.15972050095799772, 2.0260527672233408e-08, 2.4783122422804e-07, 28912911, 0
1610, 1.0000, 0.00018930337780265126, 14348.854696512222,584585, 0.98931024086185, 0.9559299945831299, 0.955815315246582, 0.0029990585689403993, 0.15751990088507906, 0.15972015941155204, 3.1539459485752097e-07, 2.5387845376779904e-07, 28912911, 0
1611, 1.0000, 0.00034699662874740914, 14357.227707386017,584885, 0.9893047550424372, 0.9559295177459717, 0.9558155536651611, 0.0029991121331044636, 0.15751985784774736, 0.1597203702939168, 4.3039811076228673e-08, 2.1259365363178712e-07, 28912911, 0
1612, 1.0000, 0.00015036966336742777, 14365.688411474228,584968, 0.9893032372990663, 0.9559297561645508, 0.9558154344558716, 0.0029991268945831107, 0.1575197817156655, 0.15972026334213835, 7.61286854111809e-08, 1.9184482968885626e-07, 28912911, 0
1613, 1.0000, 9.241650459559899e-05, 14374.139291524887,585009, 0.9893024875704133, 0.9559297561645508, 0.9558150768280029, 0.0029991535719413073, 0.15751968658694615, 0.15972015821348196, 9.51335495380512e-08, 1.7884980024459025e-07, 28912911, 0
1614, 1.0000, 0.0002713875876717689, 14382.643891572952,585497, 0.989293563970835, 0.9559295177459717, 0.9558146595954895, 0.002999275369412744, 0.15751948679472483, 0.15972001528919394, 1.9979045298712528e-07, 1.8084107776095975e-07, 28912911, 0
1615, 1.0000, 5.8317129846278536e-05, 14391.034707784653,584960, 0.989303383587584, 0.9559300541877747, 0.9558155536651611, 0.002999240185082357, 0.15751924672001144, 0.15971983971142267, 2.4006817558874793e-07, 1.860376466798347e-07, 28912911, 0
1616, 1.0000, 5.8530802134075216e-05, 14399.437034845352,584878, 0.9893048830448902, 0.9559305310249329, 0.9558160901069641, 0.0029992862179469442, 0.15751904812553935, 0.15971971433132948, 1.9860213593125842e-07, 1.8725746721368743e-07, 28912911, 0
1617, 1.0000, 0.00016191919337265562, 14407.98465180397,585044, 0.9893018475581484, 0.9559301137924194, 0.955815315246582, 0.0029994227990332656, 0.1575187312905176, 0.1597195803734108, 3.168351710713946e-07, 1.973688310822139e-07, 28912911, 0
1618, 1.0000, 0.00027351937552436227, 14424.680000782013,584625, 0.9893095094192617, 0.9559303522109985, 0.955815851688385, 0.0029994293452643627, 0.15751857182654128, 0.15971933406039793, 1.5946242348796602e-07, 1.932041933120112e-07, 28912911, 0
1619, 1.0000, 8.280455088188201e-05, 14433.172508716583,584640, 0.989309235128291, 0.9559298753738403, 0.955814778804779, 0.0029995172747657294, 0.157518236986835, 0.15971921042414733, 3.3484051550902727e-07, 2.041261730476953e-07, 28912911, 0
1620, 1.0000, 7.896494945284539e-05, 14441.580972909927,584465, 0.9893124351896152, 0.9559292197227478, 0.9558146595954895, 0.0029996293244529434, 0.15751802658081626, 0.15971919625522513, 2.1040706613129068e-07, 2.0474573139851717e-07, 28912911, 0
1621, 1.0000, 0.00039087609165629596, 14449.694505929947,583527, 0.9893295875183126, 0.9559305906295776, 0.9558156728744507, 0.002999795589848727, 0.15751772733390618, 0.1597192919244164, 2.992451788863537e-07, 2.1266503251451276e-07, 28912911, 0
1622, 1.0000, 0.00034455488573503394, 14457.532455921173,583842, 0.9893238274079291, 0.9559311270713806, 0.9558159708976746, 0.0029998722509765063, 0.15751756363168082, 0.15971942702023156, 1.6370227376438784e-07, 2.0717242486535107e-07, 28912911, 0
1623, 1.0000, 0.00021384155550230628, 14465.359900712967,583613, 0.9893280149167476, 0.9559311270713806, 0.9558159708976746, 0.0029998430636884107, 0.15751749867688203, 0.1597192720781558, 6.4956198947419e-08, 1.8448489556113703e-07, 28912911, 0
1624, 1.0000, 8.839050928090431e-05, 14473.17433643341,583649, 0.9893273566184181, 0.9559310078620911, 0.9558159112930298, 0.002999880334372768, 0.15751739874615364, 0.15971919337349771, 9.992744401388087e-08, 1.7351347641027677e-07, 28912911, 0
1625, 1.0000, 0.0002559734204183926, 14480.999680280685,583105, 0.9893373042376199, 0.9559306502342224, 0.9558156132698059, 0.002999941040588813, 0.1575172515467562, 0.15971913313746186, 1.4719978838617642e-07, 1.706831340096355e-07, 28912911, 0
1626, 1.0000, 6.956896941311541e-05, 14496.496088266373,583127, 0.9893369019441963, 0.955930769443512, 0.9558156132698059, 0.00299995496916084, 0.15751717035727691, 0.15971903201798532, 8.119052680166661e-08, 1.5846088738603444e-07, 28912911, 0
1627, 1.0000, 7.472135690220814e-05, 14504.385364294052,582608, 0.9893463924117806, 0.9559305310249329, 0.9558156728744507, 0.003000001052735093, 0.15751704039194175, 0.15971895192860672, 1.2996497769646176e-07, 1.5535044762143586e-07, 28912911, 0
1628, 1.0000, 0.00011119018144650071, 14512.218247413635,581653, 0.989363855603578, 0.9559302926063538, 0.9558146595954895, 0.003000308030892562, 0.15751649649826555, 0.15971883529934267, 5.438942991264906e-07, 1.760891952714681e-07, 28912911, 0
1629, 1.0000, 0.0004514352964800563, 14520.112525463104,580907, 0.9893774970078513, 0.9559314846992493, 0.9558173418045044, 0.003000607657194105, 0.1575159670356275, 0.15971868135084683, 5.294638880659619e-07, 1.9658169360431203e-07, 28912911, 0
1630, 1.0000, 0.00017245294720574816, 14535.650381565094,580981, 0.9893761438390627, 0.9559311270713806, 0.9558176398277283, 0.0030007008988554534, 0.15751586466636003, 0.1597188174879559, 1.0237150518954685e-07, 1.841648204606655e-07, 28912911, 0
1631, 1.0000, 0.00013028396551386788, 14543.521431684494,581143, 0.9893731814965798, 0.9559311270713806, 0.9558168649673462, 0.003000763865879104, 0.157515805979447, 0.15971883987755967, 5.868149657861643e-08, 1.6426162871374677e-07, 28912911, 0
1632, 1.0000, 0.00011106467604576991, 14551.371914625168,580860, 0.9893783564528926, 0.9559311270713806, 0.9558161497116089, 0.0030008171738473365, 0.15751567176267126, 0.15971874576611617, 1.3421686390069354e-07, 1.60976774410987e-07, 28912911, 0
1633, 1.0000, 0.0001045866056736932, 14559.229205608368,580807, 0.9893793256143222, 0.9559311270713806, 0.9558165073394775, 0.00300096031332827, 0.15751544093642716, 0.1597186445314339, 2.3082828720655257e-07, 1.668844230879425e-07, 28912911, 0
1634, 1.0000, 7.293218166758709e-05, 14567.052394628525,580416, 0.9893864754656235, 0.9559308290481567, 0.9558166861534119, 0.0030011471388454473, 0.15751504947514305, 0.15971836155930397, 3.9146470798279154e-07, 1.8173705370197415e-07, 28912911, 0
1635, 1.0000, 0.0001805235919097226, 14574.93166255951,583186, 0.9893358230663785, 0.9559298753738403, 0.9558154940605164, 0.0030017124784007497, 0.15751478328675733, 0.15971842296942942, 2.661869015485596e-07, 1.8880687442877999e-07, 28912911, 0
1636, 1.0000, 0.00024182824317510416, 14590.553210735321,582809, 0.989342716912774, 0.9559298157691956, 0.955815851688385, 0.003001703791856431, 0.15751470732489778, 0.15971844911269395, 7.596032322587654e-08, 1.7237516820314815e-07, 28912911, 0
1637, 1.0000, 0.0001980504562427845, 14598.38824057579,582602, 0.9893465021281688, 0.9559305310249329, 0.9558156728744507, 0.003001766405287785, 0.1575145695699748, 0.15971840458619377, 1.377609779029676e-07, 1.685543070072726e-07, 28912911, 0
1638, 1.0000, 7.215095825296556e-05, 14615.223611593246,581711, 0.9893627950118249, 0.955930769443512, 0.9558159708976746, 0.0030018489093598683, 0.15751441876497724, 0.15971830925316738, 1.5079828438735454e-07, 1.6668845030732352e-07, 28912911, 0
1639, 1.0000, 4.437807116257083e-05, 14623.683054447174,580813, 0.9893792158979339, 0.9559305906295776, 0.9558159708976746, 0.00300187026554042, 0.15751433146745453, 0.15971832198007185, 8.729948638985796e-08, 1.5624859720787677e-07, 28912911, 0
1640, 1.0000, 5.005926112797955e-05, 14632.121238470078,579266, 0.9894075044400393, 0.9559305906295776, 0.9558160901069641, 0.0030018619656003694, 0.15751420704821575, 0.15971821445929119, 1.244150741042116e-07, 1.5272910772296256e-07, 28912911, 0
1641, 1.0000, 0.00011946989001213017, 14640.500209331512,574879, 0.9894877254059196, 0.9559302926063538, 0.9558150172233582, 0.003001851773138698, 0.15751393864092877, 0.15971794654298385, 2.6841069725169753e-07, 1.6158818954785506e-07, 28912911, 0
1642, 1.0000, 0.0008421657667312695, 14648.98289847374,572552, 0.9895302770784984, 0.9559299945831299, 0.955815315246582, 0.0030019110702790377, 0.15751389336649818, 0.15971773300471265, 4.5270744875036684e-08, 1.4228214951105705e-07, 28912911, 0
1643, 1.0000, 0.00029228566522021814, 14657.542899370193,571365, 0.9895519826373084, 0.9559297561645508, 0.9558154344558716, 0.0030018791513582326, 0.15751364056055928, 0.1597176470464963, 2.528121764433511e-07, 1.5070066703439131e-07, 28912911, 0
1644, 1.0000, 0.00023192552107136955, 14665.999282598495,570704, 0.9895640697260814, 0.9559299349784851, 0.9558159112930298, 0.0030018682714610715, 0.15751356681556697, 0.1597175851786135, 7.373895255513574e-08, 1.4030506637804167e-07, 28912911, 0
1645, 1.0000, 0.0003751917982110345, 14674.51479268074,565786, 0.9896540005923222, 0.9559302926063538, 0.9558166265487671, 0.003001749269768284, 0.15751331477413855, 0.1597172600929077, 2.5203843792565017e-07, 1.4876908645162764e-07, 28912911, 0
1646, 1.0000, 0.0003616502619730066, 14682.989535808563,567119, 0.9896296252680645, 0.9559295773506165, 0.9558154940605164, 0.003001816311525693, 0.15751320504677965, 0.1597174406944081, 1.0973346281639706e-07, 1.4430963723256532e-07, 28912911, 0
1647, 1.0000, 0.00016882301078753647, 14691.485723018646,566477, 0.989641364921608, 0.9559304118156433, 0.9558160305023193, 0.003001789728980062, 0.15751297386833224, 0.15971715053596902, 2.3117770664438098e-07, 1.5127264359649154e-07, 28912911, 0
1648, 1.0000, 0.0002799852409206013, 14699.999454021454,565941, 0.9896511662522922, 0.9559300541877747, 0.9558160901069641, 0.003001825988340528, 0.1575129116261198, 0.15971734428050943, 6.22396380545176e-08, 1.3841751966464605e-07, 28912911, 0
1649, 1.0000, 0.00030156065024859757, 14716.663639068604,565536, 0.9896585721084996, 0.9559305310249329, 0.9558161497116089, 0.003001818988482209, 0.1575127638545668, 0.15971705954839752, 1.477714055841961e-07, 1.3932562402952481e-07, 28912911, 0
1650, 1.0000, 0.00010579626671895848, 14725.23304104805,566000, 0.9896500873744744, 0.9559304118156433, 0.9558159708976746, 0.003001824668092314, 0.1575126063662737, 0.15971705183522292, 1.5749269097198315e-07, 1.410437796590954e-07, 28912911, 0
1651, 1.0000, 7.131486912689723e-05, 14733.712224245071,566890, 0.989633812776883, 0.9559306502342224, 0.955815851688385, 0.0030018434478947913, 0.15751251223058532, 0.1597170829096883, 9.413455986928554e-08, 1.3545450497012424e-07, 28912911, 0
1652, 1.0000, 0.00010972062666163335, 14742.121733427048,569032, 0.9895946440262755, 0.955930769443512, 0.9558156728744507, 0.0030018815638123966, 0.15751236676905225, 0.15971698895176067, 1.4546171639429062e-07, 1.3642343451938463e-07, 28912911, 0
1653, 1.0000, 8.146019307764607e-05, 14750.708672523499,570030, 0.9895763945336955, 0.9559304714202881, 0.9558154344558716, 0.0030018965063408187, 0.15751217948498852, 0.15971679082435697, 1.8727864681267192e-07, 1.4081499603022816e-07, 28912911, 0
1654, 1.0000, 8.610107739119193e-05, 14759.034059524536,573512, 0.9895127224563773, 0.9559297561645508, 0.9558144807815552, 0.0030019683724769545, 0.1575118388094685, 0.15971645639405063, 3.406784579718103e-07, 1.5382201064344632e-07, 28912911, 0
1655, 1.0000, 0.00030767796886265364, 14767.411143541336,584291, 0.9893156169648746, 0.9559295177459717, 0.9558138251304626, 0.0030023313601636424, 0.15751127349235008, 0.15971604299140554, 5.653214840972698e-07, 1.7520487436376564e-07, 28912911, 0
1656, 1.0000, 0.0005098997524741668, 14775.888373374939,580804, 0.9893793804725163, 0.9559305906295776, 0.955816388130188, 0.003002241536218565, 0.15751118567573408, 0.15971618448655558, 8.781756294373722e-08, 1.635120276532582e-07, 28912911, 0
1657, 1.0000, 8.508181925495066e-05, 14784.299595594406,582492, 0.9893485135952869, 0.9559308290481567, 0.9558160305023193, 0.0030023047807978083, 0.1575110265927159, 0.15971594400372324, 1.590810312368518e-07, 1.6306343003279982e-07, 28912911, 0
1658, 1.0000, 7.802691673653646e-05, 14792.75552558899,582394, 0.9893503056296283, 0.9559309482574463, 0.9558160901069641, 0.003002302224502863, 0.15751100843003696, 0.15971595120481474, 1.8157254366713005e-08, 1.309260103072853e-07, 28912911, 0
1659, 1.0000, 0.00014188173162775258, 14801.142265796661,582025, 0.9893570531875061, 0.9559305310249329, 0.9558160305023193, 0.003002334252036282, 0.1575108491266661, 0.15971601339622046, 1.5930575447686834e-07, 1.3352005017223758e-07, 28912911, 0
1660, 1.0000, 0.00013831552441614684, 14809.547404527664,579686, 0.9893998242928614, 0.9559306502342224, 0.9558159708976746, 0.003002375630650347, 0.15751062305305064, 0.15971606840764407, 2.260799455977569e-07, 1.4074016057025148e-07, 28912911, 0
1661, 1.0000, 6.336107177643993e-05, 14826.129240512848,579110, 0.989410357066134, 0.955930769443512, 0.9558161497116089, 0.003002431510340419, 0.1575104822578391, 0.1597159582655511, 1.407937653130631e-07, 1.4074552012599757e-07, 28912911, 0
1662, 1.0000, 0.00011743703507498637, 14834.575521469116,579219, 0.9894083638850807, 0.9559308290481567, 0.9558160901069641, 0.0030025118542860766, 0.1575103522219144, 0.15971584943933229, 1.300296291473213e-07, 1.396353425243876e-07, 28912911, 0
1663, 1.0000, 0.0006259499943598841, 14842.99890756607,578971, 0.9894128988291286, 0.9559308290481567, 0.955815851688385, 0.0030026898980517382, 0.1575102916668986, 0.15971591212254832, 6.05580754153845e-08, 1.284437645120815e-07, 28912911, 0
1664, 1.0000, 0.00024186274697040713, 14851.38616156578,578795, 0.9894161171765175, 0.9559309482574463, 0.9558160305023193, 0.0030027095863458747, 0.15751009232750676, 0.15971579406065203, 1.9933849701447848e-07, 1.3421493365328754e-07, 28912911, 0
1665, 1.0000, 0.0001346000235020405, 14859.825326442719,578199, 0.9894270156710843, 0.9559308886528015, 0.9558156728744507, 0.0030027020324027323, 0.1575099943486907, 0.15971569513844258, 9.798147948547609e-08, 1.3005742650805277e-07, 28912911, 0
1666, 1.0000, 7.221262816210997e-05, 14868.29367351532,577588, 0.9894381884566218, 0.9559306502342224, 0.955815851688385, 0.0030027502265563165, 0.15750990163711326, 0.1597157512511486, 9.271023651558075e-08, 1.257286954859784e-07, 28912911, 0
1667, 1.0000, 5.59931227749131e-05, 14876.816906690598,576614, 0.9894559990836487, 0.9559308886528015, 0.9558165073394775, 0.0030027975604637876, 0.15750978688803635, 0.15971576741193563, 1.1475429750884558e-07, 1.245856046853399e-07, 28912911, 0
1668, 1.0000, 0.0001418414434677697, 14885.274028539658,574395, 0.989496575861239, 0.9559310674667358, 0.9558176398277283, 0.003002866141100119, 0.1575095953234622, 0.15971571697793374, 1.9155387009917035e-07, 1.3006192305250244e-07, 28912911, 0
1669, 1.0000, 0.00011095672104078121, 14893.773139476776,572807, 0.9895256141319975, 0.9559310674667358, 0.9558171629905701, 0.0030028580367731316, 0.1575094137461897, 0.15971550838908305, 1.8158204453944116e-07, 1.3447527594265144e-07, 28912911, 0
1670, 1.0000, 0.0002052669597992549, 14902.18452835083,570364, 0.9895702869880826, 0.9559308290481567, 0.9558172821998596, 0.0030028414155954908, 0.15750929704413527, 0.15971545642368104, 1.1670458649470916e-07, 1.3258274063434708e-07, 28912911, 0
1671, 1.0000, 0.00012211528701473092, 14918.941115379333,570355, 0.9895704515626649, 0.955930769443512, 0.9558172821998596, 0.0030028498728178433, 0.15750927851334529, 0.15971542338248101, 1.8531135709265456e-08, 1.0890015466744763e-07, 28912911, 0
1672, 1.0000, 7.377659898255863e-05, 14927.464485406876,569912, 0.9895785522893312, 0.9559304118156433, 0.9558170437812805, 0.003002855915026053, 0.1575092291486411, 0.15971533560858067, 4.936086725471078e-08, 1.0061527651177666e-07, 28912911, 0
1673, 1.0000, 8.245866315575083e-05, 14935.914833307266,569326, 0.9895892679232509, 0.9559298157691956, 0.9558161497116089, 0.0030028863488027755, 0.15750916176072868, 0.15971529079469016, 6.739109345565986e-08, 9.666244651121498e-08, 28912911, 0
1674, 1.0000, 6.385336717402672e-05, 14944.403227329254,568748, 0.989599837268653, 0.9559299349784851, 0.9558167457580566, 0.0030028889185176755, 0.15750903547125447, 0.15971512546991615, 1.2628617296339684e-07, 9.928132962509379e-08, 28912911, 0
1675, 1.0000, 0.00020332940889795494, 14952.87036538124,569074, 0.9895938760115577, 0.9559295177459717, 0.9558160901069641, 0.0030029788350081806, 0.1575088744406216, 0.15971503584792332, 1.6103164876546394e-07, 1.0420101522575744e-07, 28912911, 0
1676, 1.0000, 9.98001933918329e-05, 14969.47725725174,568528, 0.989603860202889, 0.9559297561645508, 0.9558162093162537, 0.0030029640840166017, 0.15750883017362902, 0.1597149680436578, 4.4264024695594983e-08, 9.565107277376535e-08, 28912911, 0
1677, 1.0000, 8.073293488055817e-05, 14977.893785476685,568722, 0.9896003127063354, 0.9559299349784851, 0.955816388130188, 0.00300297842239229, 0.15750876174420864, 0.15971493645417814, 6.843250738297613e-08, 9.250114445082077e-08, 28912911, 0
1678, 1.0000, 0.0002814926478787562, 14994.633041620255,568448, 0.9896053230880658, 0.9559298753738403, 0.9558171033859253, 0.003002981127663458, 0.15750864117046506, 0.1597149948686014, 1.2057348922067668e-07, 9.498555798214681e-08, 28912911, 0
1679, 1.0000, 4.9777725630302584e-05, 15003.04768037796,570247, 0.9895724264576535, 0.9559300541877747, 0.9558173418045044, 0.00300302757302691, 0.15750849555612806, 0.15971490100106314, 1.4561988728734043e-07, 9.913200486238307e-08, 28912911, 0
1680, 1.0000, 5.1824325970397305e-05, 15011.494880199432,570541, 0.989567050354629, 0.9559299349784851, 0.9558172821998596, 0.003003034050679009, 0.15750843318560295, 0.15971488572064568, 6.23648566677737e-08, 9.464256312587235e-08, 28912911, 0
1681, 1.0000, 0.00015886617988865903, 15019.904808282852,571630, 0.9895471368301604, 0.9559300541877747, 0.9558171629905701, 0.003003101765536813, 0.15750825214350114, 0.15971493341298656, 1.8104127472162723e-07, 1.0098470565594573e-07, 28912911, 0
1682, 1.0000, 0.00031907089594294675, 15028.45996928215,567375, 0.9896249440354989, 0.9559305906295776, 0.9558166861534119, 0.0030030110232358285, 0.15750817686756605, 0.15971470848507452, 7.527846945798444e-08, 9.806118150800699e-08, 28912911, 0
1683, 1.0000, 0.00011261470615944527, 15036.960708379745,566903, 0.9896335750580418, 0.9559302926063538, 0.955816924571991, 0.003003018463689128, 0.15750806987252328, 0.15971474623423942, 1.0699136707148504e-07, 9.891958441718361e-08, 28912911, 0
1684, 1.0000, 0.00013458674451603293, 15045.34828543663,564783, 0.9896723415152258, 0.955930233001709, 0.955816924571991, 0.00300297629804977, 0.1575080059044465, 0.15971466250332075, 6.397410071135035e-08, 9.470098011351803e-08, 28912911, 0
1685, 1.0000, 7.660530277706515e-05, 15053.783043384552,561924, 0.9897246213742299, 0.9559300541877747, 0.9558165669441223, 0.0030029359977353435, 0.15750792397062355, 0.1597147381471054, 8.192793923833541e-08, 9.333880352107071e-08, 28912911, 0
1686, 1.0000, 5.968046230042805e-05, 15062.241683244705,560269, 0.989754884811324, 0.9559304118156433, 0.9558165073394775, 0.0030029120242547756, 0.1575078509485815, 0.159714738555921, 7.302257465369166e-08, 9.107553282373709e-08, 28912911, 0
1687, 1.0000, 0.00019751648047215545, 15070.72031211853,556976, 0.9898151008224121, 0.9559305310249329, 0.9558160901069641, 0.0030028971968005112, 0.15750773042165075, 0.15971474860215573, 1.2052510245386117e-07, 9.366326646964876e-08, 28912911, 0
1688, 1.0000, 9.421150244690538e-05, 15079.092070102692,553051, 0.9898868736263965, 0.9559308290481567, 0.9558178186416626, 0.003002819052169733, 0.15750760546009257, 0.15971458700726587, 1.2496823875718377e-07, 9.640339632482632e-08, 28912911, 0
1689, 1.0000, 0.00010790059719793753, 15087.517920017242,549090, 0.9899593047287105, 0.9559305310249329, 0.9558172821998596, 0.0030027635619363367, 0.15750750352964213, 0.15971437434486913, 1.0192656191287952e-07, 9.694196947035725e-08, 28912911, 0
1690, 1.0000, 0.00013070654483728254, 15095.933025836945,545409, 0.9900266157329058, 0.9559304118156433, 0.9558169841766357, 0.0030027276452576487, 0.1575073922348419, 0.15971421507983505, 1.1129467977766261e-07, 9.828971938221671e-08, 28912911, 0
1691, 1.0000, 0.00013985634961429546, 15104.311261892319,544038, 0.9900516859276225, 0.9559304118156433, 0.9558171629905701, 0.003002723675949217, 0.15750729904615515, 0.15971406033667762, 9.318998323015748e-08, 9.776743223034388e-08, 28912911, 0
1692, 1.0000, 5.803276659295546e-05, 15112.767951965332,543594, 0.9900598049403534, 0.9559305906295776, 0.955816924571991, 0.0030027915138411605, 0.15750713955537596, 0.15971398698478595, 1.594890853828801e-07, 1.0267102194941442e-07, 28912911, 0
1693, 1.0000, 4.197505539245246e-05, 15121.19615483284,543941, 0.9900534596758993, 0.9559306502342224, 0.9558170437812805, 0.0030028401816979294, 0.15750703434385482, 0.15971388254303573, 1.052144456559212e-07, 1.0292257270054938e-07, 28912911, 0
1694, 1.0000, 0.0004050986490153894, 15129.622863769531,546395, 0.9900085856731023, 0.9559305310249329, 0.9558166861534119, 0.0030029293261083665, 0.1575069535601044, 0.15971371768197395, 8.078154845048147e-08, 1.0045944800589048e-07, 28912911, 0
1695, 1.0000, 9.423814036541238e-05, 15138.129504680634,549799, 0.9899463399088315, 0.9559305310249329, 0.9558168649673462, 0.0030030472954719464, 0.15750684855418098, 0.15971381515983887, 1.0500815425529275e-07, 1.0090530774084316e-07, 28912911, 0
1696, 1.0000, 6.972363612167069e-05, 15146.546746730804,549276, 0.9899559035206745, 0.9559304118156433, 0.9558166265487671, 0.0030030396973795372, 0.15750681125763422, 0.1597137466071045, 3.729685479902933e-08, 9.134606237598517e-08, 28912911, 0
1697, 1.0000, 0.00013065557211487943, 15154.979475975037,549425, 0.9899531788970328, 0.9559305310249329, 0.9558166265487671, 0.00300307825441139, 0.15750673849671337, 0.15971379180009704, 7.275830357644786e-08, 8.929129146915845e-08, 28912911, 0
1698, 1.0000, 0.0001102970332499932, 15163.39850616455,549089, 0.9899593230147752, 0.9559304118156433, 0.9558163285255432, 0.0030030929404124503, 0.1575066679536809, 0.1597137821866733, 7.054486400592808e-08, 8.721169636066097e-08, 28912911, 0
1699, 1.0000, 0.00020672076137598916, 15171.8489382267,548924, 0.9899623402154523, 0.9559299349784851, 0.955815315246582, 0.0030031832557632712, 0.15750653042876817, 0.1597139209576291, 1.3752522645682497e-07, 9.127576836047148e-08, 28912911, 0
1700, 1.0000, 0.0001263437296459612, 15180.29833316803,549691, 0.9899483148038202, 0.9559304714202881, 0.9558154940605164, 0.003003245817206541, 0.15750642655574437, 0.1597138022018265, 1.0387248336463095e-07, 9.246342986771124e-08, 28912911, 0
1701, 1.0000, 6.867720243100816e-05, 15189.328162193298,549664, 0.9899488085275673, 0.9559305310249329, 0.9558155536651611, 0.003003291898867471, 0.1575063715944941, 0.15971383666166392, 5.4959109319074884e-08, 8.777623889434362e-08, 28912911, 0
1702, 1.0000, 0.0001821711797026316, 15198.374863147736,549700, 0.9899481502292378, 0.9559306502342224, 0.9558156728744507, 0.0030034343528773885, 0.15750621627902506, 0.1597137141211098, 1.553193368641903e-07, 9.293125964839211e-08, 28912911, 0
1703, 1.0000, 0.0003586032826442205, 15206.950416088104,550724, 0.9899294252989753, 0.9559301137924194, 0.955815851688385, 0.003003587279128255, 0.1575061342439047, 0.15971392446700036, 8.203230469905343e-08, 9.177917147206004e-08, 28912911, 0
1704, 1.0000, 0.00010232282243885961, 15215.40582895279,551100, 0.9899225497386446, 0.955930233001709, 0.9558155536651611, 0.0030036366539887855, 0.15750606414941454, 0.15971378605910588, 7.009327546159128e-08, 8.93382323077335e-08, 28912911, 0
1705, 1.0000, 5.103437743506975e-05, 15223.879631996155,551301, 0.989918874239638, 0.9559299349784851, 0.9558153748512268, 0.0030036797157838, 0.15750603385373965, 0.15971374624822815, 3.0297144987256885e-08, 8.018142864018562e-08, 28912911, 0
1706, 1.0000, 0.0001814709117770362, 15232.206794977188,550515, 0.9899332470864995, 0.9559298157691956, 0.9558151364326477, 0.0030035178176068605, 0.15751753950142627, 0.15972353117023586, 2.564164436336114e-10, 4.5139942164855495e-08, 39481307, 0
1707, 1.0000, 0.00025911627139082853, 15241.754674196243,550286, 0.989937434595318, 0.9559301137924194, 0.9558154344558716, 0.003003512431051838, 0.15751746765043534, 0.1597233245327281, 7.18461181936636e-08, 4.7287377507966204e-08, 39481307, 0
1708, 1.0000, 0.00020208131833031933, 15250.99075126648,550090, 0.9899410186640011, 0.9559301137924194, 0.9558155536651611, 0.003003507866456501, 0.15751738643270966, 0.1597232657281412, 8.12205992184456e-08, 4.991571832372922e-08, 39481307, 0
1709, 1.0000, 0.0010960883759603636, 15261.157600164413,544610, 0.9900412262986087, 0.9559325575828552, 0.9558167457580566, 0.0030034160037866525, 0.15751674655016346, 0.15972244679350744, 6.398895077974753e-07, 6.442050006198614e-08, 39481307, 0
1710, 1.0000, 0.00023747896669996883, 15279.709389209747,545298, 0.9900286454860886, 0.9559313058853149, 0.9558166265487671, 0.0030034238405219427, 0.1575162629891601, 0.15972223994067625, 4.835518695178731e-07, 7.880721665596283e-08, 39481307, 0
1711, 1.0000, 0.0002399132783396492, 15289.78484416008,544170, 0.9900492721670808, 0.9559316039085388, 0.955817461013794, 0.003003409367301593, 0.15751605970870808, 0.159722062195178, 2.0327955632670758e-07, 8.664006325502304e-08, 39481307, 0
1712, 1.0000, 0.0003611592479920854, 15299.945902347565,537571, 0.9901699419080982, 0.9559313654899597, 0.9558181166648865, 0.0030033588338374707, 0.15751464957035025, 0.15972035476588772, 1.410143047969603e-06, 1.1451785418365523e-07, 39481307, 0
1713, 1.0000, 0.0002824397118282866, 15309.247457265854,528951, 0.9903275677858933, 0.9559291005134583, 0.955815851688385, 0.0030033702787091287, 0.15751343342539884, 0.15971878097939693, 1.2161448968428523e-06, 1.4503887206758086e-07, 39481307, 0
1714, 1.0000, 0.00011826826009400167, 15318.471357107162,528152, 0.9903421783515961, 0.9559304118156433, 0.9558160901069641, 0.0030033658347482614, 0.1575127567586247, 0.1597181761177699, 6.766585605721964e-07, 1.6918931433515029e-07, 39481307, 0
1715, 1.0000, 0.00011881227474271637, 15327.789672136307,527445, 0.9903551065993457, 0.9559308290481567, 0.9558166265487671, 0.0030033711297197114, 0.15751222150318225, 0.15971782221990455, 5.352593680785223e-07, 1.8984189705140692e-07, 39481307, 0
1716, 1.0000, 0.0006038357169769122, 15337.17070221901,529026, 0.9903261963310401, 0.9559311270713806, 0.9558173418045044, 0.0030033900670461593, 0.15751183436686994, 0.1597177696819314, 3.8713880054497274e-07, 2.038635246440352e-07, 39481307, 0
1717, 1.0000, 0.0001693972901218939, 15354.572858095169,528726, 0.9903316821504529, 0.955930769443512, 0.9558166265487671, 0.003003386434330722, 0.1575117183384207, 0.15971783234740472, 1.160272078415403e-07, 1.9269105734478186e-07, 39481307, 0
1718, 1.0000, 9.336696040601146e-05, 15363.569057941437,528188, 0.9903415200532666, 0.9559309482574463, 0.9558171629905701, 0.0030033790809006616, 0.15751165998156158, 0.1597177283610366, 5.8354500565016565e-08, 1.7099477476613996e-07, 39481307, 0
1719, 1.0000, 5.8560193887437086e-05, 15372.730413913727,527859, 0.990347536168556, 0.9559308886528015, 0.9558173418045044, 0.003003372479656462, 0.15751160030161007, 0.15971764944274286, 5.96822334608671e-08, 1.5391078819409893e-07, 39481307, 0
1720, 1.0000, 7.740347727381395e-05, 15381.945082902908,525682, 0.9903873449314283, 0.9559308886528015, 0.9558160901069641, 0.00300333615537994, 0.1575113511362192, 0.15971745528475284, 2.4916446775269385e-07, 1.6150678312458245e-07, 39481307, 0
1721, 1.0000, 4.516342043455742e-05, 15398.705529928207,524668, 0.9904058870010437, 0.9559308290481567, 0.9558160901069641, 0.0030033212843023917, 0.15751126780196817, 0.15971741130351855, 8.33376410658282e-08, 1.511665879806028e-07, 39481307, 0
1722, 1.0000, 8.205450037643135e-05, 15407.613734960556,522943, 0.9904374304626674, 0.9559309482574463, 0.9558163285255432, 0.0030032987949029145, 0.15751114821715334, 0.15971744007140734, 1.1958088058650063e-07, 1.4766460373205122e-07, 39481307, 0
1723, 1.0000, 4.7963306458461053e-05, 15416.427943944931,520856, 0.9904755934797159, 0.9559306502342224, 0.9558154344558716, 0.003003272657001741, 0.1575109805362029, 0.15971732844714065, 1.6767889454705198e-07, 1.4955350784594006e-07, 39481307, 0
1724, 1.0000, 0.00017558061572374355, 15433.957102775574,519575, 0.9904990179286087, 0.9559305906295776, 0.9558153748512268, 0.003003259231035832, 0.1575109021322, 0.15971733121496243, 7.840560900529425e-08, 1.4020117613577634e-07, 39481307, 0
1725, 1.0000, 0.0001086470853409973, 15442.956226825714,517219, 0.9905420998970641, 0.9559304714202881, 0.9558154940605164, 0.0030032436842881635, 0.15751077932786015, 0.1597172099465106, 1.2280616390469845e-07, 1.3835616250558833e-07, 39481307, 0
1726, 1.0000, 0.0002856600310066732, 15451.793871879578,514663, 0.9905888390784613, 0.9559304118156433, 0.9558155536651611, 0.003003232983391041, 0.15751069998288092, 0.1597169081568681, 7.93478723837282e-08, 1.30873641192314e-07, 39481307, 0
1727, 1.0000, 9.48643855748545e-05, 15460.726290941238,514188, 0.9905975249591983, 0.9559308290481567, 0.9558160901069641, 0.0030032332111600067, 0.1575106315659461, 0.1597169445401291, 6.841213079367137e-08, 1.2265359409642373e-07, 39481307, 0
1728, 1.0000, 8.189861565015126e-05, 15469.63806271553,513469, 0.9906106726397244, 0.955930769443512, 0.9558159708976746, 0.003003232644967928, 0.1575105744800635, 0.1597169122163558, 5.7083708870919736e-08, 1.1362227198556495e-07, 39481307, 0
1729, 1.0000, 0.00016204943657300585, 15478.590910434723,508342, 0.9907044252934896, 0.9559303522109985, 0.9558159708976746, 0.003003306873391418, 0.15751038337954568, 0.15971694206004522, 1.9110758764373514e-07, 1.1968643061297106e-07, 39481307, 0
1730, 1.0000, 7.303605110763924e-05, 15496.27012848854,508306, 0.9907050835918191, 0.955930233001709, 0.9558157920837402, 0.0030032986887824084, 0.1575102935123464, 0.15971686800375248, 8.98589654074744e-08, 1.163045124755046e-07, 39481307, 0
1731, 1.0000, 6.242006447062163e-05, 15505.209694623947,506738, 0.9907337561412835, 0.9559305310249329, 0.9558166861534119, 0.003003330462693709, 0.15751019636019345, 0.15971682478288515, 9.715570045698563e-08, 1.1423093652076331e-07, 39481307, 0
1732, 1.0000, 0.00026154908115687427, 15514.10949254036,505893, 0.9907492078659629, 0.9559304714202881, 0.9558166265487671, 0.0030032840796616065, 0.15750993213470788, 0.15971647546233167, 2.6422591342667445e-07, 1.242232548920085e-07, 39481307, 0
1733, 1.0000, 0.0002702189590475737, 15531.554556369781,504752, 0.9907700722657963, 0.9559305906295776, 0.9558167457580566, 0.0030033096089284745, 0.15750982453530657, 0.1597162494829934, 1.0759451551933807e-07, 1.2245080016797037e-07, 39481307, 0
1734, 1.0000, 0.0001794040411738014, 15540.527420282364,504236, 0.9907795078751863, 0.9559309482574463, 0.9558171629905701, 0.003003387244645985, 0.1575096737419855, 0.15971614121930386, 1.5079970447362534e-07, 1.2502749033583324e-07, 39481307, 0
1735, 1.0000, 0.00038683293713248873, 15549.438623428345,506875, 0.9907312509504183, 0.9559300541877747, 0.9558166265487671, 0.003003533295301793, 0.15750944405139658, 0.1597160928622364, 2.2968778051746241e-07, 1.3286749631379253e-07, 39481307, 0
1736, 1.0000, 0.00011517122177393957, 15558.344690561295,507205, 0.9907252165490641, 0.9559300541877747, 0.955816924571991, 0.003003548086377792, 0.15750933536786083, 0.1597158698029944, 1.086852942644434e-07, 1.3022487669000957e-07, 39481307, 0
1737, 1.0000, 0.00012087977194935377, 15567.23647069931,507722, 0.9907157626536094, 0.9559299945831299, 0.955816924571991, 0.003003572006864462, 0.1575092689468989, 0.15971580521878026, 6.64259302562975e-08, 1.217470155436888e-07, 39481307, 0
1738, 1.0000, 0.00022115161036999668, 15576.072611570358,508359, 0.9907041144303894, 0.955930233001709, 0.9558159708976746, 0.0030036515935438395, 0.15750911673625118, 0.15971563442392822, 1.5220338459021043e-07, 1.2449586370536323e-07, 39481307, 0
1739, 1.0000, 5.8111767297993073e-05, 15585.208587646484,508569, 0.9907002743568005, 0.9559310078620911, 0.9558176398277283, 0.0030036468563392894, 0.1575089153949875, 0.15971555787902983, 2.0134155254147856e-07, 1.3062694546550372e-07, 39481307, 0
1740, 1.0000, 6.823885182939589e-05, 15594.081666707993,508917, 0.9906939108062816, 0.9559311270713806, 0.955817461013794, 0.003003705558313403, 0.15750877203636093, 0.15971551125426328, 1.4336205106380007e-07, 1.3184780831961033e-07, 39481307, 0
1741, 1.0000, 0.00015538133036989627, 15602.92482972145,508231, 0.9907064550466722, 0.9559308886528015, 0.9558175802230835, 0.0030037807621668892, 0.15750850254102366, 0.15971561069945914, 2.694932264846184e-07, 1.4161863656500475e-07, 39481307, 0
1742, 1.0000, 0.0003593188325620122, 15611.834795951843,507537, 0.9907191455755806, 0.9559311866760254, 0.9558172225952148, 0.0030039009110751475, 0.15750831856701766, 0.15971562441438736, 1.839744944165389e-07, 1.4537312617398774e-07, 39481307, 0
1743, 1.0000, 0.0005137191036020318, 15620.733098268509,506725, 0.9907339938601246, 0.9559308290481567, 0.955816924571991, 0.0030039305661483428, 0.15750821819120128, 0.159715955098077, 1.0037736933310448e-07, 1.400874718899925e-07, 39481307, 0
1744, 1.0000, 0.00025792731072189334, 15629.47241616249,506582, 0.9907366087673781, 0.9559309482574463, 0.9558167457580566, 0.00300393835670176, 0.15750812498149186, 0.15971579984510084, 9.321283372942801e-08, 1.3449524770416365e-07, 39481307, 0
1745, 1.0000, 0.0001462883731672884, 15638.26760840416,506212, 0.9907433746113206, 0.9559309482574463, 0.955816924571991, 0.0030039637407388063, 0.15750803268714017, 0.15971577442796686, 9.229324296478048e-08, 1.2952489110544082e-07, 39481307, 0
1746, 1.0000, 0.00020546200959676696, 15647.340833425522,505131, 0.9907631418472714, 0.9559308886528015, 0.9558163285255432, 0.0030040653947243368, 0.15750796228215566, 0.15971592380349942, 7.040196575713864e-08, 1.2186426986715782e-07, 39481307, 0
1747, 1.0000, 0.00023854970419829696, 15656.175607442856,505363, 0.9907588994802589, 0.9559313058853149, 0.955817461013794, 0.0030039573537599903, 0.1575079267263564, 0.15971564365908472, 3.555596272963868e-08, 1.0774075038561317e-07, 39481307, 0
1748, 1.0000, 0.00031233290988451324, 15665.37890124321,504276, 0.9907787764325979, 0.9559310078620911, 0.9558159708976746, 0.003004107484759392, 0.15750789744768515, 0.1597159188168668, 2.9276058188809628e-08, 9.457868176511622e-08, 39481307, 0
1749, 1.0000, 0.0003369627468355949, 15674.26121044159,504761, 0.9907699076912139, 0.955931544303894, 0.9558172821998596, 0.0030039279887515715, 0.157507896307321, 0.15971536414953522, 1.1482710338128754e-09, 6.084408604441541e-08, 39481307, 0
1750, 1.0000, 0.00034535528394436215, 15692.917173147202,504220, 0.9907798004522217, 0.9559313058853149, 0.9558172821998596, 0.003003971169715197, 0.15750769059335945, 0.1597154756767654, 2.0571276368452907e-07, 6.872625173337611e-08, 39481307, 0
1751, 1.0000, 0.0001414383616995568, 15701.965079307556,503457, 0.990793752719595, 0.9559313654899597, 0.9558165073394775, 0.00300405743830926, 0.15750749335293776, 0.15971537540987416, 1.972312655140751e-07, 7.636739365616661e-08, 39481307, 0
1752, 1.0000, 9.399704016428299e-05, 15711.277192354202,502731, 0.990807028402574, 0.9559309482574463, 0.9558162093162537, 0.0030040917699800185, 0.15750734670035144, 0.159715203039921, 1.4665434566740743e-07, 8.151671418233375e-08, 39481307, 0
1753, 1.0000, 0.00010078597823745911, 15720.846289157867,500655, 0.9908449902729107, 0.9559309482574463, 0.955816388130188, 0.003004446793625788, 0.15750697775261752, 0.15971514800131986, 3.6895154795213436e-07, 9.480231283875157e-08, 39481307, 0
1754, 1.0000, 6.867356084467968e-05, 15738.664399147034,500060, 0.9908558704814129, 0.9559305310249329, 0.9558160901069641, 0.00300451334078742, 0.15750683866860912, 0.1597150441503509, 1.3908479987168043e-07, 9.850652673089186e-08, 39481307, 0
1755, 1.0000, 5.934485678561746e-05, 15747.557677268982,499641, 0.9908635323425261, 0.9559306502342224, 0.9558160901069641, 0.003004589127928435, 0.157506715623723, 0.15971494541943995, 1.230400819562938e-07, 1.0072172775948176e-07, 39481307, 0
1756, 1.0000, 0.00014055615200875355, 15756.436975479126,498284, 0.9908883465323367, 0.9559314250946045, 0.9558165073394775, 0.0030046992743917125, 0.1575064596349689, 0.15971464129477353, 2.5599145686561187e-07, 1.10569003988049e-07, 39481307, 0
1757, 1.0000, 9.874771360258326e-05, 15773.94223856926,498531, 0.9908838298743535, 0.9559313654899597, 0.955816924571991, 0.0030047431033184816, 0.15750642194519412, 0.15971469376977404, 3.7684950854322e-08, 9.928573450940509e-08, 39481307, 0
1758, 1.0000, 0.00010728604434143535, 15782.87874865532,498922, 0.9908766800230522, 0.9559311866760254, 0.9558171033859253, 0.0030047932650157185, 0.1575063671287429, 0.1597147018380744, 5.481880785418447e-08, 9.356019674511102e-08, 39481307, 0
1759, 1.0000, 0.000542396546849958, 15791.750017404556,510669, 0.9906618736209107, 0.9559314846992493, 0.9558175802230835, 0.00300510894388479, 0.1575062142527931, 0.15971482036646367, 1.5287867194402338e-07, 9.826903784848922e-08, 39481307, 0
1760, 1.0000, 6.414421024302682e-05, 15800.620661258698,512445, 0.9906293975699868, 0.955931544303894, 0.9558171629905701, 0.003005170526687841, 0.15750595150572785, 0.15971479687088516, 2.627464511240074e-07, 1.0842482238531902e-07, 39481307, 0
1761, 1.0000, 9.950015360219998e-05, 15809.466871261597,520834, 0.9904759957731396, 0.9559313058853149, 0.955817699432373, 0.003005446279411789, 0.15750583790643644, 0.15971497145912344, 1.1360202636923056e-07, 1.0893174362614364e-07, 39481307, 0
1762, 1.0000, 0.00012158511430525974, 15818.37750530243,523217, 0.990432420080937, 0.9559316039085388, 0.9558175802230835, 0.0030055892295836164, 0.15750567560891593, 0.15971503649770113, 1.6228849519794863e-07, 1.1336207404788352e-07, 39481307, 0
1763, 1.0000, 0.0003664922097473797, 15827.443996429443,531472, 0.9902814686167609, 0.9559314846992493, 0.9558166265487671, 0.003006001223547305, 0.15750550535542998, 0.1597150804528913, 1.7026071447157065e-07, 1.1806806614265844e-07, 39481307, 0
1764, 1.0000, 0.00012925914414625497, 15836.322684288025,532441, 0.9902637494200575, 0.9559293389320374, 0.9558150172233582, 0.0030060957082736783, 0.1575053858398539, 0.15971516396274152, 1.1951489126138526e-07, 1.1821195695872811e-07, 39481307, 0
1765, 1.0000, 0.00013154755982312894, 15845.173619270325,533334, 0.9902474199642719, 0.9559292197227478, 0.9558149576187134, 0.0030061548850542894, 0.1575053435652039, 0.15971514851852933, 4.22746458395018e-08, 1.0666041376179e-07, 39481307, 0
1766, 1.0000, 0.00023233191209237077, 15854.047129154205,536430, 0.9901908063079317, 0.9559304714202881, 0.955815851688385, 0.003006488954277732, 0.15750517777184012, 0.1597150473951436, 1.6579967712648802e-07, 1.1147084819109934e-07, 39481307, 0
1767, 1.0000, 9.307010858998813e-05, 15862.843710184097,535917, 0.9902001870591276, 0.9559293985366821, 0.955815315246582, 0.0030064977028329727, 0.1575050149204392, 0.15971498950861923, 1.6284884293837898e-07, 1.1577736012738715e-07, 39481307, 0
1768, 1.0000, 5.9772448478168945e-05, 15871.706109285355,535654, 0.9902049962941462, 0.9559311866760254, 0.9558163285255432, 0.003006540966954936, 0.15750491956717572, 0.1597149617847116, 9.534919012677001e-08, 1.1355152716052548e-07, 39481307, 0
1769, 1.0000, 0.00014948404377038718, 15880.973159074783,536174, 0.9901954875404972, 0.9559316635131836, 0.955817699432373, 0.003006905880737832, 0.1575046280376319, 0.15971525573933948, 2.915299568972962e-07, 1.247791435258369e-07, 39481307, 0
1770, 1.0000, 0.0001339510515982051, 15898.617764949799,535893, 0.9902006259246806, 0.9559319019317627, 0.9558178186416626, 0.003006906898301611, 0.1575045760429144, 0.15971512419822947, 5.199812203038334e-08, 1.1432114517182573e-07, 39481307, 0
1771, 1.0000, 0.00017621732478273496, 15907.517884016037,535364, 0.9902102992529118, 0.9559319615364075, 0.955817699432373, 0.0030069559021703176, 0.15750449787591855, 0.15971513469211254, 7.816440916741385e-08, 1.1005627628497914e-07, 39481307, 0
1772, 1.0000, 0.00022677300271462076, 15916.420413017273,531617, 0.990278817137378, 0.9559300541877747, 0.9558156728744507, 0.0030073157376554432, 0.15750444480456177, 0.15971570442745966, 5.3074520584006635e-08, 1.0231562018456553e-07, 39481307, 0
1773, 1.0000, 0.00012410569947703682, 15925.388126134872,532995, 0.9902536189402085, 0.9559313058853149, 0.955816388130188, 0.003007064647744809, 0.1575041239205956, 0.15971479264204022, 3.208781501895519e-07, 1.1470484476407586e-07, 39481307, 0
1774, 1.0000, 0.00011222463640956971, 15942.83652806282,532314, 0.9902660717502756, 0.9559311270713806, 0.955816924571991, 0.0030071510423790313, 0.1575040072671556, 0.159714843875127, 1.1665746724176529e-07, 1.1489862716316082e-07, 39481307, 0
1775, 1.0000, 7.595243018130966e-05, 15951.705191135406,531234, 0.9902858207001617, 0.9559308886528015, 0.9558159708976746, 0.003007254585966837, 0.15750386854276735, 0.15971480422463902, 1.387194420721105e-07, 1.1708387544672573e-07, 39481307, 0
1776, 1.0000, 0.0002512785214095428, 15960.576689243317,532949, 0.990254460099185, 0.9559310674667358, 0.955816924571991, 0.0030079024494747367, 0.15750326470197298, 0.1597148632212529, 6.038455314660851e-07, 1.3795580057540463e-07, 39481307, 0
1777, 1.0000, 0.00023689643641155653, 15978.079959154129,535440, 0.9902089095119939, 0.9559314250946045, 0.9558169841766357, 0.003008058528022129, 0.1575031632753717, 0.15971478941432474, 1.0142678436020347e-07, 1.3377693297430562e-07, 39481307, 0
1778, 1.0000, 0.00010782445825465002, 15987.40449810028,539504, 0.9901345949450149, 0.9559324383735657, 0.9558186531066895, 0.0030083248051880644, 0.15750298477433364, 0.1597148561216379, 1.7849744532449918e-07, 1.3769124026857475e-07, 39481307, 0
1779, 1.0000, 6.288987356101324e-05, 15996.349025011063,544201, 0.9900487052990748, 0.9559324979782104, 0.9558188319206238, 0.0030085912190079456, 0.15750282168126592, 0.15971494281248086, 1.6309414918591614e-07, 1.4004239158847616e-07, 39481307, 0
1780, 1.0000, 0.000460022871516714, 16005.213804244995,550014, 0.989942408404919, 0.9559314846992493, 0.9558165073394775, 0.0030090555022895477, 0.15750244302403563, 0.1597147890772802, 3.7866271193620626e-07, 1.5468878242072732e-07, 39481307, 0
1781, 1.0000, 7.979866452095054e-05, 16014.004390478134,554498, 0.989860413690762, 0.9559313654899597, 0.9558167457580566, 0.003009585531035093, 0.15750211973358783, 0.1597149021014506, 3.232852657242269e-07, 1.6652196617867366e-07, 39481307, 0
1782, 1.0000, 6.658044461571298e-05, 16023.616099357605,555428, 0.9898434076505823, 0.9559313058853149, 0.9558167457580566, 0.0030097273313090165, 0.1575020394864656, 0.15971490731984161, 8.024606004686241e-08, 1.547985003162664e-07, 39481307, 0
1783, 1.0000, 0.0003016628724679816, 16032.618152141571,557124, 0.9898123944848352, 0.9559317827224731, 0.9558175802230835, 0.0030100827237139693, 0.15750183531483747, 0.1597147786287078, 2.041736775759695e-07, 1.5914391921893418e-07, 39481307, 0
1784, 1.0000, 0.0003691579565143636, 16041.522712230682,557613, 0.9898034525991922, 0.9559314846992493, 0.9558172821998596, 0.003010343889161735, 0.15750166590456102, 0.1597150274843471, 1.694056841472502e-07, 1.6014148155861564e-07, 39481307, 0
1785, 1.0000, 0.00022384655920209794, 16050.380338430405,557871, 0.9897987347944972, 0.9559316039085388, 0.9558175802230835, 0.0030104897851944133, 0.15750156552563113, 0.15971498335492737, 1.0038109679588736e-07, 1.5283353260600194e-07, 39481307, 0
1786, 1.0000, 0.00018183463389593465, 16059.242079496384,557869, 0.9897987713666266, 0.9559321999549866, 0.9558176398277283, 0.0030106922620707394, 0.15750134794931034, 0.15971501250079248, 2.175765659306883e-07, 1.5832809930200833e-07, 39481307, 0
1787, 1.0000, 6.925264266972849e-05, 16068.161954164505,559103, 0.9897762063627752, 0.9559300541877747, 0.9558165073394775, 0.0030113238483563723, 0.15750108773694146, 0.15971516570810892, 2.602154883513119e-07, 1.6639317649608812e-07, 39481307, 0
1788, 1.0000, 0.00015288866869984181, 16077.049423217773,558754, 0.9897825881993588, 0.9559297561645508, 0.955816388130188, 0.0030114944505348295, 0.15750090382453347, 0.15971504952043888, 1.8390900591302994e-07, 1.6806692766698793e-07, 39481307, 0
1789, 1.0000, 0.00010886687422381184, 16085.795714139938,557813, 0.9897997953862503, 0.9559289216995239, 0.9558150172233582, 0.003012200013482095, 0.15750058828575664, 0.15971492151132116, 3.1554152724044826e-07, 1.7899450030715313e-07, 39481307, 0
1790, 1.0000, 8.00195844914601e-05, 16094.65361404419,557118, 0.9898125042012234, 0.9559288024902344, 0.9558151364326477, 0.00301289082378757, 0.1575002217391338, 0.15971493451827795, 3.665457619650425e-07, 1.9229524211743235e-07, 39481307, 0
1791, 1.0000, 0.00023640681638694967, 16103.396733999252,556188, 0.9898295102414031, 0.9559320211410522, 0.955816924571991, 0.0030133926709612724, 0.1574999249337093, 0.15971500445601358, 2.96807330685267e-07, 2.0082563425154462e-07, 39481307, 0
1792, 1.0000, 0.0006135551097006868, 16112.178953886032,555746, 0.9898375926820047, 0.9559305310249329, 0.955817699432373, 0.0030140757906451624, 0.15749980899580165, 0.15971596103262595, 1.159354274526958e-07, 1.9008981554828945e-07, 39481307, 0
1793, 1.0000, 0.00014648372497066037, 16121.119706869125,556756, 0.9898191237566482, 0.9559319019317627, 0.955817699432373, 0.0030142629097832485, 0.15749960751606973, 0.1597155606934781, 2.014778663350647e-07, 1.9119903615554653e-07, 39481307, 0
1794, 1.0000, 0.0001369822328773281, 16129.9790289402,556734, 0.9898195260500717, 0.9559321999549866, 0.955818235874176, 0.0030143353545638027, 0.15749955622655198, 0.1597155909567262, 5.129397281922188e-08, 1.6762691892408837e-07, 39481307, 0
1795, 1.0000, 0.00039473895998835715, 16138.716653823853,554822, 0.9898544890057962, 0.9559311270713806, 0.9558169841766357, 0.003014732038565317, 0.15749926503148926, 0.1597156926814969, 2.911938373761913e-07, 1.7714447200421188e-07, 39481307, 0
1796, 1.0000, 0.000206585859195067, 16147.595690965652,558099, 0.9897945655717434, 0.9559314846992493, 0.9558167457580566, 0.003015236409672754, 0.1574990396474389, 0.15971577972232448, 2.2538598923316222e-07, 1.8146276971017473e-07, 39481307, 0
1797, 1.0000, 9.842269714770846e-05, 16156.463950872421,559303, 0.9897725491498333, 0.9559309482574463, 0.9558160305023193, 0.0030156573470042384, 0.1574989034964629, 0.15971587775164198, 1.3614765514979865e-07, 1.7632333778111006e-07, 39481307, 0
1798, 1.0000, 0.00017673786252409308, 16165.575683832169,560810, 0.9897449920503162, 0.9559308886528015, 0.9558159112930298, 0.0030160537727291184, 0.15749876468568103, 0.15971604170569667, 1.3881022109529795e-07, 1.7215552422411014e-07, 39481307, 0
1799, 1.0000, 0.0002563589924163543, 16174.557391881943,562509, 0.9897139240263749, 0.9559313058853149, 0.955816388130188, 0.003016638795258915, 0.15749860086412656, 0.15971624623782082, 1.6382416911930875e-07, 1.7130366876545547e-07, 39481307, 0
1800, 1.0000, 8.438042484684622e-05, 16183.394513845444,561980, 0.9897235973546062, 0.9559314846992493, 0.9558172821998596, 0.0030167025505418925, 0.1574984874105355, 0.15971631826895355, 1.1344892938969231e-07, 1.6438797209383726e-07, 39481307, 0
1801, 1.0000, 0.00014994997182807268, 16192.862310647964,561594, 0.9897306557755841, 0.9559317827224731, 0.9558179974555969, 0.003016889307376354, 0.15749840174960197, 0.1597164665155772, 8.566753648131531e-08, 1.5401558224666053e-07, 39481307, 0
1802, 1.0000, 6.362856734118596e-05, 16202.55235862732,560089, 0.9897581763029717, 0.9559319019317627, 0.9558181166648865, 0.003016981264908947, 0.15749822275136058, 0.15971644887791073, 1.7899829518608357e-07, 1.563482718587743e-07, 39481307, 0
1803, 1.0000, 0.00022003211855475797, 16212.134635686874,553856, 0.9898721533443054, 0.9559316039085388, 0.9558178186416626, 0.003017403954126075, 0.15749792352142816, 0.15971665135611943, 2.9922606040178046e-07, 1.6683367565941436e-07, 39481307, 0
1804, 1.0000, 0.00019522901177464175, 16230.02825498581,553314, 0.9898820643913779, 0.9559310674667358, 0.9558175206184387, 0.0030176483422823205, 0.15749771885754435, 0.1597165612886138, 2.0466370959093538e-07, 1.702783489634047e-07, 39481307, 0
1805, 1.0000, 0.0003132490366661001, 16238.942805051804,551409, 0.9899168993446494, 0.9559321999549866, 0.9558179974555969, 0.0030182694995243443, 0.15749763595389005, 0.15971673017676188, 8.290945505140535e-08, 1.5845425051138198e-07, 39481307, 0
1806, 1.0000, 7.061071087975593e-05, 16247.842726945877,550788, 0.9899282549908339, 0.9559314250946045, 0.955817461013794, 0.0030180206358693066, 0.1574975240040606, 0.15971648889952106, 1.1194234267319914e-07, 1.5304281430865268e-07, 39481307, 0
1807, 1.0000, 9.519898730188415e-05, 16256.725400924683,549639, 0.9899492656791851, 0.9559316039085388, 0.955817461013794, 0.0030179912073276223, 0.15749744815248307, 0.15971631631317282, 7.58518110266504e-08, 1.4266854904819787e-07, 39481307, 0
1808, 1.0000, 0.00020488353146124984, 16266.503716945648,545549, 0.9900240556838465, 0.9559320211410522, 0.9558170437812805, 0.0030178610292633497, 0.1574972596857757, 0.15971594658197022, 1.8846782531833917e-07, 1.4669629385719846e-07, 39481307, 0
1809, 1.0000, 0.00020147044841272612, 16275.62379193306,538811, 0.9901472671878585, 0.9559301137924194, 0.955816388130188, 0.003017720895406373, 0.15749699071404208, 0.15971561230648745, 2.689723238025188e-07, 1.5586477870043308e-07, 39481307, 0
1810, 1.0000, 0.000145159122867372, 16284.500567913055,538999, 0.9901438294076932, 0.9559308290481567, 0.9558186531066895, 0.003017770668714343, 0.1574967509690021, 0.15971556047594626, 2.397482094795844e-07, 1.6272291883011575e-07, 39481307, 0
1811, 1.0000, 7.884802500743273e-05, 16293.339424848557,537163, 0.9901774026224996, 0.9559304714202881, 0.955817699432373, 0.003017595761306476, 0.1574966081091373, 0.15971525592606323, 1.4286232105642505e-07, 1.606185213075232e-07, 39481307, 0
1812, 1.0000, 0.00023863576453879472, 16302.055265903473,535578, 0.9902063860350641, 0.955930233001709, 0.9558179974555969, 0.0030173998939390942, 0.1574964904561717, 0.1597150560456979, 1.1764549742721009e-07, 1.5569461505609685e-07, 39481307, 0
1813, 1.0000, 0.0005394234344072047, 16311.513558864594,534109, 0.9902332482641222, 0.9559313058853149, 0.9558178186416626, 0.0030172488182021993, 0.15749647193286329, 0.1597148030123405, 1.8526180950440008e-08, 1.258417714169115e-07, 39481307, 0
1814, 1.0000, 0.00016350971003635412, 16320.532399892807,534159, 0.9902323339608867, 0.955930769443512, 0.9558178186416626, 0.003017253379415092, 0.15749636389987476, 0.15971481268051896, 1.0803234434808573e-07, 1.239360700509239e-07, 39481307, 0
1815, 1.0000, 0.0001535601082200734, 16329.436191797256,533998, 0.9902352780173049, 0.9559308290481567, 0.955817699432373, 0.003017249267939737, 0.15749632786546772, 0.15971481261712933, 3.603289053244474e-08, 1.0953372540708303e-07, 39481307, 0
1816, 1.0000, 0.00021020158880372995, 16338.326979875565,529830, 0.9903114943350138, 0.9559320211410522, 0.9558178186416626, 0.00301708306454978, 0.15749605549042256, 0.15971498896568645, 2.723774680246649e-07, 1.1998036833787872e-07, 39481307, 0
1817, 1.0000, 0.00011198363573125002, 16355.824848890305,530014, 0.9903081296991072, 0.9559322595596313, 0.9558181166648865, 0.003017080711050026, 0.15749592456915312, 0.1597147726666028, 1.3092566464312227e-07, 1.2103240149011525e-07, 39481307, 0
1818, 1.0000, 9.479190721821247e-05, 16365.040228128433,528933, 0.9903278969350581, 0.9559317231178284, 0.9558172821998596, 0.0030170430227943997, 0.15749581011691097, 0.15971465233592305, 1.1444733630239234e-07, 1.2035719408665188e-07, 39481307, 0
1819, 1.0000, 0.00010620128860030272, 16374.00353050232,525137, 0.990397310836695, 0.9559314846992493, 0.9558166265487671, 0.003016932088146642, 0.157495568285788, 0.15971445718650903, 2.4183346875039646e-07, 1.2905549159855262e-07, 39481307, 0
1820, 1.0000, 0.00032532023397597806, 16391.312734603882,525240, 0.9903954273720299, 0.9559313654899597, 0.9558176398277283, 0.0030169255947751256, 0.1574955089764416, 0.1597144239407499, 5.9304366639700845e-08, 1.1940087453416486e-07, 39481307, 0
1821, 1.0000, 8.656318029501625e-05, 16400.180183410645,525094, 0.9903980971374775, 0.955931544303894, 0.955817461013794, 0.0030169156654623486, 0.1574953825378471, 0.15971415089918672, 1.2644016908480715e-07, 1.2008679767399525e-07, 39481307, 0
1822, 1.0000, 7.847209246582051e-05, 16409.255982398987,525515, 0.9903903987042348, 0.9559317231178284, 0.9558180570602417, 0.003016913245953241, 0.1574952916625242, 0.15971397488438135, 9.0883959885657e-08, 1.1678698897308897e-07, 39481307, 0
1823, 1.0000, 0.000133423996561446, 16418.142288446426,528609, 0.9903338216200239, 0.9559319019317627, 0.9558175206184387, 0.003016928240349299, 0.15749517012106598, 0.15971387388299227, 1.215312310509642e-07, 1.1725295729182486e-07, 39481307, 0
1824, 1.0000, 0.0001463554968822146, 16426.918558359146,529277, 0.9903216065287981, 0.9559317231178284, 0.9558172821998596, 0.0030169188489964117, 0.15749499372888795, 0.15971369318542525, 1.7639641328170974e-07, 1.2214069857643808e-07, 39481307, 0
1825, 1.0000, 9.241299060473056e-05, 16435.690811395645,533619, 0.9902422084358298, 0.9559320211410522, 0.955817699432373, 0.0030170012718765417, 0.15749478816017848, 0.15971358006176653, 2.0556981009112185e-07, 1.2866792377211893e-07, 39481307, 0
1826, 1.0000, 0.0002597524175887022, 16444.449364423752,536824, 0.9901836015984361, 0.9559325575828552, 0.9558183550834656, 0.0030170850340347846, 0.15749468305574965, 0.15971367068802247, 1.0510164522026244e-07, 1.2609103663746886e-07, 39481307, 0
1827, 1.0000, 0.00011874073185479364, 16462.117000341415,536166, 0.9901956338290149, 0.9559327363967896, 0.9558185338973999, 0.003017072570893186, 0.15749463438933345, 0.15971359186077885, 4.8667882085462466e-08, 1.1464101919347331e-07, 39481307, 0
1828, 1.0000, 6.89328065434328e-05, 16470.973152399063,535775, 0.9902027836803163, 0.9559324979782104, 0.9558178186416626, 0.0030170668600150163, 0.15749455567500603, 0.15971352210447706, 7.871494148159464e-08, 1.1041084973301222e-07, 39481307, 0
1829, 1.0000, 0.0001668876703241113, 16479.84906554222,534296, 0.9902298287700215, 0.9559322595596313, 0.955817699432373, 0.003017047918038437, 0.15749448756275694, 0.1597135881098957, 6.810725389216898e-08, 1.0520343349913774e-07, 39481307, 0
1830, 1.0000, 8.140617090219733e-05, 16488.731147527695,532335, 0.9902656877429167, 0.9559321999549866, 0.9558175206184387, 0.003017029825706543, 0.15749440591033395, 0.15971356620063804, 8.16543677395476e-08, 1.0257106495490711e-07, 39481307, 0
1831, 1.0000, 7.137666642848533e-05, 16497.635870695114,530360, 0.9903018027207178, 0.9559319615364075, 0.9558180570602417, 0.0030170101886862755, 0.15749430980122262, 0.15971351750749527, 9.611119797248158e-08, 1.0190600520383299e-07, 39481307, 0
1832, 1.0000, 5.642961726866019e-05, 16507.130667448044,524503, 0.9904089042017208, 0.9559322595596313, 0.9558178782463074, 0.0030169790427596694, 0.15749403857940525, 0.159713290906462, 2.7122010790026074e-07, 1.1238594144041683e-07, 39481307, 0
1833, 1.0000, 0.00016129329401840792, 16516.050825595856,519477, 0.9905008099629502, 0.9559319019317627, 0.9558184146881104, 0.0030169791855291454, 0.15749386863587028, 0.15971294267788932, 1.6994835549954956e-07, 1.1713117119172203e-07, 39481307, 0
1834, 1.0000, 0.000502610428869553, 16524.870621681213,514881, 0.9905848527163547, 0.9559319615364075, 0.9558181166648865, 0.003017034861071883, 0.15749386441337387, 0.15971280261260057, 4.216776705590064e-09, 8.400464437824726e-08, 39481307, 0
1835, 1.0000, 9.523764088962831e-05, 16533.597904920578,515691, 0.9905700410039401, 0.9559314846992493, 0.9558178186416626, 0.0030170211662341306, 0.15749374694405174, 0.15971281466042808, 1.1747232522840712e-07, 8.686934049364926e-08, 39481307, 0
1836, 1.0000, 8.875831167488237e-05, 16542.504638195038,515852, 0.9905670969475219, 0.9559316635131836, 0.9558181166648865, 0.003017013011482053, 0.15749371740595827, 0.15971274808310892, 2.9535370205113765e-08, 7.798554540865963e-08, 39481307, 0
1837, 1.0000, 0.00011524014459582773, 16551.514428138733,514670, 0.9905887110760083, 0.9559319615364075, 0.955818235874176, 0.003017014009976325, 0.1574936598443752, 0.15971262309789797, 5.755813045627001e-08, 7.565251500656227e-08, 39481307, 0
1838, 1.0000, 8.490944110627763e-05, 16560.553616046906,512942, 0.9906203093958262, 0.955932080745697, 0.9558182954788208, 0.0030170137688966437, 0.1574935832290506, 0.15971256524827987, 7.662155332432974e-08, 7.574886476639718e-08, 39481307, 0
1839, 1.0000, 0.00023566586858934525, 16569.461399793625,509994, 0.9906742167145896, 0.9559323191642761, 0.9558184146881104, 0.0030170262013548255, 0.15749351046418703, 0.15971250145028426, 7.276369839992469e-08, 7.544491823337316e-08, 39481307, 0
1840, 1.0000, 5.136965542340808e-05, 16578.36881494522,508985, 0.9906926673538814, 0.9559323191642761, 0.9558186531066895, 0.00301703664560214, 0.1574934441010302, 0.15971250248800228, 6.63590241090084e-08, 7.44829710744875e-08, 39481307, 0
1841, 1.0000, 5.256200026628418e-05, 16587.200740098953,507997, 0.9907107339858142, 0.9559324383735657, 0.9558185338973999, 0.003017051385135782, 0.15749337852021228, 0.1597124697334185, 6.558484516583363e-08, 7.354135755656234e-08, 39481307, 0
1842, 1.0000, 6.635979828222971e-05, 16595.98547434807,506055, 0.9907462455234799, 0.9559327960014343, 0.9558183550834656, 0.0030171479938958987, 0.15749324745889268, 0.1597124720862027, 1.310634848150638e-07, 7.791600009273044e-08, 39481307, 0
1843, 1.0000, 0.0002764931866672348, 16606.042884111404,506350, 0.9907408511343907, 0.9559323191642761, 0.955817699432373, 0.003017228412531928, 0.15749318765939135, 0.15971233367916388, 5.980121642323866e-08, 7.588133908247314e-08, 39481307, 0
1844, 1.0000, 0.00010766604180020941, 16615.454034090042,506527, 0.9907376145009371, 0.955932080745697, 0.9558172821998596, 0.003017247379129552, 0.1574931086545141, 0.15971232739320756, 7.899913539999304e-08, 7.618749974266007e-08, 39481307, 0
1845, 1.0000, 8.08594535593555e-05, 16624.314362049103,508663, 0.9906985554667178, 0.9559319019317627, 0.9558171033859253, 0.003017322562064431, 0.157493055912588, 0.15971231480206394, 5.274253575549004e-08, 7.343641204227381e-08, 39481307, 0
1846, 1.0000, 0.00011542216604862424, 16641.813507080078,509377, 0.9906854992165153, 0.9559320211410522, 0.955816924571991, 0.0030173453861020447, 0.15749302283666708, 0.1597122627231688, 3.307794532725339e-08, 6.780694179999659e-08, 39481307, 0
1847, 1.0000, 8.70880586164771e-05, 16650.74007821083,511121, 0.9906536083196621, 0.955932080745697, 0.9558172821998596, 0.0030174035298916884, 0.15749294954478496, 0.15971221543288341, 7.32918866708232e-08, 6.833643708104346e-08, 39481307, 0
1848, 1.0000, 0.00043687756537405824, 16659.57906126976,509656, 0.9906803974044613, 0.9559321403503418, 0.9558186531066895, 0.003017424329786608, 0.15749293936204314, 0.15971241287625518, 1.0183183241085914e-08, 5.649050465958758e-08, 39481307, 0
1849, 1.0000, 9.266961719415802e-05, 16668.367812395096,516181, 0.9905610808322325, 0.9559323191642761, 0.9558179974555969, 0.0030176020720507077, 0.15749279970445032, 0.15971216598540866, 1.3965364947798875e-07, 6.184194469110014e-08, 39481307, 0
1850, 1.0000, 4.947277511511017e-05, 16677.13203239441,513978, 0.9906013650327873, 0.9559324979782104, 0.9558185935020447, 0.003017537195119692, 0.15749277357573627, 0.15971215886798823, 2.6132142255663737e-08, 5.673777824813113e-08, 39481307, 0
1851, 1.0000, 4.900203510658936e-05, 16685.94926261902,512426, 0.9906297450052163, 0.9559327363967896, 0.9558185338973999, 0.0030175198640384365, 0.15749273285795862, 0.1597121022073036, 4.071803630378845e-08, 5.4886277311941825e-08, 39481307, 0
1852, 1.0000, 0.0001644492722816489, 16694.88857650757,509769, 0.9906783310791492, 0.9559325575828552, 0.9558186531066895, 0.003017532712102104, 0.15749259382162267, 0.15971195827110285, 1.3902830142686895e-07, 6.023206040525173e-08, 39481307, 0
1853, 1.0000, 0.00010813618456642717, 16703.762981653214,510642, 0.9906623673446578, 0.9559317231178284, 0.9558180570602417, 0.003017714721568185, 0.1574924354556435, 0.15971192359729375, 1.5837243966254633e-07, 6.634571952300436e-08, 39481307, 0
1854, 1.0000, 0.00030582801524160644, 16712.647176742554,507952, 0.9907115568587261, 0.9559321403503418, 0.9558179974555969, 0.0030176721793921334, 0.15749239974787738, 0.15971186468465828, 3.570437140387739e-08, 6.235966259343588e-08, 39481307, 0
1855, 1.0000, 7.747705033599308e-05, 16721.49585366249,511112, 0.9906537728942445, 0.9559316039085388, 0.9558175802230835, 0.0030178879187915263, 0.15749227119111248, 0.1597119297923943, 1.285601214928711e-07, 6.703845680167862e-08, 39481307, 0
1856, 1.0000, 0.00011493194875265202, 16730.4363219738,512231, 0.9906333107878346, 0.9559319019317627, 0.9558171033859253, 0.0030179530567721, 0.15749222022674103, 0.1597119022352278, 5.0962940478793683e-08, 6.522544570118212e-08, 39481307, 0
1857, 1.0000, 0.00010171953237970912, 16739.250591993332,518260, 0.9905230641037016, 0.9559329748153687, 0.9558179974555969, 0.0030182363327686916, 0.15749214262472824, 0.15971210131265834, 7.760398326728257e-08, 6.636876727923147e-08, 39481307, 0
1858, 1.0000, 3.91512613068798e-05, 16748.236373901367,519643, 0.9904977744762085, 0.9559326767921448, 0.9558180570602417, 0.0030183060659900404, 0.1574920937981123, 0.1597120575935517, 4.8831865856469037e-08, 6.436321183124803e-08, 39481307, 0
1859, 1.0000, 0.00013372431640084977, 16757.21497988701,526719, 0.9903683822823247, 0.9559324383735657, 0.9558183550834656, 0.0030187469354223937, 0.15749197037096085, 0.1597121583739116, 1.2342042765567385e-07, 6.869302504338982e-08, 39481307, 0
1860, 1.0000, 0.0001495831526065847, 16766.07146692276,527858, 0.9903475544546206, 0.9559324979782104, 0.9558172821998596, 0.0030189534953585315, 0.1574918259728422, 0.15971197902010986, 1.4440034731832974e-07, 7.3990881516375e-08, 39481307, 0
1861, 1.0000, 0.0001795311787652626, 16774.914442777634,527843, 0.9903478287455914, 0.9559323191642761, 0.9558167457580566, 0.0030192545020880017, 0.1574917258935977, 0.15971193879471157, 1.0007978057391398e-07, 7.625968653463662e-08, 39481307, 0
1862, 1.0000, 0.00017897547968302117, 16783.70895767212,521546, 0.9904629760950665, 0.9559327363967896, 0.9558173418045044, 0.0030188901640938156, 0.15749162070631573, 0.1597116553196153, 1.0518625656597003e-07, 7.875196774417238e-08, 39481307, 0
1863, 1.0000, 0.0002570850992088399, 16792.506972551346,521470, 0.9904643658359844, 0.9559319615364075, 0.9558163285255432, 0.0030191684187362367, 0.15749154378007177, 0.1597118386350006, 7.692871917264199e-08, 7.856771504310793e-08, 39481307, 0
1864, 1.0000, 8.930676457605447e-05, 16801.325897216797,515526, 0.9905730582046172, 0.9559322595596313, 0.9558167457580566, 0.0030189136443325385, 0.15749143068249474, 0.15971159121978978, 1.1309302394568732e-07, 8.148230242856083e-08, 39481307, 0
1865, 1.0000, 8.7642228711217e-05, 16810.185638189316,513095, 0.9906175116279257, 0.955932080745697, 0.9558170437812805, 0.003018899365007648, 0.15749138426386436, 0.1597115530887335, 4.641501777369328e-08, 7.702342299021931e-08, 39481307, 0
1866, 1.0000, 0.00017915749569066594, 16819.040681123734,511082, 0.9906543214761857, 0.9559322595596313, 0.9558169841766357, 0.0030189805978906767, 0.15749129697431297, 0.15971141536411507, 8.7298423212534e-08, 7.799399631008384e-08, 39481307, 0
1867, 1.0000, 0.00012103694244920444, 16828.30943608284,510145, 0.9906714555188184, 0.9559319615364075, 0.9558168649673462, 0.0030191500168703267, 0.15749122077422054, 0.15971143903463453, 7.619541328440782e-08, 7.781224385152168e-08, 39481307, 0
1868, 1.0000, 0.00010508257057436635, 16837.921373844147,508245, 0.9907061990417663, 0.9559326171875, 0.9558172821998596, 0.003019321228441303, 0.15749103680925344, 0.1597114380976304, 1.8396079701221701e-07, 8.48038703627323e-08, 39481307, 0
1869, 1.0000, 0.00034232139880311264, 16847.407658815384,514275, 0.9905959340715685, 0.9559337496757507, 0.9558186531066895, 0.003020299154448364, 0.15749086870017492, 0.1597123334655251, 1.6811570505148588e-07, 9.081026327044933e-08, 39481307, 0
1870, 1.0000, 0.0005509083544450117, 16856.27148795128,521880, 0.9904568685494535, 0.9559324383735657, 0.9558181166648865, 0.0030208033535411402, 0.15749073540154568, 0.15971251526210173, 1.3330309228676285e-07, 9.436380917271507e-08, 39481307, 0
1871, 1.0000, 0.00014435167186924047, 16865.130455732346,519533, 0.9904997859433265, 0.9559330344200134, 0.9558175802230835, 0.0030207577539784628, 0.15749048772310467, 0.15971212008189453, 2.476764791592423e-07, 1.039234112457715e-07, 39481307, 0
1872, 1.0000, 5.5612945324789865e-05, 16873.964445590973,519784, 0.9904951961410845, 0.9559328556060791, 0.955817699432373, 0.0030207895142359627, 0.15749045831777297, 0.15971212192709142, 2.9398547179981804e-08, 9.15956062210496e-08, 39481307, 0
1873, 1.0000, 7.586827066364334e-05, 16882.82334780693,521033, 0.9904723568462624, 0.9559327363967896, 0.9558175206184387, 0.003020919811448116, 0.15749042158409887, 0.15971213252329935, 3.673369894374723e-08, 8.359756804270613e-08, 39481307, 0
1874, 1.0000, 0.000149381425814503, 16891.695416927338,524295, 0.9904127077031804, 0.9559330344200134, 0.9558172821998596, 0.0030212843532522802, 0.15749035630910502, 0.15971209898293112, 6.527436069436732e-08, 8.155461499007805e-08, 39481307, 0
1875, 1.0000, 8.048282716633721e-05, 16900.413738012314,523913, 0.9904196929798993, 0.9559333324432373, 0.9558175206184387, 0.003021370689041441, 0.15749027462138301, 0.1597121066765793, 8.169040877081812e-08, 8.156818420412012e-08, 39481307, 0
1876, 1.0000, 4.695523208214365e-05, 16909.27715778351,525126, 0.9903975119834068, 0.9559332132339478, 0.955817461013794, 0.003021744151352778, 0.15749017646681515, 0.15971220670065725, 9.815395643486546e-08, 8.309205427232771e-08, 39481307, 0
1877, 1.0000, 0.00017151349948184915, 16918.137526988983,524810, 0.990403290379855, 0.9559332132339478, 0.9558175206184387, 0.0030220894710370856, 0.1574900767954738, 0.159712250772977, 9.96743236836295e-08, 8.461782853138087e-08, 39481307, 0
1878, 1.0000, 9.509000219463048e-05, 16927.020212173462,522257, 0.9904499747030581, 0.9559326767921448, 0.9558173418045044, 0.0030220197697200025, 0.15748998985890306, 0.1597123039849917, 8.693511915902619e-08, 8.484675046680668e-08, 39481307, 0
1879, 1.0000, 8.55181330523197e-05, 16935.88679432869,521061, 0.9904718448364506, 0.9559329748153687, 0.9558178186416626, 0.00302215402031506, 0.1574899224167892, 0.15971228226884185, 6.744199040897847e-08, 8.292103811022158e-08, 39481307, 0
1880, 1.0000, 8.001833512237064e-05, 16944.690893173218,518220, 0.99052379554629, 0.9559327960014343, 0.9558171629905701, 0.0030221644194433224, 0.15748980842726534, 0.15971218316102553, 1.1398708518739475e-07, 8.560198238921834e-08, 39481307, 0
1881, 1.0000, 6.613743420911176e-05, 16953.562309980392,512398, 0.9906302570150282, 0.9559332132339478, 0.9558175802230835, 0.003022058915855506, 0.15748968804828373, 0.15971203125654015, 1.2038280541859514e-07, 8.85710689313168e-08, 39481307, 0
1882, 1.0000, 0.00011494775972389894, 16962.402197122574,509825, 0.9906773070595255, 0.9559329748153687, 0.9558172821998596, 0.003022103670471009, 0.15748952751701942, 0.15971192032606912, 1.6053126641879523e-07, 9.399801026618713e-08, 39481307, 0
1883, 1.0000, 0.0003511634926456158, 16971.333451271057,499067, 0.9908740285436692, 0.9559330940246582, 0.9558172821998596, 0.0030222340481241396, 0.157489355809095, 0.1597117650317444, 1.7170378002751008e-07, 9.98354500827554e-08, 39481307, 0
1884, 1.0000, 0.000192874692279506, 16980.5135474205,498903, 0.9908770274582817, 0.9559323191642761, 0.9558172821998596, 0.0030221957639335263, 0.15748927768916013, 0.15971183153028112, 7.812095287329512e-08, 9.741661961546438e-08, 39481307, 0
1885, 1.0000, 8.897813754884868e-05, 16989.54830121994,498637, 0.9908818915514943, 0.9559324979782104, 0.9558175802230835, 0.0030221932546499945, 0.15748924871441677, 0.15971176444737664, 2.897418999170398e-08, 8.629206862446628e-08, 39481307, 0
1886, 1.0000, 6.198452096428924e-05, 16998.427050113678,498141, 0.9908909614395902, 0.9559325575828552, 0.9558179974555969, 0.0030221702385181165, 0.1574892110441215, 0.15971168844687908, 3.767056835912719e-08, 7.942806991802605e-08, 39481307, 0
1887, 1.0000, 0.00012091746034130657, 17007.303738832474,497374, 0.9909049868512223, 0.9559327960014343, 0.9558181166648865, 0.003022138573272938, 0.15748915252543863, 0.15971161280028198, 5.851975048987157e-08, 7.703832916161299e-08, 39481307, 0
1888, 1.0000, 0.00010293037781876764, 17016.186279773712,497265, 0.9909069800322756, 0.9559332132339478, 0.9558191895484924, 0.0030220044429093832, 0.15748907118759406, 0.15971152717587478, 8.13341770322662e-08, 7.745750027402484e-08, 39481307, 0
1889, 1.0000, 5.5962685016590486e-05, 17033.62639594078,495308, 0.9909427658609119, 0.9559333324432373, 0.9558186531066895, 0.003022003290298926, 0.15748896899028694, 0.1597114490096247, 1.0220484239487071e-07, 7.963505361503e-08, 39481307, 0
1890, 1.0000, 0.0003133665716267048, 17042.442582130432,494599, 0.9909557306807909, 0.9559332728385925, 0.955817699432373, 0.0030219786216070764, 0.15748896613293095, 0.1597113759277483, 2.852649672036023e-09, 5.708456462717262e-08, 39481307, 0
1891, 1.0000, 5.6044595639728676e-05, 17051.346749067307,494323, 0.9909607776346507, 0.9559333920478821, 0.9558186531066895, 0.0030219336649368934, 0.15748890055893622, 0.15971138950498032, 6.557611223478865e-08, 5.788171497746769e-08, 39481307, 0
1892, 1.0000, 0.00011981956777188147, 17060.278651952744,493632, 0.9909734133053649, 0.9559333920478821, 0.9558184146881104, 0.0030219144354843496, 0.15748887173822476, 0.15971133499740453, 2.8821487002561597e-08, 5.398323290710936e-08, 39481307, 0
1893, 1.0000, 0.00010072522491878167, 17069.10009407997,492548, 0.9909932353995099, 0.9559329748153687, 0.9558181166648865, 0.0030218666693406252, 0.1574888243907775, 0.15971138216968903, 4.734920699966949e-08, 5.32800068155545e-08, 39481307, 0
1894, 1.0000, 3.0451026869776363e-05, 17078.04573726654,492077, 0.991001848135988, 0.9559330344200134, 0.9558178186416626, 0.0030218478584015276, 0.1574887992221802, 0.15971134366848677, 2.5161372513293756e-08, 4.942893774056702e-08, 39481307, 0
1895, 1.0000, 2.812093420696716e-05, 17086.924911022186,491682, 0.9910090711315482, 0.9559328556060791, 0.9558178782463074, 0.0030218320301885794, 0.15748875952323524, 0.15971131088262788, 3.970589432245042e-08, 4.835803528437012e-08, 39481307, 0
1896, 1.0000, 8.788890390498737e-05, 17095.81099796295,490363, 0.9910331904509, 0.9559332132339478, 0.9558182954788208, 0.0030218226616015643, 0.15748865168737616, 0.15971119778962295, 1.0783105411360516e-07, 5.2395762885667164e-08, 39481307, 0
1897, 1.0000, 5.3726526126160834e-05, 17113.179318904877,490392, 0.9910326601550234, 0.9559332728385925, 0.9558182954788208, 0.0030218221538677375, 0.1574886266819052, 0.15971116790358417, 2.5006878401345745e-08, 4.866004424849919e-08, 39481307, 0
1898, 1.0000, 6.839073856597944e-05, 17122.059066057205,490856, 0.9910241754209982, 0.9559335112571716, 0.955818772315979, 0.003021842110439606, 0.15748855465182043, 0.1597111349382188, 7.203300558811243e-08, 5.0606744833664315e-08, 39481307, 0
1899, 1.0000, 2.7596866155813483e-05, 17140.122572898865,490630, 0.9910283080716226, 0.9559335708618164, 0.9558191895484924, 0.003021842572543695, 0.15748854414337873, 0.15971110558361498, 1.0507095499212582e-08, 4.324499296770838e-08, 39481307, 0
1900, 1.0000, 4.653493828767899e-05, 17148.985301971436,490037, 0.9910391517079953, 0.9559336304664612, 0.9558191895484924, 0.0030218514669354195, 0.1574885187693502, 0.15971106699968565, 2.5370939710223084e-08, 4.099924913445916e-08, 39481307, 0
1901, 1.0000, 0.0002801459654482378, 17158.31124305725,489200, 0.9910544571441571, 0.9559332728385925, 0.9558179974555969, 0.003021872916419019, 0.15748851434684802, 0.15971114421648808, 4.4221851736026e-09, 3.2814213934366964e-08, 39481307, 0
1902, 1.0000, 4.203731290450158e-05, 17167.82179093361,489623, 0.991046722138785, 0.9559333920478821, 0.9558189511299133, 0.003021869100788006, 0.15748846329356603, 0.15971103484020302, 5.1054645955339595e-08, 3.429725256099363e-08, 39481307, 0
1903, 1.0000, 4.594793664595269e-05, 17177.48217701912,489621, 0.9910467587109144, 0.9559333324432373, 0.9558188915252686, 0.0030218752069367198, 0.1574884448345713, 0.15971102861476022, 1.8462652795481205e-08, 3.223760789280708e-08, 39481307, 0
1904, 1.0000, 8.252374750380254e-05, 17186.63218522072,491913, 0.9910048470506004, 0.9559326767921448, 0.9558171629905701, 0.0030220036409911743, 0.15748833102553986, 0.15971103897298247, 1.1380353170942215e-07, 3.6571443431990194e-08, 39481307, 0
1905, 1.0000, 2.4036313339530102e-05, 17195.536550283432,491649, 0.9910096745716837, 0.9559332132339478, 0.9558182954788208, 0.003021991342619698, 0.15748824322208954, 0.15971102797246461, 8.78080479715937e-08, 3.991915354714351e-08, 39481307, 0
1906, 1.0000, 0.0002814633970635886, 17205.040900230408,490394, 0.991032623582894, 0.9559330940246582, 0.9558175206184387, 0.0030220978124720953, 0.15748817355045588, 0.15971107348201183, 6.967113783118428e-08, 4.220544481637858e-08, 39481307, 0
1907, 1.0000, 0.00012555330673168756, 17213.917630195618,491145, 0.9910188907482972, 0.9559333324432373, 0.9558191895484924, 0.003022097593560655, 0.15748812070896825, 0.15971115261255073, 5.284497572866087e-08, 4.316502570704595e-08, 39481307, 0
1908, 1.0000, 4.021923436332351e-05, 17222.86243033409,490817, 0.9910248885775219, 0.9559332132339478, 0.9558191299438477, 0.00302211114187024, 0.15748809976889178, 0.1597111018724006, 2.093607640030193e-08, 4.01521063470868e-08, 39481307, 0
1909, 1.0000, 5.47843431061241e-05, 17231.720242261887,490127, 0.9910375059621714, 0.9559332728385925, 0.9558190703392029, 0.0030221239173376176, 0.15748807383204821, 0.15971108272804665, 2.593712752907429e-08, 3.843524797652655e-08, 39481307, 0
1910, 1.0000, 0.00014790792751407695, 17240.60149216652,488198, 0.9910727797809958, 0.9559330344200134, 0.9558175802230835, 0.003022161925675953, 0.1574880273220452, 0.15971107771731216, 4.650944629425169e-08, 3.917516511219946e-08, 39481307, 0
1911, 1.0000, 9.716740080167057e-05, 17249.45455598831,487518, 0.9910852143049983, 0.9559330940246582, 0.9558175802230835, 0.0030221440487211574, 0.15748798370580527, 0.15971097033147783, 4.3616796979728534e-08, 3.959817120371706e-08, 39481307, 0
1912, 1.0000, 8.892553358742771e-05, 17258.195887088776,486379, 0.9911060421327023, 0.9559329748153687, 0.9558175206184387, 0.0030221691476135597, 0.15748796452921415, 0.15971096585323746, 1.9174445642367033e-08, 3.6828149527029526e-08, 39481307, 0
1913, 1.0000, 0.00011373100226124337, 17266.889396190643,484148, 0.9911468383430689, 0.9559327960014343, 0.9558182954788208, 0.003022199944695756, 0.15748790674693816, 0.1597109564211963, 5.7778080986281566e-08, 3.852460720136008e-08, 39481307, 0
1914, 1.0000, 0.0001273277018370987, 17275.689783096313,482883, 0.9911699702149264, 0.955933153629303, 0.9558183550834656, 0.0030222210457214733, 0.15748786269570453, 0.15971099486867207, 4.4057295811583685e-08, 3.9045067782670866e-08, 39481307, 0
1915, 1.0000, 7.941037552682631e-05, 17284.4766561985,481855, 0.9911887682894477, 0.9559337496757507, 0.9558188915252686, 0.0030222490769701293, 0.15748783390531215, 0.1597109640220239, 2.8790029721337262e-08, 3.787335462008297e-08, 39481307, 0
1916, 1.0000, 2.544178986881223e-05, 17293.266362190247,479777, 0.9912267667319138, 0.9559335708618164, 0.955818235874176, 0.0030223171619545314, 0.1574877788844629, 0.15971091662435896, 5.5027939149798755e-08, 3.931503998717207e-08, 39481307, 0
1917, 1.0000, 0.00016975382160671338, 17301.98024225235,477065, 0.9912763585394057, 0.955933153629303, 0.955818235874176, 0.0030224191636177697, 0.15748773763621665, 0.15971094998025834, 4.1244420656560976e-08, 3.950384515906011e-08, 39481307, 0
1918, 1.0000, 0.00019788624529162857, 17310.775655269623,476126, 0.9912935291541678, 0.9559329748153687, 0.9558176398277283, 0.0030224516055391273, 0.1574876992399184, 0.15971084400244515, 3.8395307738747775e-08, 3.9391566196090636e-08, 39481307, 0
1919, 1.0000, 5.951866775581675e-05, 17319.704148054123,475016, 0.9913138266859953, 0.9559330344200134, 0.9558178186416626, 0.0030225108594488215, 0.15748765668855802, 0.15971087191358257, 4.254544325177356e-08, 3.9696135463863274e-08, 39481307, 0
1920, 1.0000, 8.969367536525681e-05, 17328.57342004776,474066, 0.9913311984474692, 0.9559327960014343, 0.9558177590370178, 0.0030225805596040293, 0.15748762986651574, 0.1597108551858538, 2.682494329442342e-08, 3.8170450646515534e-08, 39481307, 0
1921, 1.0000, 3.884393238384887e-05, 17337.47545194626,474191, 0.9913289126893805, 0.9559330344200134, 0.9558179974555969, 0.0030227709628118785, 0.1574875450162727, 0.15971087155799282, 8.484948990639118e-08, 4.134466545873379e-08, 39481307, 0
1922, 1.0000, 7.448295167892902e-05, 17346.34578680992,477916, 0.991260797098338, 0.9559332132339478, 0.9558181166648865, 0.003022982835372905, 0.15748748514267855, 0.15971085785153896, 5.987684331687504e-08, 4.290455714509944e-08, 39481307, 0
1923, 1.0000, 3.828550563888014e-05, 17355.01032280922,478983, 0.9912412858672931, 0.9559333324432373, 0.9558179974555969, 0.0030230476149591436, 0.15748742917586936, 0.1597109137812573, 5.596318636280628e-08, 4.405988148536212e-08, 39481307, 0
1924, 1.0000, 0.0001011442870842669, 17363.982170820236,482948, 0.9911687816207202, 0.9559326171875, 0.955816924571991, 0.003023287936668773, 0.1574873601950233, 0.1597110397856425, 6.898106491570744e-08, 4.607994813821295e-08, 39481307, 0
1925, 1.0000, 0.0002838778374839538, 17372.836033821106,484886, 0.9911333432273134, 0.9559328556060791, 0.9558181166648865, 0.00302346291993299, 0.1574873072034041, 0.15971122343849814, 5.299386773849335e-08, 4.6728661928576765e-08, 39481307, 0
1926, 1.0000, 0.00010205327898683698, 17381.709439754486,486879, 0.9910968991003476, 0.9559325575828552, 0.9558165073394775, 0.0030236201450649534, 0.1574872350270484, 0.15971120609331219, 7.217518577240511e-08, 4.8804942083275436e-08, 39481307, 0
1927, 1.0000, 7.097018296935197e-05, 17390.49955368042,488171, 0.9910732735047431, 0.9559327363967896, 0.9558172821998596, 0.0030237534663344148, 0.15748714987274, 0.15971125092745958, 8.515293642430422e-08, 5.1598536574153675e-08, 39481307, 0
1928, 1.0000, 4.830657616738905e-05, 17399.35152387619,497062, 0.9909106921034116, 0.9559335112571716, 0.9558191299438477, 0.003024485514133336, 0.15748696178052346, 0.1597115808646374, 1.8809408647291193e-07, 5.872339560927635e-08, 39481307, 0
1929, 1.0000, 3.97822466780164e-05, 17408.217888832092,502188, 0.9908169577357112, 0.9559335708618164, 0.9558191895484924, 0.0030249092637084783, 0.157486835124733, 0.15971174137687802, 1.266544004674408e-07, 6.341501105744924e-08, 39481307, 0
1930, 1.0000, 6.997597006825155e-05, 17417.053098917007,509623, 0.9906810008445968, 0.9559330344200134, 0.9558185338973999, 0.0030259651951389443, 0.15748656095653638, 0.1597120268069533, 2.7416966807969345e-07, 7.34133100438733e-08, 39481307, 0
1931, 1.0000, 0.00015319904333015153, 17425.88211083412,519106, 0.9905075940929574, 0.9559324383735657, 0.955818235874176, 0.0030275566505821613, 0.15748627789059919, 0.159712488399815, 2.830653841323638e-07, 8.402064315237987e-08, 39481307, 0
1932, 1.0000, 6.311392668807854e-05, 17443.35436463356,520513, 0.9904818655999112, 0.9559324979782104, 0.9558180570602417, 0.0030277719156179073, 0.15748623718375482, 0.15971248146265304, 4.0701385040087246e-08, 7.814628200725706e-08, 39481307, 0
1933, 1.0000, 8.069194915703203e-05, 17452.31208372116,523499, 0.990427263410689, 0.9559325575828552, 0.9558178782463074, 0.0030282879998564266, 0.15748618308813314, 0.15971262731866817, 5.41029824552286e-08, 7.532508126521826e-08, 39481307, 0
1934, 1.0000, 9.710046627880321e-05, 17461.63724064827,526028, 0.9903810179530389, 0.9559322595596313, 0.9558175206184387, 0.0030289426995150333, 0.15748602385769567, 0.15971287213154683, 1.592270930661499e-07, 8.117968179363335e-08, 39481307, 0
1935, 1.0000, 8.676847228079789e-05, 17470.305243730545,530549, 0.9902983466544877, 0.9559323191642761, 0.9558180570602417, 0.0030299517954754996, 0.1574857848775837, 0.15971323713415977, 2.3898560289059567e-07, 9.043567491739294e-08, 39481307, 0
1936, 1.0000, 0.0001891309863011175, 17478.59953546524,540044, 0.9901247204700718, 0.9559335708618164, 0.9558190703392029, 0.0030325997649283654, 0.15748544533354425, 0.15971461463616954, 3.3954094669219614e-07, 1.0322740768050582e-07, 39481307, 0
1937, 1.0000, 0.00015134282684498037, 17494.894892692566,543740, 0.9900571351749058, 0.955933690071106, 0.9558195471763611, 0.003033395787538184, 0.1574853344062646, 0.15971485491325377, 1.1092817547853073e-07, 1.0397279193349165e-07, 39481307, 0
1938, 1.0000, 0.0003125513465755041, 17503.18132162094,542824, 0.9900738852101797, 0.9559338688850403, 0.9558191895484924, 0.0030334173446853606, 0.15748525864246105, 0.15971471964568767, 7.576108271289961e-08, 1.0073313557819696e-07, 39481307, 0
1939, 1.0000, 0.0002045677731162177, 17511.708765506744,545223, 0.9900300169409418, 0.9559339880943298, 0.9558195471763611, 0.0030343012303754953, 0.15748513328736724, 0.15971509490764096, 1.2535709778549453e-07, 1.0296035002324067e-07, 39481307, 0
1940, 1.0000, 8.153422298542655e-05, 17520.018671512604,545681, 0.9900216419233049, 0.9559338688850403, 0.955819308757782, 0.003035021892518296, 0.1574849701715599, 0.159715445334171, 1.631167721172222e-07, 1.0780846714829095e-07, 39481307, 0
1941, 1.0000, 8.53112921116484e-05, 17528.189620494843,546070, 0.990014528644133, 0.9559335708618164, 0.9558187127113342, 0.0030356547242431117, 0.15748479687347078, 0.15971561435939594, 1.7329412840827452e-07, 1.130488031585572e-07, 39481307, 0
1942, 1.0000, 0.00021991806588995752, 17536.801064491272,548809, 0.9899644431128939, 0.9559335112571716, 0.9558185338973999, 0.0030377745697549537, 0.15748444286483146, 0.1597163094334675, 3.5400719605727105e-07, 1.267186626881675e-07, 39481307, 0
1943, 1.0000, 0.0002404377615618152, 17545.51620030403,547636, 0.9899858926667979, 0.9559344053268433, 0.955819845199585, 0.003038594791980647, 0.1574841455671585, 0.1597167520938502, 2.9730547496109594e-07, 1.3799927779867342e-07, 39481307, 0
1944, 1.0000, 0.0007487173088074272, 17554.032386541367,550051, 0.9899417318205248, 0.9559345245361328, 0.9558181166648865, 0.0030401159024698774, 0.15748414344704195, 0.1597173540445436, 2.114814351417138e-09, 9.086912729484562e-08, 39481307, 0
1945, 1.0000, 0.00026818439350866454, 17562.25929760933,548135, 0.989976767920508, 0.9559347033500671, 0.955818235874176, 0.003039605999924199, 0.15748390038898488, 0.1597170624737957, 2.43059557036851e-07, 1.0026422277560691e-07, 39481307, 0
1946, 1.0000, 0.00016925361076522308, 17570.423552513123,548370, 0.9899724706953013, 0.9559345245361328, 0.955818235874176, 0.003039726813443082, 0.15748384390720496, 0.15971712404131475, 5.6481625682058834e-08, 9.467212193310254e-08, 39481307, 0
1947, 1.0000, 0.00025635182363205013, 17578.61092543602,547862, 0.9899817600161737, 0.9559341669082642, 0.9558191895484924, 0.0030399156587757013, 0.15748360389539742, 0.1597172896283175, 2.400130270363565e-07, 1.0390187421825283e-07, 39481307, 0
1948, 1.0000, 0.00016357455899479846, 17586.78023958206,547036, 0.9899968643056236, 0.9559344053268433, 0.9558197855949402, 0.003040208599272285, 0.15748331176730082, 0.15971739262048126, 2.921248604681459e-07, 1.1521735344684449e-07, 39481307, 0
1949, 1.0000, 8.026584728232955e-05, 17594.944264650345,548241, 0.9899748295976488, 0.955934464931488, 0.9558207392692566, 0.0030405564618161325, 0.15748294827336384, 0.15971740018086342, 3.6349860008111357e-07, 1.2924578241057981e-07, 39481307, 0
1950, 1.0000, 0.00018633024056758336, 17603.154062986374,548564, 0.9899689231987476, 0.9559338092803955, 0.955818772315979, 0.003040809030386385, 0.15748264456540376, 0.15971713440238977, 3.037062886734887e-07, 1.4077324457092403e-07, 39481307, 0
1951, 1.0000, 0.0008771940789819707, 17611.74165582657,563568, 0.9896945590838476, 0.9559338092803955, 0.9558183550834656, 0.00304242021449374, 0.15748253558726366, 0.15971796989514567, 1.0897378613372588e-07, 1.3721459635957525e-07, 39481307, 0
1952, 1.0000, 0.0004057823142063752, 17620.59888291359,562051, 0.9897222990440119, 0.9559324979782104, 0.9558170437812805, 0.003042736014319872, 0.15748199863804724, 0.15971765523256498, 5.369473417837778e-07, 1.5727273917221335e-07, 39481307, 0
1953, 1.0000, 0.00016084477272284203, 17629.447895765305,564991, 0.9896685380137662, 0.9559333920478821, 0.955816924571991, 0.0030430529369478063, 0.1574817659085517, 0.15971755122781456, 2.3273273092039304e-07, 1.6355877618002414e-07, 39481307, 0
1954, 1.0000, 0.00012497243637823693, 17638.757851600647,568936, 0.9895963994884875, 0.9559336304664612, 0.955817699432373, 0.003043565925813813, 0.15748157002276778, 0.15971778403116146, 1.9588670643888584e-07, 1.6653555299753336e-07, 39481307, 0
1955, 1.0000, 0.0001727839412360657, 17647.52907538414,581555, 0.9893656476379196, 0.955934464931488, 0.9558186531066895, 0.003045500125940457, 0.15748112090526617, 0.1597187478779797, 4.4912292601617665e-07, 1.8390468352868964e-07, 39481307, 0
1956, 1.0000, 0.00022200495066396813, 17656.397832393646,588640, 0.9892360908694534, 0.9559346437454224, 0.9558193683624268, 0.0030472374948207963, 0.15748074932408018, 0.15971926507457485, 3.7157725488179416e-07, 1.97305150740804e-07, 39481307, 0
1957, 1.0000, 0.00015828078313013562, 17665.235582351685,590392, 0.9892040536840825, 0.9559342861175537, 0.9558188915252686, 0.003047980357576556, 0.15748038843717047, 0.15971935153757688, 3.6088953236923516e-07, 2.0958587452465634e-07, 39481307, 0
1958, 1.0000, 0.0001441340508449177, 17674.00794529915,592809, 0.9891598562656798, 0.9559342861175537, 0.955818772315979, 0.003049228226550635, 0.15747990900224643, 0.15971967411469717, 4.794345842273895e-07, 2.276662971591599e-07, 39481307, 0
1959, 1.0000, 0.0005568736731741278, 17691.323291540146,595631, 0.9891082529910699, 0.9559355974197388, 0.955819845199585, 0.0030507612724446813, 0.15747946713552868, 0.15972011166434477, 4.418621069590678e-07, 2.4327503605460264e-07, 39481307, 0
1960, 1.0000, 0.0002675407794005116, 17700.136826515198,596945, 0.9890842251020417, 0.9559329748153687, 0.9558178782463074, 0.0030520756493792388, 0.15747909695253037, 0.15972078869973302, 3.7018105777941734e-07, 2.537051074247276e-07, 39481307, 0
1961, 1.0000, 0.00010122822360469907, 17709.080376386642,597829, 0.9890680602208386, 0.9559330344200134, 0.9558172821998596, 0.0030526119163926018, 0.15747898845027178, 0.15972098105304947, 1.0850192261324665e-07, 2.3304513042308097e-07, 39481307, 0
1962, 1.0000, 9.947132532374687e-05, 17717.998920440674,598691, 0.9890522976330591, 0.955935001373291, 0.9558184146881104, 0.003053365781640863, 0.1574788620122373, 0.15972134602559374, 1.2644278288287403e-07, 2.1922265536779372e-07, 39481307, 0
1963, 1.0000, 0.00010835407539027096, 17726.850111484528,599212, 0.9890427705933454, 0.9559360146522522, 0.9558203816413879, 0.00305455058495812, 0.15747856338561098, 0.15972182521635134, 2.986272958360736e-07, 2.2610483048409936e-07, 39481307, 0
1964, 1.0000, 0.00015613928740303788, 17735.63601565361,601167, 0.9890070213368386, 0.9559369087219238, 0.955821692943573, 0.0030569420597917484, 0.15747836557447012, 0.15972329512257621, 1.9781252980077824e-07, 2.2310239698674702e-07, 39481307, 0
1965, 1.0000, 0.0004196273375449619, 17744.444915533066,600113, 0.9890262948490424, 0.9559366703033447, 0.95582115650177, 0.00305702821622118, 0.1574783404579645, 0.1597230373918059, 2.511626925882915e-08, 1.793285040827571e-07, 39481307, 0
1966, 1.0000, 0.0003498426239147179, 17753.355885505676,601572, 0.9889996154806313, 0.9559348225593567, 0.9558203816413879, 0.003058681693593977, 0.15747823046661566, 0.15972417779158052, 1.099874144538937e-07, 1.7077279734173787e-07, 39481307, 0
1967, 1.0000, 0.00013806441895108303, 17762.233496665955,600648, 0.9890165118044227, 0.9559352397918701, 0.9558203220367432, 0.003057891465450754, 0.15747812855192192, 0.15972351877752916, 1.0191782995327969e-07, 1.6218169685696989e-07, 39481307, 0
1968, 1.0000, 0.00010614245151666499, 17771.144951581955,599814, 0.9890317623823904, 0.9559369087219238, 0.9558213353157043, 0.0030576451083793883, 0.15747801677009546, 0.15972328926320134, 1.1178061778971404e-07, 1.5625657708929503e-07, 39481307, 0
1969, 1.0000, 0.0002595002934245544, 17788.555527687073,596974, 0.9890836948061652, 0.9559354186058044, 0.9558210372924805, 0.0030565712396159717, 0.15747785674006898, 0.15972257086351138, 1.600312100891177e-07, 1.566299988766765e-07, 39481307, 0
1970, 1.0000, 9.692853896629583e-05, 17797.3985619545,596519, 0.989092014965608, 0.9559354186058044, 0.9558203220367432, 0.0030576276637179034, 0.15747757317730401, 0.1597228534878814, 2.835574307302746e-07, 1.6620785839166646e-07, 39481307, 0
1971, 1.0000, 0.0001772557627387197, 17806.317573070526,588549, 0.9892377549013419, 0.9559344053268433, 0.9558191895484924, 0.0030579978157399142, 0.15747706386353605, 0.15972266109172406, 5.09314424551599e-07, 1.8590239970435288e-07, 39481307, 0
1972, 1.0000, 0.00020909154024851702, 17823.738801002502,591324, 0.9891870110717733, 0.9559348821640015, 0.9558197259902954, 0.0030602094914809175, 0.15747673627368242, 0.15972359795681537, 3.275967633276089e-07, 1.9673899859823107e-07, 39481307, 0
1973, 1.0000, 0.0007422075280308691, 17832.546847105026,591470, 0.9891843413063257, 0.9559344053268433, 0.9558202624320984, 0.0030635935225763068, 0.15747662079169444, 0.15972594244987864, 1.1548105885439419e-07, 1.8653163054442767e-07, 39481307, 0
1974, 1.0000, 0.0003057717448277561, 17841.38090825081,591606, 0.9891818544015253, 0.9559352397918701, 0.9558204412460327, 0.003063641803360933, 0.15747631992807867, 0.15972553540408077, 3.008584076868992e-07, 1.9566513783929275e-07, 39481307, 0
1975, 1.0000, 0.0001857310524434471, 17850.231115341187,591912, 0.9891762588657241, 0.9559355974197388, 0.955820620059967, 0.0030642255979706767, 0.15747617481734927, 0.1597257396056219, 1.4511158399899138e-07, 1.8990321451057556e-07, 39481307, 0
1976, 1.0000, 0.00022079643035047766, 17859.132250070572,593634, 0.9891447702622946, 0.9559372663497925, 0.9558221697807312, 0.0030661653617285317, 0.15747578155655617, 0.159726588624014, 3.932646163995468e-07, 2.0424318383384969e-07, 39481307, 0
1977, 1.0000, 0.00016394251496422272, 17867.93257498741,593697, 0.9891436182402179, 0.9559363722801208, 0.955820620059967, 0.0030664555803022156, 0.1574752631103613, 0.1597259176433769, 5.184461885909819e-07, 2.2418326155148657e-07, 39481307, 0
1978, 1.0000, 0.00031162878855500265, 17876.792994976044,598015, 0.9890646590128026, 0.9559375047683716, 0.9558219313621521, 0.003069974285553969, 0.15747483782229788, 0.15972753020310856, 4.252859901465733e-07, 2.390071936482732e-07, 39481307, 0
1979, 1.0000, 0.0004095195346672236, 17894.15714788437,595596, 0.9891088930033347, 0.9559361338615417, 0.9558205008506775, 0.003068347412602919, 0.15747445680534836, 0.15972594668284734, 3.8101614499574943e-07, 2.504172333993005e-07, 39481307, 0
1980, 1.0000, 0.00014170364312813887, 17911.435993909836,597018, 0.989082890219318, 0.9559364914894104, 0.9558205008506775, 0.003069321870039496, 0.1574742732990703, 0.15972647096469672, 1.8350954750223636e-07, 2.427524704173686e-07, 39481307, 0
1981, 1.0000, 0.00010866182538761613, 17920.286458015442,597836, 0.9890679322183856, 0.9559358954429626, 0.9558190703392029, 0.003069890156106022, 0.1574740402831143, 0.15972635454680018, 2.330161433528044e-07, 2.417608052058283e-07, 39481307, 0
1982, 1.0000, 0.00043277519867686656, 17929.118099927902,600538, 0.9890185232715408, 0.955935537815094, 0.9558171629905701, 0.0030716687628496576, 0.1574737756152283, 0.15972704132288748, 2.6466230243493705e-07, 2.4395881364221144e-07, 39481307, 0
1983, 1.0000, 0.00017280128724650546, 17937.904839754105,600295, 0.9890229667852652, 0.9559354186058044, 0.955817699432373, 0.003071768048603109, 0.15747356677359836, 0.15972710303683169, 2.0884902815487827e-07, 2.4019729227985134e-07, 39481307, 0
1984, 1.0000, 0.00017544340186271282, 17946.760551691055,601206, 0.989006308180315, 0.9559353590011597, 0.9558186531066895, 0.0030727582582394993, 0.15747333073157785, 0.15972774431806774, 2.360425089831253e-07, 2.3977854406269596e-07, 39481307, 0
1985, 1.0000, 0.00015099475632648516, 17955.53579568863,602203, 0.9889880769737996, 0.9559357762336731, 0.9558194279670715, 0.0030744103238796467, 0.1574729628822982, 0.15972835255594672, 3.678438172394216e-07, 2.5026241608787384e-07, 39481307, 0
1986, 1.0000, 0.00029856726957087546, 17964.23578476906,604911, 0.9889385583105665, 0.955935537815094, 0.955819308757782, 0.0030781805741899176, 0.15747249629535176, 0.15973009889323664, 4.665879040355314e-07, 2.663479860635057e-07, 39481307, 0
1987, 1.0000, 0.00020772241930629382, 17973.069339752197,604379, 0.988948286496992, 0.9559366106987, 0.9558189511299133, 0.0030786694714236692, 0.15747209344217244, 0.15972994313648148, 4.0285260749506335e-07, 2.775997645769332e-07, 39481307, 0
1988, 1.0000, 0.0003269882566748121, 17981.870070695877,603945, 0.9889562226490759, 0.9559350609779358, 0.9558188915252686, 0.00307981572307325, 0.15747172782589958, 0.15973029299672936, 3.656143989227978e-07, 2.853510751562487e-07, 39481307, 0
1989, 1.0000, 0.00021462053558700322, 17990.73645758629,606510, 0.9889093188930962, 0.9559360146522522, 0.9558194279670715, 0.003082926064615664, 0.1574713159622555, 0.1597317294681544, 4.1186318175401304e-07, 2.9601714041397325e-07, 39481307, 0
1990, 1.0000, 0.0004079273056361254, 17999.598219633102,607713, 0.9888873207572508, 0.9559363126754761, 0.9558197855949402, 0.0030851661501532877, 0.1574709856845668, 0.15973310170769434, 3.3028109383548276e-07, 2.9927713967652925e-07, 39481307, 0
1991, 1.0000, 0.00014030528543320931, 18008.423417806625,607486, 0.9888914716939399, 0.9559360146522522, 0.9558185338973999, 0.0030856519501105324, 0.15747070948541345, 0.15973294483003952, 2.7619415629565047e-07, 2.9688457820761194e-07, 39481307, 0
1992, 1.0000, 0.0002737432321169498, 18017.2129509449,607629, 0.9888888567866864, 0.9559358954429626, 0.955818235874176, 0.0030868921736482125, 0.15747046392788946, 0.15973332074414376, 2.45556206368569e-07, 2.9130233528075666e-07, 39481307, 0
1993, 1.0000, 0.0003298620514968604, 18026.02656674385,609192, 0.9888602756675456, 0.9559355974197388, 0.9558166861534119, 0.003090269588076491, 0.15746981505216856, 0.15973441452145834, 6.488776578827959e-07, 3.1559190265232374e-07, 39481307, 0
1994, 1.0000, 0.00021259501633273084, 18043.51007771492,611858, 0.9888115250190304, 0.9559355974197388, 0.9558170437812805, 0.0030952238221047274, 0.157469409476813, 0.15973682283053164, 4.055783115741729e-07, 3.2360910983649085e-07, 39481307, 0
1995, 1.0000, 0.00011684275537312324, 18052.466557741165,613998, 0.9887723928405522, 0.9559372663497925, 0.9558181166648865, 0.0030977832601961405, 0.1574689880372185, 0.15973792540675824, 4.2144095677154603e-07, 3.3227092376247403e-07, 39481307, 0
1996, 1.0000, 0.0007255515390814791, 18061.67469573021,618475, 0.9886905261288481, 0.9559365510940552, 0.9558181166648865, 0.0031057331655349077, 0.15746884403891737, 0.15974245977880946, 1.4399861208991283e-07, 3.0561800441860153e-07, 39481307, 0
1997, 1.0000, 0.0006840049446836487, 18070.605047941208,618285, 0.988694000481143, 0.9559385180473328, 0.9558185338973999, 0.0031057798297323253, 0.15746848509726966, 0.15974203610133292, 3.5893969929645664e-07, 3.105726383874416e-07, 39481307, 0
1998, 1.0000, 0.0001158654036800738, 18079.60213279724,618685, 0.9886866860552592, 0.9559374451637268, 0.9558184146881104, 0.0031070270792627453, 0.15746805220378057, 0.15974239767394793, 4.328956662025263e-07, 3.210592568892843e-07, 39481307, 0
1999, 1.0000, 0.00018023168046760397, 18088.79714179039,618749, 0.9886855157471177, 0.9559375643730164, 0.9558176398277283, 0.0031076087438524197, 0.15746791478688676, 0.15974251149644583, 1.374157925226882e-07, 2.949377353475475e-07, 39481307, 0


==> data/lbfgs_outs/kddb_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.15110408685197116, 8.357508897781372,12653, 0.9995766825097077, 0.8608776926994324, 0.888088047504425, 0.0006109544327903203, 0.5165237376312808, 0.4654969539876155, 0.5165237376363788, 0.5165237376363788, 29890095, 0
1, 0.0100, 0.15064092825297148, 11.19032073020935,12770, 0.9995727681695223, 0.8608782291412354, 0.8880907297134399, 0.0006172344790325704, 0.5127936355328022, 0.46289828249086945, 0.0037301021122715383, 0.3154665589201969, 29890095, 0
2, 0.0100, 0.03850990634573331, 16.562092781066895,21850, 0.9992689886064263, 0.8604030609130859, 0.8857337236404419, 0.0010449583068860083, 0.432446089718005, 0.40950377528652154, 0.08034754580670223, 0.27514096573343383, 29890095, 0
3, 0.0100, 0.23125365332727493, 21.719173908233643,24666, 0.9991747767947877, 0.8555732369422913, 0.8831749558448792, 0.0013553013369593703, 0.4192792319261851, 0.3956327151088391, 0.013166857799026432, 0.20302426462062675, 29890095, 0
4, 0.0100, 0.10278127821335015, 26.4612717628479,24254, 0.9991885606251837, 0.8608851432800293, 0.8880707025527954, 0.0013395752384296375, 0.41535124050689237, 0.38454646107670465, 0.003927991412053855, 0.13683909852158374, 29890095, 0
5, 0.0100, 0.042242526271708845, 31.394468784332275,25832, 0.9991357672165311, 0.8606159090995789, 0.8863296508789062, 0.0015119596643330265, 0.3983104431234368, 0.3744257017983688, 0.01704079737745101, 0.11110616953915273, 29890095, 0
6, 0.0100, 0.07630033666608936, 34.01627993583679,28368, 0.9990509230566179, 0.8607372045516968, 0.8860837817192078, 0.0019204606870393607, 0.3825608395781844, 0.3558793045649062, 0.015749603550507918, 0.0913884518601247, 29890095, 0
7, 0.0100, 0.1355305362087134, 36.59466099739075,35806, 0.9988020780797117, 0.8614482283592224, 0.8883446455001831, 0.00309322690336929, 0.3800149465929393, 0.33132168210224655, 0.0025458929826748244, 0.06388313237636972, 29890095, 0
8, 0.0100, 0.1050251998657809, 39.18579697608948,33581, 0.9988765174550298, 0.8617157340049744, 0.8878582715988159, 0.0030032770513882556, 0.3695540409822863, 0.32911265297882686, 0.010460905611354765, 0.05330948791867632, 29890095, 0
9, 0.0100, 0.06148390787793343, 41.78250575065613,33865, 0.9988670159797083, 0.8618191480636597, 0.8872743248939514, 0.003036187480051633, 0.3622205106711217, 0.3264340695143625, 0.007333530314288295, 0.043717505048772094, 29890095, 0
10, 0.0100, 0.013094437530446054, 44.366612911224365,33932, 0.9988647744344741, 0.8622183799743652, 0.8874239921569824, 0.0031690707624878567, 0.3554907022538114, 0.3236384147478485, 0.006729808418594052, 0.03625685269258141, 29890095, 0
11, 0.0100, 0.01999739402782754, 46.93416380882263,36096, 0.998792375868996, 0.8610235452651978, 0.8845044374465942, 0.0034763668990697764, 0.35332101645493763, 0.3217740278983004, 0.002169685800455734, 0.027358405139556813, 29890095, 0
12, 0.0100, 0.015098472863552656, 51.92500567436218,32517, 0.9989121145315865, 0.8623967170715332, 0.8874079585075378, 0.003336511106234184, 0.35074713310585764, 0.31765947610593515, 0.002573883346112582, 0.021599345174643406, 29890095, 0
13, 0.0100, 0.06455358563131051, 54.52756857872009,33435, 0.9988814020162866, 0.8618503212928772, 0.8854050040245056, 0.003685217548255955, 0.34998484633020777, 0.3183746003762818, 0.0007622867766131636, 0.015459959967539622, 29890095, 0
14, 0.0100, 0.05042120068975325, 57.11811351776123,29919, 0.9989990329572388, 0.86235511302948, 0.8879798650741577, 0.0035872041446376314, 0.3490608685425763, 0.3134239114511605, 0.0009239777761925194, 0.01166416571346231, 29890095, 0
15, 0.0100, 0.03443606364557597, 59.69730758666992,31511, 0.998945771166, 0.8629308938980103, 0.8872743248939514, 0.003940598211080125, 0.3464157171630511, 0.313652413518286, 0.0026451513875073718, 0.01005572449749029, 29890095, 0
16, 0.0100, 0.007157074203688674, 62.24377632141113,30933, 0.9989651086756332, 0.8630906343460083, 0.8876230716705322, 0.003955282838038736, 0.34545508343309483, 0.3121283314154615, 0.0009606337366576678, 0.007951110939164856, 29890095, 0
17, 0.0100, 0.006091405059736936, 63.37913918495178,20712, 0.9993070614195104, 0.863037109375, 0.8879157304763794, 0.0030023917328577195, 0.34540640903767084, 0.31218795958647777, 1.7165408710662078e-05, 0.0043037838012462476, 34220, 0
18, 0.0100, 0.03538229220300133, 64.50251245498657,21349, 0.9992857500118351, 0.8629012703895569, 0.8869242668151855, 0.0031131771629202215, 0.34468336054253906, 0.3125039494011123, 0.0007230484884074295, 0.003600660249341234, 34220, 0
19, 0.0100, 0.0052817547887296186, 66.75225234031677,20465, 0.9993153250265682, 0.8633571267127991, 0.8877727389335632, 0.0030695007211632114, 0.34407702234209403, 0.31137824361519134, 0.0006063382004558027, 0.0030131130250707528, 34220, 0
20, 0.0100, 0.018931111171767837, 67.87184429168701,21257, 0.9992888279545448, 0.8632965087890625, 0.887367844581604, 0.0031271121342567616, 0.3440283564102828, 0.31172081116949596, 4.8665927703306355e-05, 0.0019945107490592522, 34220, 0
21, 0.0100, 0.0031348284013419285, 70.13577723503113,20836, 0.999302912888032, 0.8634214997291565, 0.8878502249717712, 0.0030948049787429036, 0.34374660981805777, 0.3111523727088917, 0.0002817465959942256, 0.0016399802232186672, 34220, 0
22, 0.0100, 0.014591611298493248, 71.28230214118958,21048, 0.9992958202374399, 0.8634220361709595, 0.8874533772468567, 0.003164776541178839, 0.3436036039264399, 0.31139223029339164, 0.00014300588965493466, 0.0012849615788314667, 34220, 0
23, 0.0100, 0.013755734226182693, 72.41073632240295,20801, 0.9993040838444976, 0.8636311888694763, 0.8881481885910034, 0.003213789493999904, 0.34278326947301513, 0.3103215549601104, 0.0008203344629468812, 0.001228570897968651, 34220, 0
24, 0.0100, 0.006161081498981339, 73.53325343132019,20831, 0.9993030801675271, 0.8638144731521606, 0.8883312344551086, 0.003383056938470113, 0.3417733967990652, 0.3100311004685087, 0.0010098726684874548, 0.0012047220606752587, 34220, 0
25, 0.0100, 0.011012745247622593, 74.65755844116211,22140, 0.9992592863957107, 0.8642992973327637, 0.8882617950439453, 0.0037850238622002415, 0.3405463292730459, 0.30889389021415636, 0.0012270675318203361, 0.0012069381728741085, 34220, 0
26, 0.0100, 0.010905061211536329, 75.77994132041931,21514, 0.9992802297884968, 0.8645310401916504, 0.8886479139328003, 0.00395284508453267, 0.3394099906318683, 0.3076601661464823, 0.0011363386250978769, 0.0011996851908749105, 34220, 0
27, 0.0100, 0.006504458786935794, 76.920241355896,22730, 0.9992395474152892, 0.8649025559425354, 0.8883579969406128, 0.004400927264593438, 0.33831041298258063, 0.30766134961326497, 0.0010995776550571934, 0.0011892773799156964, 34220, 0
28, 0.0100, 0.016447311334638795, 78.04763746261597,22978, 0.9992312503523324, 0.8650043606758118, 0.8878408670425415, 0.004784729470187594, 0.3375555360141837, 0.3067368632900591, 0.0007548769668858646, 0.001136429398981601, 34220, 0
29, 0.0100, 0.019521443283417584, 79.18204164505005,23039, 0.9992292095424923, 0.8653370141983032, 0.8877927660942078, 0.004940322052990872, 0.3369955747827975, 0.3065201084741734, 0.0005599612375499774, 0.0010587758107658699, 34220, 0
30, 0.0100, 0.008312231492398119, 80.30705571174622,22836, 0.9992360010899932, 0.8653536438941956, 0.8878769278526306, 0.004991482393379453, 0.3366042480961348, 0.3058262028308364, 0.0003913266816695793, 0.0009584678627094942, 34220, 0
31, 0.0100, 0.003889488149135915, 81.46261858940125,22833, 0.9992361014576903, 0.865552544593811, 0.8877633810043335, 0.005365693774699388, 0.3359199707964398, 0.3051953728977669, 0.0006842773101113364, 0.0009267082173067585, 34220, 0
32, 0.0100, 0.02259336999388986, 82.59767174720764,23509, 0.9992134852699531, 0.8663315176963806, 0.8871260285377502, 0.006021776206248346, 0.3356938761313876, 0.30559783802310186, 0.00022609465493217407, 0.0008047810510261384, 34220, 0
33, 0.0100, 0.010918913240422911, 83.73456406593323,22646, 0.9992423577108068, 0.8661267161369324, 0.8879597783088684, 0.00580708505258305, 0.3349564568940105, 0.3036598264580059, 0.0007374192408344804, 0.000797776821904157, 34220, 0
34, 0.0100, 0.003393392687615181, 84.87223887443542,22990, 0.9992308488815442, 0.8664518594741821, 0.8878916501998901, 0.006101954856702351, 0.3345922951218559, 0.30334694217326974, 0.0003641617724085, 0.0007376030577265816, 34220, 0
35, 0.0100, 0.0033429836666190676, 86.89535284042358,22948, 0.999232254029303, 0.8664568662643433, 0.887970507144928, 0.006095110834213308, 0.3345867535881696, 0.3033435116867855, 4.7278446171361566e-06, 0.00044515038882292373, 5328361, 0
36, 0.0100, 0.018900784586509917, 88.88743901252747,23087, 0.9992276036593393, 0.8663855791091919, 0.8881415128707886, 0.006085349313157371, 0.33444996801383275, 0.3036187474834611, 0.00013678556883206516, 0.00039560348558773025, 5328361, 0
37, 0.0100, 0.002772720157477756, 92.76338982582092,21901, 0.9992672823555763, 0.8664627075195312, 0.8881281614303589, 0.00608187679348803, 0.3342330287229688, 0.30316677591766195, 0.0002169392957582228, 0.0003725357203110086, 5328361, 0
38, 0.0100, 0.005192201574389594, 96.64005970954895,22455, 0.9992487477875196, 0.866442084312439, 0.8882216811180115, 0.006080550322994764, 0.33419317610840826, 0.3031782842354479, 3.985261477301716e-05, 0.0002979180461770431, 5328361, 0
39, 0.0100, 0.0045063644411041425, 100.54446268081665,21817, 0.9992700926510939, 0.866468608379364, 0.8882310390472412, 0.006077462803317185, 0.3341059330007409, 0.3028968706072215, 8.724311003788232e-05, 0.0002634876377339269, 5328361, 0
40, 0.0100, 0.004605267265290995, 104.41090369224548,22402, 0.9992505209501676, 0.866485595703125, 0.8883005380630493, 0.006076489665787723, 0.33401358847018786, 0.3029734719708453, 9.234452816847538e-05, 0.00023726044255871002, 5328361, 0
41, 0.0100, 0.002855693189387307, 106.35664772987366,22024, 0.999263167279997, 0.8665667772293091, 0.8884328007698059, 0.006075208654905403, 0.3337252805661828, 0.3026516182829167, 0.00028830790003514517, 0.00024192929329778, 5328361, 0
42, 0.0100, 0.019337520490926373, 108.29050374031067,23063, 0.9992284066009158, 0.8669314384460449, 0.8886318802833557, 0.00610921609961346, 0.3334717444186237, 0.30288869802566476, 0.00025353614767920085, 0.00024306565621587202, 5328361, 0
43, 0.0100, 0.008257103321175302, 110.23635768890381,22136, 0.9992594202193068, 0.8668397068977356, 0.8888777494430542, 0.006103406009083529, 0.33317018818746236, 0.3022752412051917, 0.0003015562408409944, 0.00024836367187827543, 5328361, 0
44, 0.0100, 0.0033577316207015796, 112.16307973861694,22451, 0.9992488816111157, 0.8669674396514893, 0.8890166878700256, 0.006121523948490102, 0.3330065712240482, 0.30228906085922114, 0.0001636169600509052, 0.00023821115600945617, 5328361, 0
45, 0.0100, 0.009963324286257916, 114.08921265602112,23410, 0.9992167974039561, 0.8670268654823303, 0.8895418643951416, 0.006185830301498643, 0.3326479885970698, 0.3018671349586541, 0.0003585826252719415, 0.00024815601776553603, 5328361, 0
46, 0.0100, 0.0046400532413302074, 116.01378870010376,22642, 0.9992424915344029, 0.8670361638069153, 0.889679491519928, 0.006228346780953282, 0.3323802698038401, 0.30162541817166305, 0.0002677187924554625, 0.00025004617524934555, 5328361, 0
47, 0.0100, 0.0031672073722732704, 117.96062159538269,22700, 0.9992405510922598, 0.8671082854270935, 0.8896768093109131, 0.006269596262991535, 0.3322108747214796, 0.301500885916137, 0.00016939507765284523, 0.0002404962300727315, 5328361, 0
48, 0.0100, 0.005025509015782727, 119.96122765541077,24665, 0.9991748102506868, 0.867267370223999, 0.8896981477737427, 0.006383107929934082, 0.3318884478693631, 0.3010879698792755, 0.0003224268519251283, 0.0002476512736889697, 5328361, 0
49, 0.0100, 0.003737400138505433, 121.92812967300415,24659, 0.9991750109860809, 0.8673610091209412, 0.8898611664772034, 0.006490558700215133, 0.33168891777881715, 0.30085349217413826, 0.00019953009786666254, 0.0002423579949587021, 5328361, 0
50, 0.0100, 0.0018625812701051007, 123.90192985534668,24381, 0.9991843117260082, 0.8673538565635681, 0.8899908065795898, 0.0065213820162201164, 0.331544045758668, 0.30060583203219243, 0.00014487201549001627, 0.0002302025160416735, 5328361, 0
51, 0.0100, 0.003280623254652214, 125.84540891647339,24716, 0.9991731039998367, 0.8675253987312317, 0.8901217579841614, 0.0066931118873875825, 0.3312838830737258, 0.3002462191151001, 0.0002601626839860982, 0.00023303629121629072, 5328361, 0
52, 0.0100, 0.013151253424603479, 129.62685298919678,24199, 0.9991904006996297, 0.8678736686706543, 0.8899333477020264, 0.006763938076754404, 0.331149777276188, 0.30058925755758087, 0.00013410579960365654, 0.0002205088172745777, 5328361, 0
53, 0.0100, 0.006939977693357852, 131.5949010848999,24564, 0.9991781892964877, 0.8679584264755249, 0.8899199962615967, 0.006844301825793062, 0.3309799430168278, 0.30042853741449976, 0.00016983425901279103, 0.0002148255310061417, 5328361, 0
54, 0.0100, 0.002366013700359712, 133.56474018096924,24699, 0.99917367275012, 0.8680261373519897, 0.8898652195930481, 0.006955769395835743, 0.33074925484718476, 0.3001999315135487, 0.0002306881700220309, 0.00021636142690428805, 5328361, 0
55, 0.0100, 0.00224296009058653, 135.56063628196716,25110, 0.9991599223756231, 0.8680834174156189, 0.8898625373840332, 0.007128947560023069, 0.3304949659721967, 0.3000070056839858, 0.0002542888756749129, 0.00021988448636539866, 5328361, 0
56, 0.0100, 0.00796335390107768, 137.53534722328186,25066, 0.9991613944351799, 0.8684417605400085, 0.8897863626480103, 0.007417660323858311, 0.33023901229091424, 0.3000992893384705, 0.000255953673410525, 0.00022324989698465654, 5328361, 0
57, 0.0100, 0.0028081730921254975, 139.50699257850647,25466, 0.9991480120755722, 0.8684859871864319, 0.8900121450424194, 0.007610027106238803, 0.32998842654131155, 0.2997968207913691, 0.00025058575628739144, 0.00022584359512702872, 5328361, 0
58, 0.0100, 0.0066960739589596915, 141.47872924804688,25610, 0.9991431944261134, 0.8684659600257874, 0.8903074860572815, 0.007823516810461919, 0.3297499837369779, 0.2991906326801657, 0.0002384427976262482, 0.00022707296019474108, 5328361, 0
59, 0.0100, 0.011197281614986052, 143.47284531593323,25999, 0.9991301800813949, 0.8690751194953918, 0.8901230692863464, 0.008195474255372747, 0.32956335941464177, 0.29936244824574854, 0.0001866243339511131, 0.00022266179534684232, 5328361, 0
60, 0.0100, 0.0029415335493653146, 145.29076838493347,25609, 0.9991432278820124, 0.869106113910675, 0.8902446627616882, 0.008231766474563406, 0.32943632988733296, 0.2991211535843665, 0.00012702951944815188, 0.00021050945233211632, 5328361, 0
61, 0.0100, 0.0023018253069671418, 147.19143438339233,25405, 0.9991500528854124, 0.8692657351493835, 0.8901992440223694, 0.008402660321937934, 0.3292716236256693, 0.2989861411621237, 0.00016470626335879368, 0.0002054071007422631, 5328361, 0
62, 0.0100, 0.005986322825073546, 149.12319040298462,25674, 0.9991410532485762, 0.8693464398384094, 0.8903101682662964, 0.008626937366149773, 0.3290224655838971, 0.29875869506596037, 0.0002491580432829599, 0.0002094119199656963, 5328361, 0
63, 0.0100, 0.009033938018441788, 151.07023930549622,24504, 0.9991801966504289, 0.8695834279060364, 0.8903943300247192, 0.008903999301962534, 0.3289719410911749, 0.2987175797415208, 5.0524488558467695e-05, 0.00018165671290553962, 5328361, 0
64, 0.0100, 0.0019165396169813888, 153.03675627708435,25628, 0.9991425922199311, 0.8696242570877075, 0.8905025720596313, 0.009123625801875427, 0.3287026381131171, 0.29839536548113454, 0.0002693029816364656, 0.00018895153412792294, 5328361, 0
65, 0.0100, 0.0022672599604705353, 154.9742250442505,24717, 0.9991730705439377, 0.8696737885475159, 0.8905399441719055, 0.00911007687467648, 0.32861505108072875, 0.29827308371001143, 8.758702562339238e-05, 0.00017496829426061634, 5328361, 0
66, 0.0100, 0.016888247746916343, 156.91940212249756,24287, 0.9991874565805161, 0.8698680400848389, 0.8903422355651855, 0.009380973260905296, 0.3285437366277843, 0.2983668369365617, 7.131445911573442e-05, 0.00015994887191266163, 5328361, 0
67, 0.0100, 0.003286168826094999, 158.87026739120483,24212, 0.9991899657729425, 0.869844913482666, 0.8905078768730164, 0.009427192905255132, 0.32842646492101907, 0.2980793567135696, 0.00011727171639469569, 0.00015506093252293162, 5328361, 0
68, 0.0100, 0.0024577297540779347, 160.81677436828613,24033, 0.999195954378867, 0.869860053062439, 0.8905145525932312, 0.009447996013163063, 0.3283952699676547, 0.2980452741363377, 3.119494117942434e-05, 0.00013208714992642633, 5328361, 0
69, 0.0100, 0.0035170067837502483, 162.7557954788208,24435, 0.9991825051074612, 0.8700361251831055, 0.8904170393943787, 0.009643453881773668, 0.32824754864877126, 0.2980562317073371, 0.00014772132525175952, 0.00013357304669247752, 5328361, 0
70, 0.0100, 0.003000597738903535, 164.70493841171265,24035, 0.9991958874670689, 0.8701092004776001, 0.8904851675033569, 0.009755901726205366, 0.32814823614846406, 0.2979699533821316, 9.93124955316893e-05, 0.00012967233711032918, 5328361, 0
71, 0.0100, 0.0016995398434590436, 166.6466965675354,23801, 0.9992037161474395, 0.8701302409172058, 0.8905506730079651, 0.009826256344223974, 0.3280704562570301, 0.2978987901252264, 7.777989490609372e-05, 0.00012321095950766764, 5328361, 0
72, 0.0100, 0.0019343898121139621, 168.63074564933777,23123, 0.9992263992469747, 0.8701580166816711, 0.890597403049469, 0.009861937474728143, 0.3279715694097091, 0.29784550480953154, 9.888684409159465e-05, 0.00012053086057666326, 5328361, 0
73, 0.0100, 0.004108826921874944, 170.6424105167389,23298, 0.9992205444646463, 0.8702438473701477, 0.8905265927314758, 0.010015688489045334, 0.32787568934238953, 0.29784619094093956, 9.588006703153962e-05, 0.00011780433296536338, 5328361, 0
74, 0.0100, 0.004718873053321132, 174.51115036010742,23126, 0.9992262988792776, 0.8702170252799988, 0.8905786871910095, 0.010023952764789238, 0.32784145343641896, 0.29768300424585575, 3.4235911902491534e-05, 0.00010411021134635889, 5328361, 0
75, 0.0100, 0.0027582923416206288, 176.44614815711975,22932, 0.9992327893236873, 0.8702563643455505, 0.8905466198921204, 0.010035592737452283, 0.32781262683077106, 0.2976955422347063, 2.8826598431508366e-05, 9.156370028316767e-05, 5328361, 0
76, 0.0100, 0.0007567175075183049, 178.37668824195862,22663, 0.9992417889605235, 0.8703333139419556, 0.8905947208404541, 0.010047564311696863, 0.32774542977553506, 0.297683064820027, 6.719705770946716e-05, 8.87740487487897e-05, 5328361, 0
77, 0.0100, 0.0017547887409027736, 180.34999537467957,23164, 0.9992250275551148, 0.8703539967536926, 0.8906161189079285, 0.010068721455421646, 0.32768919015818776, 0.29756652774362385, 5.6239611638086995e-05, 8.481284974447025e-05, 5328361, 0
78, 0.0100, 0.0017494113503516726, 182.26313424110413,22798, 0.9992372724141559, 0.8704142570495605, 0.8906428217887878, 0.01013202679261187, 0.32761215147467826, 0.2975310919183652, 7.703869234321203e-05, 8.400137221076003e-05, 5328361, 0
79, 0.0100, 0.0020672066456689873, 184.1494722366333,22723, 0.9992397816065823, 0.8703866600990295, 0.890630841255188, 0.010167295648442222, 0.32754884790616795, 0.2973911505846267, 6.330355993816594e-05, 8.16583416555508e-05, 5328361, 0
80, 0.0100, 0.0018799971783467495, 186.0920009613037,22782, 0.9992378077085402, 0.870455265045166, 0.8906375169754028, 0.010201694749649725, 0.32749912999225483, 0.2973318831940917, 4.9717918858716015e-05, 7.770550628690162e-05, 5328361, 0
81, 0.0100, 0.003490793267458855, 188.03835678100586,22631, 0.9992428595492922, 0.8704800605773926, 0.8907110095024109, 0.010252844857670125, 0.3274590094991344, 0.2971663409024953, 4.012048819296288e-05, 7.273496528140136e-05, 5328361, 0
82, 0.0100, 0.0031807211970991357, 190.29203963279724,22597, 0.9992439970498588, 0.8704829216003418, 0.8907176852226257, 0.010251581206751187, 0.3274572126585787, 0.2971697955534357, 1.8767745322834095e-06, 5.045568683326431e-05, 18410719, 0
83, 0.0100, 0.005725077204412849, 192.47171068191528,21816, 0.999270126106993, 0.8705027103424072, 0.890630841255188, 0.010237408223669617, 0.32743315156889125, 0.29731669605962613, 2.406109128516576e-05, 4.685442820427002e-05, 18410719, 0
84, 0.0100, 0.0007462077217585031, 194.9203314781189,21589, 0.9992777205960703, 0.8704737424850464, 0.8907029628753662, 0.010233812744042817, 0.3274158745010401, 0.2972137090319909, 1.7277064599419134e-05, 4.240553763503414e-05, 18410719, 0
85, 0.0100, 0.0021940208028253722, 197.3483123779297,21019, 0.9992967904585114, 0.8704826831817627, 0.8906749486923218, 0.01022415073067349, 0.3274031701777446, 0.2972753001598251, 1.2704329985346874e-05, 3.759027413776998e-05, 18410719, 0
86, 0.0100, 0.0020825528692506546, 199.7338125705719,19936, 0.9993330231971495, 0.8704690337181091, 0.890709638595581, 0.010209913090697272, 0.32738082841017485, 0.297218049545043, 2.234176260257348e-05, 3.5684505833026404e-05, 18410719, 0
87, 0.0100, 0.0010562265122935714, 202.12453150749207,19289, 0.999354669163815, 0.8704851865768433, 0.8907016515731812, 0.01019876798370503, 0.32736287629224997, 0.29725497004942414, 1.795211515820405e-05, 3.331526566362207e-05, 18410719, 0
88, 0.0100, 0.00044467919709428644, 204.47634649276733,19117, 0.9993604235784463, 0.8704960346221924, 0.8906629085540771, 0.0101864745559002, 0.3273403773322416, 0.2971962875575883, 2.249895898598364e-05, 3.2032821605766725e-05, 18410719, 0
89, 0.0100, 0.000620581151025663, 206.81223034858704,19203, 0.9993575463711306, 0.8704943060874939, 0.8907189965248108, 0.010172829489310992, 0.32731966227636, 0.29714085846711963, 2.0715058613118842e-05, 3.066650564325604e-05, 18410719, 0
90, 0.0100, 0.0004942547504909158, 209.1905562877655,18483, 0.9993816346184246, 0.8704864978790283, 0.8907016515731812, 0.010158506536734878, 0.3272953624872921, 0.29712700919426543, 2.429978812173994e-05, 2.99611246685234e-05, 18410719, 0
91, 0.0100, 0.0003723507708388121, 211.54823446273804,18875, 0.999368519906009, 0.8704772591590881, 0.8907524347305298, 0.010148322259372336, 0.32727211162970793, 0.2970785393988674, 2.3250853269651817e-05, 2.9210984217323485e-05, 18410719, 0
92, 0.0100, 0.0029146760891598272, 213.89645147323608,17889, 0.9994015074224422, 0.8704848289489746, 0.8906802535057068, 0.01013103089400464, 0.3272457068840537, 0.2970952536308589, 2.6404745516184214e-05, 2.8917435108666664e-05, 18410719, 0
93, 0.0100, 0.00574000366735146, 216.26807475090027,19227, 0.9993567434295542, 0.8704264760017395, 0.8907711505889893, 0.010123985860235232, 0.3272325827148371, 0.2969533651082708, 1.3124175077761091e-05, 2.6720894616927957e-05, 18410719, 0
94, 0.0100, 0.002119792299060958, 218.6232087612152,18671, 0.9993753449094089, 0.8704532980918884, 0.8907497525215149, 0.010118182652392926, 0.3272151574419287, 0.2970041608722559, 1.742527085379919e-05, 2.560258688057204e-05, 18410719, 0
95, 0.0100, 0.0015495353315658443, 220.9906919002533,18601, 0.9993776868223403, 0.8704559803009033, 0.8907337188720703, 0.010109973376003117, 0.32719977430956293, 0.29700827947581676, 1.5383132927815346e-05, 2.4330999118390678e-05, 18410719, 0
96, 0.0100, 0.0011482161144642656, 223.34114694595337,19097, 0.9993610926964267, 0.8704646825790405, 0.8906976580619812, 0.01009607668595427, 0.3271650885399685, 0.29703055409220724, 3.468577631488001e-05, 2.520920155544456e-05, 18410719, 0
97, 0.0100, 0.0022262941549214105, 225.68572998046875,18632, 0.9993766496894707, 0.8704442381858826, 0.890784502029419, 0.010078140852562258, 0.3271318396827929, 0.29691865051133576, 3.324885644157005e-05, 2.5916768702057547e-05, 18410719, 0
98, 0.0100, 0.0006028449931968191, 228.06473016738892,18777, 0.9993717985841128, 0.8704569935798645, 0.8907697796821594, 0.010068669162453539, 0.32710269308910145, 0.2969038304944294, 2.9146585463490915e-05, 2.6222949341082624e-05, 18410719, 0
99, 0.0100, 0.0007699506809305129, 230.39567518234253,18602, 0.9993776533664412, 0.870461642742157, 0.8908072113990784, 0.010054893588863719, 0.32706889118385357, 0.29689274709104796, 3.380190573981645e-05, 2.6897226552263376e-05, 18410719, 0
100, 0.0100, 0.003321210872164663, 232.7365984916687,18861, 0.9993689882885952, 0.8704708814620972, 0.8908299207687378, 0.010042039855493144, 0.32703584122975343, 0.29689377888797686, 3.304995247882525e-05, 2.74570474875185e-05, 18410719, 0
101, 0.0100, 0.004452645846328542, 235.30211758613586,19723, 0.9993401493036406, 0.8704137206077576, 0.8908886909484863, 0.010036398897492693, 0.3270113329737168, 0.29673036139659964, 2.4508265841438615e-05, 2.714686664948918e-05, 18410719, 0
102, 0.0100, 0.0011927474661412858, 237.73174667358398,19588, 0.9993446658500081, 0.8704466223716736, 0.8908994197845459, 0.01003175845107027, 0.3269914717496927, 0.29676503742779503, 1.9861211291882785e-05, 2.631166383260383e-05, 18410719, 0
103, 0.0100, 0.0005062679689674054, 240.1031048297882,19906, 0.99933402687412, 0.8704690337181091, 0.8909341096878052, 0.010027386447385461, 0.32697056300229976, 0.2967718786912614, 2.090875400195813e-05, 2.5713802028324897e-05, 18410719, 0
104, 0.0100, 0.0018083790011505017, 242.44129967689514,20207, 0.9993239566485151, 0.8704935312271118, 0.8909488320350647, 0.01002398131773144, 0.32693988264843254, 0.2967848091675749, 3.068034371639383e-05, 2.617192628527674e-05, 18410719, 0
105, 0.0100, 0.0017367143851895553, 244.75129055976868,20377, 0.9993182691456819, 0.8704299330711365, 0.8910062909126282, 0.010019885544080183, 0.3269046815492498, 0.2966860491107136, 3.520110786009445e-05, 2.6959246691658482e-05, 18410719, 0
106, 0.0100, 0.0007755743255797938, 247.04384446144104,20407, 0.9993172654687112, 0.870433509349823, 0.891046404838562, 0.0100176932682067, 0.32687536727652644, 0.2966220382596994, 2.931427460767244e-05, 2.7185973715981917e-05, 18410719, 0
107, 0.0100, 0.0010026890245443468, 249.41276025772095,20409, 0.9993171985569133, 0.8704599142074585, 0.8910477161407471, 0.0100171634329588, 0.3268453464380547, 0.29659037858313625, 3.00208382623679e-05, 2.7456974785036316e-05, 18410719, 0
108, 0.0100, 0.0021797730326824304, 251.75826740264893,20361, 0.9993188044400662, 0.870448648929596, 0.8910650610923767, 0.010021554143143653, 0.32681305214473755, 0.2965445317692, 3.229429529233441e-05, 2.790615470984074e-05, 18410719, 0
109, 0.0100, 0.0030026587271956714, 254.13194632530212,19914, 0.9993337592269278, 0.8704547882080078, 0.8910276889801025, 0.010020733291016135, 0.3267873076225538, 0.29657800622209474, 2.5744515299519488e-05, 2.7682064090443334e-05, 18410719, 0
110, 0.0100, 0.0019417412924693067, 256.50519728660583,19892, 0.9993344952567063, 0.8704129457473755, 0.8910877704620361, 0.010020549468853276, 0.3267697539612105, 0.2964922141162166, 1.755366652789192e-05, 2.6449374579721855e-05, 18410719, 0
111, 0.0100, 0.001253554029408787, 258.84703040122986,19645, 0.9993427588637641, 0.8704277276992798, 0.8910945057868958, 0.010017792180000252, 0.3267580017628753, 0.29649519352220555, 1.1752202567882897e-05, 2.4388539490387765e-05, 18410719, 0
112, 0.0100, 0.0013291529473755115, 261.20674300193787,19802, 0.999337506287618, 0.8704689145088196, 0.8910490274429321, 0.01002446702424261, 0.32673312140387195, 0.2965106190361062, 2.4880353996725724e-05, 2.443728025643578e-05, 18410719, 0
113, 0.0100, 0.0005910882196374714, 263.55778408050537,19196, 0.9993577805624237, 0.870417594909668, 0.8910971283912659, 0.010018937690281208, 0.32671334737004465, 0.29646798352596326, 1.97740394128898e-05, 2.392528512554271e-05, 18410719, 0
114, 0.0100, 0.0006695231935436051, 265.74784111976624,18860, 0.9993690217444943, 0.8704171776771545, 0.8911372423171997, 0.010022696864625341, 0.32669444250730273, 0.29645217598473195, 1.890485867339642e-05, 2.3368387920221147e-05, 18410719, 0
115, 0.0100, 0.001131277193279363, 268.02472710609436,18573, 0.9993786235875128, 0.8704372644424438, 0.8910931348800659, 0.010025088471916445, 0.32667543149147954, 0.2963947897720438, 1.901101470380695e-05, 2.2891086572266017e-05, 18410719, 0
116, 0.0100, 0.002971156250239517, 270.368036031723,18622, 0.9993769842484609, 0.8704522252082825, 0.8910597562789917, 0.010028054142558914, 0.3266629239543828, 0.2964280152710303, 1.2507534195793646e-05, 2.1548494681935427e-05, 18410719, 0
117, 0.0100, 0.0007085244244663651, 272.7080669403076,18123, 0.9993936787420716, 0.8704333305358887, 0.8910958170890808, 0.010025622444892301, 0.3266504133861622, 0.29638990150924927, 1.2510567181489574e-05, 2.0408117365065446e-05, 18410719, 0
118, 0.0100, 0.0016612585200926702, 275.0679168701172,18038, 0.9993965224934882, 0.870418131351471, 0.8910864591598511, 0.01003414794096413, 0.32663660678391115, 0.296363718103165, 1.3806602269739177e-05, 1.9625979021915887e-05, 18410719, 0
119, 0.0100, 0.0004551282510870202, 277.4388370513916,17586, 0.999411644559845, 0.8704320192337036, 0.8910810947418213, 0.0100404963075545, 0.326619059000077, 0.2963902095180714, 1.7547791543615077e-05, 1.9407537943770545e-05, 18410719, 0
120, 0.0100, 0.0009014175478277935, 279.81426882743835,17384, 0.9994184026514469, 0.8704457879066467, 0.8911038041114807, 0.010051793826168842, 0.3266002905135369, 0.2963658880406527, 1.8768477917485704e-05, 1.9342664762628345e-05, 18410719, 0
121, 0.0100, 0.00043625498544197516, 282.1504690647125,17088, 0.9994283055975567, 0.8704169392585754, 0.8911158442497253, 0.010067139718425594, 0.32657886041969947, 0.29629859975719236, 2.1430099357011567e-05, 1.9541913782345125e-05, 18410719, 0
122, 0.0100, 0.0009622502258344157, 284.5164110660553,17052, 0.9994295100099213, 0.8704438805580139, 0.8910837769508362, 0.010087448201189432, 0.32655869116404534, 0.29630570479137347, 2.016925590442309e-05, 1.960375973873043e-05, 18410719, 0
123, 0.0100, 0.0017295665901975595, 286.8611640930176,16830, 0.9994369372195037, 0.8704684972763062, 0.8910971283912659, 0.010109656165896088, 0.32654045974418533, 0.2963360963850024, 1.8231429297410617e-05, 1.9462001686217373e-05, 18410719, 0
124, 0.0100, 0.0014831197958568314, 289.24147629737854,16581, 0.9994452677383595, 0.8704330325126648, 0.8911225199699402, 0.010131612336604564, 0.32652475622091204, 0.2962254754847612, 1.5703513196796415e-05, 1.9048835774753327e-05, 18410719, 0
125, 0.0100, 0.0005988231780900488, 291.5933451652527,16360, 0.9994526614920428, 0.8704415559768677, 0.89112788438797, 0.010139650252168389, 0.32651238991596016, 0.29620957886152127, 1.2366304406485895e-05, 1.8243391879994358e-05, 18410719, 0
126, 0.0100, 0.0011348493002981887, 293.9300272464752,16383, 0.9994518920063653, 0.8704743385314941, 0.8911345601081848, 0.010171912503049208, 0.3264955123669352, 0.2962214685976455, 1.6877554230243508e-05, 1.8101975787264106e-05, 18410719, 0
127, 0.0100, 0.0005069395824082872, 296.2761251926422,16152, 0.9994596203190388, 0.8704763650894165, 0.8911426067352295, 0.010183782620400848, 0.32647798299104736, 0.29621675940693065, 1.752937273069577e-05, 1.8043883700836367e-05, 18410719, 0
128, 0.0100, 0.00031517480145407594, 298.62324023246765,16404, 0.9994511894324859, 0.8704864978790283, 0.8911252021789551, 0.010208476853582737, 0.32646190491195753, 0.2962110178759253, 1.6078080650905324e-05, 1.7836943539388964e-05, 18410719, 0
129, 0.0100, 0.0003064763371052475, 300.9507751464844,16304, 0.9994545350223879, 0.8705060482025146, 0.8911265730857849, 0.010228455285744748, 0.32644274985034527, 0.2961693734706215, 1.915505428456976e-05, 1.7964566118718187e-05, 18410719, 0
130, 0.0100, 0.000445470465094686, 303.3223922252655,16648, 0.9994430261931252, 0.8705311417579651, 0.8911412358283997, 0.010265985504247632, 0.3264233035669103, 0.2961511126584213, 1.9446287220337144e-05, 1.8107509799288567e-05, 18410719, 0
131, 0.0100, 0.001065500914088786, 305.6691691875458,16656, 0.999442758545933, 0.8705263137817383, 0.8911399245262146, 0.010307529948349636, 0.32640308536027607, 0.29610323792377385, 2.0218206545352668e-05, 1.8308262005870245e-05, 18410719, 0
132, 0.0100, 0.00269794488786111, 308.0055921077728,16781, 0.9994385765585556, 0.8705765008926392, 0.8911172151565552, 0.010355462201054303, 0.3263870761043895, 0.2961568076330102, 1.6009264996175165e-05, 1.8064233832907252e-05, 18410719, 0
133, 0.0100, 0.0004471397810246316, 310.37836718559265,16624, 0.9994438291347016, 0.8705759644508362, 0.8911466002464294, 0.010375060485352128, 0.3263727171369496, 0.2961041129702935, 1.435895976575896e-05, 1.765427509284537e-05, 18410719, 0
134, 0.0100, 0.0013269159536489707, 312.71519327163696,16633, 0.9994435280316105, 0.8705991506576538, 0.8911719918251038, 0.010400172582250867, 0.3263610158074071, 0.29607654800487315, 1.1701325015101016e-05, 1.694292564286752e-05, 18410719, 0
135, 0.0100, 0.0002771825680138255, 315.06181812286377,16696, 0.9994414203099723, 0.8706168532371521, 0.8911545872688293, 0.010440867475122477, 0.3263431937101593, 0.29606298384224067, 1.782209607525953e-05, 1.7028854801278623e-05, 18410719, 0
136, 0.0100, 0.0005254262538007215, 317.41469407081604,16713, 0.9994408515596889, 0.8706268668174744, 0.8911746740341187, 0.010469143921635431, 0.3263265280200176, 0.2960649094468402, 1.666569063518697e-05, 1.699218507894344e-05, 18410719, 0
137, 0.0100, 0.0003235648549453781, 319.7499749660492,16849, 0.9994363015574222, 0.8706499934196472, 0.8911639451980591, 0.010511014410034047, 0.32630889152822096, 0.2960664986670874, 1.7636498016060376e-05, 1.7055542666500083e-05, 18410719, 0
138, 0.0100, 0.0002984943484277322, 322.11942982673645,16838, 0.9994366695723115, 0.8706650733947754, 0.8911746740341187, 0.010546403005940478, 0.3262907565627782, 0.29603716208992403, 1.813495942087906e-05, 1.716052802191832e-05, 18410719, 0
139, 0.0100, 0.0008823411178343019, 324.48805499076843,16915, 0.999434093468087, 0.8706896305084229, 0.8911813497543335, 0.010589568501710896, 0.3262731614766595, 0.29602931390648324, 1.7595092646538468e-05, 1.7203497072322743e-05, 18410719, 0
140, 0.0100, 0.0024574503509065533, 326.82190918922424,16906, 0.9994343945711782, 0.8706772923469543, 0.8912040591239929, 0.010631304396098001, 0.32625725079154066, 0.29597649693603, 1.5910687584386185e-05, 1.706962416076127e-05, 18410719, 0
141, 0.0100, 0.0010104560771847465, 329.18667817115784,16899, 0.9994346287624714, 0.8707225918769836, 0.8912321329116821, 0.010661400523464691, 0.32624348855594754, 0.29602346137998214, 1.376222593513221e-05, 1.6705921308128163e-05, 18410719, 0
142, 0.0100, 0.0012710939561186158, 331.5318353176117,16889, 0.9994349633214615, 0.8707405924797058, 0.8912120461463928, 0.01068350027499051, 0.3262325061412035, 0.2960166443209783, 1.0982419124672127e-05, 1.60196561340095e-05, 18410719, 0
143, 0.0100, 0.000725647778959191, 333.8650412559509,16996, 0.9994313835402664, 0.8707494735717773, 0.8912026882171631, 0.010742492730330143, 0.3262138982529233, 0.2959550489038784, 1.8607893243816065e-05, 1.626138721115127e-05, 18410719, 0
144, 0.0100, 0.00018860731071606183, 336.24645233154297,16812, 0.999437539425686, 0.87076735496521, 0.8912093639373779, 0.010769470738773086, 0.3261977504714461, 0.29595216256234685, 1.6147775584951507e-05, 1.6249990170577732e-05, 18410719, 0
145, 0.0100, 0.00025574617833418103, 338.6275625228882,16958, 0.9994326548644291, 0.8707869052886963, 0.8911840319633484, 0.010823299991012104, 0.3261817042200407, 0.2959548028636168, 1.604625113199587e-05, 1.62295003958509e-05, 18410719, 0
146, 0.0100, 0.0005878710451333069, 340.90616941452026,16593, 0.9994448662675712, 0.8708004355430603, 0.8912200927734375, 0.010840281619054051, 0.32616491186489155, 0.29592705409060577, 1.67923511998902e-05, 1.6284925894286082e-05, 18410719, 0
147, 0.0100, 0.0017958177988486271, 343.0784773826599,16806, 0.9994377401610801, 0.8708029985427856, 0.8912080526351929, 0.010885040160063062, 0.3261522992376934, 0.29587349418627457, 1.2612633602915313e-05, 1.5874051535565235e-05, 18410719, 0
148, 0.0100, 0.0016590653885670838, 345.415402173996,16419, 0.9994506875940006, 0.8708370923995972, 0.8912174105644226, 0.010900060491956435, 0.32614071458477983, 0.2959145159151634, 1.1584654689145157e-05, 1.538180554074819e-05, 18410719, 0
149, 0.0100, 0.000519654892103016, 347.78455996513367,16272, 0.9994556056111564, 0.8708337545394897, 0.8912334442138672, 0.010912429365202257, 0.32613204842003024, 0.2958945357025236, 8.666161847303844e-06, 1.4524101140750345e-05, 18410719, 0
150, 0.0100, 0.00098228987647343, 350.11525201797485,16179, 0.9994587170097653, 0.870830237865448, 0.8912668228149414, 0.010945291758912788, 0.32612168939148034, 0.29586527180901084, 1.0359028466577769e-05, 1.4041459146500288e-05, 18410719, 0
151, 0.0100, 0.00013849822934726953, 352.44593381881714,15923, 0.9994672817199143, 0.8708435893058777, 0.8912815451622009, 0.010961698243837123, 0.3261106886944488, 0.29586302413147403, 1.1000695807450445e-05, 1.3702917159419672e-05, 18410719, 0
152, 0.0100, 0.00038099566890482825, 354.80731177330017,15816, 0.9994708615011093, 0.8708652853965759, 0.8913015723228455, 0.010995226477225646, 0.32610031905026016, 0.29584653991293763, 1.0369644173113812e-05, 1.3326254849864023e-05, 18410719, 0
153, 0.0100, 0.00011527238216938815, 357.1351270675659,15549, 0.9994797942261475, 0.8708796501159668, 0.8913015723228455, 0.011020148185197157, 0.32608895842305063, 0.29582430382831515, 1.1360631523682496e-05, 1.3115279502479174e-05, 18410719, 0
154, 0.0100, 0.00016149760886533887, 359.4956510066986,15335, 0.9994869537885377, 0.8708945512771606, 0.8913109302520752, 0.011050417073685766, 0.32607895755242144, 0.2958147252355009, 1.0000869187509753e-05, 1.2764493014698716e-05, 18410719, 0
155, 0.0100, 0.00043133022507295025, 361.8379702568054,15109, 0.999494514821716, 0.8709092736244202, 0.8913096189498901, 0.011072336409889506, 0.32606829245379715, 0.29581276016958924, 1.0665093166828399e-05, 1.2537174721861218e-05, 18410719, 0
156, 0.0100, 0.0002437214126271592, 364.16643929481506,15013, 0.9994977265880219, 0.870914876461029, 0.8913069367408752, 0.011103033521735549, 0.32605865780339865, 0.2957894270510175, 9.634659485391328e-06, 1.2211340677136938e-05, 18410719, 0
157, 0.0100, 0.00018441610684534956, 366.5532901287079,14839, 0.9995035479144513, 0.8709319233894348, 0.8913189768791199, 0.011121904145584354, 0.32604930482754757, 0.29578445780814117, 9.352964240261219e-06, 1.189000234237013e-05, 18410719, 0
158, 0.0100, 0.00011015991219562783, 368.9193482398987,14843, 0.9995034140908552, 0.8709473013877869, 0.8913229703903198, 0.011148121430193269, 0.32604024691565975, 0.29577368697172934, 9.057922741972924e-06, 1.1570885802026741e-05, 18410719, 0
159, 0.0100, 0.00023567064817516656, 371.2590081691742,14739, 0.9995068935043532, 0.8709582686424255, 0.8913309574127197, 0.011166509170753245, 0.3260313641949053, 0.29576236119861526, 8.882712157265438e-06, 1.1268977338581172e-05, 18410719, 0
160, 0.0100, 0.0001033364549338676, 373.63368940353394,14747, 0.999506625857161, 0.8709702491760254, 0.8913336396217346, 0.0111891856039639, 0.3260231719389103, 0.29575833892724074, 8.19226197867895e-06, 1.0915319143691087e-05, 18410719, 0
161, 0.0100, 0.00010283109825468705, 375.95693731307983,14671, 0.9995091685054865, 0.8709784150123596, 0.8913469910621643, 0.011208100312970572, 0.3260152696056443, 0.2957496943966519, 7.902329351716642e-06, 1.0568377237447285e-05, 18410719, 0
162, 0.0100, 0.00010112507405279737, 378.3026075363159,14599, 0.9995115773302159, 0.8709902763366699, 0.8913309574127197, 0.011226591714948999, 0.32600790132412144, 0.2957403803400028, 7.368283891751037e-06, 1.0193987843102993e-05, 18410719, 0
163, 0.0100, 0.00010922082137752481, 380.67231965065,14583, 0.9995121126246003, 0.8710002303123474, 0.8913390040397644, 0.011243905321850059, 0.3260011401712289, 0.29573683041669163, 6.761148825862318e-06, 9.783894245988973e-06, 18410719, 0
164, 0.0100, 0.00011088651864382942, 383.00951957702637,14503, 0.9995147890965218, 0.8710088729858398, 0.8913390040397644, 0.011257127933921637, 0.32599464502007447, 0.2957324732938931, 6.495157535035823e-06, 9.391166571056519e-06, 18410719, 0
165, 0.0100, 0.00011107778710481043, 385.47251558303833,14424, 0.9995174321125443, 0.8710182905197144, 0.8913429975509644, 0.01127453582143742, 0.32598865367639973, 0.2957274349191481, 5.991332753307876e-06, 8.978420331891729e-06, 18410719, 0
166, 0.0100, 0.00010879895449890305, 387.8536264896393,14375, 0.9995190714515962, 0.8710276484489441, 0.8913350105285645, 0.011287046819192778, 0.3259824382576391, 0.2957226725881066, 6.215432996781178e-06, 8.654203016052905e-06, 18410719, 0
167, 0.0100, 0.00010501379755858168, 390.2053134441376,14354, 0.9995197740254756, 0.8710363507270813, 0.8913202881813049, 0.011302781455001697, 0.3259766146198142, 0.2957183131802235, 5.8236290615965025e-06, 8.318092422644388e-06, 18410719, 0
168, 0.0100, 9.969226319513528e-05, 392.5856964588165,14327, 0.9995206773347491, 0.8710463047027588, 0.891316294670105, 0.011316159781782697, 0.32597102196073363, 0.2957116106300521, 5.592657117248212e-06, 7.994350526327834e-06, 18410719, 0
169, 0.0100, 9.278128252003287e-05, 394.919780254364,14274, 0.9995224504973972, 0.8710494637489319, 0.8913042545318604, 0.011329784836413248, 0.325965695102485, 0.29570436341618717, 5.326857160148357e-06, 7.676300601004325e-06, 18410719, 0
170, 0.0100, 8.708072971381933e-05, 397.2277891635895,14209, 0.9995246251308335, 0.8710606694221497, 0.8913015723228455, 0.011343349424565104, 0.32596064808240194, 0.2956986278845128, 5.0470281554027e-06, 7.3610598466426125e-06, 18410719, 0
171, 0.0100, 8.665492679304194e-05, 399.5085463523865,14103, 0.9995281714561295, 0.8710668683052063, 0.8912909030914307, 0.01135454897978232, 0.3259556225787856, 0.29569382338889966, 5.0255053843928366e-06, 7.085398613989988e-06, 18410719, 0
172, 0.0100, 0.0005646377542295198, 401.4563133716583,14075, 0.999529108221302, 0.8710373044013977, 0.8912642002105713, 0.011349556221816572, 0.3259806074896746, 0.29571656874861113, 4.4026609941072437e-07, 5.3666019463655655e-06, 5059588, 0
173, 0.0100, 0.0005465998824682699, 403.38977909088135,13960, 0.9995329556496894, 0.8710359334945679, 0.8912668228149414, 0.01134644258574333, 0.3259755066224419, 0.29570560743296687, 5.1008635452709505e-06, 5.3394167064785434e-06, 5059588, 0
174, 0.0100, 0.0005415855118504976, 405.2854130268097,13891, 0.9995352641067217, 0.8710402846336365, 0.8912655115127563, 0.011343484009881423, 0.32597161516989825, 0.2957083070113829, 3.891450661153151e-06, 5.17315614552775e-06, 5059588, 0
175, 0.0100, 0.0005267920715218808, 407.16787338256836,13697, 0.9995417545511314, 0.8710417747497559, 0.891277551651001, 0.011343416276817581, 0.325969413456952, 0.2957040020118163, 2.201718797001373e-06, 4.7495910063910726e-06, 5059588, 0
176, 0.0100, 0.0005295417131158286, 411.0002794265747,13734, 0.9995405166828677, 0.8710444569587708, 0.8912681937217712, 0.011340767106562035, 0.3259673609940044, 0.29570603837789244, 2.0524640704788766e-06, 4.367351516467939e-06, 5059588, 0
177, 0.0100, 0.0005076033509431546, 412.95605731010437,13517, 0.9995477766129549, 0.8710413575172424, 0.8912802338600159, 0.011342927252164577, 0.3259672336761706, 0.2956937052908968, 1.2731299242618732e-07, 3.066786948184146e-06, 5059588, 0
178, 0.0100, 0.0004958063377563977, 414.9281921386719,13447, 0.9995501185258863, 0.8710446357727051, 0.8912761807441711, 0.011337650541606554, 0.32595986794813137, 0.29569655885205204, 7.365726318597776e-06, 3.3476250075183373e-06, 5059588, 0
179, 0.0100, 0.0004730507498250829, 416.867290019989,13415, 0.9995511891146549, 0.8710454702377319, 0.8913002610206604, 0.01133519603961799, 0.3259558284728913, 0.2956886613638439, 4.039477788986279e-06, 3.4111093795562843e-06, 5059588, 0
180, 0.0100, 0.0004531231677284408, 418.8234820365906,13428, 0.9995507541879676, 0.8710467219352722, 0.8912988901138306, 0.01133207913583863, 0.3259517777358638, 0.2956761221095264, 4.050738864891379e-06, 3.4702399544173286e-06, 5059588, 0
181, 0.0100, 0.0005136485092426701, 420.76733112335205,13446, 0.9995501519817853, 0.8710501790046692, 0.8913069367408752, 0.011329971110260392, 0.3259487838868971, 0.2956712510761116, 2.9938492304704134e-06, 3.419373547934438e-06, 5059588, 0
182, 0.0100, 0.000469912094787421, 422.73562479019165,13364, 0.9995528953655048, 0.8710533976554871, 0.8913056254386902, 0.011327441715726817, 0.3259455359997904, 0.2956740829697154, 3.247886452228954e-06, 3.4018250645614825e-06, 5059588, 0
183, 0.0100, 0.00045500331840328973, 424.6996920108795,13309, 0.9995547354399509, 0.8710552453994751, 0.8913082480430603, 0.011325589900906699, 0.3259431327308035, 0.29567260441801824, 2.4032670347673424e-06, 3.2856476025303663e-06, 5059588, 0
184, 0.0100, 0.00040366683519794293, 426.66202306747437,13217, 0.9995578133826607, 0.8710527420043945, 0.891312301158905, 0.011323507634335076, 0.32594059866877517, 0.2956675219646815, 2.5340657347494577e-06, 3.201405387138346e-06, 5059588, 0
185, 0.0100, 0.00039277375599114877, 428.62771487236023,13134, 0.9995605902222793, 0.8710514903068542, 0.8913202881813049, 0.011321399978706449, 0.32593812786903453, 0.29566101810694106, 2.470798499187854e-06, 3.1195384086419247e-06, 5059588, 0
186, 0.0100, 0.0003916308662598851, 430.53669786453247,13067, 0.9995628317675136, 0.8710517287254333, 0.8913283348083496, 0.011319145762592115, 0.32593556932002066, 0.29565664900204086, 2.558552424924976e-06, 3.0583045824359135e-06, 5059588, 0
187, 0.0100, 0.0003798418987804766, 432.4687566757202,12993, 0.999565307504041, 0.8710559010505676, 0.8913283348083496, 0.011316947041322127, 0.32593306203543654, 0.29565526581343954, 2.507284992681047e-06, 2.998147755331824e-06, 5059588, 0
188, 0.0100, 0.0003578776977326807, 434.351313829422,12942, 0.9995670137548911, 0.8710604310035706, 0.8913323283195496, 0.011314804350456082, 0.32593066534205845, 0.2956547765522063, 2.396691041961496e-06, 2.931763503031945e-06, 5059588, 0
189, 0.0100, 0.00033203734880560406, 436.29280614852905,12887, 0.9995688538293371, 0.8710651993751526, 0.8913390040397644, 0.011312691915741484, 0.3259283665617441, 0.2956528835542333, 2.2987808935837073e-06, 2.861315836564634e-06, 5059588, 0
190, 0.0100, 0.0003000883178063587, 438.19148898124695,12837, 0.999570526624288, 0.8710663318634033, 0.8913350105285645, 0.011310586270273228, 0.325926095692992, 0.2956500078980194, 2.2708742902222134e-06, 2.7959443822901516e-06, 5059588, 0
191, 0.0100, 0.0002660514608851673, 440.06568002700806,12801, 0.9995717310366528, 0.8710672855377197, 0.8913309574127197, 0.011308681389716786, 0.3259240766387825, 0.2956471978546749, 2.019048075563301e-06, 2.7063897580209094e-06, 5059588, 0
192, 0.0100, 0.0002410492577696758, 441.9617598056793,12750, 0.9995734372875028, 0.8710677027702332, 0.8913309574127197, 0.011306884693157786, 0.32592214936796826, 0.2956450821956383, 1.9272651572976862e-06, 2.6160464689969e-06, 5059588, 0
193, 0.0100, 0.00025249144399532285, 443.8731019496918,12690, 0.9995754446414439, 0.8710662722587585, 0.8913269639015198, 0.01130513272626013, 0.3259202661316543, 0.29564384363905133, 1.883241429412319e-06, 2.5314625603578824e-06, 5059588, 0
194, 0.0100, 0.00025677058637715383, 445.7666108608246,12634, 0.999577318171789, 0.8710659742355347, 0.8913283348083496, 0.011303457385822543, 0.32591843630309064, 0.29564312518094493, 1.8298279844120025e-06, 2.4506166751151693e-06, 5059588, 0
195, 0.0100, 0.00025778313980414546, 447.6458556652069,12605, 0.9995782883928606, 0.8710679411888123, 0.8913242816925049, 0.011301761728372484, 0.3259165829997547, 0.29564226148626543, 1.8533027412170888e-06, 2.3831011854892963e-06, 5059588, 0
196, 0.0100, 0.00025961428232845903, 449.56363463401794,12553, 0.9995800280996096, 0.8710683584213257, 0.8913336396217346, 0.011300153598833983, 0.32591479765109543, 0.2956411734858198, 1.7853433016412623e-06, 2.315263409814283e-06, 5059588, 0
197, 0.0100, 0.0002698485307543785, 451.44415163993835,12508, 0.9995815336150654, 0.8710697889328003, 0.8913309574127197, 0.011298572443204691, 0.3259130216050824, 0.29563954011790655, 1.7760512212028345e-06, 2.2546852105331006e-06, 5059588, 0
198, 0.0100, 0.00027460777821581477, 453.3247845172882,12454, 0.9995833402336125, 0.8710707426071167, 0.8913283348083496, 0.011297060421891793, 0.3259113178213099, 0.2956378435996683, 1.7037840648881364e-06, 2.1923948827128085e-06, 5059588, 0
199, 0.0100, 0.00026461054217644136, 455.2255425453186,12433, 0.9995840428074919, 0.8710708022117615, 0.8913309574127197, 0.011295504994078068, 0.3259095419814276, 0.2956358981502297, 1.7758387808042286e-06, 2.1466797292056297e-06, 5059588, 0
200, 0.0100, 0.00024744523032548216, 457.1404776573181,12427, 0.999584243542886, 0.8710699677467346, 0.8913336396217346, 0.011293970728113181, 0.32590782126467605, 0.29563416229357936, 1.720718114273101e-06, 2.099720570094542e-06, 5059588, 0
201, 0.0100, 0.0002199959085507509, 459.14143776893616,12415, 0.9995846450136743, 0.8710695505142212, 0.8913256525993347, 0.01129245236811249, 0.3259060898895742, 0.29563251628479675, 1.7313745757641108e-06, 2.0596074598293865e-06, 5059588, 0
202, 0.0100, 0.00020879448626708722, 461.0776557922363,12423, 0.9995843773664821, 0.8710689544677734, 0.8913350105285645, 0.011290941032625033, 0.3259043757067557, 0.29563094848530624, 1.7141836930467669e-06, 2.0221424510872656e-06, 5059588, 0
203, 0.0100, 0.00023379156063225306, 462.8917896747589,12411, 0.9995847788372704, 0.8710705041885376, 0.8913390040397644, 0.01128948368175458, 0.3259027144354089, 0.29562943860371643, 1.6612646168701062e-06, 1.9827796519003794e-06, 5059588, 0
204, 0.0100, 0.0002571473281738467, 464.8036425113678,12394, 0.9995853475875537, 0.8710713386535645, 0.8913336396217346, 0.011287997505984219, 0.32590109346705703, 0.2956278168090226, 1.620973201554854e-06, 1.943231722370763e-06, 5059588, 0
205, 0.0100, 0.0002791242060687477, 466.7029106616974,12385, 0.9995856486906448, 0.8710737228393555, 0.8913323283195496, 0.011286603292099144, 0.3258995999535298, 0.2956260917975748, 1.493515930706124e-06, 1.8927494048703757e-06, 5059588, 0
206, 0.0100, 0.0002871872819434858, 468.57391262054443,12364, 0.9995863512645242, 0.871073842048645, 0.8913296461105347, 0.011285224628865779, 0.32589810923928975, 0.2956241865846804, 1.4907128277341641e-06, 1.8480903755849303e-06, 5059588, 0
207, 0.0100, 0.0002990781680831608, 470.44995951652527,12341, 0.9995871207502017, 0.8710745573043823, 0.8913376927375793, 0.011283914803732814, 0.32589677733160244, 0.2956221946573245, 1.3319157441959995e-06, 1.7885395990604886e-06, 5059588, 0
208, 0.0100, 0.0003023456457184623, 472.36839985847473,12319, 0.9995878567799801, 0.871073305606842, 0.8913469910621643, 0.011282581166007258, 0.3258954293341098, 0.2956199952595874, 1.3479884909961548e-06, 1.7386706479931117e-06, 5059588, 0
209, 0.0100, 0.0003071611796615014, 474.2449278831482,12300, 0.9995884924420615, 0.8710728883743286, 0.8913429975509644, 0.011281257442524154, 0.3258941779499146, 0.2956176139279967, 1.2513848140494055e-06, 1.6824209910519127e-06, 5059588, 0
210, 0.0100, 0.00030692816785472024, 476.14131903648376,12276, 0.9995892953836379, 0.8710753917694092, 0.8913416862487793, 0.011279940193595614, 0.3258929050027075, 0.2956151633470397, 1.2729450220017036e-06, 1.636146452881555e-06, 5059588, 0
211, 0.0100, 0.0003047413340973262, 478.01935505867004,12276, 0.9995892953836379, 0.871076226234436, 0.8913443684577942, 0.011278618559282418, 0.3258916363074737, 0.2956124310687173, 1.2686971170849937e-06, 1.5950553310165377e-06, 5059588, 0
212, 0.0100, 0.0002995474921596312, 479.91314029693604,12248, 0.9995902321488105, 0.8710792064666748, 0.8913469910621643, 0.01127731204010089, 0.32589034024096697, 0.29560953403348345, 1.2960714255716432e-06, 1.5622879074896214e-06, 5059588, 0
213, 0.0100, 0.00029216578271315145, 481.81833934783936,12216, 0.9995913027375791, 0.8710799813270569, 0.8913403153419495, 0.011276041354046295, 0.3258890851306165, 0.29560626563777453, 1.2551063908738946e-06, 1.5284562713079163e-06, 5059588, 0
214, 0.0100, 0.00028269300814389705, 483.73821449279785,12184, 0.9995923733263478, 0.8710801601409912, 0.8913429975509644, 0.011274842215089814, 0.32588782486110357, 0.2956030799221583, 1.2602664505312333e-06, 1.499249642285213e-06, 5059588, 0
215, 0.0100, 0.00027093832302320955, 485.6939435005188,12142, 0.9995937784741066, 0.8710793256759644, 0.8913469910621643, 0.01127366001532653, 0.325886609862057, 0.2955994987004449, 1.2149964896401855e-06, 1.46806086247406e-06, 5059588, 0
216, 0.0100, 0.000257605649564756, 487.6332633495331,12129, 0.9995942134007938, 0.8710752725601196, 0.8913523554801941, 0.011272501249788677, 0.32588537193486183, 0.2955959593328485, 1.2379336100099003e-06, 1.443242768683416e-06, 5059588, 0
217, 0.0100, 0.0002527550575440907, 489.5674800872803,12096, 0.9995953174454615, 0.871076226234436, 0.8913456797599792, 0.011271421414149578, 0.32588416816835003, 0.2955924018246388, 1.2037707113887741e-06, 1.4172936077590918e-06, 5059588, 0
218, 0.0100, 0.00024332518376173772, 491.52918696403503,12093, 0.9995954178131585, 0.8710759878158569, 0.8913496732711792, 0.01127042755328903, 0.325882992561926, 0.2955894443018613, 1.1756044378530284e-06, 1.3910411169474754e-06, 5059588, 0
219, 0.0100, 0.0002762806980233574, 493.4202437400818,12086, 0.9995956520044517, 0.8710772395133972, 0.8913496732711792, 0.011269482621874037, 0.3258818589470191, 0.29558586748342386, 1.1336194911670816e-06, 1.3628645684357797e-06, 5059588, 0
220, 0.0100, 0.0002677909471825325, 495.3274824619293,12082, 0.9995957858280478, 0.8710776567459106, 0.8913590312004089, 0.01126848746549542, 0.3258806239607379, 0.29558260491044885, 1.2349801516986503e-06, 1.349501677165432e-06, 5059588, 0
221, 0.0100, 0.0002561271775461453, 497.2374403476715,12079, 0.9995958861957448, 0.8710803985595703, 0.8913630247116089, 0.011267531430424839, 0.3258793917099669, 0.2955789507003065, 1.232253598160149e-06, 1.3372915341350578e-06, 5059588, 0
222, 0.0100, 0.00024056223517967862, 499.1500654220581,12107, 0.9995949494305723, 0.871078610420227, 0.8913670778274536, 0.011266571785374154, 0.3258781183248267, 0.29557534412057623, 1.2733817505439227e-06, 1.3307588035138267e-06, 5059588, 0
223, 0.0100, 0.00022288637784622818, 501.06445384025574,12103, 0.9995950832541683, 0.8710776567459106, 0.8913737535476685, 0.011265650121760253, 0.32587686376787234, 0.2955720826519394, 1.254557391305866e-06, 1.3229348781602059e-06, 5059588, 0
224, 0.0100, 0.00020389397845311708, 502.9871208667755,12108, 0.9995949159746732, 0.8710747957229614, 0.8913750648498535, 0.01126473268543344, 0.32587560507994257, 0.2955691725564523, 1.2586867804698088e-06, 1.3163651827917826e-06, 5059588, 0
225, 0.0100, 0.0001808872387343783, 504.9076099395752,12131, 0.9995941464889958, 0.871073305606842, 0.8913737535476685, 0.011263845002161791, 0.3258743603182124, 0.29556605944091374, 1.2447639307633374e-06, 1.3090235136730498e-06, 5059588, 0
226, 0.0100, 0.00015629186018912547, 506.8411087989807,12132, 0.9995941130330968, 0.8710737228393555, 0.8913683891296387, 0.011262999782078486, 0.3258731632169882, 0.29556314575584147, 1.1971045395520186e-06, 1.297376152456929e-06, 5059588, 0
227, 0.0100, 0.000145401975861356, 508.77408599853516,12127, 0.9995942803125919, 0.8710706233978271, 0.8913657069206238, 0.011262181952513842, 0.325872017398528, 0.2955606798843424, 1.1458138967634923e-06, 1.2813587183836611e-06, 5059588, 0
228, 0.0100, 0.00014815452778340154, 510.7158679962158,12128, 0.9995942468566928, 0.871071457862854, 0.8913657069206238, 0.01126133085943864, 0.325870871388829, 0.2955585158324618, 1.14601393630398e-06, 1.2671342950211941e-06, 5059588, 0
229, 0.0100, 0.00015191681178670303, 512.6768581867218,12105, 0.9995950163423702, 0.8710770606994629, 0.8913697600364685, 0.011260561066449903, 0.3258697502959684, 0.29555587006862316, 1.1210875261458142e-06, 1.2517117607880876e-06, 5059588, 0
230, 0.0100, 0.00015398733619822498, 514.6004252433777,12113, 0.9995947486951782, 0.8710783123970032, 0.8913670778274536, 0.011259750923580343, 0.32586863450533077, 0.2955536527343028, 1.1157908663128602e-06, 1.2374058922544752e-06, 5059588, 0
231, 0.0100, 0.0001574280087362736, 516.575914144516,12108, 0.9995949159746732, 0.8710780739784241, 0.8913670778274536, 0.011259061405854098, 0.32586762570708416, 0.29555136154855854, 1.0087971210048785e-06, 1.2123872071769703e-06, 5059588, 0
232, 0.0100, 0.00017825444733249554, 518.5249111652374,12113, 0.9995947486951782, 0.87107914686203, 0.8913710713386536, 0.011258339364507972, 0.3258665975654824, 0.2955491954448361, 1.0281471041206913e-06, 1.1925668590085669e-06, 5059588, 0
233, 0.0100, 0.00018979414273082802, 520.4783289432526,12099, 0.9995952170777644, 0.8710784912109375, 0.8913737535476685, 0.011257628784420983, 0.325865601433956, 0.29554733623719537, 9.961259540558487e-07, 1.171293918126632e-06, 5059588, 0
234, 0.0100, 0.00020159549885477574, 522.4349579811096,12077, 0.9995959531075428, 0.8710769414901733, 0.8913804292678833, 0.011256961738377496, 0.3258646314957256, 0.29554532646588677, 9.699424081133223e-07, 1.149407149607851e-06, 5059588, 0
235, 0.0100, 0.00020918800414869047, 524.3639259338379,12062, 0.9995964549460281, 0.8710764050483704, 0.8913817405700684, 0.011256272322142586, 0.3258636090517707, 0.2955433569672247, 1.0224417277826525e-06, 1.1360314677140006e-06, 5059588, 0
236, 0.0100, 0.00021328054986893597, 526.3099348545074,12059, 0.9995965553137252, 0.8710780739784241, 0.8913844227790833, 0.011255617136334887, 0.32586257676676755, 0.2955414597999843, 1.0322841085264045e-06, 1.1252039534090274e-06, 5059588, 0
237, 0.0100, 0.00022027992408450999, 528.2647888660431,12050, 0.9995968564168164, 0.8710830807685852, 0.8913844227790833, 0.011255018498941047, 0.3258615645101633, 0.2955398168178072, 1.0122596006412188e-06, 1.1133643598532932e-06, 5059588, 0
238, 0.0100, 0.00023197186519685305, 530.2035629749298,12033, 0.9995974251670997, 0.8710834980010986, 0.8913804292678833, 0.011254424697006696, 0.32586055403773356, 0.29553849792547576, 1.0104689861512028e-06, 1.1026200419928327e-06, 5059588, 0
239, 0.0100, 0.0002450743783603515, 531.994931936264,12039, 0.9995972244317055, 0.8710836172103882, 0.8913817405700684, 0.011253947438073245, 0.32585958566377676, 0.29553723460752007, 9.683775136215544e-07, 1.088398071656056e-06, 5059588, 0
240, 0.0100, 0.000253646206426493, 533.8643460273743,12043, 0.9995970906081095, 0.8710840940475464, 0.891389787197113, 0.01125340264193308, 0.3258585887860237, 0.29553617149249234, 9.96881454551346e-07, 1.0788804884662744e-06, 5059588, 0
241, 0.0100, 0.00026173000111386275, 535.7864079475403,12059, 0.9995965553137252, 0.8710834980010986, 0.8913777470588684, 0.011252945501919687, 0.3258576568253267, 0.29553515902581756, 9.319529632456636e-07, 1.0632010685648733e-06, 5059588, 0
242, 0.0100, 0.00026718037876403186, 537.7240750789642,12057, 0.9995966222255233, 0.8710824251174927, 0.8913764357566833, 0.011252455191215907, 0.32585670586098875, 0.29553421675268565, 9.509680268804388e-07, 1.0514060108291286e-06, 5059588, 0
243, 0.0100, 0.0002731783870761922, 539.6649010181427,12062, 0.9995964549460281, 0.8710828423500061, 0.8913871049880981, 0.011252052250221783, 0.3258557679728883, 0.2955333899577891, 9.37893774810572e-07, 1.0394623781874635e-06, 5059588, 0
244, 0.0100, 0.00027621038523837667, 541.6007828712463,12088, 0.9995955850926536, 0.8710825443267822, 0.8913924694061279, 0.01125158846232939, 0.32585481056997484, 0.29553269715613617, 9.573954307673382e-07, 1.0309486465548979e-06, 5059588, 0
245, 0.0100, 0.0002786283351449445, 543.5143008232117,12077, 0.9995959531075428, 0.8710834980010986, 0.8913844227790833, 0.011251231611439112, 0.32585387760249607, 0.29553226604362387, 9.329693508308701e-07, 1.0207045887588114e-06, 5059588, 0
246, 0.0100, 0.00027861047332898087, 545.4355835914612,12079, 0.9995958861957448, 0.8710839152336121, 0.8913723826408386, 0.011250800219387758, 0.325852890592002, 0.2955318777714866, 9.870075081686025e-07, 1.017283747576441e-06, 5059588, 0
247, 0.0100, 0.0002773135651165938, 547.3251464366913,12083, 0.9995957523721487, 0.8710849285125732, 0.8913764357566833, 0.01125050265659737, 0.32585192576000266, 0.2955315995333893, 9.648330730471777e-07, 1.0119128565167069e-06, 5059588, 0
248, 0.0100, 0.00027385963393507966, 549.2394223213196,12087, 0.9995956185485526, 0.8710874319076538, 0.8913790583610535, 0.011250129519121119, 0.32585094781109203, 0.295531346462646, 9.779500261819507e-07, 1.0084641606261972e-06, 5059588, 0
249, 0.0100, 0.0002686574094496769, 551.1358981132507,12105, 0.9995950163423702, 0.8710874319076538, 0.8913831114768982, 0.011249840372142378, 0.3258500433231034, 0.29553131147112727, 9.04485693176138e-07, 9.975498138791803e-07, 5059588, 0
250, 0.0100, 0.00026207937907971767, 553.0608720779419,12113, 0.9995947486951782, 0.8710842132568359, 0.8913764357566833, 0.01124950162347708, 0.3258491676846719, 0.29553138932290796, 8.756431024714573e-07, 9.846317729241506e-07, 5059588, 0
251, 0.0100, 0.0002537599093063977, 554.9846711158752,12123, 0.9995944141361879, 0.8710832595825195, 0.8913831114768982, 0.011249202459111825, 0.3258483311995411, 0.29553154925820463, 8.364797490778564e-07, 9.687060327774587e-07, 5059588, 0
252, 0.0100, 0.0002440467091331879, 556.9126250743866,12131, 0.9995941464889958, 0.8710822463035583, 0.8913777470588684, 0.011248907297581047, 0.32584750997634016, 0.2955316389695041, 8.212233668092317e-07, 9.528377035998594e-07, 5059588, 0
253, 0.0100, 0.0002330219904382817, 558.8609349727631,12118, 0.999594581415683, 0.8710805773735046, 0.8913764357566833, 0.011248620570559758, 0.32584672054956504, 0.2955316145869149, 7.894295354082814e-07, 9.350791587948564e-07, 5059588, 0
254, 0.0100, 0.0002211891834898916, 560.7973487377167,12112, 0.9995947821510771, 0.8710812330245972, 0.8913790583610535, 0.01124832007177704, 0.3258459153621845, 0.2955315152853263, 8.051903260808402e-07, 9.211988657807561e-07, 5059588, 0
255, 0.0100, 0.00020620427314036865, 562.705011844635,12118, 0.999594581415683, 0.871083676815033, 0.8913790583610535, 0.011248110818922536, 0.3258451266122983, 0.2955314832969699, 7.887414236185109e-07, 9.070088405361435e-07, 5059588, 0
256, 0.0100, 0.00019250667155704525, 564.6409039497375,12131, 0.9995941464889958, 0.8710847496986389, 0.8913777470588684, 0.011247837524515445, 0.3258443000813056, 0.2955312882212805, 8.265389774275711e-07, 8.986212865665968e-07, 5059588, 0
257, 0.0100, 0.00020632623850720683, 566.5632090568542,12119, 0.999594547959784, 0.871086597442627, 0.8913804292678833, 0.011247609864067957, 0.3258434472765316, 0.29553107756980307, 8.528055866485751e-07, 8.939310767864864e-07, 5059588, 0
258, 0.0100, 0.00021874669588206613, 568.4965219497681,12116, 0.999594648327481, 0.8710874319076538, 0.8913817405700684, 0.011247508709930906, 0.3258426442438792, 0.29553093620557924, 8.03027776663523e-07, 8.843958350684342e-07, 5059588, 0
259, 0.0100, 0.00022113853568058215, 570.4400932788849,12119, 0.999594547959784, 0.871086835861206, 0.891395092010498, 0.011247163192584383, 0.3258417814403861, 0.29553031063335233, 8.628048239756048e-07, 8.822126407497328e-07, 5059588, 0
260, 0.0100, 0.00022433221101813986, 572.3665993213654,12102, 0.9995951167100673, 0.8710855841636658, 0.8913977742195129, 0.011247031718057715, 0.3258410188991486, 0.2955297844867244, 7.625419987111748e-07, 8.694454227990033e-07, 5059588, 0
261, 0.0100, 0.00022134672012001568, 574.292649269104,12094, 0.9995953843572595, 0.8710850477218628, 0.8914004564285278, 0.01124676722429011, 0.32584022989395334, 0.295528914603441, 7.890008280608818e-07, 8.610449794785908e-07, 5059588, 0
262, 0.0100, 0.0002182678077212287, 576.2091891765594,12102, 0.9995951167100673, 0.8710834980010986, 0.8914058208465576, 0.011246604728702031, 0.32583943759925654, 0.29552810904535376, 7.922966077655857e-07, 8.539098723073836e-07, 5059588, 0
263, 0.0100, 0.00021035042304718305, 578.1135861873627,12111, 0.9995948156069762, 0.8710837960243225, 0.8914018273353577, 0.011246438155422058, 0.3258386347603781, 0.2955271409612634, 8.028432070261715e-07, 8.486603357988434e-07, 5059588, 0
264, 0.0100, 0.00020021104854731547, 579.9971680641174,12120, 0.999594514503885, 0.8710832595825195, 0.8914031386375427, 0.011246242519998636, 0.3258378332103377, 0.2955261280871103, 8.015498517144337e-07, 8.438272928988119e-07, 5059588, 0
265, 0.0100, 0.00018712487200878115, 581.9129731655121,12107, 0.9995949494305723, 0.871082067489624, 0.8914071321487427, 0.011246121516534806, 0.32583707880466606, 0.2955251056564494, 7.543990338532147e-07, 8.344269526632101e-07, 5059588, 0
266, 0.0100, 0.00017162911817467186, 583.8082370758057,12126, 0.9995943137684908, 0.8710812330245972, 0.8914085030555725, 0.01124597029716123, 0.32583631546691527, 0.2955241078705309, 7.633405640361524e-07, 8.270301178427407e-07, 5059588, 0
267, 0.0100, 0.00015422330118608217, 585.7335031032562,12123, 0.9995944141361879, 0.8710796236991882, 0.8914018273353577, 0.01124585552537255, 0.3258356089376373, 0.2955232699579551, 7.06528962279851e-07, 8.141083138321302e-07, 5059588, 0
268, 0.0100, 0.00013690705694976624, 587.6516942977905,12129, 0.9995942134007938, 0.8710748553276062, 0.8913964629173279, 0.01124566285937998, 0.32583491044523755, 0.29552256967022933, 6.984950723931682e-07, 8.017340073171238e-07, 5059588, 0
269, 0.0100, 0.0001187060052742624, 589.5875153541565,12133, 0.9995940795771977, 0.8710706233978271, 0.8913977742195129, 0.011245492125400809, 0.3258342519992125, 0.2955220080472027, 6.584405873866217e-07, 7.861020600050323e-07, 5059588, 0
270, 0.0100, 0.0001223745162504788, 591.4996643066406,12127, 0.9995942803125919, 0.8710722923278809, 0.8914018273353577, 0.011245289747482054, 0.32583360847757664, 0.29552151650770897, 6.435328497866877e-07, 7.705274463738536e-07, 5059588, 0
271, 0.0100, 0.00013207732647156108, 593.4264295101166,12116, 0.999594648327481, 0.8710712194442749, 0.8914071321487427, 0.011245077303139495, 0.3258329553605335, 0.29552099867005654, 6.531080279925661e-07, 7.578928395093195e-07, 5059588, 0
272, 0.0100, 0.00014288047506684533, 595.3491594791412,12113, 0.9995947486951782, 0.8710679411888123, 0.8914111256599426, 0.011244948718772938, 0.3258323044182534, 0.29552054473217615, 6.5094078499639e-07, 7.464507725561686e-07, 5059588, 0
273, 0.0100, 0.0001514705552529711, 597.293107509613,12116, 0.999594648327481, 0.8710691928863525, 0.8914178609848022, 0.011244743564064099, 0.32583160311702564, 0.2955200818941869, 7.013061188998471e-07, 7.418085206817563e-07, 5059588, 0
274, 0.0100, 0.00016142244005170757, 599.2294735908508,12102, 0.9995951167100673, 0.871069073677063, 0.8914258480072021, 0.011244637608522992, 0.32583091040537826, 0.29551973002697757, 6.927137183310172e-07, 7.367463867037242e-07, 5059588, 0
275, 0.0100, 0.00016984904061013124, 601.1559724807739,12087, 0.9995956185485526, 0.8710671663284302, 0.8914258480072021, 0.011244482084423298, 0.32583016065570075, 0.2955194076489022, 7.497433011094401e-07, 7.38035874450704e-07, 5059588, 0
276, 0.0100, 0.00017942764732067112, 603.074634552002,12087, 0.9995956185485526, 0.8710665702819824, 0.8914151787757874, 0.011244476890482217, 0.32582945409765096, 0.2955192262350774, 7.065595183375351e-07, 7.348261456169116e-07, 5059588, 0
277, 0.0100, 0.00018389361601314338, 604.9890246391296,12079, 0.9995958861957448, 0.871066153049469, 0.8914124965667725, 0.01124429140881805, 0.3258287586248143, 0.29551890875968695, 6.954699857675273e-07, 7.307923282784772e-07, 5059588, 0
278, 0.0100, 0.0001875657057545057, 606.8135108947754,12082, 0.9995957858280478, 0.8710651993751526, 0.8914204835891724, 0.011244180398490795, 0.3258281215185315, 0.2955186865839786, 6.371114567582659e-07, 7.208354274264041e-07, 5059588, 0
279, 0.0100, 0.0001882074351401785, 608.6449358463287,12068, 0.999596254210634, 0.871066689491272, 0.8914245367050171, 0.01124399489226197, 0.32582750515160597, 0.29551839425131265, 6.163643938017493e-07, 7.096370225127871e-07, 5059588, 0
280, 0.0100, 0.00018733609113701967, 610.563592672348,12065, 0.9995963545783311, 0.8710678219795227, 0.8914204835891724, 0.01124381541419301, 0.32582693223858805, 0.29551800604381023, 5.729059018855231e-07, 6.946098988668543e-07, 5059588, 0
281, 0.0100, 0.00018629219566682585, 612.1812086105347,12053, 0.9995967560491192, 0.8710687756538391, 0.8914178609848022, 0.011242892109184246, 0.32582604574185264, 0.2955176092637851, 2.882956685046345e-07, 6.361370390109215e-07, 916082, 0
282, 0.0100, 0.00018391837070099405, 613.8442106246948,12049, 0.9995968898727153, 0.8710693717002869, 0.8914164900779724, 0.011242597392685273, 0.3258257468694167, 0.29551718752230216, 2.9886875524409717e-07, 5.89852828392384e-07, 916082, 0
283, 0.0100, 0.00018218576784847197, 615.479362487793,12046, 0.9995969902404124, 0.8710694909095764, 0.8914138078689575, 0.011242314399864494, 0.3258254778164847, 0.2955168569155405, 2.690549576467305e-07, 5.453224779671136e-07, 916082, 0
284, 0.0100, 0.00017944314838471372, 617.0974235534668,12041, 0.9995971575199075, 0.8710697889328003, 0.8914138078689575, 0.011242071498531663, 0.3258252699441284, 0.29551652555156493, 2.0787398030686077e-07, 4.951856750513027e-07, 916082, 0
285, 0.0100, 0.0001766813170690623, 618.7414495944977,12033, 0.9995974251670997, 0.8710703253746033, 0.8914164900779724, 0.011241780491019279, 0.32582501250337015, 0.29551614920834607, 2.57438911632768e-07, 4.63829839417512e-07, 916082, 0
286, 0.0100, 0.0001723050371046181, 620.3605005741119,12018, 0.9995979270055849, 0.8710711598396301, 0.8914164900779724, 0.01124148641138204, 0.32582476392163123, 0.29551570722852544, 2.485832812371136e-07, 4.3578272245026654e-07, 916082, 0
287, 0.0100, 0.00016866612220172074, 621.9943895339966,12008, 0.9995982615645752, 0.8710710406303406, 0.8914138078689575, 0.011241176975948154, 0.3258244701088817, 0.2955152398086616, 2.938046023692742e-07, 4.1893714275485546e-07, 916082, 0
288, 0.0100, 0.00016199685948410113, 623.6220722198486,11997, 0.9995986295794643, 0.871071457862854, 0.8914111256599426, 0.011240857353524843, 0.32582417937800506, 0.29551464928625465, 2.907390599382609e-07, 4.0390973250578667e-07, 916082, 0
289, 0.0100, 0.00015561495229100462, 625.273854970932,11979, 0.9995992317856467, 0.8710712194442749, 0.8914124965667725, 0.011240506645661386, 0.32582381273079414, 0.29551401111967646, 3.6664391711571653e-07, 4.00018737251763e-07, 916082, 0
290, 0.0100, 0.00014541308538032835, 626.8960571289062,11952, 0.9996001350949203, 0.8710716366767883, 0.8914178609848022, 0.011240135155677415, 0.32582340966601364, 0.29551318508455476, 4.030698793622278e-07, 4.003228092279655e-07, 916082, 0
291, 0.0100, 0.00013378374948164016, 628.5138680934906,11920, 0.9996012056836888, 0.8710699081420898, 0.8914164900779724, 0.01123976753422082, 0.32582295588382293, 0.295512248799458, 4.537833774853617e-07, 4.053723852660736e-07, 916082, 0
292, 0.0100, 0.00012047306539719743, 630.1384880542755,11891, 0.9996021759047604, 0.8710703253746033, 0.8914098143577576, 0.011239408525587231, 0.3258224825471269, 0.29551120968614786, 4.7333126079740495e-07, 4.117041674780196e-07, 916082, 0
293, 0.0100, 0.00010473601366066451, 631.7656922340393,11881, 0.9996025104637506, 0.8710720539093018, 0.8914085030555725, 0.011239050422216209, 0.32582197205863483, 0.29551002614865657, 5.104931421473502e-07, 4.2065468295202293e-07, 916082, 0
294, 0.0100, 8.518943330025493e-05, 633.3967192173004,11854, 0.9996034137730241, 0.8710712194442749, 0.8914124965667725, 0.01123872336733026, 0.325821455972399, 0.29550867264759806, 5.160876447862783e-07, 4.2934410220698077e-07, 916082, 0
295, 0.0100, 8.490411020222575e-05, 635.05064702034,11842, 0.9996038152438124, 0.8710717558860779, 0.8914124965667725, 0.011238396454993254, 0.32582095474909734, 0.2955075442970009, 5.012200631204777e-07, 4.360414709373931e-07, 916082, 0
296, 0.0100, 8.496141410707658e-05, 636.6735982894897,11848, 0.9996036145084183, 0.8710702061653137, 0.8914164900779724, 0.011238139233731886, 0.3258205055155333, 0.29550641816686124, 4.492302924652414e-07, 4.373427382702646e-07, 916082, 0
297, 0.0100, 8.127795063025777e-05, 638.3032014369965,11867, 0.9996029788463369, 0.871070384979248, 0.8914098143577576, 0.011237877549117564, 0.32582007323540585, 0.29550543179735167, 4.322792290789579e-07, 4.3683372972739045e-07, 916082, 0
298, 0.0100, 7.517531071063922e-05, 639.9599325656891,11886, 0.9996023431842556, 0.8710699677467346, 0.8914138078689575, 0.011237656879140542, 0.32581967117535016, 0.295504459579144, 4.0207037610429097e-07, 4.332262423464323e-07, 916082, 0
299, 0.0100, 7.298465770506502e-05, 641.5684945583344,11905, 0.9996017075221741, 0.8710696697235107, 0.8914124965667725, 0.011237417651987314, 0.32581928369269597, 0.2955036940784611, 3.874776224321863e-07, 4.284182302455713e-07, 916082, 0
300, 0.0100, 8.631122509423062e-05, 643.147575378418,11942, 0.9996004696539105, 0.8710681200027466, 0.8914164900779724, 0.011237217355282778, 0.32581894450157267, 0.2955030061512689, 3.391875803004929e-07, 4.18528601963642e-07, 916082, 0
301, 0.0100, 9.131962003052085e-05, 644.7853124141693,11950, 0.9996002020067183, 0.8710681200027466, 0.8914124965667725, 0.011236977320030898, 0.3258186080111236, 0.2955025394005862, 3.364914740178193e-07, 4.094963498532437e-07, 916082, 0
302, 0.0100, 0.00010385415732944323, 646.4118964672089,11971, 0.9995994994328389, 0.8710696697235107, 0.8914085030555725, 0.011236802673840071, 0.32581830390204713, 0.2955020119025755, 3.04104377846226e-07, 3.974909989523233e-07, 916082, 0
303, 0.0100, 0.00011172706208221416, 648.0893115997314,11972, 0.9995994659769398, 0.871070384979248, 0.8914124965667725, 0.011236589866416347, 0.32581799634589387, 0.29550163985692757, 3.075611982872317e-07, 3.874250727106682e-07, 916082, 0
304, 0.0100, 0.00012070703879630228, 649.7049295902252,11975, 0.9995993656092428, 0.8710708022117615, 0.8914111256599426, 0.011236409548379428, 0.3258177168863803, 0.29550127600566145, 2.794585250431858e-07, 3.7497359553728305e-07, 916082, 0
305, 0.0100, 0.0001284400353102308, 651.3404846191406,11979, 0.9995992317856467, 0.8710749745368958, 0.8914204835891724, 0.011236236466268505, 0.32581745506948734, 0.295501021791211, 2.6181322398954876e-07, 3.617427004362518e-07, 916082, 0
306, 0.0100, 0.00013503149474311635, 653.0003426074982,11984, 0.9995990645061517, 0.8710752129554749, 0.8914218544960022, 0.011236054214381695, 0.3258171973585514, 0.2955007894876245, 2.5771629647008965e-07, 3.496825711974175e-07, 916082, 0
307, 0.0100, 0.00014190060226146328, 654.6081564426422,11974, 0.9995993990651418, 0.8710740208625793, 0.8914191722869873, 0.011235892702917118, 0.32581695763619073, 0.29550058346987434, 2.3972327384269576e-07, 3.367267418611866e-07, 916082, 0
308, 0.0100, 0.00014555102618936302, 656.230904340744,11976, 0.9995993321533437, 0.871073305606842, 0.8914204835891724, 0.011235708891701522, 0.3258167188659753, 0.29550042452513275, 2.387706131146139e-07, 3.2534784526808143e-07, 916082, 0
309, 0.0100, 0.00014924099739494954, 657.8463144302368,11962, 0.99959980053593, 0.8710734248161316, 0.8914151787757874, 0.011235551511926073, 0.32581650459520023, 0.29550033921126995, 2.142716317710125e-07, 3.1203952564448657e-07, 916082, 0
310, 0.0100, 0.00015038711354416963, 659.4541552066803,11957, 0.9995999678154251, 0.8710747957229614, 0.8914151787757874, 0.011235376112137818, 0.3258162879598712, 0.2955002856687184, 2.16632755623003e-07, 3.00857651124712e-07, 916082, 0
311, 0.0100, 0.00015178878790238435, 661.0828921794891,11949, 0.9996002354626173, 0.8710739612579346, 0.8914138078689575, 0.011235218476426737, 0.32581608659630035, 0.29550027895596714, 2.013664811562066e-07, 2.890171888848419e-07, 916082, 0
312, 0.0100, 0.00015292224797385735, 662.6953773498535,11935, 0.9996007038452036, 0.8710741400718689, 0.8914098143577576, 0.011235074012444663, 0.3258158963583102, 0.2955003254882602, 1.9023575936749637e-07, 2.7717912595336724e-07, 916082, 0
313, 0.0100, 0.00015326873512427037, 664.2340064048767,11912, 0.999601473330881, 0.8710748553276062, 0.8914085030555725, 0.01123491660161955, 0.32581569718089104, 0.2955003566615184, 1.991795383071704e-07, 2.6816922752108075e-07, 916082, 0
314, 0.0100, 0.00015342053630960247, 665.7310552597046,11909, 0.999601573698578, 0.8710752129554749, 0.8914124965667725, 0.011234764126003412, 0.32581549233219015, 0.2955004455130787, 2.0484268475895462e-07, 2.6104182246064034e-07, 916082, 0
315, 0.0100, 0.00015280348200874644, 667.336597442627,11906, 0.9996016740662751, 0.8710773587226868, 0.8914151787757874, 0.011234608254140917, 0.3258152810618865, 0.2955005563437884, 2.1127670635223694e-07, 2.555784578663829e-07, 916082, 0
316, 0.0100, 0.00015581806300701774, 668.9799845218658,11906, 0.9996016740662751, 0.8710780143737793, 0.8914098143577576, 0.011234464549502953, 0.3258150728908548, 0.2955007244838161, 2.081707714540748e-07, 2.503881641704823e-07, 916082, 0
317, 0.0100, 0.0001610552825618771, 670.6140298843384,11890, 0.9996022093606595, 0.871078610420227, 0.8914098143577576, 0.01123430981523985, 0.325814863038063, 0.2955008488875725, 2.0984678794633282e-07, 2.460042720161017e-07, 916082, 0
318, 0.0100, 0.0001678770897695702, 672.2387979030609,11869, 0.9996029119345389, 0.8710780739784241, 0.8914058208465576, 0.011234162627117721, 0.3258146515909953, 0.295501069324598, 2.114483111936849e-07, 2.4230858760776124e-07, 916082, 0
319, 0.0100, 0.00017201897692585002, 673.8513338565826,11868, 0.9996029453904378, 0.8710787296295166, 0.8914085030555725, 0.011233995202902964, 0.3258144336903079, 0.29550115871469224, 2.1790517340525284e-07, 2.3975003522659797e-07, 916082, 0
320, 0.0100, 0.00017722175766865707, 675.4865918159485,11849, 0.9996035810525192, 0.8710783123970032, 0.8914124965667725, 0.011233859656139922, 0.32581424263619624, 0.29550135553800233, 1.9105290360865723e-07, 2.3436792551939138e-07, 916082, 0
321, 0.0100, 0.0001811674828956727, 677.096935749054,11842, 0.9996038152438124, 0.8710778951644897, 0.8914111256599426, 0.011233715665771029, 0.3258140509542842, 0.29550148862674264, 1.9167917464368855e-07, 2.2970256848362158e-07, 916082, 0
322, 0.0100, 0.00018469807787233804, 678.7135457992554,11838, 0.9996039490674085, 0.8710784316062927, 0.8914111256599426, 0.011233568266027463, 0.3258138602688028, 0.29550162491502246, 1.9068079065709398e-07, 2.2546542924400278e-07, 916082, 0
323, 0.0100, 0.0001873741741487629, 680.3254981040955,11816, 0.9996046850971869, 0.8710780739784241, 0.8914071321487427, 0.011233428197530367, 0.3258136817330417, 0.2955017488410348, 1.7853926065347636e-07, 2.202649210580314e-07, 916082, 0
324, 0.0100, 0.00018943742934370556, 681.9368720054626,11815, 0.9996047185530859, 0.8710774779319763, 0.8914085030555725, 0.011233284678738152, 0.3258135018187763, 0.2955018400046132, 1.799152111736646e-07, 2.15852753132914e-07, 916082, 0
325, 0.0100, 0.00019148378415802865, 683.5650980472565,11802, 0.9996051534797732, 0.8710776567459106, 0.8914098143577576, 0.011233141466242802, 0.32581332066911084, 0.29550194380756023, 1.8114885619313625e-07, 2.1210230720120583e-07, 916082, 0
326, 0.0100, 0.0001930875932792945, 685.1831407546997,11799, 0.9996052538474702, 0.8710784912109375, 0.8914098143577576, 0.011232999440980485, 0.3258131419690762, 0.29550204649246886, 1.7869805601922195e-07, 2.0849845264180593e-07, 916082, 0
327, 0.0100, 0.00019450026025395577, 686.7997570037842,11792, 0.9996054880387634, 0.8710780739784241, 0.8914085030555725, 0.011232860434626459, 0.3258129647340829, 0.2955021454831761, 1.772380956444053e-07, 2.0513901228282754e-07, 916082, 0
328, 0.0100, 0.00019548489382636527, 688.4305129051208,11784, 0.9996057556859554, 0.8710783123970032, 0.8914124965667725, 0.011232713459067501, 0.3258127800455684, 0.29550222878571103, 1.8469093326922703e-07, 2.0299623903015037e-07, 916082, 0
329, 0.0100, 0.0001964223449242188, 690.084431886673,11772, 0.9996061571567437, 0.8710797429084778, 0.8914085030555725, 0.011232572540832965, 0.32581259433816107, 0.29550237507305316, 1.8570454257682556e-07, 2.011969742773607e-07, 916082, 0
330, 0.0100, 0.00019691277316203343, 691.6932480335236,11767, 0.9996063244362389, 0.8710812926292419, 0.8914071321487427, 0.011232422636270339, 0.32581240187553295, 0.295502489741055, 1.924658817875624e-07, 2.0030633101021414e-07, 916082, 0
331, 0.0100, 0.00019720715226796817, 693.3358011245728,11751, 0.9996068597306231, 0.8710837960243225, 0.8914044499397278, 0.01123227448456193, 0.32581220202221756, 0.2955026692295352, 1.9984742188894344e-07, 2.002603927173343e-07, 916082, 0
332, 0.0100, 0.00019682680400555353, 694.9618272781372,11745, 0.9996070604660172, 0.8710840940475464, 0.8914018273353577, 0.011232124502163397, 0.3258120036839101, 0.29550276115972657, 1.983453009613001e-07, 2.0006805438374423e-07, 916082, 0
333, 0.0100, 0.00019607831697334582, 696.5702753067017,11730, 0.9996075623045025, 0.8710845112800598, 0.8914018273353577, 0.011231989949472602, 0.32581182385684876, 0.2955028183812265, 1.7982043221120847e-07, 1.9794469983887783e-07, 916082, 0
334, 0.0100, 0.00019491529619638997, 698.1930932998657,11725, 0.9996077295839977, 0.8710852265357971, 0.8914018273353577, 0.011231851194233734, 0.32581165163917336, 0.2955027656806334, 1.7222748421863443e-07, 1.9520895456274066e-07, 916082, 0
335, 0.0100, 0.000193448750540971, 699.7964570522308,11713, 0.9996081310547859, 0.8710851669311523, 0.8914004564285278, 0.01123172835055795, 0.32581149323964653, 0.29550274968030105, 1.5839259875916056e-07, 1.911715452004042e-07, 916082, 0
336, 0.0100, 0.00019174366291935585, 701.4309778213501,11697, 0.9996086663491702, 0.8710857629776001, 0.8914004564285278, 0.01123159517340266, 0.3258113321045313, 0.2955026136750028, 1.6113680489926452e-07, 1.8793185487224273e-07, 916082, 0
337, 0.0100, 0.000189807382982623, 703.0355277061462,11687, 0.9996090009081604, 0.871086835861206, 0.8913991451263428, 0.011231461366083379, 0.32581116745403266, 0.2955024590093702, 1.6464509838831631e-07, 1.8546212894653387e-07, 916082, 0
338, 0.0100, 0.00018711158391269592, 704.6515827178955,11683, 0.9996091347317565, 0.8710882663726807, 0.8914031386375427, 0.011231326794157582, 0.32581099512161965, 0.2955022705227483, 1.723399657982405e-07, 1.8410615880411205e-07, 916082, 0
339, 0.0100, 0.00018417029949455719, 706.27809882164,11680, 0.9996092350994535, 0.8710881471633911, 0.8914018273353577, 0.01123118399527416, 0.3258108096836079, 0.2955020197487082, 1.854317041583009e-07, 1.8423828581718175e-07, 916082, 0
340, 0.0100, 0.0001807829227315956, 707.8847658634186,11674, 0.9996094358348476, 0.871086061000824, 0.8914018273353577, 0.011231039364786852, 0.3258106186854999, 0.2955017186391432, 1.9099858461490982e-07, 1.849034058198564e-07, 916082, 0
341, 0.0100, 0.00017649016138048708, 709.4949588775635,11657, 0.9996100045851309, 0.8710848689079285, 0.8914058208465576, 0.011230891259442844, 0.3258104133801708, 0.2955013462946117, 2.0530701849708066e-07, 1.8684900918980594e-07, 916082, 0
342, 0.0100, 0.0001721349062758968, 711.1050007343292,11644, 0.9996104395118182, 0.8710839152336121, 0.8914031386375427, 0.011230739679174833, 0.32581020264130744, 0.29550090753052455, 2.107394971306853e-07, 1.8911079190910147e-07, 916082, 0
343, 0.0100, 0.00016770197910833762, 712.7185957431793,11625, 0.9996110751738996, 0.8710843324661255, 0.8913977742195129, 0.011230604525786241, 0.325810008061516, 0.2955004218069122, 1.9457044264648005e-07, 1.896497910840723e-07, 916082, 0
344, 0.0100, 0.0001640231841771857, 714.3790538311005,11620, 0.9996112424533947, 0.8710843324661255, 0.8913977742195129, 0.01123045579207442, 0.3258098079034638, 0.29549991949849874, 2.0017054708221238e-07, 1.9067649026464566e-07, 916082, 0
345, 0.0100, 0.0001587225224547962, 715.985435962677,11604, 0.999611777747779, 0.871082067489624, 0.8914044499397278, 0.011230332831881453, 0.3258096197905339, 0.2954993134579991, 1.8810588853224175e-07, 1.9041785714597283e-07, 916082, 0
346, 0.0100, 0.00015452226774390814, 717.6011388301849,11593, 0.9996121457626682, 0.8710811138153076, 0.8914071321487427, 0.011230186713663068, 0.325809419421262, 0.2954987378028345, 2.0037996317778806e-07, 1.9139136306504884e-07, 916082, 0
347, 0.0100, 0.00014884880954259955, 719.2438378334045,11575, 0.9996127479688506, 0.8710768222808838, 0.8914071321487427, 0.011230060878555307, 0.3258092247715202, 0.29549806534762746, 1.946401195773717e-07, 1.9171378351173686e-07, 916082, 0
348, 0.0100, 0.00014353880268767088, 720.851833820343,11547, 0.9996136847340231, 0.8710756301879883, 0.8914044499397278, 0.011229928569569359, 0.32580902614339446, 0.2954974020978985, 1.986260950159746e-07, 1.9239404908183528e-07, 916082, 0
349, 0.0100, 0.0001371512260331221, 722.4745018482208,11528, 0.9996143203961044, 0.8710749745368958, 0.8914071321487427, 0.011229813304210412, 0.3258088368373467, 0.29549666152390736, 1.893120402107762e-07, 1.9208360367260946e-07, 916082, 0
350, 0.0100, 0.0001324355315256801, 724.0897400379181,11522, 0.9996145211314986, 0.8710742592811584, 0.8914058208465576, 0.011229677843148224, 0.3258086445591039, 0.2954960932484993, 1.9228134551241283e-07, 1.921033687020551e-07, 916082, 0
351, 0.0100, 0.0001268098774053642, 725.6900448799133,11521, 0.9996145545873976, 0.8710741400718689, 0.8914111256599426, 0.011229557455256523, 0.3258084581180831, 0.2954954683805595, 1.864374599147567e-07, 1.9152911429871597e-07, 916082, 0
352, 0.0100, 0.00012584740034582973, 727.3202149868011,11520, 0.9996145880432966, 0.8710746765136719, 0.8914085030555725, 0.01122943160396135, 0.3258082641922874, 0.2954948550651575, 1.9392934541562212e-07, 1.9176779447724866e-07, 916082, 0
353, 0.0100, 0.0001313044586925672, 728.9277629852295,11513, 0.9996148222345898, 0.871074378490448, 0.8914111256599426, 0.011229317617775174, 0.3258080792046202, 0.29549425286330994, 1.8498128123711766e-07, 1.9107808690401016e-07, 916082, 0
354, 0.0100, 0.00013558449036666105, 730.5514998435974,11494, 0.9996154578966712, 0.8710749745368958, 0.8914085030555725, 0.01122919342020746, 0.32580788628173424, 0.29549370703002376, 1.9292491160172176e-07, 1.9126197100243586e-07, 916082, 0
355, 0.0100, 0.00014057718263547686, 732.1755728721619,11488, 0.9996156586320653, 0.8710734248161316, 0.8914044499397278, 0.01122908335986737, 0.32580769162301904, 0.29549311176452864, 1.946599278990213e-07, 1.9159908030797527e-07, 916082, 0
356, 0.0100, 0.00014495536976692443, 733.782548904419,11471, 0.9996162273823486, 0.8710728883743286, 0.8914031386375427, 0.01122896773188139, 0.3258074879479156, 0.29549255493212456, 2.0367502895357603e-07, 1.9277373270757277e-07, 916082, 0
357, 0.0100, 0.00014913831677071764, 735.3978569507599,11462, 0.9996165284854397, 0.8710728883743286, 0.8914018273353577, 0.011228850449139901, 0.32580727548883437, 0.29549200307389883, 2.124673433856472e-07, 1.9465801475355745e-07, 916082, 0
358, 0.0100, 0.00015325370773036602, 737.019593000412,11443, 0.9996171641475211, 0.8710722923278809, 0.8914071321487427, 0.011228738391400615, 0.32580705526849396, 0.2954914553984078, 2.2020990680937658e-07, 1.9707373438029852e-07, 916082, 0
359, 0.0100, 0.00015708406430926407, 738.6752660274506,11433, 0.9996174987065113, 0.8710716366767883, 0.8914098143577576, 0.011228636781861942, 0.3258068389784097, 0.2954909507689394, 2.1628575330723265e-07, 1.9891551701109227e-07, 916082, 0
360, 0.0100, 0.0001596153587951437, 740.1879332065582,11428, 0.9996176659860064, 0.8710712194442749, 0.8914085030555725, 0.011228526433899082, 0.3258066227478522, 0.29549056405132884, 2.162342190858979e-07, 2.005830537288813e-07, 916082, 0
361, 0.0100, 0.00016192617931939555, 741.7445180416107,11433, 0.9996174987065113, 0.8710708022117615, 0.8914085030555725, 0.011228427524140258, 0.32580641180853476, 0.2954902176289785, 2.1094160657098016e-07, 2.0159559576208837e-07, 916082, 0
362, 0.0100, 0.00016372507899605428, 743.3702549934387,11437, 0.9996173648829152, 0.8710702061653137, 0.8914098143577576, 0.011228341790138164, 0.3258062126939385, 0.29548995416861523, 1.991123154687635e-07, 2.0134588037564553e-07, 916082, 0
363, 0.0100, 0.00016454576655407514, 744.9901769161224,11434, 0.9996174652506122, 0.8710693717002869, 0.8914071321487427, 0.011228238754678495, 0.3258060144778713, 0.29548978077789306, 1.98224056890961e-07, 2.0103149825178417e-07, 916082, 0
364, 0.0100, 0.00016484289169172692, 746.6022508144379,11442, 0.9996171976034202, 0.87106853723526, 0.8914018273353577, 0.011228138057746995, 0.3258058213724307, 0.295489682429155, 1.9309794024868765e-07, 2.0022369077382343e-07, 916082, 0
365, 0.0100, 0.00016468187735280333, 748.2295198440552,11420, 0.9996179336331985, 0.8710681200027466, 0.8914018273353577, 0.011228058018702074, 0.32580564750676155, 0.2954896603477097, 1.7386268930108528e-07, 1.9741700347449498e-07, 916082, 0
366, 0.0100, 0.00016388260124953666, 749.850519657135,11422, 0.9996178667214005, 0.871068000793457, 0.8913977742195129, 0.011227951606864251, 0.32580547328855264, 0.29548967721901015, 1.742228827317227e-07, 1.9496498452015454e-07, 916082, 0
367, 0.0100, 0.00016274124329531667, 751.4691927433014,11414, 0.9996181343685927, 0.8710675239562988, 0.8914004564285278, 0.011227864436378457, 0.3258053042859826, 0.2954897646303858, 1.6900732274782726e-07, 1.921991708774962e-07, 916082, 0
368, 0.0100, 0.00016109322374511544, 753.102157831192,11418, 0.9996180005449966, 0.8710669875144958, 0.8914018273353577, 0.011227772896358068, 0.32580512917496784, 0.2954898947769505, 1.7510618688376667e-07, 1.904173460890663e-07, 916082, 0
369, 0.0100, 0.00015893508184552262, 754.7144498825073,11416, 0.9996180674567946, 0.8710623383522034, 0.891395092010498, 0.01122769079536877, 0.32580495693035205, 0.29549008750474975, 1.7224695297857195e-07, 1.8851721358568453e-07, 916082, 0
370, 0.0100, 0.00015645162297306134, 756.3479490280151,11405, 0.9996184354716838, 0.8710627555847168, 0.891395092010498, 0.01122760733914712, 0.32580479033518733, 0.29549030047916297, 1.6659346729896995e-07, 1.8620087070907494e-07, 916082, 0
371, 0.0100, 0.00015352119202654118, 757.9605350494385,11404, 0.9996184689275829, 0.8710623979568481, 0.8913964629173279, 0.011227532376928412, 0.3258046306772436, 0.2954905625176946, 1.5965050614852316e-07, 1.8335829702577035e-07, 916082, 0
372, 0.0100, 0.00015067200629746827, 759.571053981781,11396, 0.9996187365747751, 0.8710630536079407, 0.891395092010498, 0.011227438986103806, 0.32580447111822586, 0.2954907783423187, 1.5956104693071183e-07, 1.808269669161441e-07, 916082, 0
373, 0.0100, 0.00014741157522922817, 761.1982779502869,11391, 0.9996189038542701, 0.8710630536079407, 0.891393780708313, 0.011227354824745262, 0.325804320247618, 0.2954910386511106, 1.5086830862376388e-07, 1.775810747729303e-07, 916082, 0
374, 0.0100, 0.00014365309291095908, 762.8076138496399,11389, 0.9996189707660682, 0.8710633516311646, 0.891393780708313, 0.011227276953213645, 0.32580417502632614, 0.2954913440463724, 1.4523580116332369e-07, 1.7404613385569206e-07, 916082, 0
375, 0.0100, 0.0001396244355429515, 764.4210777282715,11391, 0.9996189038542701, 0.871063768863678, 0.8913964629173279, 0.01122719729715321, 0.32580402968849875, 0.2954916717055379, 1.4533271303074358e-07, 1.7093629268866655e-07, 916082, 0
376, 0.0100, 0.0001357632160782819, 766.0683929920197,11400, 0.999618602751179, 0.8710636496543884, 0.8913964629173279, 0.011227112564179598, 0.32580388524315396, 0.29549196481427975, 1.4444040924432855e-07, 1.6808142585797268e-07, 916082, 0
377, 0.0100, 0.00013143458075088875, 767.6790800094604,11390, 0.9996189373101692, 0.8710647225379944, 0.8913964629173279, 0.011227034325720664, 0.32580374280938756, 0.2954922894241738, 1.424327899512967e-07, 1.6532127627443483e-07, 916082, 0
378, 0.0100, 0.0001263948161612874, 769.3003568649292,11388, 0.9996190042219671, 0.8710647225379944, 0.8913991451263428, 0.011226952151362588, 0.32580358925862174, 0.29549266870690816, 1.5355960375496025e-07, 1.6410566475625227e-07, 916082, 0
379, 0.0100, 0.00011981096827944886, 770.9079911708832,11387, 0.9996190376778662, 0.8710647225379944, 0.891395092010498, 0.011226882151415837, 0.32580342810413704, 0.2954931999119703, 1.6114593864857696e-07, 1.638072622385982e-07, 916082, 0
380, 0.0100, 0.00011322468520879007, 772.5179042816162,11371, 0.9996195729722505, 0.8710644841194153, 0.8913871049880981, 0.011226793896358816, 0.325803247691362, 0.2954936881635779, 1.8041837979154707e-07, 1.653971091328407e-07, 916082, 0
381, 0.0100, 0.00010406452953034263, 774.1792414188385,11360, 0.9996199409871397, 0.8710638880729675, 0.8913790583610535, 0.011226739792926183, 0.3258030671469345, 0.29549441400684495, 1.8053294642550455e-07, 1.66851751557502e-07, 916082, 0
382, 0.0100, 9.61585409332792e-05, 775.8023743629456,11357, 0.9996200413548367, 0.8710639476776123, 0.8913790583610535, 0.011226659251435029, 0.3258028709032883, 0.2954949500776998, 1.9625483005381028e-07, 1.6958199047045958e-07, 916082, 0
383, 0.0100, 8.714215300996432e-05, 777.4237792491913,11355, 0.9996201082666348, 0.8710639476776123, 0.8913831114768982, 0.01122660959177778, 0.3258026923326364, 0.29549559433594563, 1.7856779288560887e-07, 1.7045983696109471e-07, 916082, 0
384, 0.0100, 8.055637374625621e-05, 779.0676112174988,11350, 0.9996202755461299, 0.8710647225379944, 0.8913871049880981, 0.011226523694410528, 0.32580250737496114, 0.2954959593439581, 1.849551366506219e-07, 1.7185671320707223e-07, 916082, 0
385, 0.0100, 8.144866000830731e-05, 780.6737401485443,11345, 0.999620442825625, 0.8710641860961914, 0.8913871049880981, 0.011226450509024443, 0.3258023302430099, 0.2954963352841299, 1.7713520850115572e-07, 1.723774058810262e-07, 916082, 0
386, 0.0100, 8.489969631285818e-05, 782.3082921504974,11347, 0.999620375913827, 0.8710660338401794, 0.8913844227790833, 0.011226378180993282, 0.32580215526402395, 0.29549665941598574, 1.749850344068271e-07, 1.7263641045276014e-07, 916082, 0
387, 0.0100, 8.817709036489674e-05, 783.9360010623932,11342, 0.999620543193322, 0.8710675835609436, 0.8913817405700684, 0.011226308520544145, 0.32580197960778, 0.29549696939170134, 1.7565642573824647e-07, 1.7293606061237217e-07, 916082, 0
388, 0.0100, 9.166229917290434e-05, 785.583663225174,11341, 0.9996205766492211, 0.8710679411888123, 0.8913804292678833, 0.011226238666506228, 0.3258017923380676, 0.2954973106709695, 1.8726469430685455e-07, 1.7431814518120852e-07, 916082, 0
389, 0.0100, 9.580055564813584e-05, 787.1957082748413,11344, 0.9996204762815241, 0.8710693717002869, 0.8913777470588684, 0.011226186527284184, 0.3258015909875589, 0.2954977448979945, 2.0134621492307048e-07, 1.7684903059127132e-07, 916082, 0
390, 0.0100, 9.988568838746024e-05, 788.8044412136078,11328, 0.9996210115759083, 0.8710708022117615, 0.8913817405700684, 0.011226138213872472, 0.3258013819302247, 0.2954981859459565, 2.0906121261932142e-07, 1.7983315420285605e-07, 916082, 0
391, 0.0100, 0.00010285433950555496, 790.4249513149261,11324, 0.9996211453995044, 0.8710712194442749, 0.8913737535476685, 0.01122607525532593, 0.32580117897161887, 0.2954984857564285, 2.0295345137810727e-07, 1.820213913141609e-07, 916082, 0
392, 0.0100, 0.00010613514049645055, 792.0569484233856,11315, 0.9996214465025955, 0.8710712194442749, 0.8913737535476685, 0.011226045133399334, 0.32580099039845506, 0.295498862002745, 1.8857722711151936e-07, 1.8266658568794076e-07, 916082, 0
393, 0.0100, 0.00010829941172404604, 793.6585533618927,11317, 0.9996213795907976, 0.871070921421051, 0.8913737535476685, 0.011225983294523598, 0.32580080254324506, 0.29549909749718306, 1.8785623823180941e-07, 1.8317903308675803e-07, 916082, 0
394, 0.0100, 0.0001109960968231217, 795.2741074562073,11322, 0.9996212123113024, 0.871070384979248, 0.8913723826408386, 0.011225947428429688, 0.32580061457908827, 0.2954994429642506, 1.879642568258788e-07, 1.8365202155863737e-07, 916082, 0
395, 0.0100, 0.00011282623720881973, 796.8845324516296,11318, 0.9996213461348985, 0.8710699677467346, 0.8913697600364685, 0.01122590036521868, 0.3258004428221531, 0.295499687811238, 1.7175893374243856e-07, 1.8242656280661415e-07, 916082, 0
396, 0.0100, 0.00011428623265959969, 798.491370677948,11318, 0.9996213461348985, 0.8710702061653137, 0.8913737535476685, 0.01122584557143225, 0.3258002802907922, 0.2954998758143724, 1.6253253015685587e-07, 1.8033220686066492e-07, 916082, 0
397, 0.0100, 0.00011607742827509652, 800.1270627975464,11306, 0.9996217476056868, 0.8710697889328003, 0.8913777470588684, 0.011225819865430347, 0.3258001189119613, 0.29550016846307037, 1.6137741909449943e-07, 1.7834060857575927e-07, 916082, 0
398, 0.0100, 0.0001172155926248104, 801.7713167667389,11308, 0.9996216806938887, 0.8710697889328003, 0.8913804292678833, 0.011225754401977015, 0.32579994373490506, 0.2955003432125255, 1.751736236621504e-07, 1.7802135047047487e-07, 916082, 0
399, 0.0100, 0.00011863980828247174, 803.377272605896,11318, 0.9996213461348985, 0.8710693717002869, 0.8913804292678833, 0.01122572738543821, 0.32579977603542287, 0.29550062567641244, 1.677007822054044e-07, 1.7696133704144627e-07, 916082, 0
400, 0.0100, 0.00011963382020057877, 805.0118474960327,11325, 0.9996211119436054, 0.8710691928863525, 0.8913844227790833, 0.01122567809979883, 0.3257996030303801, 0.2955008423796101, 1.730081623518842e-07, 1.7656198843696646e-07, 916082, 0
401, 0.0100, 0.0001204119278454372, 806.6229844093323,11330, 0.9996209446641103, 0.8710681200027466, 0.8913844227790833, 0.011225631690157674, 0.32579943903232983, 0.2955010675728706, 1.639937581288109e-07, 1.752629921786791e-07, 916082, 0
402, 0.0100, 0.00012090740951855504, 808.2505984306335,11341, 0.9996205766492211, 0.8710675239562988, 0.8913817405700684, 0.011225578213326691, 0.32579927858200247, 0.29550126597396575, 1.6045686862531383e-07, 1.737228841756306e-07, 916082, 0
403, 0.0100, 0.00012147746648988039, 809.8386082649231,11333, 0.9996208442964133, 0.8710669875144958, 0.8913817405700684, 0.011225546099940907, 0.3257991168531556, 0.29550154698930897, 1.6172038108663855e-07, 1.724835982071387e-07, 916082, 0
404, 0.0100, 0.00012183717448861291, 811.4402594566345,11328, 0.9996210115759083, 0.8710669875144958, 0.8913817405700684, 0.011225515862120429, 0.3257989583024315, 0.29550183897117194, 1.5855400964381872e-07, 1.710372661047919e-07, 916082, 0
405, 0.0100, 0.00012205705062142167, 813.0347964763641,11329, 0.9996209781200093, 0.8710668683052063, 0.8913790583610535, 0.011225479757433729, 0.3257987954720632, 0.29550212933770253, 1.6282782255849781e-07, 1.7019803159017964e-07, 916082, 0
406, 0.0100, 0.00012216531893460288, 814.6369605064392,11329, 0.9996209781200093, 0.8710668683052063, 0.8913737535476685, 0.011225457171667537, 0.3257986354992747, 0.29550247634130095, 1.599745778069206e-07, 1.6914695226265492e-07, 916082, 0
407, 0.0100, 0.00012212610007677517, 816.1680042743683,11335, 0.9996207773846152, 0.8710665702819824, 0.8913790583610535, 0.011225435573147764, 0.3257984681951309, 0.295502835682915, 1.6730699886613465e-07, 1.6896205000642183e-07, 916082, 0
408, 0.0100, 0.00012196993778624591, 817.6572444438934,11335, 0.9996207773846152, 0.8710675835609436, 0.8913790583610535, 0.011225418420195704, 0.32579830570327767, 0.295503193670342, 1.6248844614263902e-07, 1.6830324970910684e-07, 916082, 0
409, 0.0100, 0.00012168552322946351, 819.2380034923553,11333, 0.9996208442964133, 0.8710693717002869, 0.8913804292678833, 0.011225409900582056, 0.3257981457229924, 0.2955035834770738, 1.5997876273710077e-07, 1.6745167068139148e-07, 916082, 0
410, 0.0100, 0.00012127006022906456, 820.8331084251404,11331, 0.9996209112082113, 0.8710699677467346, 0.8913777470588684, 0.011225389022197652, 0.3257979764600212, 0.2955039451264584, 1.6926511908765818e-07, 1.6763213777818428e-07, 916082, 0
411, 0.0100, 0.00012065681270093542, 822.4424386024475,11334, 0.9996208108405142, 0.8710697889328003, 0.8913750648498535, 0.011225408720825225, 0.32579779672580944, 0.29550448095869897, 1.7973413501959357e-07, 1.6880473005144852e-07, 916082, 0
412, 0.0100, 0.00011985723246269661, 824.0353453159332,11336, 0.9996207439287161, 0.8710699677467346, 0.8913777470588684, 0.011225435188426584, 0.3257976102226332, 0.29550503753804386, 1.8649782801416492e-07, 1.7049573851408046e-07, 916082, 0
413, 0.0100, 0.00011880192286305945, 825.6387095451355,11332, 0.9996208777523122, 0.8710708022117615, 0.8913777470588684, 0.011225499137198952, 0.32579743361603664, 0.2955056715870963, 1.7661578038952186e-07, 1.7109807604445282e-07, 916082, 0
414, 0.0100, 0.00011777331909210403, 827.228842496872,11324, 0.9996211453995044, 0.8710716366767883, 0.8913790583610535, 0.01122551216122523, 0.3257972512407602, 0.2955060872346001, 1.8236663718029789e-07, 1.7219286515543867e-07, 916082, 0
415, 0.0100, 0.0001164106548741277, 828.8115556240082,11325, 0.9996211119436054, 0.8710725903511047, 0.8913790583610535, 0.011225587912705587, 0.32579708773449967, 0.29550663873461025, 1.6351283127491456e-07, 1.7130451949555145e-07, 916082, 0
416, 0.0100, 0.00011544426954854161, 830.4331314563751,11326, 0.9996210784877064, 0.8710724711418152, 0.8913804292678833, 0.011225543720649973, 0.32579692286227024, 0.2955067410204344, 1.6486751147626322e-07, 1.7064966780486555e-07, 916082, 0
417, 0.0100, 0.00011429902218742616, 832.034467458725,11341, 0.9996205766492211, 0.8710736036300659, 0.8913804292678833, 0.011225567780004152, 0.3257967785574627, 0.29550702104254023, 1.443099037490292e-07, 1.678125806806782e-07, 916082, 0
418, 0.0100, 0.00011561515192900006, 833.6503734588623,11355, 0.9996201082666348, 0.8710724711418152, 0.8913804292678833, 0.011225571886899433, 0.3257966241009329, 0.295507200120711, 1.5445130635560744e-07, 1.6642601838948803e-07, 916082, 0
419, 0.0100, 0.00011664735031498642, 835.2627594470978,11359, 0.9996199744430387, 0.8710727095603943, 0.8913790583610535, 0.01122562950054983, 0.3257964689111403, 0.2955074739333312, 1.5518991791640957e-07, 1.6526673648409536e-07, 916082, 0
420, 0.0100, 0.00011555392980309295, 836.8427357673645,11361, 0.9996199075312407, 0.8710735440254211, 0.8913777470588684, 0.011225639778851961, 0.32579629786704867, 0.2955075949325008, 1.7105281863161181e-07, 1.6583642600234407e-07, 916082, 0
421, 0.0100, 0.00011340985048835402, 838.4620785713196,11382, 0.9996192049573613, 0.8710735440254211, 0.8913750648498535, 0.011225733936037511, 0.3257961137288959, 0.29550783799685565, 1.8413140218109803e-07, 1.6758097877598623e-07, 916082, 0
422, 0.0100, 0.0001091985424708106, 840.0450115203857,11382, 0.9996192049573613, 0.871073305606842, 0.8913697600364685, 0.01122580624515496, 0.32579591413351244, 0.2955079784901726, 1.9959843194916616e-07, 1.7053674242884236e-07, 916082, 0
423, 0.0100, 0.0001079360627072749, 841.6399173736572,11397, 0.999618703118876, 0.8710724711418152, 0.8913670778274536, 0.011225908179098335, 0.3257957172573432, 0.29550808914343235, 1.9687016716840589e-07, 1.7300320850845942e-07, 916082, 0
424, 0.0100, 0.00010715803909612522, 843.2350564002991,11413, 0.9996181678244916, 0.8710717558860779, 0.8913604021072388, 0.011225981238575218, 0.32579553018635105, 0.29550808026885417, 1.8707467414058598e-07, 1.7436135750171898e-07, 916082, 0
425, 0.0100, 0.00010605539458460892, 844.8194653987885,11415, 0.9996181009126937, 0.871071457862854, 0.8913630247116089, 0.011226057817243043, 0.32579536208561244, 0.2955080276721739, 1.6810020320168206e-07, 1.737248883628858e-07, 916082, 0
426, 0.0100, 0.00010473136159169255, 846.4240696430206,11432, 0.9996175321624103, 0.8710715770721436, 0.8913604021072388, 0.011226118593672587, 0.32579520137702433, 0.29550797785830696, 1.6070823294356273e-07, 1.7237713162626112e-07, 916082, 0
427, 0.0100, 0.00010307885190064962, 848.0102627277374,11442, 0.9996171976034202, 0.8710716366767883, 0.8913630247116089, 0.01122619241847523, 0.32579504648983765, 0.2955079243179693, 1.5489195143159051e-07, 1.7054326371368947e-07, 916082, 0
428, 0.0100, 0.00010132104661193245, 849.6084146499634,11452, 0.99961686304443, 0.8710710406303406, 0.8913630247116089, 0.011226261347836459, 0.32579490402015593, 0.29550787256552774, 1.4246769075576537e-07, 1.6750306235885274e-07, 916082, 0
429, 0.0100, 9.9471783997878e-05, 851.2066035270691,11459, 0.9996166288531368, 0.8710708022117615, 0.8913643956184387, 0.011226312504922712, 0.3257947723440178, 0.2955078003268401, 1.316765749215243e-07, 1.6352016941259004e-07, 916082, 0
430, 0.0100, 9.764222029670019e-05, 852.7953174114227,11457, 0.9996166957649348, 0.8710702061653137, 0.8913643956184387, 0.011226340229552552, 0.3257946422713768, 0.29550769102510693, 1.3007139043619276e-07, 1.5982045908230893e-07, 916082, 0
431, 0.0100, 9.516966802297762e-05, 854.3971383571625,11468, 0.9996163277500456, 0.8710700869560242, 0.8913577198982239, 0.011226414555395024, 0.32579451267595616, 0.2955075742856619, 1.295902827269657e-07, 1.565043381194649e-07, 916082, 0
432, 0.0100, 9.25923271702926e-05, 855.9899213314056,11476, 0.9996160601028534, 0.8710688352584839, 0.891356348991394, 0.01122646669777777, 0.32579437079970136, 0.29550743968165927, 1.418792479057629e-07, 1.5497642199477219e-07, 916082, 0
433, 0.0100, 8.891330536438293e-05, 857.5732624530792,11476, 0.9996160601028534, 0.8710691928863525, 0.891356348991394, 0.011226587910600862, 0.32579422108103867, 0.2955073211773144, 1.497215075252356e-07, 1.5444273578457964e-07, 916082, 0
434, 0.0100, 8.489954844907218e-05, 859.1646783351898,11485, 0.9996157589997623, 0.8710672855377197, 0.891351044178009, 0.011226705441234157, 0.3257940545693109, 0.29550719050520524, 1.6651042183957188e-07, 1.5560906011745187e-07, 916082, 0
435, 0.0100, 8.328805281038239e-05, 860.7327582836151,11495, 0.9996154244407721, 0.8710672855377197, 0.8913496732711792, 0.011226861907213883, 0.3257938913101488, 0.2955070665521168, 1.6326082574735779e-07, 1.5635781416276444e-07, 916082, 0
436, 0.0100, 8.463212152896095e-05, 862.3638792037964,11493, 0.9996154913525701, 0.8710672855377197, 0.8913590312004089, 0.01122696233035254, 0.3257937232282135, 0.29550692540915996, 1.6807724773082455e-07, 1.57492009452511e-07, 916082, 0
437, 0.0100, 8.633147418145846e-05, 863.9547171592712,11500, 0.999615257161277, 0.8710660338401794, 0.891356348991394, 0.011227140106474603, 0.32579356345081656, 0.29550679032600735, 1.5978512341030537e-07, 1.577198320905024e-07, 916082, 0
438, 0.0100, 8.737665454922336e-05, 865.544676065445,11504, 0.9996151233376809, 0.8710671067237854, 0.8913577198982239, 0.01122721926821938, 0.32579341146714513, 0.2955066502343938, 1.5198046338094073e-07, 1.5713627432320503e-07, 916082, 0
439, 0.0100, 8.838317292495273e-05, 867.1294028759003,11498, 0.9996153240730751, 0.8710677027702332, 0.8913590312004089, 0.011227304993353327, 0.32579327335328934, 0.2955065066673348, 1.381159855928793e-07, 1.551219306630095e-07, 916082, 0
440, 0.0100, 8.950378159249465e-05, 868.713986158371,11503, 0.9996151567935799, 0.8710671067237854, 0.8913617134094238, 0.011227416718187569, 0.32579313196107484, 0.29550636321216833, 1.4139285337000373e-07, 1.5369106750461535e-07, 916082, 0
441, 0.0100, 9.06174796546784e-05, 870.3375701904297,11508, 0.9996149895140849, 0.8710671067237854, 0.8913604021072388, 0.011227530889933267, 0.3257929855888405, 0.2955062173211031, 1.4636981898741297e-07, 1.5294275816749954e-07, 916082, 0
442, 0.0100, 9.170878078689812e-05, 871.9304461479187,11517, 0.9996146884109937, 0.8710662722587585, 0.8913590312004089, 0.01122764530355816, 0.32579283110533863, 0.29550606912670174, 1.5448176754473408e-07, 1.530959666213411e-07, 916082, 0
443, 0.0100, 9.306300925931887e-05, 873.4869873523712,11528, 0.9996143203961044, 0.8710657358169556, 0.891356348991394, 0.011227812632054617, 0.32579265964956505, 0.2955059264095842, 1.7145763386849922e-07, 1.548399622872907e-07, 916082, 0
444, 0.0100, 0.00011507183082690639, 875.0706694126129,11529, 0.9996142869402055, 0.871066689491272, 0.8913590312004089, 0.01122801472772086, 0.32579248836471597, 0.29550580101282725, 1.7128242851827125e-07, 1.5641054611141086e-07, 916082, 0
445, 0.0100, 0.00011940404337011377, 876.662112236023,11525, 0.9996144207638015, 0.8710664510726929, 0.8913604021072388, 0.011228104516437834, 0.3257923211150851, 0.29550569330987286, 1.6724560775172037e-07, 1.574616874367829e-07, 916082, 0
446, 0.0100, 0.00012401371989034001, 878.2480251789093,11541, 0.9996138854694172, 0.8710664510726929, 0.891356348991394, 0.011228228960848371, 0.3257921675160761, 0.2955056081693617, 1.5360426558475027e-07, 1.5707162570265497e-07, 916082, 0
447, 0.0100, 0.00012789506403364004, 879.8668410778046,11537, 0.9996140192930133, 0.8710664510726929, 0.891356348991394, 0.011228317961499165, 0.32579200992637203, 0.29550552905058153, 1.5758951510402852e-07, 1.5712333796260895e-07, 916082, 0
448, 0.0100, 0.00013191207526277895, 881.4523093700409,11539, 0.9996139523812152, 0.8710663318634033, 0.8913590312004089, 0.011228421660188847, 0.3257918553504472, 0.29550545458548455, 1.5457025270837477e-07, 1.5686614317651403e-07, 916082, 0
449, 0.0100, 0.00013587803900485035, 883.0414834022522,11552, 0.999613517454528, 0.8710687756538391, 0.8913630247116089, 0.01122852996361471, 0.32579169948853437, 0.2955053982893171, 1.5587004220662948e-07, 1.5676624729339084e-07, 916082, 0
450, 0.0100, 0.00013928264963341397, 884.6579971313477,11552, 0.999613517454528, 0.8710692524909973, 0.8913604021072388, 0.011228616433887468, 0.32579154373261837, 0.29550535185603527, 1.5575493755859426e-07, 1.5666482153353766e-07, 916082, 0
451, 0.0100, 0.00014247635358640806, 886.259015083313,11550, 0.9996135843663261, 0.8710697889328003, 0.8913657069206238, 0.011228702405983027, 0.3257913897369655, 0.2955053482102014, 1.5399574726515652e-07, 1.5639584548388505e-07, 916082, 0
452, 0.0100, 0.00014594948204644067, 887.8446288108826,11544, 0.9996137851017202, 0.871070921421051, 0.8913670778274536, 0.011228812125415821, 0.3257912311668203, 0.2955054109611167, 1.5857357638093816e-07, 1.5661226591761798e-07, 916082, 0
453, 0.0100, 0.00014947062761022265, 889.43723487854,11548, 0.9996136512781241, 0.8710711598396301, 0.8913643956184387, 0.011228928325360555, 0.32579105843442846, 0.2955055161332255, 1.727309844046232e-07, 1.5815401461698944e-07, 916082, 0
454, 0.0100, 0.00015315972848000157, 890.9686508178711,11548, 0.9996136512781241, 0.8710713386535645, 0.8913604021072388, 0.011229070735851927, 0.3257908826602762, 0.29550566772048814, 1.7576679212094604e-07, 1.5983279028057011e-07, 916082, 0
455, 0.0100, 0.00015641488307955022, 892.463969707489,11550, 0.9996135843663261, 0.8710707426071167, 0.891356348991394, 0.011229199620628086, 0.3257907030186596, 0.29550586371123566, 1.7964478288279295e-07, 1.617114435764649e-07, 916082, 0
456, 0.0100, 0.0001596110788530514, 894.0435874462128,11547, 0.9996136847340231, 0.8710702061653137, 0.8913590312004089, 0.011229343744611963, 0.3257905247685021, 0.2955061116695009, 1.782464925659255e-07, 1.6329345494881858e-07, 916082, 0
457, 0.0100, 0.00016326663060515945, 895.6364045143127,11550, 0.9996135843663261, 0.871069073677063, 0.891356348991394, 0.011229548733856771, 0.3257903444232551, 0.29550648439781574, 1.8035116350345604e-07, 1.649239755034053e-07, 916082, 0
458, 0.0100, 0.00016582728189065384, 897.2569446563721,11546, 0.9996137181899221, 0.8710699677467346, 0.8913537263870239, 0.011229683742306568, 0.3257901685660908, 0.2955068063340126, 1.7585744849224483e-07, 1.6598601260427993e-07, 916082, 0
459, 0.0100, 0.00016779927212616155, 898.8563606739044,11554, 0.99961345054273, 0.8710702061653137, 0.8913496732711792, 0.011229794832459837, 0.3257900067168467, 0.29550712249885436, 1.6184684986653153e-07, 1.6556737683193896e-07, 916082, 0
460, 0.0100, 0.0001697817878282085, 900.4574205875397,11556, 0.9996133836309319, 0.8710695505142212, 0.8913496732711792, 0.01122993801333553, 0.32578984719480664, 0.2955075158114969, 1.595153865108223e-07, 1.649519862179939e-07, 916082, 0
461, 0.0100, 0.0001709140790934984, 902.0451657772064,11551, 0.999613550910427, 0.8710699677467346, 0.8913537263870239, 0.011230008040548523, 0.32578968525482915, 0.29550779170656144, 1.619453857126807e-07, 1.646488312420674e-07, 916082, 0
462, 0.0100, 0.00017254246772875005, 903.6318416595459,11550, 0.9996135843663261, 0.8710716366767883, 0.8913590312004089, 0.011230178393549908, 0.3257895246584293, 0.295508225391728, 1.6059779861521406e-07, 1.6423917158021956e-07, 916082, 0
463, 0.0100, 0.00017373691645136192, 905.2343554496765,11545, 0.9996137516458211, 0.871071994304657, 0.8913590312004089, 0.011230307116317844, 0.3257893387425746, 0.295508600248678, 1.859167588214028e-07, 1.6628800582863677e-07, 916082, 0
464, 0.0100, 0.0001751344467178782, 906.8278803825378,11547, 0.9996136847340231, 0.8710735440254211, 0.8913523554801941, 0.011230513478876306, 0.3257891464780119, 0.2955091144093095, 1.9225885034002133e-07, 1.6871879568561993e-07, 916082, 0
465, 0.0100, 0.00017639930026617395, 908.4142062664032,11551, 0.999613550910427, 0.8710742592811584, 0.8913523554801941, 0.011230764499399701, 0.32578894174218476, 0.2955096927604931, 2.0474601020170624e-07, 1.720159288319159e-07, 916082, 0
466, 0.0100, 0.0001773594569639651, 909.9996793270111,11556, 0.9996133836309319, 0.8710745573043823, 0.8913590312004089, 0.011231028505379902, 0.32578872965452077, 0.29551026863015634, 2.1208160599917036e-07, 1.7565563995847758e-07, 916082, 0
467, 0.0100, 0.00017767212174149465, 911.5903511047363,11553, 0.9996134839986289, 0.8710739612579346, 0.8913537263870239, 0.011231224261895234, 0.32578852322384827, 0.29551067023593763, 2.0642245968094386e-07, 1.785137132035399e-07, 916082, 0
468, 0.0100, 0.0001776288544890114, 913.1985442638397,11576, 0.9996127145129515, 0.8710735440254211, 0.8913523554801941, 0.011231420767513411, 0.32578833709969063, 0.29551105038657105, 1.8613681468382381e-07, 1.7926175878746996e-07, 916082, 0
469, 0.0100, 0.00017719184057667382, 914.7969903945923,11580, 0.9996125806893554, 0.8710735440254211, 0.891355037689209, 0.01123156530182528, 0.3257881618930768, 0.2955113265609917, 1.7520607487053752e-07, 1.7885200116552265e-07, 916082, 0
470, 0.0100, 0.0001765337147847921, 916.3893184661865,11598, 0.9996119784831731, 0.871073305606842, 0.891355037689209, 0.011231744088904306, 0.3257879938072883, 0.295511639176161, 1.6808075842256187e-07, 1.7774452137428744e-07, 916082, 0
471, 0.0100, 0.00017558142410375338, 917.9712295532227,11620, 0.9996112424533947, 0.8710735440254211, 0.891356348991394, 0.011231935947742367, 0.32578781458283407, 0.29551196377280736, 1.7921953160415782e-07, 1.7789147445914e-07, 916082, 0
472, 0.0100, 0.00017423187649508778, 919.5562314987183,11636, 0.9996107071590103, 0.8710739612579346, 0.891355037689209, 0.011232186927318656, 0.32578762765060915, 0.2955123733344719, 1.8693693942806178e-07, 1.7877596630039692e-07, 916082, 0
473, 0.0100, 0.00017262082249692006, 921.1629598140717,11642, 0.9996105064236163, 0.8710722923278809, 0.891356348991394, 0.011232378049253202, 0.32578743359623735, 0.29551269358740057, 1.940528746580128e-07, 1.8024790628986962e-07, 916082, 0
474, 0.0100, 0.0001704861760618864, 922.7649037837982,11655, 0.999610071496929, 0.8710759878158569, 0.8913604021072388, 0.011232641046660599, 0.3257872322993819, 0.29551312978361804, 2.0129971550764125e-07, 1.8224999371325625e-07, 916082, 0
475, 0.0100, 0.00016805004074917852, 924.3739240169525,11664, 0.9996097703938378, 0.8710750937461853, 0.8913764357566833, 0.011232874685427895, 0.32578701934007587, 0.29551355391888845, 2.1296334684617335e-07, 1.8511058621086748e-07, 916082, 0
476, 0.0100, 0.00016498491479434145, 925.9550273418427,11684, 0.9996091012758574, 0.871074378490448, 0.8913764357566833, 0.011233178468372849, 0.3257868042359815, 0.2955140937865514, 2.1510164205373883e-07, 1.8791112953531922e-07, 916082, 0
477, 0.0100, 0.00016160513719101869, 927.531414270401,11696, 0.9996086998050692, 0.8710744380950928, 0.8913723826408386, 0.011233463690534308, 0.3257865863531296, 0.29551458297301214, 2.17885174125243e-07, 1.9071287833348333e-07, 916082, 0
478, 0.0100, 0.00015763749207724353, 929.1276483535767,11708, 0.999608298334281, 0.8710725903511047, 0.8913764357566833, 0.011233793141594384, 0.3257863631224749, 0.29551512910227046, 2.2322691145548745e-07, 1.937388304791722e-07, 916082, 0
479, 0.0100, 0.00015353241233950437, 930.7317736148834,11712, 0.9996081645106849, 0.8710720539093018, 0.8913804292678833, 0.011234085823765535, 0.32578613858873096, 0.29551562532706277, 2.2453603132355227e-07, 1.966181523248684e-07, 916082, 0
480, 0.0100, 0.0001492384649148002, 932.3218626976013,11731, 0.9996075288486035, 0.8710724711418152, 0.8913764357566833, 0.011234370957232162, 0.32578591853102035, 0.2955161047905846, 2.2005720873297108e-07, 1.988450615830891e-07, 916082, 0
481, 0.0100, 0.00014403089077931477, 933.9171988964081,11736, 0.9996073615691085, 0.8710720539093018, 0.8913764357566833, 0.01123472970022721, 0.32578569583647377, 0.29551670325227747, 2.2269562971466428e-07, 2.0111038527996816e-07, 916082, 0
482, 0.0100, 0.0001386232446705554, 935.5148408412933,11753, 0.9996067928188251, 0.8710730075836182, 0.8913764357566833, 0.011235059274903808, 0.3257854616382572, 0.29551728150191947, 2.3419585087891548e-07, 2.0419681691160161e-07, 916082, 0
483, 0.0100, 0.0001325850875075708, 937.1109237670898,11764, 0.9996064248039359, 0.8710708022117615, 0.8913817405700684, 0.011235435440654506, 0.3257852298123116, 0.29551795957012694, 2.3182655717324252e-07, 2.068046928621317e-07, 916082, 0
484, 0.0100, 0.0001263730877372856, 938.6853086948395,11764, 0.9996064248039359, 0.8710716366767883, 0.8913790583610535, 0.01123579767759756, 0.32578500067394023, 0.29551863128874567, 2.2914287972630731e-07, 2.0893682330116779e-07, 916082, 0
485, 0.0100, 0.00012036522289395251, 940.2904877662659,11771, 0.9996061906126428, 0.8710710406303406, 0.8913817405700684, 0.011236123284555876, 0.32578478177436226, 0.2955192613523102, 2.188893976629025e-07, 2.0991136910465798e-07, 916082, 0
486, 0.0100, 0.00011489822108125967, 941.8890268802643,11775, 0.9996060567890467, 0.8710720539093018, 0.8913844227790833, 0.011236372362174717, 0.3257845599966929, 0.29551980401450384, 2.2177912928356136e-07, 2.1106899026609179e-07, 916082, 0
487, 0.0100, 0.00010972450943584917, 943.4697942733765,11782, 0.9996058225977535, 0.8710720539093018, 0.8913844227790833, 0.01123671585970464, 0.3257843284979378, 0.29552050081611936, 2.3150114308867487e-07, 2.1302830078822673e-07, 916082, 0
488, 0.0100, 0.00010970060331998395, 945.071699142456,11796, 0.9996053542151673, 0.8710727095603943, 0.8913871049880981, 0.01123706193405733, 0.325784087925355, 0.2955211939318368, 2.405752080325563e-07, 2.1563470545696448e-07, 916082, 0
489, 0.0100, 0.00010955778193958423, 946.6552839279175,11803, 0.9996051200238741, 0.8710707426071167, 0.8913777470588684, 0.011237498714571258, 0.3257838444588794, 0.29552202148283246, 2.4346431631849796e-07, 2.182681289903549e-07, 916082, 0
490, 0.0100, 0.00010907559194624829, 948.2600810527802,11817, 0.9996046516412879, 0.871070384979248, 0.8913683891296387, 0.011237783023042784, 0.32578359641370613, 0.2955225826760373, 2.48045974760025e-07, 2.210774830205424e-07, 916082, 0
491, 0.0100, 0.00010842067267656058, 949.8386151790619,11834, 0.9996040828910046, 0.8710706233978271, 0.8913750648498535, 0.011238147957268508, 0.3257833653678216, 0.2955232566966217, 2.310425007423511e-07, 2.2205433090282747e-07, 916082, 0
492, 0.0100, 0.0001075523083103151, 951.4255990982056,11843, 0.9996037817879133, 0.8710697889328003, 0.8913750648498535, 0.011238379530471791, 0.32578312370717605, 0.2955236600302187, 2.4166319151364135e-07, 2.2394139222489662e-07, 916082, 0
493, 0.0100, 0.0001064138771718664, 953.0063331127167,11849, 0.9996035810525192, 0.8710697889328003, 0.8913790583610535, 0.011238762657841878, 0.32578288352468177, 0.29552422984188087, 2.4018168531814155e-07, 2.2551473581472008e-07, 916082, 0
494, 0.0100, 0.00010508664377449146, 954.582545042038,11864, 0.9996030792140339, 0.8710695505142212, 0.8913764357566833, 0.011239091164920768, 0.32578262862429114, 0.2955246139263382, 2.5490542254758e-07, 2.2829444292476747e-07, 916082, 0
495, 0.0100, 0.0001033465072031225, 956.173727273941,11887, 0.9996023097283565, 0.871071457862854, 0.8913831114768982, 0.011239531045515594, 0.3257823513608619, 0.2955250537760208, 2.7726136087036224e-07, 2.3277414557316603e-07, 916082, 0
496, 0.0100, 0.00010115085794435623, 957.7520971298218,11901, 0.9996018413457702, 0.8710728883743286, 0.8913777470588684, 0.011240071759562101, 0.3257820514837304, 0.29552549327596056, 2.9987704736056386e-07, 2.387457172288441e-07, 916082, 0
497, 0.0100, 9.863739401343067e-05, 959.3396489620209,11913, 0.999601439874982, 0.8710716366767883, 0.8913871049880981, 0.0112406285704851, 0.32578171855855154, 0.2955258114459092, 3.329249561034864e-07, 2.4681790735314615e-07, 916082, 0
498, 0.0100, 9.569333236196086e-05, 960.9165108203888,11913, 0.999601439874982, 0.8710718750953674, 0.8913857936859131, 0.01124126173661521, 0.32578138240849286, 0.29552605076334054, 3.3614811595361616e-07, 2.5456111666119836e-07, 916082, 0
499, 0.0100, 9.282266092691862e-05, 962.4974458217621,11929, 0.9996009045805977, 0.8710712194442749, 0.8913884162902832, 0.011241807898530586, 0.32578105670683166, 0.2955260873011148, 3.257009156265589e-07, 2.609124233889972e-07, 916082, 0
500, 0.0100, 9.287485184243869e-05, 964.0825529098511,11938, 0.9996006034775066, 0.8710710406303406, 0.8913884162902832, 0.011242429535754762, 0.3257807557449027, 0.29552605294706313, 3.0096300396298403e-07, 2.6466504947849673e-07, 916082, 0
501, 0.0100, 9.646603747798634e-05, 965.667160987854,11948, 0.9996002689185163, 0.8710699677467346, 0.8913871049880981, 0.011242805536912908, 0.32578046367346997, 0.29552572789492787, 2.9206832941053307e-07, 2.672854889114222e-07, 916082, 0
502, 0.0100, 9.995724470362658e-05, 967.161022901535,11951, 0.9996001685508192, 0.8710695505142212, 0.8913804292678833, 0.011243190790022303, 0.32578019014171317, 0.2955253374128068, 2.735312897295117e-07, 2.679035968729605e-07, 916082, 0
503, 0.0100, 0.00010274860822258123, 968.7138569355011,11936, 0.9996006703893046, 0.8710688352584839, 0.8913804292678833, 0.011243477016306305, 0.3257799175541768, 0.29552486750093776, 2.725932893854477e-07, 2.6836891234815414e-07, 916082, 0
504, 0.0100, 0.00012510937993612242, 970.2527740001678,11941, 0.9996005031098094, 0.87106853723526, 0.8913764357566833, 0.011243900141367478, 0.3257796267678083, 0.2955243529491004, 2.90781959177977e-07, 2.705301861122e-07, 916082, 0
505, 0.0100, 0.00013396110145268147, 971.8171586990356,11947, 0.9996003023744153, 0.8710700869560242, 0.8913804292678833, 0.011244329688724929, 0.32577931675906646, 0.295523755822235, 3.100074471573677e-07, 2.7424036031245005e-07, 916082, 0
506, 0.0100, 0.00014097118331226087, 973.3678457736969,11955, 0.9996000347272231, 0.8710708022117615, 0.8913764357566833, 0.01124465203527036, 0.32577899325885873, 0.295523153627428, 3.2351319401158207e-07, 2.788094139202136e-07, 916082, 0
507, 0.0100, 0.00015046677982590175, 974.8960838317871,11941, 0.9996005031098094, 0.8710689544677734, 0.8913737535476685, 0.011245209251783853, 0.3257786745043557, 0.29552247752418914, 3.187505820401171e-07, 2.8256722644742437e-07, 916082, 0
508, 0.0100, 0.0001573497020800653, 976.464879989624,11954, 0.9996000681831222, 0.8710689544677734, 0.8913710713386536, 0.011245590467014361, 0.3257783380433099, 0.29552186010396125, 3.364577241815603e-07, 2.8754290777241464e-07, 916082, 0
509, 0.0100, 0.00016654261791397025, 978.0402221679688,11960, 0.9995998674477281, 0.8710710406303406, 0.8913777470588684, 0.01124622086705598, 0.32577801747276686, 0.29552118555953016, 3.205682920781605e-07, 2.906862240408488e-07, 916082, 0
510, 0.0100, 0.0001723682430387609, 979.5692582130432,11962, 0.99959980053593, 0.8710716366767883, 0.8913831114768982, 0.011246613950723912, 0.3257776859672848, 0.29552066011328837, 3.315002524706401e-07, 2.945305794637232e-07, 916082, 0
511, 0.0100, 0.0001782507168009879, 981.1027731895447,11971, 0.9995994994328389, 0.8710737228393555, 0.8913884162902832, 0.011247067678117208, 0.32577737179592586, 0.29552016451179836, 3.141787986993272e-07, 2.9643879561578633e-07, 916082, 0
512, 0.0100, 0.0001828869514088669, 982.6539533138275,11969, 0.9995995663446369, 0.8710753917694092, 0.8913884162902832, 0.011247476869673896, 0.3257770559338792, 0.29551973671961573, 3.1585891430152557e-07, 2.9832582474563817e-07, 916082, 0
513, 0.0100, 0.00018731754216696383, 984.202050447464,11969, 0.9995995663446369, 0.8710758090019226, 0.8913844227790833, 0.0112479227392496, 0.32577672314873574, 0.2955193392226906, 3.327841188172087e-07, 3.016046438954215e-07, 916082, 0
514, 0.0100, 0.0001913172329513966, 985.7884993553162,11977, 0.9995992986974448, 0.871076762676239, 0.8913804292678833, 0.011248396887398317, 0.3257763685451848, 0.2955189772212587, 3.5461089931132506e-07, 3.065274905508877e-07, 916082, 0
515, 0.0100, 0.00019603080887707064, 987.33074259758,11982, 0.9995991314179496, 0.8710769414901733, 0.8913790583610535, 0.011249080446698598, 0.3257759874927611, 0.29551863399959066, 3.810511588486776e-07, 3.132714487220987e-07, 916082, 0
516, 0.0100, 0.0002001475546028124, 988.8644826412201,11985, 0.9995990310502526, 0.8710784912109375, 0.8913804292678833, 0.011249782236621694, 0.3257755614441463, 0.29551830842687116, 4.2604103611676436e-07, 3.230530734347944e-07, 916082, 0
517, 0.0100, 0.0002038499892714095, 990.4119558334351,11977, 0.9995992986974448, 0.8710808157920837, 0.8913831114768982, 0.011250579398128999, 0.3257751269219019, 0.29551802432272445, 4.345261261917699e-07, 3.3277299759135743e-07, 916082, 0
518, 0.0100, 0.00020583330000659912, 991.9515419006348,11985, 0.9995990310502526, 0.8710816502571106, 0.8913804292678833, 0.011251230595683623, 0.3257746973546805, 0.2955177835068855, 4.2956694928930617e-07, 3.4137865020935296e-07, 916082, 0
519, 0.0100, 0.00020670208216983773, 993.4989597797394,11991, 0.9995988303148585, 0.8710833787918091, 0.8913777470588684, 0.011251802424484519, 0.325774292169246, 0.295517564398841, 4.0518858074323205e-07, 3.4727893496064423e-07, 916082, 0
520, 0.0100, 0.0002070536444163763, 995.0869987010956,12011, 0.999598161196878, 0.8710846304893494, 0.8913670778274536, 0.011252450586733074, 0.3257738850003094, 0.2955173437603875, 4.071603108002364e-07, 3.5284757787318635e-07, 916082, 0
521, 0.0100, 0.0002061701272752575, 996.6301095485687,12020, 0.9995978600937869, 0.871083676815033, 0.8913670778274536, 0.01125302847186648, 0.32577348434987063, 0.29551714461520473, 4.0065916923071043e-07, 3.5735999642735327e-07, 916082, 0
522, 0.0100, 0.00020451122295780903, 998.1665744781494,12018, 0.9995979270055849, 0.8710855841636658, 0.8913643956184387, 0.011253519587709359, 0.32577307014884455, 0.2955169881376105, 4.1419277896359574e-07, 3.626733082804335e-07, 916082, 0
523, 0.0100, 0.0002020245194182095, 999.7179765701294,12037, 0.9995972913435036, 0.8710839152336121, 0.8913657069206238, 0.011254211181905435, 0.32577264277369733, 0.2955169155132142, 4.2738397870722977e-07, 3.686768416105414e-07, 916082, 0
524, 0.0100, 0.0001984579707818865, 1001.2549226284027,12050, 0.9995968564168164, 0.8710840940475464, 0.8913617134094238, 0.011254855834054616, 0.3257721856538604, 0.29551690030820904, 4.57112736829135e-07, 3.766895781149606e-07, 916082, 0
525, 0.0100, 0.00019397389569830536, 1002.7988305091858,12062, 0.9995964549460281, 0.8710849285125732, 0.8913537263870239, 0.011255630755591188, 0.32577170572764935, 0.2955170172844633, 4.799272870781301e-07, 3.859248895820282e-07, 916082, 0
526, 0.0100, 0.00018803004363107456, 1004.3759567737579,12085, 0.9995956854603507, 0.8710849285125732, 0.891351044178009, 0.011256550996587273, 0.32577118621542606, 0.29551730477775756, 5.195071389740846e-07, 3.975682203160135e-07, 916082, 0
527, 0.0100, 0.00018167800237452804, 1005.9215729236603,12088, 0.9995955850926536, 0.8710864186286926, 0.891355037689209, 0.0112573582665533, 0.3257706658795845, 0.29551769555588897, 5.203417621779671e-07, 4.08412817957308e-07, 916082, 0
528, 0.0100, 0.0001543555729435156, 1007.4665749073029,12091, 0.9995954847249565, 0.871084451675415, 0.891351044178009, 0.011258146286656967, 0.3257701558455539, 0.2955181380887266, 5.100361452070601e-07, 4.17589454680147e-07, 916082, 0
529, 0.0100, 0.00015246831445387063, 1009.0099987983704,12094, 0.9995953843572595, 0.8710834980010986, 0.8913590312004089, 0.011258775624938563, 0.32576963516122004, 0.2955185480238933, 5.206851292904879e-07, 4.269058323250303e-07, 916082, 0
530, 0.0100, 0.00014977201154678211, 1010.556658744812,12094, 0.9995953843572595, 0.8710824251174927, 0.891351044178009, 0.011259780079358473, 0.32576910214044635, 0.2955192702134044, 5.3302190378135e-07, 4.3648908183974604e-07, 916082, 0
531, 0.0100, 0.00014656991981755357, 1012.1154308319092,12096, 0.9995953174454615, 0.8710826635360718, 0.8913523554801941, 0.011260583855180497, 0.32576853420056934, 0.2955198897513258, 5.679357524823736e-07, 4.4813201074429856e-07, 916082, 0
532, 0.0100, 0.00014256946255717244, 1013.6936087608337,12109, 0.9995948825187742, 0.8710822463035583, 0.8913577198982239, 0.011261515341067221, 0.3257679423677129, 0.29552060960610776, 5.918305888696906e-07, 4.6077097214125274e-07, 916082, 0
533, 0.0100, 0.00013752038841988387, 1015.2293198108673,12104, 0.9995950497982693, 0.8710821270942688, 0.891351044178009, 0.01126260968546118, 0.3257673127110665, 0.2955214188078947, 6.296582877873824e-07, 4.7538677164877494e-07, 916082, 0
534, 0.0100, 0.00013165740941844246, 1016.7705478668213,12092, 0.9995954512690576, 0.8710832595825195, 0.8913429975509644, 0.01126372658858045, 0.32576665452287445, 0.29552210076450725, 6.581892607604445e-07, 4.911085132503833e-07, 916082, 0
535, 0.0100, 0.00012980429468406615, 1018.3086018562317,12081, 0.9995958192839467, 0.8710834980010986, 0.8913390040397644, 0.011264896269525378, 0.32576600545427314, 0.29552265238120456, 6.490688472804429e-07, 5.049969938479395e-07, 916082, 0
536, 0.0100, 0.00014814106949569012, 1019.8677706718445,12090, 0.9995955181808556, 0.8710830807685852, 0.8913269639015198, 0.011265895881756203, 0.325765320637431, 0.2955228646252533, 6.848159277983434e-07, 5.206157455943238e-07, 916082, 0
537, 0.0100, 0.00014715239518518176, 1021.41934466362,12106, 0.9995949828864713, 0.8710839152336121, 0.8913216590881348, 0.011266797596214144, 0.3257646531690827, 0.29552285512533205, 6.674636581771587e-07, 5.337136759954619e-07, 916082, 0
538, 0.0100, 0.0001393557997250334, 1022.9794566631317,12094, 0.9995953843572595, 0.8710857629776001, 0.8913242816925049, 0.011267894744717013, 0.3257640176880362, 0.295522801116003, 6.354821590059956e-07, 5.431100440133698e-07, 916082, 0
539, 0.0100, 0.00014201187113658658, 1024.5684177875519,12107, 0.9995949494305723, 0.8710851669311523, 0.8913296461105347, 0.011268740412747913, 0.32576335808320916, 0.2955224280662331, 6.596186457041853e-07, 5.537686214540959e-07, 916082, 0
540, 0.0100, 0.0001451320208104583, 1026.177170753479,12127, 0.9995942803125919, 0.8710834980010986, 0.8913350105285645, 0.011269840377208658, 0.32576269731160884, 0.2955221391855454, 6.607687456083866e-07, 5.636382506517985e-07, 916082, 0
541, 0.0100, 0.00014761820543990014, 1027.7307238578796,12131, 0.9995941464889958, 0.871086597442627, 0.8913296461105347, 0.011270653363499743, 0.3257619888939186, 0.29552172154609324, 7.084118198164013e-07, 5.766721691424503e-07, 916082, 0
542, 0.0100, 0.00015088835499324417, 1029.282117843628,12129, 0.9995942134007938, 0.8710892796516418, 0.8913242816925049, 0.011271928969145691, 0.3257612870086291, 0.29552154909732137, 7.0188557038664e-07, 5.88115634065667e-07, 916082, 0
543, 0.0100, 0.0001530337865054355, 1030.8505947589874,12141, 0.9995938119300056, 0.8710896372795105, 0.8913202881813049, 0.01127269081762251, 0.3257605859952964, 0.2955212974242805, 7.010121328976382e-07, 5.985342478163557e-07, 916082, 0
544, 0.0100, 0.0001551985610795342, 1032.3962969779968,12136, 0.9995939792095007, 0.871088981628418, 0.8913149237632751, 0.011273538683791004, 0.32575989832457586, 0.2955210869821652, 6.876714240822146e-07, 6.069014886769221e-07, 916082, 0
545, 0.0100, 0.00015705872279583679, 1033.8621509075165,12129, 0.9995942134007938, 0.8710899353027344, 0.8912975788116455, 0.011274291862434224, 0.3257592210201187, 0.2955208975388932, 6.773053997655154e-07, 6.13599272882687e-07, 916082, 0
546, 0.0100, 0.00015891235293310406, 1035.4186928272247,12133, 0.9995940795771977, 0.8710934519767761, 0.89131760597229, 0.011275108518745027, 0.3257585193342711, 0.2955207419054592, 7.016817915594942e-07, 6.218854176878853e-07, 916082, 0
547, 0.0100, 0.00016069487341399758, 1037.001839876175,12114, 0.9995947152392791, 0.8710922002792358, 0.8913202881813049, 0.011275984829192934, 0.3257578208743053, 0.2955206852915968, 6.984609037807843e-07, 6.291490514671793e-07, 916082, 0
548, 0.0100, 0.00016239397939470912, 1038.554931640625,12113, 0.9995947486951782, 0.8710945248603821, 0.89131760597229, 0.011276855378394747, 0.32575707629209666, 0.2955205660247428, 7.445837332809013e-07, 6.39837287949129e-07, 916082, 0
549, 0.0100, 0.0001641769090025826, 1040.1341557502747,12111, 0.9995948156069762, 0.8710930347442627, 0.8913082480430603, 0.011277899556046696, 0.3257563093929724, 0.29552044197695776, 7.669058905146464e-07, 6.515335718838872e-07, 916082, 0
550, 0.0100, 0.00016566908111801106, 1041.7140109539032,12115, 0.9995946817833801, 0.8710941672325134, 0.8913002610206604, 0.011278826422347092, 0.32575555342219903, 0.29552028527165747, 7.559681816093899e-07, 6.612923070778799e-07, 916082, 0
551, 0.0100, 0.00016682842117361535, 1043.2918429374695,12125, 0.9995943472243899, 0.8710965514183044, 0.8913002610206604, 0.01127964325127855, 0.3257548378083312, 0.2955201404143071, 7.15613348467592e-07, 6.66533476673652e-07, 916082, 0
552, 0.0100, 0.00016761097153732423, 1044.8446428775787,12124, 0.9995943806802889, 0.8710957169532776, 0.8912895917892456, 0.01128023752020396, 0.32575414783607354, 0.2955200489977587, 6.899716339381357e-07, 6.68841009540497e-07, 916082, 0
553, 0.0100, 0.00016836567302393925, 1046.4034628868103,12116, 0.999594648327481, 0.8710976243019104, 0.8912895917892456, 0.011280973735820867, 0.32575347603191607, 0.2955202288385752, 6.718079338385863e-07, 6.691371113822749e-07, 916082, 0
554, 0.0100, 0.00016882422318217224, 1047.9735658168793,12118, 0.999594581415683, 0.8710969090461731, 0.8912869095802307, 0.011281540682168028, 0.32575279450604555, 0.29552053105176673, 6.815185595865358e-07, 6.703650658585078e-07, 916082, 0
555, 0.0100, 0.00016936594032132128, 1049.522519826889,12118, 0.999594581415683, 0.8710956573486328, 0.8912869095802307, 0.011282382538671778, 0.32575210306315844, 0.2955211367628774, 6.914458267615053e-07, 6.724438914518135e-07, 916082, 0
556, 0.0100, 0.00016973002181415182, 1051.098701953888,12134, 0.9995940461212988, 0.8710926175117493, 0.8912802338600159, 0.011283198707528086, 0.3257513571784823, 0.2955218831916803, 7.458892554712548e-07, 6.794505939276675e-07, 916082, 0
557, 0.0100, 0.0001700087240489791, 1052.6580080986023,12123, 0.9995944141361879, 0.8710933327674866, 0.8912895917892456, 0.011284195521278753, 0.32575058959259173, 0.29552287895334556, 7.675869627132847e-07, 6.877884101857395e-07, 916082, 0
558, 0.0100, 0.00017008785524507907, 1054.2267622947693,12130, 0.9995941799448947, 0.8710928559303284, 0.8912922143936157, 0.011285150431544447, 0.325749798706288, 0.2955239220514344, 7.908836718861778e-07, 6.974621254569789e-07, 916082, 0
559, 0.0100, 0.00016999621436954664, 1055.79554438591,12128, 0.9995942468566928, 0.8710927367210388, 0.8912882208824158, 0.011286207794353178, 0.325748994560598, 0.29552495097512615, 8.041404415126685e-07, 7.074597828428037e-07, 916082, 0
560, 0.0100, 0.00016970504513964978, 1057.355493068695,12133, 0.9995940795771977, 0.8710920810699463, 0.8912975788116455, 0.011287148030246589, 0.32574819901324037, 0.2955257216702424, 7.955445930907246e-07, 7.15810448919459e-07, 916082, 0
561, 0.0100, 0.00016923279059183734, 1058.926586151123,12132, 0.9995941130330968, 0.8710930347442627, 0.8912975788116455, 0.011288079608152365, 0.3257474083148876, 0.29552637408571597, 7.906999335838272e-07, 7.22968541897743e-07, 916082, 0
562, 0.0100, 0.00016856643246586825, 1060.4783313274384,12117, 0.9995946148715821, 0.8710932731628418, 0.8913015723228455, 0.011288903371347034, 0.32574659848620047, 0.2955267272602055, 8.098250295351939e-07, 7.31217505597392e-07, 916082, 0
563, 0.0100, 0.00016768633897117695, 1062.056719303131,12091, 0.9995954847249565, 0.8710901141166687, 0.8912988901138306, 0.011289928026657473, 0.3257457622071949, 0.29552711490546596, 8.362852069732085e-07, 7.411009388940249e-07, 916082, 0
564, 0.0100, 0.00016653444760242268, 1063.6120173931122,12078, 0.9995959196516438, 0.8710853457450867, 0.8912975788116455, 0.01129109936872166, 0.32574489093277403, 0.2955273845257949, 8.712770339647236e-07, 7.531912286864775e-07, 916082, 0
565, 0.0100, 0.00016543397532379513, 1065.193707704544,12073, 0.9995960869311389, 0.8710850477218628, 0.891282856464386, 0.011291609651504959, 0.32574398882731725, 0.29552691256609415, 9.020982097429631e-07, 7.669024240417746e-07, 916082, 0
566, 0.0100, 0.0001687130187545584, 1066.7647445201874,12063, 0.9995964214901291, 0.8710816502571106, 0.891277551651001, 0.011292887748406671, 0.3257430875396886, 0.2955269266177625, 9.012939851671398e-07, 7.793862626787704e-07, 916082, 0
567, 0.0100, 0.00016863026282947437, 1068.344833612442,12049, 0.9995968898727153, 0.8710818290710449, 0.8912748694419861, 0.011293782872138438, 0.32574218049083914, 0.2955269623494591, 9.070538722344423e-07, 7.912992975978607e-07, 916082, 0
568, 0.0100, 0.00016726112261497436, 1069.9250664710999,12059, 0.9995965553137252, 0.871083676815033, 0.891273558139801, 0.01129484268874892, 0.3257412816928326, 0.2955275019547587, 8.987956482964243e-07, 8.014432920941923e-07, 916082, 0
569, 0.0100, 0.00016260504819065334, 1071.4964396953583,12053, 0.9995967560491192, 0.8710829615592957, 0.8912748694419861, 0.01129599327811271, 0.3257403817728988, 0.2955285734875891, 8.999188499947408e-07, 8.107852762270762e-07, 916082, 0
570, 0.0100, 0.00015617041951475599, 1073.0667448043823,12043, 0.9995970906081095, 0.8710833787918091, 0.891278862953186, 0.011296666641486694, 0.32573945572932034, 0.2955297657157372, 9.260394159826824e-07, 8.216336457931327e-07, 916082, 0
571, 0.0100, 0.00015401947018041368, 1074.6230518817902,12046, 0.9995969902404124, 0.8710832595825195, 0.891278862953186, 0.011297359659246973, 0.3257385351088682, 0.2955314711807609, 9.206249479976059e-07, 8.310337613991559e-07, 916082, 0
572, 0.0100, 0.00015131067517344088, 1076.2034628391266,12014, 0.999598060829181, 0.8710836172103882, 0.8912761807441711, 0.011298286889538952, 0.3257375218821205, 0.2955337102781304, 1.0132226047621096e-06, 8.476709265243995e-07, 916082, 0
573, 0.0100, 0.00014780759080211704, 1077.7672190666199,12009, 0.9995982281086762, 0.8710843324661255, 0.891273558139801, 0.011299575544187236, 0.32573643197042673, 0.29553665773993754, 1.0899115150397876e-06, 8.692479662521358e-07, 916082, 0
574, 0.0100, 0.00014440595314645885, 1079.3443338871002,11990, 0.9995988637707575, 0.8710837960243225, 0.891282856464386, 0.011300622701273008, 0.3257352775443423, 0.2955390309337552, 1.1544266182994534e-06, 8.942644122936765e-07, 916082, 0
575, 0.0100, 0.00014073976060856525, 1080.910945892334,11979, 0.9995992317856467, 0.8710812926292419, 0.891282856464386, 0.011301740050481346, 0.32573412678932545, 0.295541218146079, 1.1507545401578945e-06, 9.171019629773394e-07, 916082, 0
576, 0.0100, 0.00013652405418135966, 1082.4838178157806,11975, 0.9995993656092428, 0.8710828423500061, 0.8912909030914307, 0.01130309745432801, 0.3257329796945439, 0.2955434401149637, 1.147098866893792e-06, 9.378555348551421e-07, 916082, 0
577, 0.0100, 0.00013228674550490354, 1084.0429029464722,11986, 0.9995989975943536, 0.8710818290710449, 0.8912922143936157, 0.011304363088805598, 0.32573186242719726, 0.2955450469876345, 1.1172656889657517e-06, 9.544166287078488e-07, 916082, 0
578, 0.0100, 0.00012835563387909922, 1085.5966138839722,11990, 0.9995988637707575, 0.8710795640945435, 0.8912895917892456, 0.011305420582006209, 0.3257308024041255, 0.295546032018661, 1.0600219115253218e-06, 9.64485453446107e-07, 916082, 0
579, 0.0100, 0.0001248114050296636, 1087.1784327030182,11978, 0.9995992652415457, 0.87107914686203, 0.8912869095802307, 0.011306240045339597, 0.325729799874801, 0.2955464771589842, 1.0025276752645418e-06, 9.682237930723577e-07, 916082, 0
580, 0.0100, 0.00013238787121718244, 1088.7362399101257,11980, 0.9995991983297478, 0.8710797429084778, 0.8912842273712158, 0.011306926042535482, 0.32572888975959907, 0.2955467623241027, 9.101152617096986e-07, 9.622497687510597e-07, 916082, 0
581, 0.0100, 0.00013872135484221986, 1090.3160467147827,11969, 0.9995995663446369, 0.8710793256759644, 0.8912962675094604, 0.011307262898092078, 0.3257279849724208, 0.2955465204071711, 9.047865728306625e-07, 9.563429233212243e-07, 916082, 0
582, 0.0100, 0.00014762889745671096, 1091.8984110355377,11975, 0.9995993656092428, 0.8710806965827942, 0.8912909030914307, 0.01130802509650981, 0.32572704833821325, 0.2955467508725715, 9.366333500460122e-07, 9.543534447452853e-07, 916082, 0
583, 0.0100, 0.00015456278680484018, 1093.459993839264,11937, 0.9996006369334055, 0.8710840940475464, 0.8912855386734009, 0.011308688670349844, 0.32572604241343256, 0.2955466696042735, 1.0059306660981093e-06, 9.59389863717064e-07, 916082, 0
584, 0.0100, 0.0001599023476747816, 1095.0451908111572,11931, 0.9996008376687997, 0.8710851669311523, 0.8912842273712158, 0.011309297228521484, 0.32572501340083304, 0.2955462992126627, 1.0290084694886126e-06, 9.661343160359236e-07, 916082, 0
585, 0.0100, 0.00016429897188337928, 1096.611769914627,11922, 0.9996011387718908, 0.8710833787918091, 0.8912948966026306, 0.011310070841374007, 0.32572397735557884, 0.2955456857118612, 1.0360534735132099e-06, 9.729084476879393e-07, 916082, 0
586, 0.0100, 0.00016768161350032285, 1098.1900427341461,11928, 0.9996009380364967, 0.8710851669311523, 0.8913015723228455, 0.011310987314386674, 0.32572290672860404, 0.2955446606747001, 1.070618921350519e-06, 9.822640925871964e-07, 916082, 0
587, 0.0100, 0.00016971730504317039, 1099.745742559433,11926, 0.9996010049482947, 0.8710849285125732, 0.8913029432296753, 0.011312075144068297, 0.3257217944890523, 0.2955432162132524, 1.1122345279779289e-06, 9.945464667476683e-07, 916082, 0
588, 0.0100, 0.0001696765553911048, 1101.3292446136475,11923, 0.9996011053159918, 0.8710828423500061, 0.8913069367408752, 0.011313048855637423, 0.3257206940767908, 0.2955414084342112, 1.10041261763838e-06, 1.0046577230219737e-06, 916082, 0
589, 0.0100, 0.0001677420360361648, 1102.898416519165,11927, 0.9996009714923957, 0.871081531047821, 0.8913082480430603, 0.01131401575723759, 0.3257196422221868, 0.2955393787587599, 1.0518572322593123e-06, 1.0092807595194351e-06, 916082, 0
590, 0.0100, 0.00016362626670956402, 1104.4967167377472,11917, 0.999601306051386, 0.8710816502571106, 0.8913136124610901, 0.011314600606637575, 0.32571864526893907, 0.29553726547702686, 9.96956540266769e-07, 1.0080415127166127e-06, 916082, 0
591, 0.0100, 0.00015828422173655793, 1106.0550558567047,11926, 0.9996010049482947, 0.871084451675415, 0.89131760597229, 0.011315372968601028, 0.3257176796316296, 0.2955351312225171, 9.6563784196535e-07, 1.0037186720276687e-06, 916082, 0
592, 0.0100, 0.000151202491556464, 1107.6280748844147,11922, 0.9996011387718908, 0.8710853457450867, 0.8913149237632751, 0.011316081438828042, 0.32571677828605106, 0.2955330521729073, 9.013457146211934e-07, 9.929787231343012e-07, 916082, 0
593, 0.0100, 0.00014379782010083336, 1109.0942828655243,11909, 0.999601573698578, 0.8710864186286926, 0.8913202881813049, 0.011316474150338545, 0.32571587820223336, 0.29553115355264525, 9.00080455445984e-07, 9.8327292708188e-07, 916082, 0
594, 0.0100, 0.00013444577153727538, 1110.5986471176147,11917, 0.999601306051386, 0.8710876703262329, 0.891316294670105, 0.011317052095546625, 0.3257150100133864, 0.2955288673610896, 8.681930760423562e-07, 9.711097294988735e-07, 916082, 0
595, 0.0100, 0.00012611597274527002, 1112.1861851215363,11916, 0.9996013395072849, 0.871088445186615, 0.8913189768791199, 0.011317497901300091, 0.32571410621667807, 0.295526446128848, 9.037924639798689e-07, 9.641583046966467e-07, 916082, 0
596, 0.0100, 0.00012578181414680736, 1113.7643113136292,11911, 0.9996015067867801, 0.871086597442627, 0.8913296461105347, 0.011318276135601525, 0.32571316424302527, 0.29552337576536486, 9.419813896127671e-07, 9.619173186955102e-07, 916082, 0
597, 0.0100, 0.00012478343548979955, 1115.3420493602753,11896, 0.9996020086252654, 0.8710860013961792, 0.8913296461105347, 0.011318990007135833, 0.3257121817891838, 0.2955199830410477, 9.82446615338528e-07, 9.639507946141612e-07, 916082, 0
598, 0.0100, 0.0001232361761217503, 1116.9380493164062,11887, 0.9996023097283565, 0.8710857629776001, 0.89131760597229, 0.011319736831860248, 0.32571128809171784, 0.2955165848711533, 8.936987037633237e-07, 9.56683958621047e-07, 916082, 0
599, 0.0100, 0.00012141133389813754, 1118.503389596939,11885, 0.9996023766401545, 0.8710836172103882, 0.8913189768791199, 0.011319936325056587, 0.32571037977034645, 0.2955137680051019, 9.083183183933308e-07, 9.517337053876268e-07, 916082, 0
600, 0.0100, 0.0001192542827518539, 1120.0769827365875,11856, 0.9996033468612261, 0.8710822463035583, 0.8913256525993347, 0.011320771576701402, 0.32570953290318755, 0.29551008705609444, 8.468726356847256e-07, 9.406882406037835e-07, 916082, 0
601, 0.0100, 0.00011956387384735395, 1121.6383938789368,11838, 0.9996039490674085, 0.8710822463035583, 0.8913256525993347, 0.011321094936949406, 0.32570865856320996, 0.2955072816029229, 8.74335426448436e-07, 9.33832428047208e-07, 916082, 0
602, 0.0100, 0.00011709708509314577, 1123.2239096164703,11836, 0.9996040159792065, 0.8710824251174927, 0.8913336396217346, 0.011321895825588948, 0.325707820235269, 0.29550395813768043, 8.383297833702841e-07, 9.238118856413876e-07, 916082, 0
603, 0.0100, 0.00011739604615294716, 1124.803011894226,11820, 0.9996045512735908, 0.8710840940475464, 0.8913456797599792, 0.011322421974482886, 0.32570694094534114, 0.29550126587265363, 8.792971102900005e-07, 9.192608310085203e-07, 916082, 0
604, 0.0100, 0.00011713644497635532, 1126.3235566616058,11802, 0.9996051534797732, 0.8710839152336121, 0.8913496732711792, 0.011323161867202764, 0.32570612108090774, 0.29549861471298344, 8.198563597461295e-07, 9.088007086077216e-07, 916082, 0
605, 0.0100, 0.00011509169019546094, 1127.8600118160248,11789, 0.9996055884064604, 0.871083676815033, 0.891355037689209, 0.011323385534386776, 0.32570525845787485, 0.2954969633461427, 8.626239165754335e-07, 9.04073919053599e-07, 916082, 0
606, 0.0100, 0.00011220112548952499, 1129.4086439609528,11798, 0.9996052873033692, 0.8710840940475464, 0.891351044178009, 0.01132407078909374, 0.32570443040989683, 0.2954948326192754, 8.280443386521341e-07, 8.961669139600463e-07, 916082, 0
607, 0.0100, 0.00010825958858141515, 1130.9803948402405,11803, 0.9996051200238741, 0.8710834980010986, 0.8913469910621643, 0.011324395227359525, 0.3257035677839482, 0.2954932084588768, 8.626302406833375e-07, 8.927553947435728e-07, 916082, 0
608, 0.0100, 0.00010284168590653029, 1132.546850681305,11800, 0.9996052203915712, 0.8710850477218628, 0.8913443684577942, 0.011325131595330903, 0.32570269218239767, 0.29549123598823884, 8.756003425092196e-07, 8.910248722343273e-07, 916082, 0
609, 0.0100, 0.00011352948197169857, 1134.1078736782074,11768, 0.9996062909803398, 0.8710860013961792, 0.8913416862487793, 0.011325658082841276, 0.3257017843277204, 0.29548939041771993, 9.078572913434613e-07, 8.926939738215755e-07, 916082, 0
610, 0.0100, 0.00010875983035311635, 1135.673068523407,11765, 0.9996063913480369, 0.8710861802101135, 0.8913456797599792, 0.011326152948163758, 0.3257008742105973, 0.29548737141518316, 9.101157745772248e-07, 8.94421040212512e-07, 916082, 0
611, 0.0100, 0.00010322077625949145, 1137.2377166748047,11776, 0.9996060233331476, 0.8710871338844299, 0.8913469910621643, 0.01132684017816346, 0.32570002997591063, 0.2954850930801898, 8.442332689595489e-07, 8.892708417524841e-07, 916082, 0
612, 0.0100, 0.00010186711377681362, 1138.7886879444122,11771, 0.9996061906126428, 0.8710901141166687, 0.8913537263870239, 0.011327225517649099, 0.3256991794469767, 0.2954828567803579, 8.505203871189693e-07, 8.853176449272369e-07, 916082, 0
613, 0.0100, 0.00010166598369611394, 1140.3782360553741,11765, 0.9996063913480369, 0.8710913062095642, 0.8913443684577942, 0.011327949614594298, 0.32569837857265893, 0.2954802422030147, 8.008910843404493e-07, 8.764891693756175e-07, 916082, 0
614, 0.0100, 0.00010611272815110135, 1141.9346821308136,11775, 0.9996060567890467, 0.8710923194885254, 0.8913443684577942, 0.01132840150512348, 0.3256975673922413, 0.2954777506459428, 8.111720485870499e-07, 8.697274879915572e-07, 916082, 0
615, 0.0100, 0.00011329885168009319, 1143.5231721401215,11805, 0.999605053112076, 0.8710926175117493, 0.8913483619689941, 0.011329149330417492, 0.3256967646032479, 0.2954748776198202, 8.02786080722484e-07, 8.627895176215398e-07, 916082, 0
616, 0.0100, 0.00011731128374451488, 1145.0910031795502,11783, 0.9996057891418545, 0.8710936903953552, 0.8913537263870239, 0.01132955613687504, 0.32569596499182585, 0.29547238109781615, 7.996116154762589e-07, 8.562533496589327e-07, 916082, 0
617, 0.0100, 0.00012147479760167595, 1146.6476352214813,11791, 0.9996055214946623, 0.8710947036743164, 0.8913456797599792, 0.011330159972415514, 0.3256951838527276, 0.29546960180592174, 7.811362206511241e-07, 8.484274920147657e-07, 916082, 0
618, 0.0100, 0.00012409846164779717, 1148.208226442337,11791, 0.9996055214946623, 0.8710967898368835, 0.8913604021072388, 0.011330699934536713, 0.3256944139397214, 0.2954669445503258, 7.699221382106991e-07, 8.402295288065326e-07, 916082, 0
619, 0.0100, 0.00012658757229511155, 1149.7717952728271,11795, 0.9996053876710663, 0.8710978031158447, 0.8913630247116089, 0.011331391104642256, 0.32569365636869074, 0.295464114223614, 7.57569406428793e-07, 8.315730172476883e-07, 916082, 0
620, 0.0100, 0.00012807910545037883, 1151.3282525539398,11801, 0.9996051869356721, 0.8710969090461731, 0.8913710713386536, 0.01133206463153573, 0.32569285402918474, 0.2954612651777257, 8.023391041556138e-07, 8.286023220050906e-07, 916082, 0
621, 0.0100, 0.00012855592804270017, 1152.8877835273743,11803, 0.9996051200238741, 0.8710980415344238, 0.8913643956184387, 0.011332717893010944, 0.32569204634126303, 0.29545856731868814, 8.076818898139493e-07, 8.264861227954153e-07, 916082, 0
622, 0.0100, 0.00012785227045057393, 1154.464126586914,11796, 0.9996053542151673, 0.8710988759994507, 0.8913617134094238, 0.01133326621184399, 0.3256912547642603, 0.2954562158250677, 7.915872881625319e-07, 8.229280967723037e-07, 916082, 0
623, 0.0100, 0.00012641160015762682, 1156.0096354484558,11780, 0.9996058895095515, 0.8710997700691223, 0.8913590312004089, 0.011333846708590401, 0.3256905047589844, 0.2954540895512219, 7.500043919805854e-07, 8.153274836147506e-07, 916082, 0
624, 0.0100, 0.00012408938464429943, 1157.5902454853058,11761, 0.999606525171633, 0.8711013197898865, 0.891355037689209, 0.011334307209616043, 0.3256897777066511, 0.29545228112336486, 7.27056399418835e-07, 8.060383104145221e-07, 916082, 0
625, 0.0100, 0.00012096055999760835, 1159.1611113548279,11755, 0.999606725907027, 0.871102511882782, 0.8913657069206238, 0.01133508786384038, 0.3256890229584079, 0.29545011546473776, 7.547378703676166e-07, 8.007551303162818e-07, 916082, 0
626, 0.0100, 0.00011709250696897328, 1160.7145414352417,11740, 0.9996072277455124, 0.8711022734642029, 0.8913710713386536, 0.011335674184622864, 0.3256882754335816, 0.295448485046909, 7.475310255800061e-07, 7.952664826910921e-07, 916082, 0
627, 0.0100, 0.00011286869633866128, 1162.2697813510895,11731, 0.9996075288486035, 0.8711057305335999, 0.8913697600364685, 0.011336186167801326, 0.32568753509034765, 0.2954471029071132, 7.403437345954167e-07, 7.895956583915448e-07, 916082, 0
628, 0.0100, 0.0001079284613923164, 1163.8360044956207,11732, 0.9996074953927045, 0.8711079955101013, 0.8913683891296387, 0.011336786211624456, 0.3256868181632221, 0.29544591406545295, 7.169230012982197e-07, 7.82008597808708e-07, 916082, 0
629, 0.0100, 0.00010307250924903233, 1165.3709704875946,11718, 0.9996079637752908, 0.8711087107658386, 0.8913657069206238, 0.011337191933739619, 0.3256861195656549, 0.29544509352022413, 6.985970824602283e-07, 7.73237756191382e-07, 916082, 0
630, 0.0100, 9.741127534285483e-05, 1166.9443984031677,11724, 0.9996077630398966, 0.8711081743240356, 0.8913643956184387, 0.011337699408949773, 0.32568543069858, 0.29544433527624486, 6.888676575833586e-07, 7.643553790644938e-07, 916082, 0
631, 0.0100, 9.541587904809006e-05, 1168.5105774402618,11694, 0.9996087667168673, 0.8711063265800476, 0.8913683891296387, 0.011338107150639815, 0.3256847507728445, 0.2954436553596186, 6.799315316330379e-07, 7.554614568030486e-07, 916082, 0
632, 0.0100, 9.855322442247377e-05, 1170.0624341964722,11692, 0.9996088336286653, 0.871106743812561, 0.8913683891296387, 0.011338561923583013, 0.32568408297021184, 0.2954429832558071, 6.677988866887752e-07, 7.462006958283326e-07, 916082, 0
633, 0.0100, 0.00010118667319346662, 1171.6538980007172,11671, 0.9996095362025447, 0.871106743812561, 0.8913710713386536, 0.011339100779560027, 0.32568342786041565, 0.2954423810282715, 6.551069639537666e-07, 7.365484269504294e-07, 916082, 0
634, 0.0100, 0.00010232004159504014, 1173.216300725937,11647, 0.9996103391441211, 0.8711062073707581, 0.8913683891296387, 0.011339396001563647, 0.32568275814934144, 0.2954418124064262, 6.697147647005686e-07, 7.29575368305654e-07, 916082, 0
635, 0.0100, 0.00010363028471902407, 1174.7761368751526,11650, 0.9996102387764241, 0.8711059093475342, 0.8913643956184387, 0.011340075702203085, 0.32568214681061636, 0.2954413677985441, 6.113327906676069e-07, 7.167883132922506e-07, 916082, 0
636, 0.0100, 0.00010358690380380164, 1176.3588049411774,11638, 0.9996106402472124, 0.8711061477661133, 0.8913630247116089, 0.011340410019887226, 0.3256815063456455, 0.29544092318550585, 6.404653452030118e-07, 7.08763571370379e-07, 916082, 0
637, 0.0100, 0.0001034427401994967, 1177.9499928951263,11620, 0.9996112424533947, 0.8711050748825073, 0.8913657069206238, 0.011341096003982247, 0.3256809101130865, 0.2954405541216972, 5.962335268838714e-07, 6.966151068559798e-07, 916082, 0
638, 0.0100, 0.00010221317856814075, 1179.5170857906342,11613, 0.9996114766446879, 0.8711051940917969, 0.8913670778274536, 0.01134139700632001, 0.3256802478852241, 0.29544007773488995, 6.622259600685965e-07, 6.930973202141063e-07, 916082, 0
639, 0.0100, 0.00010059872098116805, 1181.0728797912598,11612, 0.9996115101005868, 0.8711059093475342, 0.8913617134094238, 0.011342096628776263, 0.32567960627587594, 0.29543964681407897, 6.416164358147292e-07, 6.877686023726447e-07, 916082, 0
640, 0.0100, 9.8060195762484e-05, 1182.657559633255,11612, 0.9996115101005868, 0.8711061477661133, 0.8913590312004089, 0.01134263451423071, 0.3256789492121228, 0.2954390419429152, 6.570602733568798e-07, 6.8463426659251e-07, 916082, 0
641, 0.0100, 9.515486872690788e-05, 1184.1329987049103,11617, 0.9996113428210918, 0.8711050748825073, 0.8913590312004089, 0.011343232204167986, 0.32567832097198846, 0.2954383590660386, 6.282377576494191e-07, 6.787739590740942e-07, 916082, 0
642, 0.0100, 0.00010182492874426551, 1185.5945508480072,11613, 0.9996114766446879, 0.871104896068573, 0.8913590312004089, 0.011343439202701101, 0.3256777059991769, 0.29543760411544634, 6.149732165727784e-07, 6.721067782848338e-07, 916082, 0
643, 0.0100, 0.0001020664943020424, 1187.2031140327454,11628, 0.9996109748062025, 0.871104896068573, 0.8913604021072388, 0.011343887969826195, 0.32567711528540855, 0.2954368776783011, 5.90717645743144e-07, 6.634870370723867e-07, 916082, 0
644, 0.0100, 0.00010212101802527906, 1188.7901830673218,11610, 0.9996115770123849, 0.8711069822311401, 0.8913630247116089, 0.011344252480466267, 0.3256765129761294, 0.2954360794513842, 6.023072846583766e-07, 6.57099307625093e-07, 916082, 0
645, 0.0100, 0.00010212612336660634, 1190.403353214264,11608, 0.9996116439241829, 0.8711075782775879, 0.8913604021072388, 0.011344791762264436, 0.3256758710553806, 0.2954352060866706, 6.419239076960181e-07, 6.555657619294066e-07, 916082, 0
646, 0.0100, 0.00010196050000089932, 1191.9929933547974,11595, 0.9996120788508701, 0.8711057901382446, 0.8913670778274536, 0.01134533313263153, 0.3256752218351383, 0.295434305718662, 6.492163491800262e-07, 6.549280362138278e-07, 916082, 0
647, 0.0100, 0.00010166298812969035, 1193.5851602554321,11584, 0.9996124468657593, 0.8711069822311401, 0.8913630247116089, 0.011345959577511697, 0.3256745781873137, 0.2954334746000432, 6.436494195405373e-07, 6.537913376251926e-07, 916082, 0
648, 0.0100, 0.0001012275358028606, 1195.194672346115,11596, 0.9996120453949712, 0.871106743812561, 0.8913643956184387, 0.01134654454374511, 0.3256739023992773, 0.295432667074894, 6.757923470268601e-07, 6.559588153051318e-07, 916082, 0
649, 0.0100, 0.00010064100145565388, 1196.778389453888,11604, 0.999611777747779, 0.8711054921150208, 0.8913683891296387, 0.011347154130774698, 0.325673219313587, 0.29543190692899607, 6.830819229697305e-07, 6.586219414647005e-07, 916082, 0
650, 0.0100, 0.00010111204750066518, 1198.391671180725,11594, 0.9996121123067692, 0.8711063265800476, 0.8913723826408386, 0.011347707057992805, 0.3256725852949358, 0.2954312763687224, 6.340130868642824e-07, 6.56118672527548e-07, 916082, 0
651, 0.0100, 0.00010233685805790453, 1199.9665842056274,11598, 0.9996119784831731, 0.8711040616035461, 0.8913683891296387, 0.011348148335046994, 0.32567196968228657, 0.2954308150521979, 6.156178926630673e-07, 6.519514884484485e-07, 916082, 0
652, 0.0100, 0.00010356821315698038, 1201.5630152225494,11616, 0.9996113762769907, 0.8711047768592834, 0.8913790583610535, 0.011348571738754283, 0.3256713867274716, 0.29543052015032817, 5.829531991574655e-07, 6.446991862936935e-07, 916082, 0
653, 0.0100, 0.00010497303839239831, 1203.169664144516,11627, 0.9996110082621016, 0.8711035251617432, 0.8913710713386536, 0.011349124838573673, 0.3256707985900229, 0.295430344118132, 5.881347736602649e-07, 6.388061604028104e-07, 916082, 0
654, 0.0100, 0.00010632629956110715, 1204.760222196579,11626, 0.9996110417180005, 0.8711044788360596, 0.8913750648498535, 0.011349605145394794, 0.32567021716258493, 0.2954302807377391, 5.814323698616342e-07, 6.32822783602667e-07, 916082, 0
655, 0.0100, 0.00010743511864308957, 1206.363085269928,11642, 0.9996105064236163, 0.8711046576499939, 0.8913723826408386, 0.011350046527748427, 0.32566966552479226, 0.2954303097166931, 5.516373722813661e-07, 6.241935320650094e-07, 916082, 0
656, 0.0100, 0.00010839859427191491, 1207.9534139633179,11637, 0.9996106737031113, 0.871103823184967, 0.8913670778274536, 0.011350529411751452, 0.32566909756742535, 0.2954304632303957, 5.679547173675914e-07, 6.183277089542564e-07, 916082, 0
657, 0.0100, 0.00010909652241397436, 1209.5646498203278,11638, 0.9996106402472124, 0.8711040616035461, 0.8913630247116089, 0.011351096952193952, 0.32566853613935004, 0.2954307374709046, 5.614245923157846e-07, 6.123870260257876e-07, 916082, 0
658, 0.0100, 0.00010930920611224517, 1211.1581659317017,11643, 0.9996104729677172, 0.8711071610450745, 0.8913630247116089, 0.011351531981876776, 0.32566796717060875, 0.2954310035766217, 5.689703999056661e-07, 6.079002897790055e-07, 916082, 0
659, 0.0100, 0.00010936113035068464, 1212.7470870018005,11640, 0.9996105733354143, 0.8711079955101013, 0.8913604021072388, 0.011352176683209772, 0.32566742916773916, 0.29543143357758894, 5.380031258828133e-07, 6.005201650159241e-07, 916082, 0
660, 0.0100, 0.00010871486424606629, 1214.3476881980896,11633, 0.9996108075267074, 0.8711081743240356, 0.8913590312004089, 0.011352437003729007, 0.32566688067703425, 0.29543158574688677, 5.484931003274518e-07, 5.951027437716609e-07, 916082, 0
661, 0.0100, 0.00010794281487098683, 1215.9463102817535,11631, 0.9996108744385055, 0.8711069822311401, 0.891355037689209, 0.011352869903570373, 0.3256663898222741, 0.2954319206521448, 4.908585608531801e-07, 5.837520172243335e-07, 916082, 0
662, 0.0100, 0.00010681858305680103, 1217.5514061450958,11627, 0.9996110082621016, 0.8711075782775879, 0.8913617134094238, 0.011353224964905444, 0.32566590050530025, 0.29543215769732445, 4.89315900631393e-07, 5.735410245091653e-07, 916082, 0
663, 0.0100, 0.00010547124743867672, 1219.1416580677032,11629, 0.9996109413503035, 0.8711089491844177, 0.8913657069206238, 0.011353671423271885, 0.3256654264490886, 0.29543241852132807, 4.740518992352172e-07, 5.62717767628767e-07, 916082, 0
664, 0.0100, 0.00010397863386630298, 1220.756798028946,11608, 0.9996116439241829, 0.8711085915565491, 0.8913710713386536, 0.011354020697246333, 0.3256649690730066, 0.2954325715664875, 4.573820905351411e-07, 5.5117496194394e-07, 916082, 0
665, 0.0100, 0.00010241829762266093, 1222.3544018268585,11608, 0.9996116439241829, 0.8711100816726685, 0.8913764357566833, 0.01135433398675587, 0.3256644845999916, 0.2954326589614599, 4.844644040935542e-07, 5.441100153783805e-07, 916082, 0
666, 0.0100, 0.00010046397242107868, 1223.9492666721344,11589, 0.9996122795862643, 0.8711085915565491, 0.8913790583610535, 0.011354868239032619, 0.325664013753682, 0.2954328585484698, 4.7085486154507805e-07, 5.362987119216371e-07, 916082, 0
667, 0.0100, 9.883973170099653e-05, 1225.5323328971863,11589, 0.9996122795862643, 0.8711081743240356, 0.8913764357566833, 0.011355223607419088, 0.32566351203988547, 0.29543280472121597, 5.017104495741442e-07, 5.327351997504575e-07, 916082, 0
668, 0.0100, 9.719542811634718e-05, 1227.1178827285767,11586, 0.9996123799539613, 0.8711069822311401, 0.8913764357566833, 0.011355697650326346, 0.32566305400683215, 0.2954327152405143, 4.580324675096392e-07, 5.247468983173888e-07, 916082, 0
669, 0.0100, 9.584456669334144e-05, 1228.71311378479,11571, 0.9996128817924467, 0.8711061477661133, 0.8913764357566833, 0.011356003538804229, 0.32566257462132214, 0.2954323814300663, 4.79393294228192e-07, 5.200248383630707e-07, 916082, 0
670, 0.0100, 9.398993408399785e-05, 1230.304976940155,11565, 0.9996130825278408, 0.8711061477661133, 0.8913777470588684, 0.01135660898537713, 0.3256621317688014, 0.2954320558292386, 4.428491003349855e-07, 5.117375146786119e-07, 916082, 0
671, 0.0100, 9.295349656053142e-05, 1231.9093639850616,11558, 0.9996133167191339, 0.8711081743240356, 0.8913764357566833, 0.011356861421291655, 0.32566167758337455, 0.2954314670042622, 4.5417782545964513e-07, 5.05667594212992e-07, 916082, 0
672, 0.0100, 9.1673629817416e-05, 1233.5013539791107,11557, 0.9996133501750329, 0.8711078763008118, 0.8913804292678833, 0.0113573644884935, 0.3256612823294118, 0.29543088289208, 3.9525689360386806e-07, 4.93362976700075e-07, 916082, 0
673, 0.0100, 9.117215236618255e-05, 1235.0951161384583,11557, 0.9996133501750329, 0.8711073994636536, 0.8913884162902832, 0.011357485403627248, 0.3256608831968306, 0.2954301502392337, 3.9913786514800265e-07, 4.830167519420499e-07, 916082, 0
674, 0.0100, 9.025186724712074e-05, 1236.6871511936188,11550, 0.9996135843663261, 0.8711093664169312, 0.891389787197113, 0.011357913212949468, 0.3256605000495569, 0.2954293661615844, 3.8314615879997405e-07, 4.7195698867737567e-07, 916082, 0
675, 0.0100, 8.976293223617768e-05, 1238.2861042022705,11537, 0.9996140192930133, 0.8711109161376953, 0.8913844227790833, 0.011358135550830116, 0.32566008996042706, 0.2954284912869304, 4.1008200857284294e-07, 4.653709298678697e-07, 916082, 0
676, 0.0100, 8.912806145388462e-05, 1239.892118215561,11538, 0.9996139858371142, 0.8711102604866028, 0.8913831114768982, 0.011358580905944732, 0.32565970873618133, 0.2954274863948722, 3.8122421974762233e-07, 4.5618119048247566e-07, 916082, 0
677, 0.0100, 8.881376456674872e-05, 1241.4805080890656,11542, 0.9996138520135182, 0.8711109161376953, 0.8913884162902832, 0.011358774716819906, 0.32565931791412406, 0.2954265584859157, 3.9082233049825277e-07, 4.491812028847824e-07, 916082, 0
678, 0.0100, 8.843881265830076e-05, 1243.0677981376648,11537, 0.9996140192930133, 0.8711115121841431, 0.8913871049880981, 0.011359098582448579, 0.3256589640414181, 0.29542556611970566, 3.5387524799368464e-07, 4.38595766234398e-07, 916082, 0
679, 0.0100, 8.833588083987069e-05, 1244.648728132248,11520, 0.9996145880432966, 0.8711106181144714, 0.8913884162902832, 0.01135909558595718, 0.32565862243871624, 0.2954248079475375, 3.416020568081102e-07, 4.277697198379316e-07, 916082, 0
680, 0.0100, 8.793052619321303e-05, 1246.2357671260834,11521, 0.9996145545873976, 0.8711100816726685, 0.8913857936859131, 0.01135941079132772, 0.32565830560837644, 0.2954237918450446, 3.1683715745467467e-07, 4.15119033171873e-07, 916082, 0
681, 0.0100, 8.748545896775559e-05, 1247.8682732582092,11513, 0.9996148222345898, 0.8711109161376953, 0.8913910984992981, 0.011359621399597883, 0.3256579705807189, 0.2954227781405726, 3.350231274068527e-07, 4.0631500456045866e-07, 916082, 0
682, 0.0100, 8.683390416725131e-05, 1249.4454402923584,11499, 0.999615290617176, 0.8711106777191162, 0.891395092010498, 0.011359930947882409, 0.32565760730070453, 0.29542163444286507, 3.632823917798511e-07, 4.017917445183808e-07, 916082, 0
683, 0.0100, 8.891325961320934e-05, 1251.068027496338,11484, 0.9996157924556613, 0.8711104989051819, 0.891393780708313, 0.011360244965436622, 0.3256572182124408, 0.2954204662771868, 3.8908866401010656e-07, 4.0050299310482353e-07, 916082, 0
684, 0.0100, 8.892874764420531e-05, 1252.6653463840485,11468, 0.9996163277500456, 0.8711090087890625, 0.891395092010498, 0.011360740928336586, 0.3256568078511809, 0.29541904252628703, 4.103564071877841e-07, 4.014775926353002e-07, 916082, 0
685, 0.0100, 8.881141668710931e-05, 1254.26331949234,11470, 0.9996162608382476, 0.8711094260215759, 0.8913977742195129, 0.011361123350833073, 0.32565638886491705, 0.29541773742559213, 4.189851032232461e-07, 4.031949077318443e-07, 916082, 0
686, 0.0100, 8.862422221140039e-05, 1255.8569855690002,11458, 0.9996166623090358, 0.8711082935333252, 0.8913910984992981, 0.011361648604484534, 0.3256559773422144, 0.2954163012032455, 4.1152180052517195e-07, 4.040199581208006e-07, 916082, 0
687, 0.0100, 8.831355928446353e-05, 1257.440987586975,11448, 0.999616996868026, 0.8711085915565491, 0.8913844227790833, 0.01136200641286727, 0.32565558318509397, 0.29541510935809034, 3.94158044370041e-07, 4.030227636753043e-07, 916082, 0
688, 0.0100, 8.794185340807567e-05, 1259.0514254570007,11436, 0.9996173983388142, 0.8711094260215759, 0.8913817405700684, 0.01136219969680947, 0.32565523376899563, 0.2954141851417512, 3.4942155563433275e-07, 3.9731191417110495e-07, 916082, 0
689, 0.0100, 8.749749207494578e-05, 1260.5659174919128,11441, 0.9996172310593191, 0.8711102604866028, 0.8913844227790833, 0.011362458123501834, 0.3256549136574598, 0.2954132289974195, 3.201087758197829e-07, 3.888196344508273e-07, 916082, 0
690, 0.0100, 8.689790804125732e-05, 1262.049798488617,11436, 0.9996173983388142, 0.8711081743240356, 0.8913831114768982, 0.011362748154473204, 0.32565458703015565, 0.29541223472907785, 3.266225919174026e-07, 3.8210083869668786e-07, 916082, 0
691, 0.0100, 8.663313421594302e-05, 1263.6794695854187,11446, 0.9996170637798241, 0.8711085319519043, 0.8913844227790833, 0.011363126179985717, 0.3256542534553715, 0.29541118889533613, 3.335866970433088e-07, 3.7694767086692564e-07, 916082, 0
692, 0.0100, 8.667469076565646e-05, 1265.3011376857758,11446, 0.9996170637798241, 0.8711084127426147, 0.8913871049880981, 0.011363490274241697, 0.3256539110152974, 0.2954101965996138, 3.4242156748964803e-07, 3.73343907737712e-07, 916082, 0
693, 0.0100, 8.672680843397e-05, 1266.9397065639496,11449, 0.999616963412127, 0.871109664440155, 0.8913817405700684, 0.01136403378176386, 0.32565357285042146, 0.29540907057236343, 3.381689429593493e-07, 3.6966772430977123e-07, 916082, 0
694, 0.0100, 8.676158373734169e-05, 1268.54053068161,11455, 0.9996167626767328, 0.8711109161376953, 0.8913884162902832, 0.01136435189998007, 0.3256532348876714, 0.29540824346846106, 3.3796837084487663e-07, 3.663683819045333e-07, 916082, 0
695, 0.0100, 8.679012863747474e-05, 1270.1431546211243,11457, 0.9996166957649348, 0.8711117506027222, 0.8913817405700684, 0.011364664497354113, 0.325652922006107, 0.2954074986697402, 3.1288871910062355e-07, 3.606327622121245e-07, 916082, 0
696, 0.0100, 8.68112955885581e-05, 1271.7665107250214,11466, 0.9996163946618437, 0.871112048625946, 0.8913804292678833, 0.01136496170589137, 0.3256526304106458, 0.29540689082242516, 2.915921152868428e-07, 3.5305001810880383e-07, 916082, 0
697, 0.0100, 8.682244489454447e-05, 1273.368754863739,11464, 0.9996164615736417, 0.8711115121841431, 0.8913804292678833, 0.011365099941350923, 0.32565234148133465, 0.29540646469863163, 2.889246407677959e-07, 3.46043800013852e-07, 916082, 0
698, 0.0100, 8.790882238146967e-05, 1274.9683890342712,11470, 0.9996162608382476, 0.8711123466491699, 0.8913844227790833, 0.011365458787084514, 0.32565205392865887, 0.2954059301397552, 2.875583209327459e-07, 3.3969609868849663e-07, 916082, 0
699, 0.0100, 9.062811105655092e-05, 1276.577210187912,11473, 0.9996161604705506, 0.8711113929748535, 0.8913831114768982, 0.011365816508799108, 0.3256517523101431, 0.29540544793537393, 3.0161667413652893e-07, 3.3568121458705647e-07, 916082, 0
700, 0.0100, 9.322534228214625e-05, 1278.1810672283173,11477, 0.9996160266469545, 0.8711130023002625, 0.8913831114768982, 0.011366191812054834, 0.32565144706829613, 0.29540501474570935, 3.0523456323594544e-07, 3.325046361221026e-07, 916082, 0
701, 0.0100, 9.543293098180882e-05, 1279.8193442821503,11471, 0.9996162273823486, 0.8711121678352356, 0.8913844227790833, 0.011366532829261868, 0.3256511464849623, 0.29540464087240365, 3.0058781846920013e-07, 3.291660774713426e-07, 916082, 0
702, 0.0100, 9.70510043235027e-05, 1281.365559577942,11467, 0.9996163612059447, 0.8711130619049072, 0.8913910984992981, 0.011366784477609956, 0.3256508522926805, 0.29540431513927484, 2.942018467178009e-07, 3.254903403465669e-07, 916082, 0
703, 0.0100, 9.878286154599891e-05, 1282.9648835659027,11472, 0.9996161939264495, 0.8711134195327759, 0.8913910984992981, 0.011367115712819354, 0.32565056887018845, 0.2954039901740495, 2.834189902212181e-07, 3.210163767443394e-07, 916082, 0
704, 0.0100, 0.00010051136362602445, 1284.5525305271149,11472, 0.9996161939264495, 0.8711131811141968, 0.891389787197113, 0.01136751183536534, 0.3256502900604765, 0.29540367900185205, 2.7880802838664565e-07, 3.165227988340729e-07, 916082, 0
705, 0.0100, 0.0001014692429857909, 1286.1732103824615,11469, 0.9996162942941466, 0.8711133003234863, 0.8913910984992981, 0.011367737006569177, 0.32564999914909626, 0.29540341251141955, 2.909024761077461e-07, 3.1386236244040787e-07, 916082, 0
706, 0.0100, 0.0001028494102986754, 1287.7686772346497,11465, 0.9996164281177427, 0.8711133003234863, 0.8913831114768982, 0.011368169888491498, 0.3256497225534755, 0.2954031476078248, 2.765993907249964e-07, 3.099205951280538e-07, 916082, 0
707, 0.0100, 0.00010396011913017982, 1289.3725655078888,11457, 0.9996166957649348, 0.8711130619049072, 0.8913817405700684, 0.011368586947803403, 0.3256494350419272, 0.2954028927742781, 2.875134965663051e-07, 3.0760346072500354e-07, 916082, 0
708, 0.0100, 0.0001047383667796933, 1290.9604835510254,11447, 0.999617030323925, 0.8711128830909729, 0.8913790583610535, 0.011368953875631693, 0.32564917309696617, 0.2954027044605569, 2.619426677230585e-07, 3.0270020852257146e-07, 916082, 0
709, 0.0100, 0.0001049782991436712, 1292.5508325099945,11450, 0.999616929956228, 0.8711123466491699, 0.8913804292678833, 0.011369155397206898, 0.3256489260852226, 0.2954026030521382, 2.4701525219716913e-07, 2.9660865881748247e-07, 916082, 0
710, 0.0100, 0.00010496683337395006, 1294.1686525344849,11450, 0.999616929956228, 0.8711130023002625, 0.8913777470588684, 0.011369321878040033, 0.3256486843636835, 0.29540255099017493, 2.4171620072177546e-07, 2.9060027339937133e-07, 916082, 0
711, 0.0100, 0.00010489893211018159, 1295.7628784179688,11446, 0.9996170637798241, 0.8711175322532654, 0.891356348991394, 0.01136961003986844, 0.3256484468290986, 0.2954025847767705, 2.3753458872066702e-07, 2.847994213360402e-07, 916082, 0
712, 0.0100, 0.00010468418634031587, 1297.363168478012,11440, 0.9996172645152182, 0.8711161017417908, 0.8913323283195496, 0.011369891353147279, 0.3256481861575814, 0.2954026292829734, 2.606814317740458e-07, 2.8229046041714726e-07, 916082, 0
713, 0.0100, 0.00010431183841510634, 1298.9552175998688,11435, 0.9996174317947133, 0.8711135983467102, 0.8913256525993347, 0.011370303268479674, 0.3256479275001804, 0.2954027503822277, 2.586581197006055e-07, 2.798331707795401e-07, 916082, 0
714, 0.0100, 0.00010377279049725204, 1300.55584192276,11427, 0.9996176994419054, 0.8711131811141968, 0.8913323283195496, 0.011370655983183741, 0.32564764257569073, 0.2954028451167967, 2.8491210501968567e-07, 2.8033696307927744e-07, 916082, 0
715, 0.0100, 0.00010294791640228572, 1302.1701838970184,11423, 0.9996178332655015, 0.87111496925354, 0.8913323283195496, 0.011371093625207596, 0.32564736732858096, 0.29540300325908336, 2.7525185364307703e-07, 2.798242530051157e-07, 916082, 0
716, 0.0100, 0.00010198738081342113, 1303.7575628757477,11426, 0.9996177328978044, 0.8711158633232117, 0.8913363218307495, 0.011371421001310427, 0.3256470915471271, 0.2954031072714156, 2.757864209779193e-07, 2.794178236416071e-07, 916082, 0
717, 0.0100, 0.00010078048910403873, 1305.3769187927246,11415, 0.9996181009126937, 0.8711158633232117, 0.8913283348083496, 0.01137183797999451, 0.3256468306002264, 0.2954032864923599, 2.609446183021724e-07, 2.7751312602363096e-07, 916082, 0
718, 0.0100, 9.960050848419245e-05, 1306.9755306243896,11413, 0.9996181678244916, 0.8711158633232117, 0.8913269639015198, 0.011372077324932547, 0.3256465695423801, 0.29540334723643524, 2.610519020396218e-07, 2.758213391911446e-07, 916082, 0
719, 0.0100, 9.810931098367646e-05, 1308.5816745758057,11409, 0.9996183016480877, 0.8711162805557251, 0.8913256525993347, 0.011372437020169084, 0.32564631432531777, 0.2954034693118291, 2.552235152109006e-07, 2.7368887541827605e-07, 916082, 0
720, 0.0100, 9.652583103543634e-05, 1310.1719677448273,11416, 0.9996180674567946, 0.871117353439331, 0.8913283348083496, 0.01137275315981435, 0.3256460612171725, 0.2954035103711839, 2.531103514002986e-07, 2.715578873077772e-07, 916082, 0
721, 0.0100, 9.467620068643813e-05, 1311.8109617233276,11416, 0.9996180674567946, 0.8711183667182922, 0.8913256525993347, 0.011373134747197023, 0.3256458143207523, 0.29540355634636983, 2.468850870962491e-07, 2.689835152175998e-07, 916082, 0
722, 0.0100, 9.297159909293299e-05, 1313.4144837856293,11409, 0.9996183016480877, 0.8711190223693848, 0.8913216590881348, 0.011373401033395241, 0.325645580646493, 0.2954035097278732, 2.3367905177540393e-07, 2.6522537770381393e-07, 916082, 0
723, 0.0100, 9.112177025846287e-05, 1315.0150980949402,11409, 0.9996183016480877, 0.8711204528808594, 0.8913202881813049, 0.011373670849182373, 0.3256453511787445, 0.29540344687671344, 2.2946751893071493e-07, 2.614121029894216e-07, 916082, 0
724, 0.0100, 8.905263729532457e-05, 1316.6075267791748,11414, 0.9996181343685927, 0.8711202144622803, 0.89131760597229, 0.011373985909653354, 0.3256451390779063, 0.29540339060123044, 2.1211295714307354e-07, 2.560058218029092e-07, 916082, 0
725, 0.0100, 8.698467273049239e-05, 1318.1995878219604,11409, 0.9996183016480877, 0.8711210489273071, 0.8913202881813049, 0.011374262877484631, 0.3256449319085684, 0.2954032745165259, 2.0716401116782635e-07, 2.506434089360232e-07, 916082, 0
726, 0.0100, 8.485025911529808e-05, 1319.792570590973,11397, 0.999618703118876, 0.8711223006248474, 0.8913242816925049, 0.011374522569187407, 0.32564471705467185, 0.29540309966939515, 2.148551227487694e-07, 2.4681140884770596e-07, 916082, 0
727, 0.0100, 8.849041484217598e-05, 1321.3804016113281,11407, 0.9996183685598858, 0.8711229562759399, 0.8913256525993347, 0.011374902288079688, 0.3256445024847293, 0.2954029184977853, 2.1456035631528536e-07, 2.433793103513457e-07, 916082, 0
728, 0.0100, 8.864359881121926e-05, 1322.962524652481,11414, 0.9996181343685927, 0.8711221218109131, 0.8913229703903198, 0.011375133318690719, 0.32564428188549155, 0.2954026654847688, 2.2060070703489032e-07, 2.4099941064585784e-07, 916082, 0
729, 0.0100, 8.292532826533058e-05, 1324.5673775672913,11401, 0.9996185692952799, 0.8711218237876892, 0.8913242816925049, 0.011375510131220649, 0.32564407342400753, 0.29540241159865005, 2.0846286935549685e-07, 2.3752933539667268e-07, 916082, 0
730, 0.0100, 8.253921300053377e-05, 1326.1479573249817,11399, 0.9996186362070779, 0.8711214065551758, 0.8913242816925049, 0.011375811610824179, 0.3256438683763596, 0.29540214702016915, 2.0505649511726176e-07, 2.3406306151086575e-07, 916082, 0
731, 0.0100, 8.222069125587864e-05, 1327.7375285625458,11399, 0.9996186362070779, 0.8711210489273071, 0.8913242816925049, 0.0113760973478149, 0.32564366907923253, 0.2954018613742303, 1.9928913741473764e-07, 2.3032864667884726e-07, 916082, 0
732, 0.0100, 8.256147837296637e-05, 1329.3184504508972,11396, 0.9996187365747751, 0.8711210489273071, 0.8913269639015198, 0.011376431801990888, 0.3256434637893075, 0.2954015273513827, 2.0529186195439308e-07, 2.276933430913676e-07, 916082, 0
733, 0.0100, 8.545509522532996e-05, 1330.9202272891998,11387, 0.9996190376778662, 0.871120035648346, 0.8913256525993347, 0.011376790772230127, 0.3256432499902787, 0.2954011564086115, 2.137938893698177e-07, 2.2626367103049556e-07, 916082, 0
734, 0.0100, 8.538360626858748e-05, 1332.5122711658478,11394, 0.9996188034865731, 0.8711217045783997, 0.8913323283195496, 0.011377192662776437, 0.32564304116475806, 0.29540074861178306, 2.0882851831105498e-07, 2.2445657251162234e-07, 916082, 0
735, 0.0100, 8.521125427653655e-05, 1334.0964531898499,11402, 0.9996185358393809, 0.8711212873458862, 0.8913336396217346, 0.011377462056848761, 0.32564282811983736, 0.29540034808125876, 2.1304264502530756e-07, 2.2328818766368943e-07, 916082, 0
736, 0.0100, 8.4967599335288e-05, 1335.6785991191864,11399, 0.9996186362070779, 0.8711202144622803, 0.8913857936859131, 0.01137782649014922, 0.3256426265932091, 0.29539991270600197, 2.015276537314925e-07, 2.210103634323521e-07, 916082, 0
737, 0.0100, 8.466442973415146e-05, 1337.2167558670044,11403, 0.9996185023834819, 0.8711229562759399, 0.8913924694061279, 0.011378092774995118, 0.32564242775788094, 0.2953995085973569, 1.988335478486647e-07, 2.1868567778211274e-07, 916082, 0
738, 0.0100, 8.424194841952065e-05, 1338.7525548934937,11397, 0.999618703118876, 0.8711243867874146, 0.891393780708313, 0.011378472973356176, 0.3256422322361722, 0.29539905064216493, 1.9551959762331705e-07, 2.1625060762099193e-07, 916082, 0
739, 0.0100, 8.377300866745968e-05, 1340.3389098644257,11391, 0.9996189038542701, 0.8711245059967041, 0.891395092010498, 0.01137879280034923, 0.32564204287425424, 0.2953986485664494, 1.893645198980387e-07, 2.1339854986930454e-07, 916082, 0
740, 0.0100, 8.327757194076552e-05, 1341.9588551521301,11392, 0.999618870398371, 0.8711249232292175, 0.891393780708313, 0.011379080020236331, 0.32564184570286026, 0.2953982715067108, 1.9717531013485612e-07, 2.1171789664848203e-07, 916082, 0
741, 0.0100, 8.304730984810482e-05, 1343.5518062114716,11398, 0.999618669662977, 0.8711239695549011, 0.8913964629173279, 0.011379451123863933, 0.3256416451143073, 0.2953978507730699, 2.0058297839353756e-07, 2.105771391915455e-07, 916082, 0
742, 0.0100, 8.279031253524424e-05, 1345.1840779781342,11395, 0.999618770030674, 0.8711235523223877, 0.8914031386375427, 0.011379902857894142, 0.3256414368771302, 0.2953974077974765, 2.0824427499066545e-07, 2.1034268154400874e-07, 916082, 0
743, 0.0100, 8.248976973774605e-05, 1346.7826299667358,11392, 0.999618870398371, 0.8711257576942444, 0.8914124965667725, 0.01138034539067371, 0.32564122381068245, 0.29539698749402865, 2.1306383091168613e-07, 2.1061322521289586e-07, 916082, 0
744, 0.0100, 8.210898679180424e-05, 1348.387589931488,11372, 0.9996195395163515, 0.8711246252059937, 0.8914124965667725, 0.01138085802155974, 0.32564102274056717, 0.29539657863427404, 2.0107193793306166e-07, 2.0963906845509166e-07, 916082, 0
745, 0.0100, 8.1782652639119e-05, 1349.9825489521027,11381, 0.9996192384132603, 0.8711246252059937, 0.8914124965667725, 0.01138111712996894, 0.32564081896567254, 0.2953962658968328, 2.0377361720225196e-07, 2.0904500488169723e-07, 916082, 0
746, 0.0100, 8.136201736860896e-05, 1351.5793781280518,11384, 0.9996191380455632, 0.8711237907409668, 0.8914151787757874, 0.011381508810888964, 0.32564064016727595, 0.29539595367130433, 1.7879882713289774e-07, 2.0580327507317475e-07, 916082, 0
747, 0.0100, 8.097283945407966e-05, 1353.1908640861511,11382, 0.9996192049573613, 0.8711250424385071, 0.8914164900779724, 0.011381759417071568, 0.3256404647903091, 0.2953956899937983, 1.7537918567400723e-07, 2.0253722644280183e-07, 916082, 0
748, 0.0100, 8.054204257918259e-05, 1354.7896513938904,11381, 0.9996192384132603, 0.8711257576942444, 0.8914124965667725, 0.011382031474780705, 0.3256402954763749, 0.2953954173618886, 1.6931713164858309e-07, 1.9894107613459927e-07, 916082, 0
749, 0.0100, 8.005662958916603e-05, 1356.3982503414154,11389, 0.9996189707660682, 0.8711260557174683, 0.8914164900779724, 0.011382325818800271, 0.32564012159069344, 0.29539512249054534, 1.7388182960154097e-07, 1.9628062702777956e-07, 916082, 0
750, 0.0100, 8.584879872317642e-05, 1357.9958713054657,11398, 0.999618669662977, 0.8711264729499817, 0.8914178609848022, 0.011382597141467056, 0.3256399413362367, 0.2953948041799817, 1.80248596270971e-07, 1.9461525612693543e-07, 916082, 0
751, 0.0100, 8.590876989082429e-05, 1359.5879163742065,11402, 0.9996185358393809, 0.8711252212524414, 0.8914111256599426, 0.01138295248688915, 0.3256397688468276, 0.2953944645906308, 1.7249246858641598e-07, 1.9228092720090123e-07, 916082, 0
752, 0.0100, 8.593014844087235e-05, 1361.2061862945557,11394, 0.9996188034865731, 0.871124804019928, 0.8914111256599426, 0.01138324169707609, 0.32563958486474803, 0.2953941214712892, 1.8398106199635222e-07, 1.914343636826939e-07, 916082, 0
753, 0.0100, 8.594193435478614e-05, 1362.8194024562836,11396, 0.9996187365747751, 0.8711249232292175, 0.8914111256599426, 0.011383614698992513, 0.32563940315089074, 0.29539373187404194, 1.817159638872745e-07, 1.904395810334115e-07, 916082, 0
754, 0.0100, 8.59247371458681e-05, 1364.4261984825134,11406, 0.9996184020157848, 0.8711250424385071, 0.8914111256599426, 0.011383896566578764, 0.3256392165228184, 0.29539332933474266, 1.8662794493140566e-07, 1.9005494022969806e-07, 916082, 0
755, 0.0100, 8.589354232932624e-05, 1366.0271224975586,11404, 0.9996184689275829, 0.8711256384849548, 0.8914044499397278, 0.011384297975359626, 0.3256390295034135, 0.295392849541599, 1.8701797621645255e-07, 1.897490376695349e-07, 916082, 0
756, 0.0100, 8.583243585559778e-05, 1367.6314306259155,11405, 0.9996184354716838, 0.8711262941360474, 0.8914031386375427, 0.011384699985890307, 0.325638831576445, 0.29539231597675947, 1.9792775951543717e-07, 1.905514661396926e-07, 916082, 0
757, 0.0100, 8.57503098068038e-05, 1369.239141702652,11420, 0.9996179336331985, 0.8711268901824951, 0.8913977742195129, 0.011385212502373286, 0.3256386268049714, 0.2953917071522043, 2.0477439449662072e-07, 1.9192812927082797e-07, 916082, 0
758, 0.0100, 8.564017151829477e-05, 1370.8264527320862,11418, 0.9996180005449966, 0.8711268901824951, 0.8914031386375427, 0.011385605136035886, 0.3256384212650376, 0.2953911448019626, 2.0553643353959927e-07, 1.9324739525550623e-07, 916082, 0
759, 0.0100, 8.550416058168174e-05, 1372.448886871338,11437, 0.9996173648829152, 0.8711270093917847, 0.8914004564285278, 0.011386027473504779, 0.32563822222322036, 0.2953905656105588, 1.9904730863551379e-07, 1.9381969907527962e-07, 916082, 0
760, 0.0100, 8.534580076242823e-05, 1374.0428228378296,11435, 0.9996174317947133, 0.8711264729499817, 0.8914031386375427, 0.011386423988710717, 0.3256380183943392, 0.295389976856341, 2.038215665134402e-07, 1.947973914781774e-07, 916082, 0
761, 0.0100, 8.516614857084048e-05, 1375.6371257305145,11423, 0.9996178332655015, 0.8711256384849548, 0.8914018273353577, 0.011386883247761713, 0.32563781448846385, 0.29538931919138817, 2.0391142169229326e-07, 1.95690155584259e-07, 916082, 0
762, 0.0100, 8.497657390489958e-05, 1377.2373714447021,11424, 0.9996177998096025, 0.8711258769035339, 0.891395092010498, 0.011387336442985427, 0.3256376092939783, 0.2953886516133283, 2.0518764870525175e-07, 1.9661977833815182e-07, 916082, 0
763, 0.0100, 8.476354856613566e-05, 1378.8370394706726,11419, 0.9996179670890976, 0.8711233735084534, 0.891393780708313, 0.011387862512822932, 0.3256374047662032, 0.29538794101311483, 2.045281328744153e-07, 1.9739665422239635e-07, 916082, 0
764, 0.0100, 8.456098836014697e-05, 1380.4658374786377,11421, 0.9996179001772996, 0.8711226582527161, 0.891389787197113, 0.011388227530300506, 0.32563719504354294, 0.29538733228643366, 2.0972577763345157e-07, 1.985962254271234e-07, 916082, 0
765, 0.0100, 8.43071450018227e-05, 1382.0566093921661,11421, 0.9996179001772996, 0.8711227178573608, 0.891393780708313, 0.011388693201611327, 0.32563700076924235, 0.2953866885393934, 1.942756984174565e-07, 1.9815988375926818e-07, 916082, 0
766, 0.0100, 8.410362231932512e-05, 1383.6871683597565,11422, 0.9996178667214005, 0.8711233735084534, 0.8913924694061279, 0.011388931529041175, 0.3256368068217732, 0.29538623412281967, 1.93948383742093e-07, 1.9773465086943664e-07, 916082, 0
767, 0.0100, 8.433532917965157e-05, 1385.28657913208,11417, 0.9996180340008957, 0.8711233735084534, 0.8913910984992981, 0.011389134784017877, 0.3256366263386468, 0.2953858258794501, 1.804839663277491e-07, 1.959378624705603e-07, 916082, 0
768, 0.0100, 8.606480562146407e-05, 1386.8930122852325,11412, 0.9996182012803907, 0.8711225390434265, 0.8913910984992981, 0.011389449658272965, 0.32563644110012485, 0.29538533756059254, 1.8523659267577486e-07, 1.9484048758282048e-07, 916082, 0
769, 0.0100, 8.772173943563543e-05, 1388.460922241211,11404, 0.9996184689275829, 0.8711246252059937, 0.8913884162902832, 0.011389796068120222, 0.3256362386850119, 0.29538482186378573, 2.02409081662136e-07, 1.955844334607568e-07, 916082, 0
770, 0.0100, 8.919925205342389e-05, 1390.0740242004395,11409, 0.9996183016480877, 0.871124804019928, 0.891393780708313, 0.011390162677865289, 0.32563603035735345, 0.2953843049918637, 2.0832729302755482e-07, 1.968228312872876e-07, 916082, 0
771, 0.0100, 9.025738700297474e-05, 1391.6798429489136,11414, 0.9996181343685927, 0.8711252212524414, 0.891395092010498, 0.01139048745799236, 0.3256358108253592, 0.2953838168597688, 2.1953673889907321e-07, 1.9898422512733155e-07, 916082, 0
772, 0.0100, 9.124801453391852e-05, 1393.286495923996,11407, 0.9996183685598858, 0.8711259365081787, 0.8913991451263428, 0.011390897292135499, 0.32563559062569175, 0.2953833148306725, 2.2020122519839092e-07, 2.0101050585104077e-07, 916082, 0
773, 0.0100, 9.201190008246312e-05, 1394.9101078510284,11401, 0.9996185692952799, 0.8711270689964294, 0.8914004564285278, 0.01139134174918416, 0.3256353615869249, 0.2953828239577696, 2.29041249133477e-07, 2.0365179915567572e-07, 916082, 0
774, 0.0100, 9.985858573985902e-05, 1396.5172510147095,11402, 0.9996185358393809, 0.8711283206939697, 0.8913964629173279, 0.011391908038994356, 0.32563512347294654, 0.29538231789360303, 2.3811133564866083e-07, 2.0686043480082934e-07, 916082, 0
775, 0.0100, 0.00010019969307335975, 1398.134978055954,11407, 0.9996183685598858, 0.8711304068565369, 0.8914018273353577, 0.011392464243791957, 0.32563488196032314, 0.295381870214707, 2.4151233468661104e-07, 2.1008914881042998e-07, 916082, 0
776, 0.0100, 0.00010038616362552349, 1399.7383801937103,11412, 0.9996182012803907, 0.8711323142051697, 0.8914098143577576, 0.01139301495562592, 0.32563464567737593, 0.29538148348658644, 2.3628184042667755e-07, 2.1257211511933916e-07, 916082, 0
777, 0.0100, 0.00010034090204358499, 1401.3416693210602,11410, 0.9996182681921888, 0.8711333274841309, 0.8914085030555725, 0.011393482836126548, 0.3256344294204193, 0.29538120869007983, 2.1625898016797152e-07, 2.1293795530497185e-07, 916082, 0
778, 0.0100, 0.00010009966175777522, 1402.958000421524,11405, 0.9996184354716838, 0.8711337447166443, 0.8914098143577576, 0.011393841525510038, 0.3256342178270407, 0.2953809602209683, 2.1159214264043769e-07, 2.128029897374855e-07, 916082, 0
779, 0.0100, 9.97459792245776e-05, 1404.5486543178558,11411, 0.9996182347362897, 0.8711338639259338, 0.8914031386375427, 0.011394289398827483, 0.3256340144394969, 0.29538071118810705, 2.033946962520794e-07, 2.118429010058593e-07, 916082, 0
780, 0.0100, 9.95830179970026e-05, 1406.1701064109802,11407, 0.9996183685598858, 0.8711338639259338, 0.8914031386375427, 0.011394760889731164, 0.32563379955991323, 0.29538047094403835, 2.1487597151592652e-07, 2.1214427141927938e-07, 916082, 0
781, 0.0100, 0.00010129578712098966, 1407.7681946754456,11419, 0.9996179670890976, 0.8711334466934204, 0.8914018273353577, 0.011395366189034977, 0.3256335760272974, 0.29538024523559103, 2.2352860451491097e-07, 2.132561128048679e-07, 916082, 0
782, 0.0100, 0.00010277670617687058, 1409.3763709068298,11431, 0.9996175656183094, 0.8711351752281189, 0.8914058208465576, 0.011395944585452737, 0.3256333564147895, 0.2953800435509745, 2.1961241342127735e-07, 2.1388337490397483e-07, 916082, 0
783, 0.0100, 0.00010366136067143754, 1410.9756751060486,11433, 0.9996174987065113, 0.8711358308792114, 0.8914058208465576, 0.011396330702799056, 0.32563314326955295, 0.29537986075875017, 2.1315042253444716e-07, 2.1380996639285347e-07, 916082, 0
784, 0.0100, 0.00010427280654104193, 1412.5801301002502,11442, 0.9996171976034202, 0.8711357116699219, 0.8914071321487427, 0.011396660572231807, 0.32563295483589905, 0.29537970894181176, 1.8843020516134956e-07, 2.1112526263214506e-07, 916082, 0
785, 0.0100, 0.00010487267377302982, 1414.0702402591705,11437, 0.9996173648829152, 0.8711345791816711, 0.8914031386375427, 0.01139703586329935, 0.32563276962927645, 0.2953795736479795, 1.8520611688721544e-07, 2.0837792792555464e-07, 916082, 0
786, 0.0100, 0.00010521260634471857, 1415.7152814865112,11432, 0.9996175321624103, 0.8711338639259338, 0.8914071321487427, 0.011397347865845965, 0.32563259248608517, 0.2953794462603426, 1.7713802880070517e-07, 2.0502070585824778e-07, 916082, 0
787, 0.0100, 0.00010550127244253012, 1417.3332495689392,11424, 0.9996177998096025, 0.8711355924606323, 0.8914151787757874, 0.011397687011331075, 0.3256324187413145, 0.2953793376068968, 1.7375314187439983e-07, 2.016560326080313e-07, 916082, 0
788, 0.0100, 0.00010576009406680773, 1418.994241476059,11420, 0.9996179336331985, 0.8711330890655518, 0.8914164900779724, 0.011398111126763744, 0.3256322430938947, 0.29537926081667304, 1.756493235860468e-07, 1.98890823027657e-07, 916082, 0
789, 0.0100, 0.00010588111298589942, 1420.6130955219269,11414, 0.9996181343685927, 0.8711335062980652, 0.8914191722869873, 0.011398505904100173, 0.3256320629113068, 0.29537922266920963, 1.8017567920969313e-07, 1.9693499085288203e-07, 916082, 0
790, 0.0100, 0.00010583687293455576, 1422.2377343177795,11422, 0.9996178667214005, 0.8711347579956055, 0.8914204835891724, 0.011398825574135664, 0.32563188546023997, 0.2953791857180712, 1.7745100794330781e-07, 1.9489398940701435e-07, 916082, 0
791, 0.0100, 0.00010571674159472686, 1423.8562712669373,11429, 0.9996176325301074, 0.871134877204895, 0.8914191722869873, 0.011399255086057464, 0.3256317159373613, 0.2953791831041972, 1.6952153319982344e-07, 1.9219455875931138e-07, 916082, 0
792, 0.0100, 0.00010544691900300138, 1425.4742243289948,11421, 0.9996179001772996, 0.8711363077163696, 0.8914178609848022, 0.011399527756475977, 0.3256315435677549, 0.29537916218757604, 1.723695751687515e-07, 1.9011353640115773e-07, 916082, 0
793, 0.0100, 0.00010508675887084273, 1427.114045381546,11421, 0.9996179001772996, 0.8711374998092651, 0.8914138078689575, 0.011399895824190893, 0.3256313705638455, 0.29537917167762956, 1.7300706317557868e-07, 1.883293987101749e-07, 916082, 0
794, 0.0100, 0.00010457624341170846, 1428.7346594333649,11426, 0.9996177328978044, 0.8711375594139099, 0.8914098143577576, 0.011400342893417383, 0.32563118897450555, 0.2953792200762481, 1.8158283277003306e-07, 1.876436130053221e-07, 916082, 0
795, 0.0100, 8.329226235147479e-05, 1430.3692293167114,11419, 0.9996179670890976, 0.8711376786231995, 0.8914178609848022, 0.0114008049573431, 0.3256310096582231, 0.29537929392019974, 1.7931566120843456e-07, 1.86793702323098e-07, 916082, 0
796, 0.0100, 8.307020429862004e-05, 1431.9788343906403,11417, 0.9996180340008957, 0.8711391091346741, 0.8914191722869873, 0.011401210481583155, 0.3256308347434249, 0.2953793255900128, 1.74925889773192e-07, 1.8557155896951606e-07, 916082, 0
797, 0.0100, 8.361705181370056e-05, 1433.5979912281036,11414, 0.9996181343685927, 0.8711385130882263, 0.8914178609848022, 0.01140161342750081, 0.32563066824284725, 0.2953793452882429, 1.664990478267292e-07, 1.8356989099455553e-07, 916082, 0
798, 0.0100, 8.362885799983464e-05, 1435.242739200592,11410, 0.9996182681921888, 0.8711376786231995, 0.8914178609848022, 0.01140196541065119, 0.32563049457814, 0.2953793206748081, 1.7366244403627107e-07, 1.8255422805677925e-07, 916082, 0
799, 0.0100, 8.33649444696709e-05, 1436.8549358844757,11408, 0.9996183351039868, 0.871137261390686, 0.8914178609848022, 0.011402445722355695, 0.3256303215195675, 0.29537931607289963, 1.730580012071492e-07, 1.8158161509349234e-07, 916082, 0
800, 0.0100, 8.18520898246663e-05, 1438.4857997894287,11413, 0.9996181678244916, 0.8711380958557129, 0.8914178609848022, 0.01140293412856889, 0.32563013378128375, 0.29537928707495986, 1.8773957971562893e-07, 1.821882110052242e-07, 916082, 0
801, 0.0100, 8.091522390956837e-05, 1440.0992076396942,11403, 0.9996185023834819, 0.8711379170417786, 0.8914218544960022, 0.011403537584715623, 0.32562994503086345, 0.2953792775050741, 1.8875092255843384e-07, 1.828340807140353e-07, 916082, 0
802, 0.0100, 8.138854113314796e-05, 1441.818208694458,11407, 0.9996183685598858, 0.8711380958557129, 0.8914245367050171, 0.011404023689430167, 0.3256297658019769, 0.29537922736313116, 1.7923165568367594e-07, 1.8247060369861153e-07, 916082, 0
803, 0.0100, 8.151645821991489e-05, 1443.4341447353363,11399, 0.9996186362070779, 0.8711376786231995, 0.891427218914032, 0.011404442579933078, 0.32562959448357826, 0.2953791549676714, 1.7131436319539617e-07, 1.8132304165221199e-07, 916082, 0
804, 0.0100, 8.142343969855511e-05, 1445.0694019794464,11390, 0.9996189373101692, 0.8711370825767517, 0.8914312124252319, 0.011404870817833793, 0.32562943094001096, 0.2953790799040801, 1.635432625435307e-07, 1.7946136297147644e-07, 916082, 0
805, 0.0100, 8.111075062125734e-05, 1446.6656141281128,11401, 0.9996185692952799, 0.8711380958557129, 0.8914312124252319, 0.01140530469667996, 0.3256292711901328, 0.2953789961877254, 1.5975490313957508e-07, 1.773859773825512e-07, 916082, 0
806, 0.0100, 8.057315746724573e-05, 1448.283310174942,11396, 0.9996187365747751, 0.871138334274292, 0.8914312124252319, 0.011405591462190197, 0.3256291123974168, 0.29537887171421906, 1.5878441961270084e-07, 1.754317296664379e-07, 916082, 0
807, 0.0100, 7.985049331396967e-05, 1449.867151260376,11397, 0.999618703118876, 0.871138334274292, 0.891432523727417, 0.011406013814134723, 0.3256289558508881, 0.29537877197694734, 1.5655023494209885e-07, 1.7344536680703778e-07, 916082, 0
808, 0.0100, 7.885688161403127e-05, 1451.4746811389923,11407, 0.9996183685598858, 0.8711382150650024, 0.8914338946342468, 0.01140648983375994, 0.3256287877146873, 0.29537866634146576, 1.6813160769180158e-07, 1.7290651974373567e-07, 916082, 0
809, 0.0100, 7.980564307235462e-05, 1453.0747032165527,11413, 0.9996181678244916, 0.8711391091346741, 0.8914312124252319, 0.011406959526192943, 0.3256286159903793, 0.29537852187708385, 1.7172466282300292e-07, 1.727879689479319e-07, 916082, 0
810, 0.0100, 8.309842782931836e-05, 1454.664034128189,11416, 0.9996180674567946, 0.8711385130882263, 0.891432523727417, 0.011407388852604918, 0.3256284485619287, 0.29537834190986934, 1.6742944058956155e-07, 1.7224448777099677e-07, 916082, 0
811, 0.0100, 8.326470837788366e-05, 1456.254410982132,11423, 0.9996178332655015, 0.8711383938789368, 0.8914312124252319, 0.011407699826932327, 0.32562828598635657, 0.29537812492820975, 1.6257800750096862e-07, 1.7125252310975942e-07, 916082, 0
812, 0.0100, 8.344233547061887e-05, 1457.8719699382782,11420, 0.9996179336331985, 0.871138334274292, 0.8914312124252319, 0.011408091324301164, 0.32562813770221916, 0.29537789508958645, 1.4828056787985489e-07, 1.6880360022387074e-07, 916082, 0
813, 0.0100, 8.35779929034705e-05, 1459.53244805336,11429, 0.9996176325301074, 0.871137261390686, 0.8914338946342468, 0.01140840344727821, 0.32562798372162194, 0.29537761368780063, 1.5397990660304117e-07, 1.6725917089820457e-07, 916082, 0
814, 0.0100, 8.375369068087958e-05, 1461.133028268814,11430, 0.9996175990742083, 0.8711380958557129, 0.8914298415184021, 0.011408859367633493, 0.3256278255242279, 0.2953772721025623, 1.5820479437600454e-07, 1.6633088939274205e-07, 916082, 0
815, 0.0100, 8.390547286369894e-05, 1462.7473192214966,11427, 0.9996176994419054, 0.8711385130882263, 0.8914378881454468, 0.01140929886685677, 0.3256276563430988, 0.29537686739173963, 1.6917871936694695e-07, 1.6661350173418638e-07, 916082, 0
816, 0.0100, 8.406663410958775e-05, 1464.3421394824982,11424, 0.9996177998096025, 0.871138334274292, 0.8914365172386169, 0.011409839257619969, 0.32562748477748865, 0.2953763636654365, 1.7157332865558317e-07, 1.671029629596865e-07, 916082, 0
817, 0.0100, 8.232140795202276e-05, 1465.9537472724915,11421, 0.9996179001772996, 0.8711390495300293, 0.8914365172386169, 0.011410281456888492, 0.3256273132310779, 0.2953758143675937, 1.7153645448519939e-07, 1.675411061572948e-07, 916082, 0
818, 0.0100, 8.377790435645479e-05, 1467.5465412139893,11418, 0.9996180005449966, 0.8711391091346741, 0.8914352059364319, 0.011410619046034963, 0.325627145747643, 0.2953752710804307, 1.6748803455257644e-07, 1.6753579824016037e-07, 916082, 0
819, 0.0100, 8.518429159039716e-05, 1469.1331341266632,11412, 0.9996182012803907, 0.8711385130882263, 0.8914338946342468, 0.011411071286973148, 0.3256269836349024, 0.29537464636582605, 1.6210528042126526e-07, 1.6698465879094612e-07, 916082, 0
820, 0.0100, 8.510184260834372e-05, 1470.7491972446442,11415, 0.9996181009126937, 0.8711391091346741, 0.8914298415184021, 0.011411473770087653, 0.3256268174658979, 0.29537400112213463, 1.6616812414937954e-07, 1.6690282509440153e-07, 916082, 0
821, 0.0100, 8.386140880082495e-05, 1472.3383853435516,11415, 0.9996181009126937, 0.8711393475532532, 0.891432523727417, 0.011411884406589327, 0.3256266556061182, 0.29537332658022675, 1.6186965529074726e-07, 1.6639254456624599e-07, 916082, 0
822, 0.0100, 8.169871867047449e-05, 1473.9513630867004,11399, 0.9996186362070779, 0.8711394667625427, 0.8914312124252319, 0.011412352563239601, 0.3256264921163758, 0.2953725861472784, 1.6348171533175915e-07, 1.6609914446933305e-07, 916082, 0
823, 0.0100, 7.942396832400194e-05, 1475.540904045105,11401, 0.9996185692952799, 0.8711389303207397, 0.891428530216217, 0.011412815603721786, 0.32562631923129587, 0.2953718086771692, 1.7289123271924112e-07, 1.6676616935412685e-07, 916082, 0
824, 0.0100, 7.951919411433501e-05, 1477.1572759151459,11401, 0.9996185692952799, 0.8711387515068054, 0.8914258480072021, 0.011413384210122201, 0.3256261432530131, 0.29537093043806956, 1.7598061152757083e-07, 1.6766547359681185e-07, 916082, 0
825, 0.0100, 7.957744083431458e-05, 1478.7458329200745,11407, 0.9996183685598858, 0.8711386322975159, 0.8914258480072021, 0.011413814413097655, 0.3256259669722464, 0.2953701759837788, 1.7628357046328702e-07, 1.6850797508273675e-07, 916082, 0
826, 0.0100, 7.963934703083994e-05, 1480.342849969864,11421, 0.9996179001772996, 0.87114018201828, 0.891428530216217, 0.011414348442802853, 0.3256258005517368, 0.2953693569601949, 1.6640712041660066e-07, 1.6829670157669342e-07, 916082, 0
827, 0.0100, 7.969324076079784e-05, 1481.9210019111633,11424, 0.9996177998096025, 0.8711419701576233, 0.891432523727417, 0.01141488013856052, 0.32562562021652186, 0.2953685346489826, 1.8034165183422601e-07, 1.6946407611533248e-07, 916082, 0
828, 0.0100, 7.983790870140644e-05, 1483.501009941101,11418, 0.9996180005449966, 0.8711422681808472, 0.8914365172386169, 0.011415571989823748, 0.3256254401899737, 0.2953675949866962, 1.8002968521502183e-07, 1.7049211394762907e-07, 916082, 0
829, 0.0100, 7.982159953930294e-05, 1485.0667309761047,11417, 0.9996180340008957, 0.8711428642272949, 0.8914391994476318, 0.011416110059150384, 0.3256252541911083, 0.29536683035159517, 1.859942685977778e-07, 1.7198232755431274e-07, 916082, 0
830, 0.0100, 7.980162720790325e-05, 1486.6576840877533,11418, 0.9996180005449966, 0.8711441159248352, 0.8914352059364319, 0.011416701077082404, 0.3256250775239498, 0.29536605921275216, 1.7667148877187344e-07, 1.7244558777538454e-07, 916082, 0
831, 0.0100, 7.982150058553923e-05, 1488.2930800914764,11422, 0.9996178667214005, 0.8711441159248352, 0.891428530216217, 0.011417293573127185, 0.32562490743684247, 0.29536530853981, 1.7008043717847698e-07, 1.7220760015985294e-07, 916082, 0
832, 0.0100, 7.983174890768213e-05, 1489.801743030548,11429, 0.9996176325301074, 0.8711424469947815, 0.8914312124252319, 0.011417772208896997, 0.325624735538129, 0.29536464933386297, 1.7190039253156542e-07, 1.7217685470735845e-07, 916082, 0
833, 0.0100, 7.984560079669375e-05, 1491.2836210727692,11430, 0.9996175990742083, 0.8711423277854919, 0.891428530216217, 0.011418495474868928, 0.3256245828915539, 0.29536384492618256, 1.5264298303119261e-07, 1.70115927527838e-07, 916082, 0
834, 0.0100, 7.984632121794038e-05, 1492.892340183258,11422, 0.9996178667214005, 0.8711424469947815, 0.8914231657981873, 0.01141881051603925, 0.32562441988079627, 0.2953633776402694, 1.6301509742078224e-07, 1.6939214303848253e-07, 916082, 0
835, 0.0100, 7.985226649589677e-05, 1494.4836692810059,11422, 0.9996178667214005, 0.8711432814598083, 0.891428530216217, 0.011419416617262118, 0.325624269054105, 0.29536272727994484, 1.5082206711314328e-07, 1.6743661100423046e-07, 916082, 0
836, 0.0100, 7.985071136110082e-05, 1496.1023511886597,11424, 0.9996177998096025, 0.8711436986923218, 0.891427218914032, 0.011419810697379405, 0.32562411752796144, 0.29536226322410725, 1.5153360549691186e-07, 1.6577394711846177e-07, 916082, 0
837, 0.0100, 7.984965827059267e-05, 1497.690779209137,11422, 0.9996178667214005, 0.8711419701576233, 0.8914298415184021, 0.011420477895150823, 0.3256239720397149, 0.29536164142994187, 1.454875869777439e-07, 1.6362409010845023e-07, 916082, 0
838, 0.0100, 7.984391340655714e-05, 1499.2860321998596,11430, 0.9996175990742083, 0.8711418509483337, 0.8914338946342468, 0.011420804372337345, 0.32562381427228054, 0.2953612810267004, 1.577614904268998e-07, 1.630281574314453e-07, 916082, 0
839, 0.0100, 7.983988588187622e-05, 1500.8533670902252,11433, 0.9996174987065113, 0.871140718460083, 0.8914245367050171, 0.011421360900707467, 0.3256236611996555, 0.29536083298074106, 1.530775088354197e-07, 1.6200465614593263e-07, 916082, 0
840, 0.0100, 7.983280704667775e-05, 1502.4544250965118,11428, 0.9996176659860064, 0.8711404800415039, 0.8914231657981873, 0.011421688775992603, 0.32562349243293914, 0.295360553929435, 1.68760394603229e-07, 1.6266787759115667e-07, 916082, 0
841, 0.0100, 8.111669167722654e-05, 1504.0832488536835,11429, 0.9996176325301074, 0.8711403608322144, 0.8914204835891724, 0.01142224567684632, 0.3256233222933744, 0.2953601972278367, 1.7014583675312167e-07, 1.6340063988509608e-07, 916082, 0
842, 0.0100, 8.125567462510234e-05, 1505.69562458992,11423, 0.9996178332655015, 0.8711403012275696, 0.8914178609848022, 0.011422684282500208, 0.3256231355084749, 0.29535994090346557, 1.8678972585339793e-07, 1.656012749649227e-07, 916082, 0
843, 0.0100, 8.13708128888497e-05, 1507.3233194351196,11425, 0.9996177663537035, 0.8711397647857666, 0.8914178609848022, 0.011423147983177664, 0.32562296259834755, 0.29535977023652804, 1.729021041896317e-07, 1.6631726565454614e-07, 916082, 0
844, 0.0100, 8.134986758985527e-05, 1508.9288444519043,11418, 0.9996180005449966, 0.8711400628089905, 0.8914191722869873, 0.011423355290106548, 0.3256227932724904, 0.29535975276780313, 1.693255654022785e-07, 1.6661567471919405e-07, 916082, 0
845, 0.0100, 8.132211211317048e-05, 1510.5358922481537,11402, 0.9996185358393809, 0.8711397647857666, 0.8914164900779724, 0.011423720337525273, 0.3256226249863078, 0.2953597678562175, 1.6828921689526766e-07, 1.6678227728185195e-07, 916082, 0
846, 0.0100, 8.124761026571085e-05, 1512.15753531456,11396, 0.9996187365747751, 0.8711394667625427, 0.8914151787757874, 0.011424142778935817, 0.32562244452225814, 0.2953598503826517, 1.8046388999826135e-07, 1.681024104863558e-07, 916082, 0
847, 0.0100, 8.107772319423519e-05, 1513.7819375991821,11401, 0.9996185692952799, 0.8711414337158203, 0.8914164900779724, 0.011424566531386068, 0.32562226250324505, 0.29535997831406147, 1.82021503369878e-07, 1.6944502280359378e-07, 916082, 0
848, 0.0100, 8.22688095942653e-05, 1515.4235785007477,11396, 0.9996187365747751, 0.8711421489715576, 0.8914204835891724, 0.011425081723354793, 0.32562208101811496, 0.2953601820410584, 1.8148522706873393e-07, 1.7061219203972828e-07, 916082, 0
849, 0.0100, 8.335526220348763e-05, 1517.0336005687714,11389, 0.9996189707660682, 0.8711435198783875, 0.8914231657981873, 0.011425602735401282, 0.3256218820925162, 0.2953604169826411, 1.9892535046972526e-07, 1.732519254030583e-07, 916082, 0
850, 0.0100, 8.456925655603501e-05, 1518.653807401657,11386, 0.9996190711337652, 0.8711429834365845, 0.8914178609848022, 0.011426286115699015, 0.3256216788299546, 0.2953607780848068, 2.032593034995145e-07, 1.7604159958837647e-07, 916082, 0
851, 0.0100, 8.536681100580972e-05, 1520.2689690589905,11374, 0.9996194726045534, 0.8711441159248352, 0.8914111256599426, 0.01142683112916626, 0.3256214867899159, 0.29536112610930376, 1.9204246509696432e-07, 1.7757977553142803e-07, 916082, 0
852, 0.0100, 8.599440473546264e-05, 1521.8699252605438,11383, 0.9996191715014623, 0.8711422681808472, 0.8914178609848022, 0.011427360547720136, 0.3256213051430001, 0.29536151347949297, 1.816443482294261e-07, 1.7798210602186904e-07, 916082, 0
853, 0.0100, 8.645761449257273e-05, 1523.5024361610413,11377, 0.9996193722368564, 0.8711414337158203, 0.8914204835891724, 0.011427864975395502, 0.3256211341772004, 0.29536188413382247, 1.709674762317981e-07, 1.7726788263111098e-07, 916082, 0
854, 0.0100, 8.680593139705457e-05, 1525.1046059131622,11380, 0.9996192718691593, 0.8711421489715576, 0.8914231657981873, 0.011428388038851487, 0.32562097191472017, 0.2953622847967564, 1.6225614402065602e-07, 1.7570623249346728e-07, 916082, 0
855, 0.0100, 8.68340447637938e-05, 1526.735034942627,11383, 0.9996191715014623, 0.8711420297622681, 0.8914218544960022, 0.011428704514415895, 0.32562081265087484, 0.2953625161543814, 1.5926682750411203e-07, 1.7398867586119573e-07, 916082, 0
856, 0.0100, 8.682780819478718e-05, 1528.3471331596375,11374, 0.9996194726045534, 0.8711411952972412, 0.8914245367050171, 0.011429108675193039, 0.32562066165443243, 0.2953628213184435, 1.5099765038328883e-07, 1.7154019664066894e-07, 916082, 0
857, 0.0100, 8.66996059143472e-05, 1529.972575187683,11380, 0.9996192718691593, 0.8711407780647278, 0.8914245367050171, 0.011429525778433406, 0.3256205036131454, 0.2953631285276967, 1.5804461578339257e-07, 1.7014033505784794e-07, 916082, 0
858, 0.0100, 8.646692742626432e-05, 1531.6064891815186,11377, 0.9996193722368564, 0.8711403608322144, 0.8914258480072021, 0.011429999759170521, 0.3256203404093599, 0.2953634695464476, 1.6319546630727544e-07, 1.6943275177118186e-07, 916082, 0
859, 0.0100, 8.607727545680565e-05, 1533.2046670913696,11379, 0.9996193053250584, 0.8711400628089905, 0.891427218914032, 0.011430382583334005, 0.3256201747950671, 0.295363723042411, 1.6562165178202193e-07, 1.690477283178962e-07, 916082, 0
860, 0.0100, 8.586242770359308e-05, 1534.7811889648438,11380, 0.9996192718691593, 0.8711385130882263, 0.891427218914032, 0.011430834256178865, 0.3256200054725309, 0.2953640394507312, 1.6932452145956844e-07, 1.690753872586526e-07, 916082, 0
861, 0.0100, 8.548481391408248e-05, 1536.3684508800507,11373, 0.9996195060604525, 0.871137797832489, 0.8914245367050171, 0.011431281445251488, 0.32561982892716473, 0.2953643324528515, 1.765359388672394e-07, 1.6980702955539332e-07, 916082, 0
862, 0.0100, 8.478111765154068e-05, 1537.9833269119263,11380, 0.9996192718691593, 0.8711379170417786, 0.8914204835891724, 0.011431735538424886, 0.3256196521388367, 0.2953645997754051, 1.767968091925809e-07, 1.7049338786047082e-07, 916082, 0
863, 0.0100, 8.364645075654844e-05, 1539.5800080299377,11379, 0.9996193053250584, 0.8711376786231995, 0.8914204835891724, 0.011432177857424234, 0.32561948011442243, 0.29536485372955235, 1.7202889290857115e-07, 1.706463195809104e-07, 916082, 0
864, 0.0100, 8.227311970315791e-05, 1541.2225120067596,11378, 0.9996193387809573, 0.8711379766464233, 0.8914178609848022, 0.011432510689281547, 0.3256193160098469, 0.2953650346474084, 1.6409582437315606e-07, 1.6997967183640717e-07, 916082, 0
865, 0.0100, 8.103421110888726e-05, 1542.83202791214,11370, 0.9996196064281495, 0.8711379170417786, 0.8914178609848022, 0.011432921257751883, 0.32561915961720184, 0.2953652823394197, 1.5638880224155827e-07, 1.6856905538544824e-07, 916082, 0
866, 0.0100, 8.376886083747939e-05, 1544.4529769420624,11376, 0.9996194056927554, 0.871138334274292, 0.8914204835891724, 0.011433397737136752, 0.32561898838108855, 0.2953655810963914, 1.7124620199648888e-07, 1.6883487579019625e-07, 916082, 0
867, 0.0100, 8.406767305040017e-05, 1546.05340218544,11385, 0.9996191045896642, 0.8711362481117249, 0.8914178609848022, 0.01143396974794262, 0.32561881087666095, 0.2953659864754732, 1.7749702790892385e-07, 1.6968171887741822e-07, 916082, 0
868, 0.0100, 8.43085003930998e-05, 1547.6755301952362,11392, 0.999618870398371, 0.8711349964141846, 0.8914204835891724, 0.011434486474644857, 0.3256186263133157, 0.295366388890395, 1.845628256891274e-07, 1.7111416900175234e-07, 916082, 0
869, 0.0100, 8.45869906246025e-05, 1549.3047811985016,11407, 0.9996183685598858, 0.8711355328559875, 0.8914191722869873, 0.011435168318594285, 0.3256184427663136, 0.2953669551838748, 1.835487733470309e-07, 1.723187453635766e-07, 916082, 0
870, 0.0100, 8.475460038997219e-05, 1550.9259712696075,11417, 0.9996180340008957, 0.8711357116699219, 0.8914258480072021, 0.011435649413378785, 0.32561825585232956, 0.29536739061665573, 1.8691755532262988e-07, 1.7372578419246668e-07, 916082, 0
871, 0.0100, 8.494850190666875e-05, 1552.5449571609497,11410, 0.9996182681921888, 0.8711364269256592, 0.8914231657981873, 0.011436278636215323, 0.3256180812528649, 0.29536798521563845, 1.745955639509411e-07, 1.7381256682770255e-07, 916082, 0
872, 0.0100, 8.502857252651822e-05, 1554.1531131267548,11413, 0.9996181678244916, 0.871137261390686, 0.8914258480072021, 0.011436658300973361, 0.3256179122942705, 0.29536840236330125, 1.6896380944375622e-07, 1.7332149447983489e-07, 916082, 0
873, 0.0100, 8.510773393209829e-05, 1555.7896959781647,11420, 0.9996179336331985, 0.8711379170417786, 0.8914204835891724, 0.01143709624615756, 0.32561775937496623, 0.2953688873474921, 1.5291359861668852e-07, 1.7116375027552119e-07, 916082, 0
874, 0.0100, 8.513901777309554e-05, 1557.3993349075317,11417, 0.9996180340008957, 0.8711374998092651, 0.8914218544960022, 0.011437464386704827, 0.3256176096283285, 0.2953693139253794, 1.497479201195695e-07, 1.6889107268745416e-07, 916082, 0
875, 0.0100, 8.514087147344757e-05, 1558.9986588954926,11406, 0.9996184020157848, 0.8711379170417786, 0.8914231657981873, 0.011437782031087008, 0.3256174621820296, 0.2953696758539877, 1.4745770027246863e-07, 1.6661449084461185e-07, 916082, 0
876, 0.0100, 8.530436064626713e-05, 1560.6411716938019,11400, 0.999618602751179, 0.8711385130882263, 0.8914178609848022, 0.011438116541902502, 0.3256173089854131, 0.295370036816678, 1.5319564100613192e-07, 1.6522133770722936e-07, 916082, 0
877, 0.0100, 8.560148365606527e-05, 1562.258163690567,11401, 0.9996185692952799, 0.8711379170417786, 0.8914178609848022, 0.011438554196039922, 0.32561715260877894, 0.2953704729744165, 1.5636384792516722e-07, 1.643134655971054e-07, 916082, 0
878, 0.0100, 8.582427946979832e-05, 1563.867970943451,11397, 0.999618703118876, 0.8711388111114502, 0.8914191722869873, 0.011438859207796154, 0.32561698511460435, 0.2953707473343778, 1.6749651909897523e-07, 1.6462902974791864e-07, 916082, 0
879, 0.0100, 8.616905688106696e-05, 1565.4699010849,11395, 0.999618770030674, 0.87114018201828, 0.8914151787757874, 0.01143940770380825, 0.32561680941163784, 0.2953712627542543, 1.7570611243744594e-07, 1.657045614908377e-07, 916082, 0
880, 0.0100, 8.651014110513831e-05, 1566.9690561294556,11412, 0.9996182012803907, 0.87114018201828, 0.8914164900779724, 0.01143995806585747, 0.32561661786636464, 0.29537172511324783, 1.915380513084486e-07, 1.6812276497206877e-07, 916082, 0
881, 0.0100, 8.735143995715726e-05, 1568.5561592578888,11407, 0.9996183685598858, 0.8711414337158203, 0.8914164900779724, 0.011440634886868906, 0.32561641693053234, 0.29537224816497476, 2.0093899960604844e-07, 1.7114739572407444e-07, 916082, 0
882, 0.0100, 8.738134783097811e-05, 1570.1623980998993,11415, 0.9996181009126937, 0.8711418509483337, 0.8914138078689575, 0.011441258424850815, 0.32561621449122335, 0.29537264064802055, 2.024389546551042e-07, 1.7404544998780644e-07, 916082, 0
883, 0.0100, 8.764297732044899e-05, 1571.7709410190582,11423, 0.9996178332655015, 0.8711469173431396, 0.8914204835891724, 0.011441921857601437, 0.3256160199180929, 0.2953729865282835, 1.9456948446849864e-07, 1.7599643855100857e-07, 916082, 0
884, 0.0100, 8.79586619466529e-05, 1573.401053905487,11425, 0.9996177663537035, 0.8711491227149963, 0.8914191722869873, 0.011442484954481675, 0.3256158330985909, 0.2953731716682454, 1.868272034299956e-07, 1.770506407841151e-07, 916082, 0
885, 0.0100, 8.824123992897122e-05, 1575.0409381389618,11426, 0.9996177328978044, 0.8711512088775635, 0.8914191722869873, 0.01144299998084331, 0.32561565630596784, 0.29537325863362546, 1.7679236047341007e-07, 1.770247957823715e-07, 916082, 0
886, 0.0100, 8.848699786626662e-05, 1576.6590082645416,11433, 0.9996174987065113, 0.8711512088775635, 0.8914124965667725, 0.01144346264187852, 0.3256154847276828, 0.2953732735650027, 1.7158099901992685e-07, 1.764727327897566e-07, 916082, 0
887, 0.0100, 8.872458519657087e-05, 1578.2698721885681,11419, 0.9996179670890976, 0.8711518049240112, 0.8914058208465576, 0.011443940824940877, 0.3256153269470153, 0.29537327770554317, 1.5778245832098747e-07, 1.745081529311108e-07, 916082, 0
888, 0.0100, 8.894355456896927e-05, 1579.8865871429443,11418, 0.9996180005449966, 0.8711518049240112, 0.8914111256599426, 0.01144438917231871, 0.32561516678121155, 0.29537326575729017, 1.6015596004947952e-07, 1.730168736128029e-07, 916082, 0
889, 0.0100, 8.917617842114449e-05, 1581.5174992084503,11417, 0.9996180340008957, 0.8711516261100769, 0.8914138078689575, 0.011444897429830079, 0.32561501068005133, 0.29537325605583825, 1.5610045112079973e-07, 1.7124583990377213e-07, 916082, 0
890, 0.0100, 8.939709578174154e-05, 1583.1422531604767,11415, 0.9996181009126937, 0.8711521029472351, 0.8914204835891724, 0.01144539389611831, 0.325614849480299, 0.29537321164279845, 1.6120124252116952e-07, 1.7021383842554682e-07, 916082, 0
891, 0.0100, 8.965712648336935e-05, 1584.7769951820374,11412, 0.9996182012803907, 0.8711519837379456, 0.8914178609848022, 0.011446017884533019, 0.32561468514408626, 0.2953731726819267, 1.6433748956101724e-07, 1.696168695951882e-07, 916082, 0
892, 0.0100, 8.992425947190702e-05, 1586.407041311264,11411, 0.9996182347362897, 0.8711521029472351, 0.8914071321487427, 0.01144669304284285, 0.32561451576597183, 0.29537311112212083, 1.693840677163827e-07, 1.6959357501620297e-07, 916082, 0
893, 0.0100, 9.014346838201519e-05, 1588.012267112732,11410, 0.9996182681921888, 0.8711513876914978, 0.8914071321487427, 0.011447259721406412, 0.3256143484213065, 0.2953730145118583, 1.6734123842176984e-07, 1.693669838481476e-07, 916082, 0
894, 0.0100, 9.036664486002438e-05, 1589.601191997528,11425, 0.9996177663537035, 0.8711528182029724, 0.8914044499397278, 0.01144787633910845, 0.32561419680324016, 0.2953729324057605, 1.5161466182522787e-07, 1.675020005295829e-07, 916082, 0
895, 0.0100, 9.046370867675684e-05, 1591.1940739154816,11428, 0.9996176659860064, 0.8711528182029724, 0.8914058208465576, 0.01144813037338855, 0.3256140471950952, 0.29537281170446117, 1.496097326025847e-07, 1.6562045871435131e-07, 916082, 0
896, 0.0100, 9.065132682626426e-05, 1592.8188717365265,11440, 0.9996172645152182, 0.8711541891098022, 0.8914098143577576, 0.011448701433207668, 0.3256139136462137, 0.2953727576336074, 1.3355118172464486e-07, 1.620941563385616e-07, 916082, 0
897, 0.0100, 0.00010458403612060653, 1594.4335367679596,11431, 0.9996175656183094, 0.8711551427841187, 0.8914124965667725, 0.01144899802835371, 0.3256137706864664, 0.2953726649645081, 1.42961577187517e-07, 1.600709622287801e-07, 916082, 0
898, 0.0100, 0.00010656332941995258, 1596.0518736839294,11439, 0.9996172979711172, 0.871155321598053, 0.8914164900779724, 0.011449517437603208, 0.3256136282650978, 0.2953725792961528, 1.424180420817045e-07, 1.5821141003580047e-07, 916082, 0
899, 0.0100, 0.00010671294185885154, 1597.6559824943542,11437, 0.9996173648829152, 0.8711555600166321, 0.8914164900779724, 0.01145004138044648, 0.32561346798330515, 0.29537247182179693, 1.6028437904713755e-07, 1.5841749473331774e-07, 916082, 0
900, 0.0100, 0.00010571793328999438, 1599.3022184371948,11437, 0.9996173648829152, 0.8711560368537903, 0.8914204835891724, 0.011450651190095779, 0.32561330622216544, 0.29537236957823854, 1.6176053008187807e-07, 1.5874866544161078e-07, 916082, 0
901, 0.0100, 0.00010250388473441272, 1600.9387955665588,11435, 0.9996174317947133, 0.8711566925048828, 0.8914178609848022, 0.011451081537536092, 0.3256131456496211, 0.2953722441998041, 1.6056674173592356e-07, 1.5892954283917633e-07, 916082, 0
902, 0.0100, 9.793379447810472e-05, 1602.6637215614319,11434, 0.9996174652506122, 0.8711568713188171, 0.8914191722869873, 0.01145143640551045, 0.3256129823022745, 0.2953721102606398, 1.6335229430231024e-07, 1.593663751620452e-07, 916082, 0
903, 0.0100, 9.167570794844511e-05, 1604.3302347660065,11438, 0.9996173314270163, 0.8711574077606201, 0.8914204835891724, 0.011451916511418747, 0.32561281766722894, 0.2953719865222019, 1.6463869501048833e-07, 1.5988591866992667e-07, 916082, 0
904, 0.0100, 9.148858744605847e-05, 1605.993468761444,11430, 0.9996175990742083, 0.8711572885513306, 0.8914191722869873, 0.01145236830977345, 0.3256126506449288, 0.2953718452569362, 1.6702677946289768e-07, 1.6058604629682876e-07, 916082, 0
905, 0.0100, 7.882335086650623e-05, 1607.6102497577667,11438, 0.9996173314270163, 0.8711579442024231, 0.8914191722869873, 0.01145277598135957, 0.32561248351315847, 0.2953716640632743, 1.6711638911592885e-07, 1.6122742931979442e-07, 916082, 0
906, 0.0100, 7.874118226280508e-05, 1609.2566397190094,11440, 0.9996172645152182, 0.8711578249931335, 0.8914124965667725, 0.011453208862277253, 0.3256123223246079, 0.2953714546235568, 1.61195382930579e-07, 1.6122422439420101e-07, 916082, 0
907, 0.0100, 7.865248469749864e-05, 1610.8789036273956,11430, 0.9996175990742083, 0.8711589574813843, 0.8914098143577576, 0.011453676924678838, 0.32561216016917305, 0.2953712267760393, 1.6215110526518473e-07, 1.6131667356132007e-07, 916082, 0
908, 0.0100, 7.947045495839416e-05, 1612.5198228359222,11435, 0.9996174317947133, 0.8711603283882141, 0.8914098143577576, 0.011454195891127483, 0.32561199905904253, 0.29537098721217775, 1.611178058746887e-07, 1.612967757518474e-07, 916082, 0
909, 0.0100, 8.025256824159522e-05, 1614.1341729164124,11431, 0.9996175656183094, 0.8711613416671753, 0.8914111256599426, 0.011454710316302233, 0.3256118296841333, 0.29537071930490133, 1.6936894997598984e-07, 1.620863703298651e-07, 916082, 0
910, 0.0100, 8.043725548506735e-05, 1615.7598826885223,11441, 0.9996172310593191, 0.871161162853241, 0.8914098143577576, 0.011455332202350493, 0.3256116663263543, 0.29537043940132884, 1.6335892838448274e-07, 1.6221317876348838e-07, 916082, 0
911, 0.0100, 7.861578043494339e-05, 1617.3726317882538,11441, 0.9996172310593191, 0.8711609244346619, 0.8914111256599426, 0.011455795534087671, 0.32561149891443664, 0.2953701671890846, 1.6741028968647598e-07, 1.62725545543275e-07, 916082, 0
912, 0.0100, 7.870705544951782e-05, 1618.9823944568634,11441, 0.9996172310593191, 0.871160089969635, 0.8914138078689575, 0.011456238834988048, 0.32561133874537823, 0.2953699363383385, 1.6017395115808242e-07, 1.624685675731366e-07, 916082, 0
913, 0.0100, 7.879797475095577e-05, 1620.6138091087341,11435, 0.9996174317947133, 0.8711599111557007, 0.8914098143577576, 0.011456718157387571, 0.3256111860120181, 0.2953697249050096, 1.5273014775107896e-07, 1.6146741536575126e-07, 916082, 0
914, 0.0100, 7.887970637239593e-05, 1622.220022201538,11428, 0.9996176659860064, 0.871161162853241, 0.8914111256599426, 0.01145718838127697, 0.3256110265800524, 0.2953695237172458, 1.59435244784234e-07, 1.6126303812170012e-07, 916082, 0
915, 0.0100, 7.965217372107586e-05, 1623.8398802280426,11434, 0.9996174652506122, 0.8711619973182678, 0.8914164900779724, 0.011457806194109169, 0.32561087608340755, 0.2953693587056029, 1.5049808865796876e-07, 1.601527690877813e-07, 916082, 0
916, 0.0100, 8.150114425679339e-05, 1625.4451670646667,11433, 0.9996174987065113, 0.8711619973182678, 0.8914178609848022, 0.011458094044415827, 0.3256107159117138, 0.29536926492498955, 1.6017135057166954e-07, 1.6015462713916335e-07, 916082, 0
917, 0.0100, 8.454412633634713e-05, 1627.0766172409058,11424, 0.9996177998096025, 0.8711628317832947, 0.8914231657981873, 0.011458622874492765, 0.32561056646938047, 0.295369216920226, 1.4943865228600473e-07, 1.590493270226524e-07, 916082, 0
918, 0.0100, 8.570758948123509e-05, 1628.7207901477814,11432, 0.9996175321624103, 0.8711638450622559, 0.8914204835891724, 0.011459129896527573, 0.32561040873126096, 0.2953692246171461, 1.5774671291435283e-07, 1.58918583028301e-07, 916082, 0
919, 0.0100, 8.729445440488494e-05, 1630.3300652503967,11430, 0.9996175990742083, 0.8711645007133484, 0.8914245367050171, 0.011459822778747653, 0.3256102535896912, 0.29536928118932115, 1.5513392226385037e-07, 1.5853599875817178e-07, 916082, 0
920, 0.0100, 8.66735069148463e-05, 1631.9653103351593,11432, 0.9996175321624103, 0.8711665272712708, 0.8914258480072021, 0.011460347106642137, 0.3256100894749647, 0.29536937307795336, 1.641112561956426e-07, 1.5908489317162074e-07, 916082, 0
921, 0.0100, 8.503741558102175e-05, 1633.572406053543,11431, 0.9996175656183094, 0.8711665272712708, 0.8914231657981873, 0.01146101260223567, 0.3256099284025922, 0.2953695738427754, 1.6107287276190263e-07, 1.5928258198733032e-07, 916082, 0
922, 0.0100, 8.138429383153958e-05, 1635.217430114746,11431, 0.9996175656183094, 0.8711686134338379, 0.891427218914032, 0.011461551352479253, 0.3256097581797943, 0.29536982130720146, 1.702270519543525e-07, 1.6034459171337887e-07, 916082, 0
923, 0.0100, 7.937993719995629e-05, 1636.8338360786438,11438, 0.9996173314270163, 0.8711692690849304, 0.8914312124252319, 0.011462200796672506, 0.3256095911229333, 0.29537016888697004, 1.67063511413712e-07, 1.6100414058959675e-07, 916082, 0
924, 0.0100, 7.939305796014949e-05, 1638.45223903656,11425, 0.9996177663537035, 0.8711705207824707, 0.8914298415184021, 0.011462685322833477, 0.32560944162271827, 0.29537053512883493, 1.4949120757945522e-07, 1.5981403088041648e-07, 916082, 0
925, 0.0100, 7.939095877725129e-05, 1640.0992753505707,11430, 0.9996175990742083, 0.8711696863174438, 0.891427218914032, 0.011462978507394708, 0.3256092979532205, 0.29537083065234204, 1.4367805950543655e-07, 1.5812205880873895e-07, 916082, 0
926, 0.0100, 7.939069277167421e-05, 1641.7287163734436,11428, 0.9996176659860064, 0.8711695671081543, 0.891427218914032, 0.011463441305095834, 0.3256091640158171, 0.2953712641307606, 1.3392906333953292e-07, 1.5551801253870456e-07, 916082, 0
927, 0.0100, 7.937684840156209e-05, 1643.236796617508,11422, 0.9996178667214005, 0.871168851852417, 0.8914258480072021, 0.01146376064083769, 0.32560902936384306, 0.2953716409980698, 1.346518861411461e-07, 1.5329354649200797e-07, 916082, 0
928, 0.0100, 7.935827529595897e-05, 1644.8555705547333,11428, 0.9996176659860064, 0.8711686134338379, 0.891428530216217, 0.011464132616232305, 0.3256088886879392, 0.29537208052332986, 1.4067617931656784e-07, 1.5198248498205087e-07, 916082, 0
929, 0.0100, 9.060626139814532e-05, 1646.4503695964813,11437, 0.9996173648829152, 0.8711684942245483, 0.8914258480072021, 0.011464598163800072, 0.3256087502829037, 0.2953726506411203, 1.3840039547741156e-07, 1.505663491999001e-07, 916082, 0
930, 0.0100, 9.107146922675196e-05, 1648.061235666275,11431, 0.9996175656183094, 0.8711691498756409, 0.891427218914032, 0.011464842423410804, 0.3256086033561105, 0.29537301209879996, 1.4692985483844012e-07, 1.501986859242332e-07, 916082, 0
931, 0.0100, 9.195483984083217e-05, 1649.663504600525,11431, 0.9996175656183094, 0.8711684346199036, 0.8914231657981873, 0.011465399680236252, 0.3256084627489745, 0.2953737545222153, 1.4060978453800388e-07, 1.4921108007252966e-07, 916082, 0
932, 0.0100, 9.272742260973182e-05, 1651.2802584171295,11415, 0.9996181009126937, 0.8711686134338379, 0.8914258480072021, 0.011465903770069124, 0.32560830341475305, 0.2953744497402407, 1.593373931685349e-07, 1.5019405316550704e-07, 916082, 0
933, 0.0100, 9.367097870653399e-05, 1652.9096403121948,11418, 0.9996180005449966, 0.8711698651313782, 0.891428530216217, 0.01146655858208587, 0.32560814018790757, 0.29537531225033953, 1.6322790968859024e-07, 1.5144917278818315e-07, 916082, 0
934, 0.0100, 9.449786022624023e-05, 1654.516036272049,11418, 0.9996180005449966, 0.8711702823638916, 0.8914312124252319, 0.011467170521068935, 0.3256079718884038, 0.295376070197889, 1.6829407162299859e-07, 1.5305485024988706e-07, 916082, 0
935, 0.0100, 0.00010147441845915924, 1656.163586139679,11423, 0.9996178332655015, 0.8711711168289185, 0.8914298415184021, 0.011467689867472321, 0.3256078129627432, 0.29537666895377107, 1.5893091115382063e-07, 1.5363254482414482e-07, 916082, 0
936, 0.0100, 0.00010892405163115225, 1657.7716438770294,11421, 0.9996179001772996, 0.8711692690849304, 0.8914312124252319, 0.011468196541858282, 0.3256076647613104, 0.29537720391974587, 1.4819728744175364e-07, 1.5308016703299872e-07, 916082, 0
937, 0.0100, 0.00011451986930501017, 1659.3913412094116,11420, 0.9996179336331985, 0.871167778968811, 0.891432523727417, 0.01146864079962438, 0.3256075303242875, 0.2953776284108606, 1.3443862817430485e-07, 1.5110521109620243e-07, 916082, 0
938, 0.0100, 0.00011525176612836787, 1661.0025851726532,11415, 0.9996181009126937, 0.8711676597595215, 0.891427218914032, 0.011468809932892256, 0.3256073942797227, 0.2953776848364837, 1.3604279081036452e-07, 1.4952680407473257e-07, 916082, 0
939, 0.0100, 0.0001172031088389852, 1662.6163992881775,11417, 0.9996180340008957, 0.8711665272712708, 0.891428530216217, 0.011469170455183303, 0.32560726532564344, 0.2953779124306227, 1.289579212304659e-07, 1.473302576216489e-07, 916082, 0
940, 0.0100, 0.00011776910655344001, 1664.2610261440277,11417, 0.9996180340008957, 0.871165931224823, 0.891427218914032, 0.011469498403409523, 0.3256071319747713, 0.29537807454909604, 1.3334544690657424e-07, 1.4586818277767928e-07, 916082, 0
941, 0.0100, 0.00011772191805231896, 1665.8645842075348,11415, 0.9996181009126937, 0.87116539478302, 0.891427218914032, 0.011469890843079845, 0.3256069969998235, 0.2953782728911463, 1.3497522211025625e-07, 1.4474045062099702e-07, 916082, 0
942, 0.0100, 0.00011621703429525086, 1667.499763250351,11415, 0.9996181009126937, 0.8711646795272827, 0.8914245367050171, 0.01147028705392972, 0.32560684924061184, 0.29537845343423924, 1.4775595530425178e-07, 1.4503921072863267e-07, 916082, 0
943, 0.0100, 0.0001136220575143743, 1669.1155803203583,11408, 0.9996183351039868, 0.8711645007133484, 0.8914245367050171, 0.011470794899626185, 0.3256066844327049, 0.29537868370264386, 1.6481219339281594e-07, 1.4690474339110762e-07, 916082, 0
944, 0.0100, 0.00010977751260558228, 1670.7269024848938,11395, 0.999618770030674, 0.8711646795272827, 0.8914178609848022, 0.011471424089269499, 0.3256065014524045, 0.295378985271317, 1.8297832510283385e-07, 1.5016620375285336e-07, 916082, 0
945, 0.0100, 0.0001041299339639822, 1672.3398206233978,11398, 0.999618669662977, 0.871163010597229, 0.8914178609848022, 0.01147217690577495, 0.3256063031888298, 0.2953793573173083, 1.9826200520212112e-07, 1.5439702613065623e-07, 916082, 0
946, 0.0100, 9.766565966269064e-05, 1673.9461936950684,11401, 0.9996185692952799, 0.871163010597229, 0.8914218544960022, 0.011472928424241906, 0.32560609822489855, 0.29537973047708443, 2.0496428754235296e-07, 1.5883377492128508e-07, 916082, 0
947, 0.0100, 9.759824353880178e-05, 1675.5868258476257,11397, 0.999618703118876, 0.871163010597229, 0.8914298415184021, 0.011473370741919108, 0.3256059104019317, 0.2953799345684022, 1.8782536415073992e-07, 1.6151914085410664e-07, 916082, 0
948, 0.0100, 9.750923382967816e-05, 1677.2012677192688,11390, 0.9996189373101692, 0.871161162853241, 0.891432523727417, 0.01147400706242303, 0.32560574882084736, 0.29538028120450543, 1.615821775824422e-07, 1.615254434201427e-07, 916082, 0
949, 0.0100, 9.735737960213046e-05, 1678.818601846695,11385, 0.9996191045896642, 0.8711613416671753, 0.891432523727417, 0.011474186708591017, 0.32560559369094527, 0.2953803408364208, 1.551290840784425e-07, 1.6087411492507237e-07, 916082, 0
950, 0.0100, 9.719798081323698e-05, 1680.4381458759308,11386, 0.9996190711337652, 0.8711607456207275, 0.891432523727417, 0.011474609325795039, 0.325605448967514, 0.29538056984892685, 1.4472342702021024e-07, 1.591810764712604e-07, 916082, 0
951, 0.0100, 9.699400630243347e-05, 1682.0526010990143,11390, 0.9996189373101692, 0.8711602091789246, 0.8914338946342468, 0.011475066880362032, 0.3256052971765259, 0.2953808384418795, 1.5179064777326445e-07, 1.5842612326453095e-07, 916082, 0
952, 0.0100, 9.675514472754881e-05, 1683.6958560943604,11384, 0.9996191380455632, 0.8711607456207275, 0.8914338946342468, 0.011475559391499055, 0.3256051344632154, 0.2953811296007419, 1.6271599678763238e-07, 1.5884997127092478e-07, 916082, 0
953, 0.0100, 9.64707212711176e-05, 1685.3081760406494,11379, 0.9996193053250584, 0.8711613416671753, 0.8914378881454468, 0.011476090654018733, 0.3256049740821941, 0.29538144700662866, 1.6038145367325285e-07, 1.5900245910978024e-07, 916082, 0
954, 0.0100, 9.613107969186051e-05, 1686.9458742141724,11378, 0.9996193387809573, 0.8711613416671753, 0.8914391994476318, 0.011476666139204152, 0.32560480097221906, 0.2953817778958656, 1.731079347644382e-07, 1.6035967024214833e-07, 916082, 0
955, 0.0100, 9.572235653743727e-05, 1688.5745193958282,11367, 0.9996197067958466, 0.871162474155426, 0.8914391994476318, 0.01147732272892022, 0.32560463138781914, 0.2953821512704629, 1.695873576013085e-07, 1.6125938025123252e-07, 916082, 0
956, 0.0100, 9.539870157298838e-05, 1690.1970641613007,11358, 0.9996200078989378, 0.8711634278297424, 0.8914391994476318, 0.01147771174910129, 0.32560445191804127, 0.29538232188243724, 1.7946590280537578e-07, 1.6299364899274626e-07, 916082, 0
957, 0.0100, 9.494942626982268e-05, 1691.802852153778,11355, 0.9996201082666348, 0.8711636662483215, 0.8914352059364319, 0.01147831491930125, 0.32560428668399083, 0.29538262036544705, 1.6523156753933677e-07, 1.6321607004493365e-07, 916082, 0
958, 0.0100, 9.453066882723343e-05, 1693.4127132892609,11356, 0.9996200748107358, 0.8711645603179932, 0.891432523727417, 0.011478772678796281, 0.3256041175405494, 0.2953827652573855, 1.6914518941035794e-07, 1.6379950689233537e-07, 916082, 0
959, 0.0100, 9.401206137676834e-05, 1695.048231124878,11376, 0.9996194056927554, 0.8711646795272827, 0.891428530216217, 0.011479390203395268, 0.32560395559128846, 0.29538298325264495, 1.6195161622878373e-07, 1.6361377296079928e-07, 916082, 0
960, 0.0100, 9.361642630333604e-05, 1696.6779470443726,11374, 0.9996194726045534, 0.8711646795272827, 0.891428530216217, 0.011479780527107977, 0.325603806500008, 0.29538304267319454, 1.490895626399258e-07, 1.620998443246322e-07, 916082, 0
961, 0.0100, 9.332369468114506e-05, 1698.303612947464,11373, 0.9996195060604525, 0.8711642622947693, 0.891427218914032, 0.011479998307682709, 0.3256036641060826, 0.29538297937156194, 1.4239903067814197e-07, 1.6001291660062776e-07, 916082, 0
962, 0.0100, 9.297973463669884e-05, 1699.9248509407043,11363, 0.9996198406194426, 0.871163010597229, 0.8914258480072021, 0.011480266741156427, 0.32560352955891975, 0.2953829209197954, 1.3454422570502445e-07, 1.5726281437491524e-07, 916082, 0
963, 0.0100, 9.260129783852444e-05, 1701.5371317863464,11365, 0.9996197737076447, 0.8711643815040588, 0.8914258480072021, 0.011480556701177685, 0.3256033922151941, 0.295382840272806, 1.3734037479506966e-07, 1.551469570370649e-07, 916082, 0
964, 0.0100, 9.212835649572745e-05, 1703.1408278942108,11367, 0.9996197067958466, 0.871164083480835, 0.8914258480072021, 0.01148094076489597, 0.3256032449742527, 0.2953827617087031, 1.4723993968512872e-07, 1.5433751341049405e-07, 916082, 0
965, 0.0100, 9.162636485117201e-05, 1704.7425940036774,11367, 0.9996197067958466, 0.871164083480835, 0.8914204835891724, 0.01148133287694832, 0.3256030851135695, 0.2953826429226962, 1.598667446200963e-07, 1.548817197177513e-07, 916082, 0
966, 0.0100, 9.103794506192817e-05, 1706.3716859817505,11385, 0.9996191045896642, 0.8711645007133484, 0.8914191722869873, 0.011481810173482708, 0.32560292299052007, 0.2953825285451525, 1.6212124137604533e-07, 1.5559088031127163e-07, 916082, 0
967, 0.0100, 9.053028076150053e-05, 1707.995442867279,11383, 0.9996191715014623, 0.8711650967597961, 0.8914151787757874, 0.011482190835543488, 0.3256027531212333, 0.2953824119972895, 1.6986488315939852e-07, 1.569625641152278e-07, 916082, 0
968, 0.0100, 8.992211901985243e-05, 1709.6217818260193,11378, 0.9996193387809573, 0.8711645603179932, 0.8914111256599426, 0.011482682043577356, 0.32560258814820353, 0.2953823563026917, 1.6497719446117998e-07, 1.5774618598011582e-07, 916082, 0
969, 0.0100, 8.944718517667483e-05, 1711.224749803543,11376, 0.9996194056927554, 0.8711671829223633, 0.8914111256599426, 0.011483209322684412, 0.3256024205547598, 0.29538235403098934, 1.6758785681414423e-07, 1.5870376707940613e-07, 916082, 0
970, 0.0100, 8.94956162391134e-05, 1712.8361418247223,11369, 0.9996196398840486, 0.8711676001548767, 0.8914085030555725, 0.011483639908923978, 0.3256022585520267, 0.2953823848072749, 1.6200234709273786e-07, 1.59030579918656e-07, 916082, 0
971, 0.0100, 8.951798166683428e-05, 1714.4914128780365,11360, 0.9996199409871397, 0.8711667656898499, 0.8914124965667725, 0.011483979396947694, 0.32560210983691285, 0.29538245591630585, 1.48721009618491e-07, 1.5796825141831213e-07, 916082, 0
972, 0.0100, 8.954073501584918e-05, 1716.0918130874634,11358, 0.9996200078989378, 0.8711665272712708, 0.8914085030555725, 0.011484415467876739, 0.32560196916929857, 0.295382580450745, 1.4066938425205677e-07, 1.5614669214134642e-07, 916082, 0
973, 0.0100, 8.953728534484596e-05, 1717.7256150245667,11362, 0.9996198740753417, 0.8711652755737305, 0.8914111256599426, 0.011484720343626412, 0.3256018193461606, 0.29538269984972715, 1.498190914106523e-07, 1.5550208821782478e-07, 916082, 0
974, 0.0100, 8.953412646415954e-05, 1719.341206073761,11356, 0.9996200748107358, 0.871165931224823, 0.8914124965667725, 0.011485161967720604, 0.32560167280237295, 0.29538291448842624, 1.4655061619794907e-07, 1.545828705818762e-07, 916082, 0
975, 0.0100, 8.951316069523209e-05, 1720.834988117218,11342, 0.999620543193322, 0.8711661100387573, 0.8914098143577576, 0.011485532046051052, 0.3256015237652107, 0.2953831444303655, 1.490326543285292e-07, 1.5401867208792014e-07, 916082, 0
976, 0.0100, 8.948350640585041e-05, 1722.3878359794617,11330, 0.9996209446641103, 0.8711676001548767, 0.8914071321487427, 0.011486001481156869, 0.3256013638121728, 0.29538344948995376, 1.599530618512368e-07, 1.5460206591385688e-07, 916082, 0
977, 0.0100, 8.943430909204465e-05, 1724.001651763916,11339, 0.9996206435610191, 0.8711658120155334, 0.8914058208465576, 0.011486569286487596, 0.32560119239553403, 0.29538383944983265, 1.7141583863455878e-07, 1.5620641255563524e-07, 916082, 0
978, 0.0100, 8.93728464227508e-05, 1725.6350510120392,11333, 0.9996208442964133, 0.871168851852417, 0.8914085030555725, 0.011487061080046055, 0.32560102198144103, 0.2953841986395923, 1.704117330025845e-07, 1.5757195448580685e-07, 916082, 0
979, 0.0100, 8.930318924393868e-05, 1727.2282547950745,11331, 0.9996209112082113, 0.8711692690849304, 0.8914098143577576, 0.011487467847962484, 0.3256008675238403, 0.29538450398438304, 1.5445541451386546e-07, 1.5725749141194322e-07, 916082, 0
980, 0.0100, 8.923039833685437e-05, 1728.827614068985,11328, 0.9996210115759083, 0.8711702823638916, 0.8914071321487427, 0.011487747284681936, 0.32560071718853, 0.29538471399759986, 1.5034100342425916e-07, 1.5655175968883492e-07, 916082, 0
981, 0.0100, 8.914153132818581e-05, 1730.4461438655853,11316, 0.9996214130466966, 0.8711721301078796, 0.8914071321487427, 0.011488091896942129, 0.32560057301928547, 0.29538496451736895, 1.441689783665545e-07, 1.5526706380657805e-07, 916082, 0
982, 0.0100, 8.904414140709516e-05, 1732.0449559688568,11310, 0.9996216137820907, 0.8711719512939453, 0.8914071321487427, 0.01148841180370071, 0.32560043268023964, 0.2953851736046842, 1.4033251405365377e-07, 1.5370473158279386e-07, 916082, 0
983, 0.0100, 9.056609392719912e-05, 1733.6832542419434,11306, 0.9996217476056868, 0.8711715340614319, 0.8914058208465576, 0.011488760062288801, 0.32560028859409385, 0.29538537692145733, 1.4409777854273997e-07, 1.5271589500370505e-07, 916082, 0
984, 0.0100, 9.367767417843034e-05, 1735.2899112701416,11305, 0.9996217810615858, 0.8711720705032349, 0.8914044499397278, 0.011489120205162538, 0.325600154874625, 0.2953855613430645, 1.3371358315028559e-07, 1.5070004091935345e-07, 916082, 0
985, 0.0100, 9.469165131942058e-05, 1736.9028813838959,11309, 0.9996216472379897, 0.8711722493171692, 0.8914071321487427, 0.011489396269323597, 0.32560001900340646, 0.2953856628047319, 1.3586679953325742e-07, 1.4914660352686338e-07, 916082, 0
986, 0.0100, 9.48595759075646e-05, 1738.4940683841705,11305, 0.9996217810615858, 0.8711721301078796, 0.8914044499397278, 0.01148974527988749, 0.32559988260839257, 0.29538576189626686, 1.36399152139699e-07, 1.4782000003519698e-07, 916082, 0
987, 0.0100, 8.840510978840756e-05, 1740.0970044136047,11307, 0.9996217141497877, 0.8711725473403931, 0.8914044499397278, 0.01149005833452859, 0.32559974076745674, 0.29538580288509303, 1.4184091479130245e-07, 1.472109212704275e-07, 916082, 0
988, 0.0100, 8.819619476908291e-05, 1741.7233192920685,11311, 0.9996215803261916, 0.8711733818054199, 0.8913991451263428, 0.011490566112236082, 0.32559959298949065, 0.2953859438340345, 1.477828960316785e-07, 1.4726801898591687e-07, 916082, 0
989, 0.0100, 8.796796311658428e-05, 1743.3157165050507,11310, 0.9996216137820907, 0.8711733818054199, 0.8913991451263428, 0.011491082594095647, 0.32559942490956123, 0.2953860568371354, 1.6806969121985205e-07, 1.4922670187819374e-07, 916082, 0
990, 0.0100, 8.769027309029675e-05, 1744.9461643695831,11306, 0.9996217476056868, 0.8711727857589722, 0.8913964629173279, 0.011491730589923595, 0.3255992607576751, 0.2953862158672644, 1.6416091330739846e-07, 1.5065684295928957e-07, 916082, 0
991, 0.0100, 8.744080843727753e-05, 1746.5534446239471,11311, 0.9996215803261916, 0.8711721301078796, 0.891395092010498, 0.01149226678579801, 0.3255991000015797, 0.29538632635187173, 1.6075387321290435e-07, 1.516373271858317e-07, 916082, 0
992, 0.0100, 8.723713160645365e-05, 1748.1899025440216,11310, 0.9996216137820907, 0.8711715340614319, 0.8913884162902832, 0.011492645744846123, 0.32559894252930616, 0.2953863596062723, 1.5746933645921501e-07, 1.5221067379309176e-07, 916082, 0
993, 0.0100, 8.698877474053702e-05, 1749.8003344535828,11315, 0.9996214465025955, 0.8711709976196289, 0.8913871049880981, 0.01149314196508996, 0.32559879863954955, 0.2953864444817292, 1.4388548968957693e-07, 1.5135692555908112e-07, 916082, 0
994, 0.0100, 8.675145774575232e-05, 1751.392468214035,11330, 0.9996209446641103, 0.871171236038208, 0.8913884162902832, 0.011493587360388397, 0.325598655937367, 0.29538651639067626, 1.4271234355378581e-07, 1.5046941121127596e-07, 916082, 0
995, 0.0100, 8.651247457639338e-05, 1753.0272574424744,11320, 0.9996212792231005, 0.8711712956428528, 0.891389787197113, 0.011494025479053132, 0.3255985198603659, 0.2953866006621449, 1.360668330230297e-07, 1.4896307443086918e-07, 916082, 0
996, 0.0100, 8.628916542062281e-05, 1754.6296014785767,11314, 0.9996214799584946, 0.8711712956428528, 0.8913910984992981, 0.011494414369943194, 0.3255983867462363, 0.2953866753798536, 1.3311961161166508e-07, 1.47297361856894e-07, 916082, 0
997, 0.0100, 8.604922694884179e-05, 1756.2631895542145,11310, 0.9996216137820907, 0.8711719512939453, 0.8913884162902832, 0.011494835966639782, 0.3255982618155527, 0.2953867750431092, 1.2493229079035828e-07, 1.4489151118606608e-07, 916082, 0
998, 0.0100, 8.591511765313399e-05, 1757.8753776550293,11313, 0.9996215134143936, 0.8711716532707214, 0.8913964629173279, 0.011494999324041678, 0.32559814272186355, 0.29538678439992916, 1.1909442376722978e-07, 1.4207831261171902e-07, 916082, 0
999, 0.0100, 8.568520917233739e-05, 1759.5095207691193,11310, 0.9996216137820907, 0.8711719512939453, 0.891389787197113, 0.011495383138361931, 0.3255980309471854, 0.2953868878120156, 1.1177357878144889e-07, 1.387103690374179e-07, 916082, 0
1000, 0.0100, 8.54759998425804e-05, 1761.1098890304565,11307, 0.9996217141497877, 0.8711729645729065, 0.8913910984992981, 0.01149569669126446, 0.3255979080332777, 0.29538696662983904, 1.2291156703536643e-07, 1.370431428956526e-07, 916082, 0
1001, 0.0100, 8.519302574463502e-05, 1762.7650828361511,11306, 0.9996217476056868, 0.871173083782196, 0.8913871049880981, 0.011496166037529986, 0.3255977852646953, 0.2953871175661144, 1.2277665972781904e-07, 1.3554489341188274e-07, 916082, 0
1002, 0.0100, 8.499162109580256e-05, 1764.4325196743011,11307, 0.9996217141497877, 0.8711729049682617, 0.891389787197113, 0.01149644904482636, 0.3255976574656365, 0.29538718532030034, 1.2779021457687278e-07, 1.347487063000153e-07, 916082, 0
1003, 0.0100, 8.472504187398992e-05, 1766.0439338684082,11310, 0.9996216137820907, 0.871173620223999, 0.8913884162902832, 0.011496868049312561, 0.32559753760868815, 0.2953873229168964, 1.198535871660411e-07, 1.3317945935795782e-07, 916082, 0
1004, 0.0100, 8.452093862419508e-05, 1767.6890697479248,11311, 0.9996215803261916, 0.871173620223999, 0.8913817405700684, 0.01149714373417453, 0.3255974098023986, 0.29538739371937106, 1.2781138086781496e-07, 1.3263265872503437e-07, 916082, 0
1005, 0.0100, 8.423943970527016e-05, 1769.3422527313232,11304, 0.9996218145174848, 0.8711750507354736, 0.8913764357566833, 0.011497574896386387, 0.3255972863579929, 0.29538752796783974, 1.2344291328014734e-07, 1.3168370712924423e-07, 916082, 0
1006, 0.0100, 8.406052881503803e-05, 1770.9517257213593,11294, 0.999622149076475, 0.8711742162704468, 0.8913790583610535, 0.011497888732457766, 0.32559715468741873, 0.2953875904126208, 1.3166856327462284e-07, 1.316821926654067e-07, 916082, 0
1007, 0.0100, 8.447896822895946e-05, 1772.5791487693787,11294, 0.999622149076475, 0.8711748719215393, 0.8913817405700684, 0.01149836413917708, 0.32559701980737465, 0.2953877270901224, 1.3489147004941415e-07, 1.3199965413436243e-07, 916082, 0
1008, 0.0100, 8.473637724013984e-05, 1774.1950817108154,11292, 0.999622215988273, 0.8711761236190796, 0.8913804292678833, 0.011498748310283422, 0.32559687957387334, 0.29538780063781545, 1.402199817923666e-07, 1.327995197828349e-07, 916082, 0
1009, 0.0100, 8.496282968059574e-05, 1775.844117641449,11295, 0.999622115620576, 0.8711761236190796, 0.8913723826408386, 0.011499153535801847, 0.32559674534593347, 0.2953878759928859, 1.3423576994409103e-07, 1.3294245055118752e-07, 916082, 0
1010, 0.0100, 8.506909178296074e-05, 1777.455679655075,11278, 0.9996226843708593, 0.8711773157119751, 0.8913777470588684, 0.011499508593729123, 0.3255966186974078, 0.2953879002465198, 1.2664584675414758e-07, 1.3229895297148895e-07, 916082, 0
1011, 0.0100, 8.51062807742876e-05, 1779.0684654712677,11274, 0.9996228181944554, 0.8711796402931213, 0.8913817405700684, 0.011499781872826818, 0.32559648910325323, 0.29538787342226613, 1.2960118273008803e-07, 1.3202666797910172e-07, 916082, 0
1012, 0.0100, 8.509147607123085e-05, 1780.7105464935303,11262, 0.9996232196652436, 0.8711801767349243, 0.8913804292678833, 0.011500116335721414, 0.32559635580451285, 0.29538783374441036, 1.3329597559064155e-07, 1.3215305291883745e-07, 916082, 0
1013, 0.0100, 8.504661711686141e-05, 1782.3127427101135,11256, 0.9996234204006378, 0.8711806535720825, 0.8913831114768982, 0.011500505715492236, 0.3255962166127705, 0.2953878018575029, 1.391954604912371e-07, 1.3284095452801478e-07, 916082, 0
1014, 0.0100, 8.493364109040112e-05, 1783.954048871994,11262, 0.9996232196652436, 0.8711802363395691, 0.8913804292678833, 0.011500926002381182, 0.32559607205655244, 0.2953877449996966, 1.4455327118634287e-07, 1.3396815650133681e-07, 916082, 0
1015, 0.0100, 8.47844430004954e-05, 1785.577351808548,11264, 0.9996231527534456, 0.8711793422698975, 0.8913804292678833, 0.011501326657935747, 0.32559591983000724, 0.2953876735288383, 1.5222396665404148e-07, 1.356905886592326e-07, 916082, 0
1016, 0.0100, 8.497461985613581e-05, 1787.2057926654816,11263, 0.9996231862093446, 0.8711785674095154, 0.8913790583610535, 0.01150184806463401, 0.3255957640794413, 0.29538758718599295, 1.5574946965468683e-07, 1.375743316185517e-07, 916082, 0
1017, 0.0100, 8.528897150113204e-05, 1788.8297896385193,11259, 0.9996233200329406, 0.871178925037384, 0.8913790583610535, 0.011502280345341216, 0.3255956089744353, 0.2953874959961577, 1.551041566849598e-07, 1.3923422892897512e-07, 916082, 0
1018, 0.0100, 8.543988509744489e-05, 1790.4324436187744,11251, 0.9996235876801328, 0.8711785078048706, 0.8913750648498535, 0.011502639269984263, 0.3255954673282307, 0.2953874123065081, 1.4164131617588893e-07, 1.3947308528142983e-07, 916082, 0
1019, 0.0100, 8.549033857874427e-05, 1792.0759046077728,11244, 0.999623821871426, 0.8711786866188049, 0.8913764357566833, 0.011503000995399732, 0.32559532836585886, 0.29538735148580353, 1.3896876316366047e-07, 1.3942257081998186e-07, 916082, 0
1020, 0.0100, 8.544766953320851e-05, 1793.7155094146729,11241, 0.999623922239123, 0.8711786866188049, 0.8913710713386536, 0.011503312029050314, 0.32559519784728513, 0.295387292067716, 1.3052042741046321e-07, 1.3850569362542672e-07, 916082, 0
1021, 0.0100, 8.529949794981437e-05, 1795.3533866405487,11242, 0.9996238887832241, 0.8711785674095154, 0.8913737535476685, 0.011503550015932352, 0.3255950697761323, 0.29538723399141065, 1.280640382073095e-07, 1.3742431570437582e-07, 916082, 0
1022, 0.0100, 9.581195304692244e-05, 1796.946823835373,11239, 0.9996239891509211, 0.8711785674095154, 0.8913737535476685, 0.01150387854932383, 0.325594948486678, 0.29538719854516793, 1.2129549986639176e-07, 1.35719325823456e-07, 916082, 0
1023, 0.0100, 9.599199904963693e-05, 1798.446664571762,11235, 0.9996241229745172, 0.8711792230606079, 0.8913737535476685, 0.011504157167666158, 0.32559482067253703, 0.2953871519558128, 1.278122638836976e-07, 1.3490709078935277e-07, 916082, 0
1024, 0.0100, 9.612186083884641e-05, 1800.035376548767,11240, 0.999623955695022, 0.8711800575256348, 0.8913750648498535, 0.011504495660942611, 0.325594689967862, 0.29538711647225147, 1.307087191260159e-07, 1.344812555728899e-07, 916082, 0
1025, 0.0100, 9.611321981011588e-05, 1801.6657767295837,11237, 0.9996240560627191, 0.8711798191070557, 0.8913710713386536, 0.01150486134613433, 0.3255945590132776, 0.2953870992012051, 1.3095312673128134e-07, 1.3412420690092727e-07, 916082, 0
1026, 0.0100, 9.59472283190646e-05, 1803.280782699585,11238, 0.99962402260682, 0.8711806535720825, 0.8913750648498535, 0.011505179192192844, 0.32559442321906945, 0.29538708902248323, 1.3579099122917881e-07, 1.3428996050089694e-07, 916082, 0
1027, 0.0100, 9.561695294522588e-05, 1804.9589207172394,11245, 0.9996237884155269, 0.8711825609207153, 0.8913737535476685, 0.011505501737905918, 0.3255942981358586, 0.29538709382787265, 1.25079317847554e-07, 1.333391682955181e-07, 916082, 0
1028, 0.0100, 9.522015831237004e-05, 1806.5694687366486,11248, 0.9996236880478299, 0.8711829781532288, 0.8913737535476685, 0.01150579227007443, 0.32559417624426046, 0.2953871042199101, 1.218968078697813e-07, 1.3214818448904046e-07, 916082, 0
1029, 0.0100, 9.47802546090198e-05, 1808.186960697174,11233, 0.9996241898863152, 0.8711836934089661, 0.8913750648498535, 0.011506015268334533, 0.3255940645438621, 0.2953871205821313, 1.1169382224673896e-07, 1.2994452806738147e-07, 916082, 0
1030, 0.0100, 9.431276192838945e-05, 1809.7990639209747,11230, 0.9996242902540122, 0.8711839914321899, 0.8913737535476685, 0.011506177962696465, 0.3255939550221832, 0.29538713523490706, 1.0953123652512886e-07, 1.277426718666157e-07, 916082, 0
1031, 0.0100, 9.367991166554306e-05, 1811.4197030067444,11223, 0.9996245244453054, 0.8711848258972168, 0.8913750648498535, 0.011506446223847824, 0.3255938491620595, 0.2953872033464563, 1.0585775206406467e-07, 1.2536452595340685e-07, 916082, 0
1032, 0.0100, 8.516833382523213e-05, 1813.058954000473,11222, 0.9996245579012044, 0.8711851239204407, 0.8913710713386536, 0.011506709791309414, 0.32559373829742905, 0.2953872931695288, 1.1086349893663083e-07, 1.2383290313409642e-07, 916082, 0
1033, 0.0100, 9.007771991967857e-05, 1814.6709141731262,11226, 0.9996244240776083, 0.8711862564086914, 0.8913697600364685, 0.011506992491849735, 0.3255936245039412, 0.29538742153059644, 1.137947899798597e-07, 1.2279047716114485e-07, 916082, 0
1034, 0.0100, 8.979592722232667e-05, 1816.3140461444855,11226, 0.9996244240776083, 0.8711849451065063, 0.8913723826408386, 0.011507282890431361, 0.32559351016829075, 0.29538757107377445, 1.1433477509203982e-07, 1.2191750109958422e-07, 916082, 0
1035, 0.0100, 8.947316875173416e-05, 1817.9224972724915,11212, 0.9996248924601946, 0.8711861968040466, 0.8913723826408386, 0.011507586783547298, 0.32559339089658057, 0.29538773209251573, 1.1926925136407363e-07, 1.216500513477403e-07, 916082, 0
1036, 0.0100, 8.906472652249376e-05, 1819.5598812103271,11207, 0.9996250597396897, 0.8711860775947571, 0.8913723826408386, 0.011507956337828116, 0.32559326287091567, 0.2953879472100509, 1.2802369664388635e-07, 1.2227286918683212e-07, 916082, 0
1037, 0.0100, 8.867688045615025e-05, 1821.179006099701,11210, 0.9996249593719926, 0.8711862564086914, 0.8913737535476685, 0.01150825369285248, 0.3255931405410125, 0.2953881250303409, 1.2233422885810086e-07, 1.222790037687663e-07, 916082, 0
1038, 0.0100, 8.825111733213386e-05, 1822.7951881885529,11197, 0.9996253942986799, 0.8711873292922974, 0.8913710713386536, 0.01150856663561438, 0.32559302495252923, 0.2953883339836132, 1.155877290548446e-07, 1.215928045810579e-07, 916082, 0
1039, 0.0100, 8.788240117325896e-05, 1824.4359483718872,11196, 0.9996254277545789, 0.8711866736412048, 0.8913697600364685, 0.011508784326780581, 0.32559291534004986, 0.2953885007585095, 1.0961621610405814e-07, 1.2033849307771166e-07, 916082, 0
1040, 0.0100, 8.753271962989346e-05, 1826.0249824523926,11195, 0.9996254612104779, 0.8711869120597839, 0.8913710713386536, 0.011508965534716748, 0.32559281213684693, 0.29538865393013514, 1.0320258747587019e-07, 1.1850404384583851e-07, 916082, 0
1041, 0.0100, 8.715062529133593e-05, 1827.6125571727753,11192, 0.999625561578175, 0.8711867928504944, 0.8913710713386536, 0.011509157368239644, 0.3255927127992908, 0.2953888253929375, 9.933888100999155e-08, 1.1643184510820184e-07, 916082, 0
1042, 0.0100, 7.670753516437886e-05, 1829.2225451469421,11191, 0.999625595034074, 0.8711870908737183, 0.8913683891296387, 0.01150933829569707, 0.3255926122383798, 0.29538899101135035, 1.0055561572297478e-07, 1.147374608839013e-07, 916082, 0
1043, 0.0100, 7.670677154503409e-05, 1830.8458924293518,11183, 0.9996258626812662, 0.8711875081062317, 0.8913683891296387, 0.011509606360558517, 0.32559250665237843, 0.29538923798162375, 1.0558922225456513e-07, 1.1378805406009811e-07, 916082, 0
1044, 0.0100, 7.670640546090283e-05, 1832.4547243118286,11191, 0.999625595034074, 0.8711867928504944, 0.8913710713386536, 0.01150987734850967, 0.32559239022819475, 0.2953894775360311, 1.1642014841051207e-07, 1.14048563172651e-07, 916082, 0
1045, 0.0100, 7.670416914544899e-05, 1834.09463429451,11189, 0.999625661945872, 0.8711869120597839, 0.8913764357566833, 0.01151023960556674, 0.3255922675156535, 0.2953897999835044, 1.2271526717011483e-07, 1.1488694897559264e-07, 916082, 0
1046, 0.0100, 7.670142595391901e-05, 1835.8540892601013,11192, 0.999625561578175, 0.8711866736412048, 0.8913750648498535, 0.011510540965990121, 0.325592137185221, 0.29539004673090874, 1.3032980089588975e-07, 1.1634507387488806e-07, 916082, 0
1047, 0.0100, 7.669816276319591e-05, 1837.4272685050964,11187, 0.9996257288576701, 0.871188223361969, 0.8913804292678833, 0.011510996133871673, 0.32559200673305233, 0.29539041909035363, 1.3045209212858566e-07, 1.1768423933746911e-07, 916082, 0
1048, 0.0100, 7.74197545350397e-05, 1839.0016565322876,11197, 0.9996253942986799, 0.8711870908737183, 0.8913831114768982, 0.011511361134446618, 0.32559187067348844, 0.2953906790467517, 1.3606416332523352e-07, 1.1940454269981662e-07, 916082, 0
1049, 0.0100, 7.785594824673632e-05, 1840.597814798355,11201, 0.9996252604750838, 0.8711866140365601, 0.8913884162902832, 0.011511895583657554, 0.3255917487464487, 0.29539107277522275, 1.2192116005671494e-07, 1.1965384896217487e-07, 916082, 0
1050, 0.0100, 7.806720473927584e-05, 1842.193333864212,11197, 0.9996253942986799, 0.8711864948272705, 0.8913910984992981, 0.011512111746394256, 0.3255916295964278, 0.2953911593479318, 1.1914918951472231e-07, 1.196032869790695e-07, 916082, 0
1051, 0.0100, 7.823420583386147e-05, 1843.816274881363,11196, 0.9996254277545789, 0.8711862564086914, 0.891389787197113, 0.011512282965900669, 0.3255915313064039, 0.2953911973601951, 9.828951447188317e-08, 1.172788024554051e-07, 916082, 0
1052, 0.0100, 7.834866475840584e-05, 1845.4014587402344,11196, 0.9996254277545789, 0.8711870908737183, 0.891393780708313, 0.011512381085693269, 0.3255914350519927, 0.2953911624099891, 9.625112751265874e-08, 1.1498419603543597e-07, 916082, 0
1053, 0.0100, 7.855801094388777e-05, 1846.9792108535767,11200, 0.9996252939309829, 0.871186375617981, 0.891393780708313, 0.011512622205230798, 0.32559133604762125, 0.2953912205034598, 9.900916420058081e-08, 1.1327703609413813e-07, 916082, 0
1054, 0.0100, 7.879172022589464e-05, 1848.5797228813171,11195, 0.9996254612104779, 0.8711866736412048, 0.8913924694061279, 0.011512901716851308, 0.3255912283173159, 0.2953912814595893, 1.0773043596090659e-07, 1.1270976159345961e-07, 916082, 0
1055, 0.0100, 7.90348261226412e-05, 1850.2005908489227,11195, 0.9996254612104779, 0.8711872100830078, 0.8913964629173279, 0.011513194088623061, 0.32559111037469685, 0.29539134141530426, 1.1794744414483915e-07, 1.1322288882070748e-07, 916082, 0
1056, 0.0100, 7.92951651149953e-05, 1851.8059198856354,11194, 0.999625494666377, 0.8711864948272705, 0.8913964629173279, 0.011513519241379017, 0.3255909876692191, 0.2953914136688197, 1.226969069678674e-07, 1.1413639988441257e-07, 916082, 0
1057, 0.0100, 7.954851268534512e-05, 1853.3951337337494,11199, 0.9996253273868818, 0.8711862564086914, 0.891395092010498, 0.011513848326238483, 0.32559087005431847, 0.29539148302249696, 1.1762243845581111e-07, 1.1448030312557982e-07, 916082, 0
1058, 0.0100, 7.974771436894835e-05, 1854.9696865081787,11202, 0.9996252270191848, 0.8711870908737183, 0.8913991451263428, 0.011514093312469156, 0.3255907533497105, 0.29539152161418103, 1.1669869953712109e-07, 1.1470023171793141e-07, 916082, 0
1059, 0.0100, 7.996445201961047e-05, 1856.5673925876617,11201, 0.9996252604750838, 0.8711875081062317, 0.8914004564285278, 0.011514378334744835, 0.325590644300189, 0.2953915949396438, 1.0905442437980639e-07, 1.1412274118936974e-07, 916082, 0
1060, 0.0100, 8.013332108771074e-05, 1858.1590673923492,11197, 0.9996253942986799, 0.8711885809898376, 0.8914018273353577, 0.011514595901388928, 0.32559054545114413, 0.29539165516327837, 9.884742874222141e-08, 1.1249455780643172e-07, 916082, 0
1061, 0.0100, 8.030745356316728e-05, 1859.7624385356903,11195, 0.9996254612104779, 0.8711885809898376, 0.8914004564285278, 0.01151482531191868, 0.32559044802992626, 0.2953917405796107, 9.741791917594611e-08, 1.1088741172423044e-07, 916082, 0
1062, 0.0100, 8.050493156127522e-05, 1861.3659794330597,11190, 0.999625628489973, 0.871188759803772, 0.8914044499397278, 0.01151510037721021, 0.3255903513308261, 0.29539187177453646, 9.670160200370148e-08, 1.0937986644421777e-07, 916082, 0
1063, 0.0100, 8.068311137253903e-05, 1862.9643714427948,11188, 0.999625695401771, 0.871188759803772, 0.8914058208465576, 0.01151534872785201, 0.3255902583273603, 0.29539202188686586, 9.300604525419587e-08, 1.0762044108353682e-07, 916082, 0
1064, 0.0100, 8.074071993624619e-05, 1864.5505332946777,11187, 0.9996257288576701, 0.871188759803772, 0.8914058208465576, 0.011515381057580163, 0.3255901653537743, 0.295392062416786, 9.296251607393557e-08, 1.0605620381008687e-07, 916082, 0
1065, 0.0100, 8.089280828341143e-05, 1866.1528494358063,11180, 0.9996259630489632, 0.8711891770362854, 0.8914044499397278, 0.011515597822353063, 0.32559008016339386, 0.2953922295285095, 8.520285038615683e-08, 1.0375950291167963e-07, 916082, 0
1066, 0.0100, 8.100748937009767e-05, 1867.751538515091,11175, 0.9996261303284583, 0.8711885809898376, 0.8914071321487427, 0.011515742725544113, 0.325589987820052, 0.29539237026978815, 9.234051989714942e-08, 1.0255676796277772e-07, 916082, 0
1067, 0.0100, 8.116731231073049e-05, 1869.3477034568787,11173, 0.9996261972402564, 0.8711891770362854, 0.8914071321487427, 0.011515974061778208, 0.3255898925764236, 0.2953925815377758, 9.524155897278064e-08, 1.0180064806776888e-07, 916082, 0
1068, 0.0100, 8.131556277174044e-05, 1870.8481216430664,11169, 0.9996263310638525, 0.8711889982223511, 0.8914044499397278, 0.011516191220409987, 0.325589796861432, 0.29539279237257565, 9.570760733934591e-08, 1.0117428278174924e-07, 916082, 0
1069, 0.0100, 8.145669189652269e-05, 1872.4857995510101,11165, 0.9996264648874486, 0.8711889982223511, 0.8914018273353577, 0.011516401841303385, 0.32558969794715914, 0.29539302268033524, 9.89278779450764e-08, 1.0094736572484323e-07, 916082, 0
1070, 0.0100, 8.157976632025032e-05, 1874.0647037029266,11166, 0.9996264314315495, 0.8711879253387451, 0.8913884162902832, 0.01151658078643855, 0.32558959755163824, 0.2953932331716238, 1.0039310754939024e-07, 1.0089180248559364e-07, 916082, 0
1071, 0.0100, 8.172998488786744e-05, 1875.6622126102448,11159, 0.9996266656228426, 0.8711886405944824, 0.8913924694061279, 0.011516823213413121, 0.3255894959242292, 0.29539352098535465, 1.0162881819431036e-07, 1.0096526289560668e-07, 916082, 0
1072, 0.0100, 8.18627884157519e-05, 1877.269573688507,11146, 0.9996271005495299, 0.8711895942687988, 0.891389787197113, 0.011517038222703575, 0.3255893913533011, 0.2953937951414494, 1.045671706445539e-07, 1.0131979866186836e-07, 916082, 0
1073, 0.0100, 8.199002550716456e-05, 1878.8634498119354,11148, 0.9996270336377319, 0.8711905479431152, 0.8913871049880981, 0.011517252690642287, 0.32558928728559283, 0.29539407847297855, 1.0406257289208298e-07, 1.0159079109893475e-07, 916082, 0
1074, 0.0100, 8.211185331904119e-05, 1880.4395098686218,11142, 0.999627234373126, 0.8711904287338257, 0.8913857936859131, 0.011517466922132371, 0.32558918562828165, 0.29539435924411056, 1.0166358205276893e-07, 1.0159806784838394e-07, 916082, 0
1075, 0.0100, 8.222611804177288e-05, 1882.0221962928772,11136, 0.99962743510852, 0.871191680431366, 0.8913857936859131, 0.011517675638428143, 0.325589086282424, 0.29539463655468123, 9.933782202375951e-08, 1.0136974810134833e-07, 916082, 0
1076, 0.0100, 8.233988194420397e-05, 1883.6292252540588,11135, 0.9996274685644191, 0.871192216873169, 0.8913844227790833, 0.011517890558395917, 0.3255889838108769, 0.2953949325983816, 1.0247715920286282e-07, 1.0147994854383248e-07, 916082, 0
1077, 0.0100, 8.246968366276652e-05, 1885.2465901374817,11139, 0.999627334740823, 0.8711933493614197, 0.8913857936859131, 0.011518151540660646, 0.32558887358847255, 0.29539529586483776, 1.1022172913266459e-07, 1.0232198024576489e-07, 916082, 0
1078, 0.0100, 8.259870377109759e-05, 1886.8415489196777,11131, 0.9996276023880152, 0.8711926341056824, 0.8913831114768982, 0.011518426426233967, 0.32558876262529135, 0.2953956623498397, 1.1096571017610302e-07, 1.031551518104663e-07, 916082, 0
1079, 0.0100, 8.271428937265548e-05, 1888.4408679008484,11135, 0.9996274685644191, 0.8711920976638794, 0.891389787197113, 0.01151868484423828, 0.3255886575717605, 0.2953959866486473, 1.0504445746573055e-07, 1.0334254306750197e-07, 916082, 0
1080, 0.0100, 8.28130172628757e-05, 1890.0249707698822,11123, 0.9996278700352074, 0.8711926937103271, 0.8913924694061279, 0.01151891932561956, 0.3255885580169109, 0.29539626486207293, 9.95634735767581e-08, 1.0295826941123849e-07, 916082, 0
1081, 0.0100, 8.287318312019768e-05, 1891.6369969844818,11120, 0.9996279704029044, 0.8711929321289062, 0.891393780708313, 0.011519060001771522, 0.32558846593889007, 0.2953964163254027, 9.207043549785965e-08, 1.0181391333853321e-07, 916082, 0
1082, 0.0100, 8.291664492868301e-05, 1893.2644591331482,11118, 0.9996280373147024, 0.8711928129196167, 0.891393780708313, 0.011519169537752621, 0.32558838319407546, 0.29539652683608036, 8.275387219924824e-08, 9.972527665341549e-08, 916082, 0
1083, 0.0100, 8.296199466936405e-05, 1894.8717730045319,11117, 0.9996280707706015, 0.8711938261985779, 0.8913924694061279, 0.01151929948431298, 0.3255883046056287, 0.29539666772922846, 7.858497680368615e-08, 9.73775128137808e-08, 916082, 0
1084, 0.0100, 8.300197565164959e-05, 1896.4822840690613,11126, 0.9996277696675102, 0.871193528175354, 0.8913924694061279, 0.011519421593724634, 0.3255882252284415, 0.2953967978611444, 7.937716889339086e-08, 9.5407468027392e-08, 916082, 0
1085, 0.0100, 8.305240318072744e-05, 1898.072829246521,11121, 0.9996279369470054, 0.8711943626403809, 0.8913910984992981, 0.011519596701358137, 0.325588142947609, 0.29539698511621965, 8.228446246594245e-08, 9.400607433654603e-08, 916082, 0
1086, 0.0100, 8.309490459043408e-05, 1899.6510462760925,11123, 0.9996278700352074, 0.8711941838264465, 0.891389787197113, 0.011519749192101013, 0.3255880508202054, 0.29539715602683536, 9.21301550049769e-08, 9.381677624659768e-08, 916082, 0
1087, 0.0100, 8.315302916121733e-05, 1901.2426192760468,11115, 0.9996281376823994, 0.8711948990821838, 0.891393780708313, 0.011519997076815733, 0.325587954238396, 0.29539741839837985, 9.6575788977038e-08, 9.408909287590844e-08, 916082, 0
1088, 0.0100, 8.319617643453485e-05, 1902.8542523384094,11115, 0.9996281376823994, 0.8711954355239868, 0.8913924694061279, 0.011520198445319391, 0.32558785508217336, 0.2953976097570539, 9.915512505509483e-08, 9.458382433362447e-08, 916082, 0
1089, 0.0100, 8.324148615082302e-05, 1904.4637212753296,11105, 0.9996284722413896, 0.8711954355239868, 0.891393780708313, 0.011520440927887196, 0.32558776423261665, 0.2953978245032784, 9.085119867524583e-08, 9.420376256156462e-08, 916082, 0
1090, 0.0100, 8.326197190344667e-05, 1906.054003238678,11100, 0.9996286395208848, 0.8711956143379211, 0.891395092010498, 0.011520559222856419, 0.32558766797256883, 0.29539790304534996, 9.626235064619237e-08, 9.440762461159235e-08, 916082, 0
1091, 0.0100, 8.329336111244677e-05, 1907.6720480918884,11101, 0.9996286060649857, 0.8711963295936584, 0.8913964629173279, 0.01152077070331823, 0.3255875841878451, 0.295398083309288, 8.378346028070638e-08, 9.328722894240947e-08, 916082, 0
1092, 0.0100, 8.331582168253633e-05, 1909.3424501419067,11110, 0.9996283049618946, 0.8711963295936584, 0.8913977742195129, 0.01152094189551511, 0.32558750339977577, 0.2953982191281442, 8.079024105267507e-08, 9.195510906985673e-08, 916082, 0
1093, 0.0100, 8.386404614566214e-05, 1910.9494960308075,11113, 0.9996282045941975, 0.8711960315704346, 0.8913977742195129, 0.011521064393253644, 0.32558742019148856, 0.29539831130293853, 8.321537614541796e-08, 9.104133879003312e-08, 916082, 0
1094, 0.0100, 8.451973917251106e-05, 1912.5773561000824,11111, 0.9996282715059955, 0.8711970448493958, 0.8913964629173279, 0.011521241945994814, 0.32558734474226764, 0.29539843426200885, 7.544119573488217e-08, 8.934610580396774e-08, 916082, 0
1095, 0.0100, 8.497841492369792e-05, 1914.206220149994,11114, 0.9996281711382985, 0.8711975812911987, 0.8913991451263428, 0.01152136110444296, 0.32558726401431626, 0.2953984910151427, 8.073368995553665e-08, 8.844505283825154e-08, 916082, 0
1096, 0.0100, 8.568924222589613e-05, 1915.8226010799408,11118, 0.9996280373147024, 0.8711978793144226, 0.8913977742195129, 0.011521582724871256, 0.325587179509935, 0.2953986318383095, 8.449806226940026e-08, 8.804219593493397e-08, 916082, 0
1097, 0.0100, 8.626440448995295e-05, 1917.456309080124,11118, 0.9996280373147024, 0.8711987137794495, 0.8913964629173279, 0.011521774552568363, 0.32558709168766903, 0.29539874663923565, 8.782365651383017e-08, 8.802031754362413e-08, 916082, 0
1098, 0.0100, 8.683475534672904e-05, 1919.0642108917236,11123, 0.9996278700352074, 0.871198296546936, 0.8913964629173279, 0.011521990346528161, 0.3255870088872152, 0.295398882958752, 8.28018520970808e-08, 8.748400223540427e-08, 916082, 0
1099, 0.0100, 8.709400032845646e-05, 1920.7058758735657,11121, 0.9996279369470054, 0.8711981177330017, 0.8913964629173279, 0.01152209773175739, 0.3255869223068319, 0.2953989290674845, 8.658219685653279e-08, 8.739340062506294e-08, 916082, 0
1100, 0.0100, 8.751679754454368e-05, 1922.316782951355,11118, 0.9996280373147024, 0.8711985349655151, 0.8913991451263428, 0.011522321110945184, 0.32558684248120245, 0.29539905854129517, 7.981749666763349e-08, 8.660452522819774e-08, 916082, 0
1101, 0.0100, 8.765407772047236e-05, 1924.0178661346436,11119, 0.9996280038588033, 0.8711991310119629, 0.8914018273353577, 0.011522431668670837, 0.32558676121278146, 0.2953990990092877, 8.12626873569755e-08, 8.605490801602435e-08, 916082, 0
1102, 0.0100, 8.78722596784075e-05, 1925.7001831531525,11119, 0.9996280038588033, 0.8711989521980286, 0.8914018273353577, 0.011522612223106975, 0.3255866825833519, 0.295399185681656, 7.863992412815435e-08, 8.52829842320422e-08, 916082, 0
1103, 0.0100, 8.79977633634779e-05, 1927.3109681606293,11117, 0.9996280707706015, 0.8711981177330017, 0.8914085030555725, 0.01152278132056435, 0.3255866051397062, 0.29539926286472556, 7.743502583590356e-08, 8.446365966068553e-08, 916082, 0
1104, 0.0100, 8.804752369327758e-05, 1929.0115752220154,11116, 0.9996281042265005, 0.8711989521980286, 0.8914058208465576, 0.011522914909209286, 0.3255865283116589, 0.29539931835364763, 7.683673824976367e-08, 8.366807890344363e-08, 916082, 0
1105, 0.0100, 8.803368699433814e-05, 1930.6229100227356,11109, 0.9996283384177936, 0.8711985349655151, 0.8914085030555725, 0.011523059194616827, 0.3255864563861446, 0.2953993768504872, 7.192462625482676e-08, 8.241221349772117e-08, 916082, 0
1106, 0.0100, 8.796464967653638e-05, 1932.2565751075745,11109, 0.9996283384177936, 0.8711981177330017, 0.8914085030555725, 0.011523194134442244, 0.325586381191243, 0.2953994201141137, 7.519524403143407e-08, 8.166039162352454e-08, 916082, 0
1107, 0.0100, 8.784002034034489e-05, 1933.8832981586456,11118, 0.9996280373147024, 0.8711977005004883, 0.8914098143577576, 0.011523375620595296, 0.3255863083450967, 0.2953994810148484, 7.284250452821439e-08, 8.0732574029256e-08, 916082, 0
1108, 0.0100, 8.766334163128708e-05, 1935.492840051651,11122, 0.9996279034911063, 0.8711972832679749, 0.8914085030555725, 0.011523445442252206, 0.32558623160292605, 0.2953994566481899, 7.67466034057307e-08, 8.03248338562623e-08, 916082, 0
1109, 0.0100, 8.74233133361185e-05, 1937.1383740901947,11122, 0.9996279034911063, 0.8711974620819092, 0.8914111256599426, 0.011523579444924176, 0.32558615819113607, 0.29539945470768453, 7.34122991286057e-08, 7.960525445474062e-08, 916082, 0
1110, 0.0100, 8.709286454766185e-05, 1938.7426941394806,11119, 0.9996280038588033, 0.8711970448493958, 0.8914085030555725, 0.011523752046311977, 0.3255860822739456, 0.2953994521217845, 7.590557110637164e-08, 7.922731292236019e-08, 916082, 0
1111, 0.0100, 8.671634821072845e-05, 1940.38698220253,11117, 0.9996280707706015, 0.8711963295936584, 0.8914138078689575, 0.011523900150459558, 0.32558600077558625, 0.29539942334215447, 8.150596197964433e-08, 7.945228133124415e-08, 916082, 0
1112, 0.0100, 8.624381250578113e-05, 1941.933051109314,11115, 0.9996281376823994, 0.8711958527565002, 0.8914138078689575, 0.011524085319826304, 0.3255859205339674, 0.29539939322754344, 8.024095804470832e-08, 7.953079890841448e-08, 916082, 0
1113, 0.0100, 8.577001751637782e-05, 1943.47589802742,11113, 0.9996282045941975, 0.8711956143379211, 0.8914138078689575, 0.011524233819864059, 0.3255858381512676, 0.29539933323594636, 8.23812350558839e-08, 7.981134697120613e-08, 916082, 0
1114, 0.0100, 8.513678465751913e-05, 1945.1042540073395,11116, 0.9996281042265005, 0.8711954355239868, 0.8914138078689575, 0.01152444742215606, 0.3255857611604136, 0.29539926784690806, 7.69968790947928e-08, 7.95253315894409e-08, 916082, 0
1115, 0.0100, 8.46172254196485e-05, 1946.7174611091614,11115, 0.9996281376823994, 0.8711956143379211, 0.8914164900779724, 0.011524569544127422, 0.3255856815646795, 0.2953991564404881, 7.958972686461507e-08, 7.953176877169175e-08, 916082, 0
1116, 0.0100, 8.40123563741975e-05, 1948.3514831066132,11107, 0.9996284053295916, 0.8711958527565002, 0.8914164900779724, 0.011524729818123709, 0.32558560648680157, 0.29539902345519436, 7.50774453162073e-08, 7.907469504258095e-08, 916082, 0
1117, 0.0100, 8.33574455902021e-05, 1949.9663362503052,11106, 0.9996284387854907, 0.8711954355239868, 0.8914178609848022, 0.011524904319584932, 0.3255855320749642, 0.29539886609798216, 7.441122956697299e-08, 7.859548915568555e-08, 916082, 0
1118, 0.0100, 8.26010677470571e-05, 1951.5828652381897,11102, 0.9996285726090868, 0.8711954355239868, 0.8914178609848022, 0.011525105600768987, 0.32558545192770916, 0.2953986712732116, 8.015387675808228e-08, 7.874995464644532e-08, 916082, 0
1119, 0.0100, 8.176337801941464e-05, 1953.2396700382233,11095, 0.9996288068003799, 0.8711954355239868, 0.8914178609848022, 0.011525333190692533, 0.32558537203607585, 0.2953984587652048, 7.988407335624004e-08, 7.886263816570914e-08, 916082, 0
1120, 0.0100, 8.116715187680195e-05, 1954.8811490535736,11091, 0.9996289406239759, 0.8711956143379211, 0.8914151787757874, 0.011525455975917606, 0.3255852908943821, 0.29539826672181646, 8.114902744216224e-08, 7.908834781910921e-08, 916082, 0
1121, 0.0100, 0.00011264747832974122, 1956.5215079784393,11091, 0.9996289406239759, 0.8711962103843689, 0.8914151787757874, 0.011525718758386694, 0.3255852155266754, 0.29539801272206506, 7.53658691010628e-08, 7.870797227085028e-08, 916082, 0
1122, 0.0100, 0.00011229676608453051, 1958.1284198760986,11096, 0.9996287733444809, 0.8711960315704346, 0.8914138078689575, 0.01152584428677102, 0.3255851396821747, 0.2953978099984647, 7.584736627652688e-08, 7.841712252437756e-08, 916082, 0
1123, 0.0100, 0.00011184974984994767, 1959.753432750702,11087, 0.999629074447572, 0.8711958527565002, 0.8914124965667725, 0.011526013623452309, 0.32558506461937614, 0.29539758394525867, 7.505839694221805e-08, 7.807459504379474e-08, 916082, 0
1124, 0.0100, 0.0001112927490560288, 1961.360859632492,11093, 0.9996288737121779, 0.8711958527565002, 0.8914151787757874, 0.011526231973064486, 0.32558499573206195, 0.295397325392807, 6.888704900953613e-08, 7.710322156974211e-08, 916082, 0
1125, 0.0100, 0.00011082798919336939, 1962.9879415035248,11094, 0.9996288402562788, 0.8711950778961182, 0.8914151787757874, 0.011526376342864852, 0.32558492138088196, 0.29539709568973305, 7.434895610280989e-08, 7.682326476043251e-08, 916082, 0
1126, 0.0100, 0.00011029183815468612, 1964.6388444900513,11090, 0.9996289740798749, 0.8711950182914734, 0.8914138078689575, 0.011526536080693784, 0.3255848480205391, 0.29539684547533523, 7.336375013045071e-08, 7.647009607140862e-08, 916082, 0
1127, 0.0100, 0.00010973144779286477, 1966.2467195987701,11088, 0.999629040991673, 0.8711947798728943, 0.8914111256599426, 0.011526685325845602, 0.3255847702091529, 0.29539659099147353, 7.780880101337928e-08, 7.660292350503033e-08, 916082, 0
1128, 0.0100, 0.00010911207642145862, 1967.866932630539,11089, 0.999629007535774, 0.8711938261985779, 0.8914098143577576, 0.011526843472214566, 0.3255846920946651, 0.2953963333081945, 7.811311114602759e-08, 7.675261899564055e-08, 916082, 0
1129, 0.0100, 0.00010842330492253128, 1969.506799697876,11087, 0.999629074447572, 0.87119460105896, 0.8914124965667725, 0.011527012931787657, 0.32558460989713567, 0.29539606182681777, 8.220172093009737e-08, 7.72808649624076e-08, 916082, 0
1130, 0.0100, 0.0001076300840590767, 1971.1288349628448,11075, 0.9996294759183603, 0.8711947798728943, 0.8914124965667725, 0.011527207989188624, 0.32558452826437156, 0.2953957785843131, 8.163350950773918e-08, 7.770547572315935e-08, 916082, 0
1131, 0.0100, 0.00010686678224486336, 1972.7557458877563,11074, 0.9996295093742593, 0.8711941838264465, 0.8914124965667725, 0.01152737677311706, 0.3255844439322273, 0.29539552225563065, 8.432590736795476e-08, 7.834342671779823e-08, 916082, 0
1132, 0.0100, 0.00010587154402908864, 1974.365481853485,11083, 0.9996292082711681, 0.8711875081062317, 0.8914085030555725, 0.011527614209980875, 0.3255843625574721, 0.29539523786429733, 8.138565360527039e-08, 7.864246047552566e-08, 916082, 0
1133, 0.0100, 0.00010508987182620602, 1976.0058069229126,11085, 0.9996291413593701, 0.8711845874786377, 0.8914098143577576, 0.011527760956810332, 0.3255842791856695, 0.2953950376550095, 8.336429352384656e-08, 7.910235091404918e-08, 916082, 0
1134, 0.0100, 0.00010405897193706811, 1977.6212849617004,11087, 0.999629074447572, 0.8711835741996765, 0.8914098143577576, 0.011527978993396089, 0.32558420103992275, 0.2953948053366738, 7.814651525883676e-08, 7.900624359169062e-08, 916082, 0
1135, 0.0100, 0.00010382101739360329, 1979.251158952713,11092, 0.999628907168077, 0.8711829781532288, 0.8914085030555725, 0.01152815648522268, 0.3255841257979125, 0.29539461431472724, 7.524748896203803e-08, 7.862206988124543e-08, 916082, 0
1136, 0.0100, 0.0001024315454971582, 1980.8697481155396,11088, 0.999629040991673, 0.8711830377578735, 0.8914085030555725, 0.011528252445046589, 0.3255840541149196, 0.29539448331444257, 7.168226301423886e-08, 7.78988769729148e-08, 916082, 0
1137, 0.0100, 0.00010143088658952522, 1982.4824559688568,11091, 0.9996289406239759, 0.8711836934089661, 0.8914124965667725, 0.011528416607832275, 0.32558398657648524, 0.2953943316015816, 6.753329240272166e-08, 7.679445619315127e-08, 916082, 0
1138, 0.0100, 0.00010049060424759247, 1984.1163160800934,11089, 0.999629007535774, 0.8711839914321899, 0.8914138078689575, 0.011528553563017402, 0.32558391564607486, 0.2953942069254203, 7.093329079665978e-08, 7.618717902107527e-08, 916082, 0
1139, 0.0100, 9.939060055885686e-05, 1985.7199051380157,11090, 0.9996289740798749, 0.8711848258972168, 0.8914151787757874, 0.011528720461206851, 0.32558384310620736, 0.29539408702027814, 7.254420097968506e-08, 7.581479659030733e-08, 916082, 0
1140, 0.0100, 9.823493024754228e-05, 1987.3809640407562,11088, 0.999629040991673, 0.8711850047111511, 0.8914138078689575, 0.011528886256072584, 0.3255837678009779, 0.295393989533868, 7.530536638711283e-08, 7.576369887323388e-08, 916082, 0
1141, 0.0100, 9.698416029844275e-05, 1989.0071339607239,11087, 0.999629074447572, 0.8711848258972168, 0.8914138078689575, 0.011529066696917395, 0.32558369479211563, 0.295393905103841, 7.299819115846873e-08, 7.548249766274741e-08, 916082, 0
1142, 0.0100, 9.585018456821172e-05, 1990.6393840312958,11090, 0.9996289740798749, 0.8711845874786377, 0.8914164900779724, 0.011529210143535853, 0.3255836204393711, 0.2953938465230391, 7.435804683098013e-08, 7.536929160567452e-08, 916082, 0
1143, 0.0100, 9.463172483771477e-05, 1992.2442722320557,11083, 0.9996292082711681, 0.8711850047111511, 0.8914151787757874, 0.01152936813151994, 0.3255835492782201, 0.29539379960471596, 7.116150552155531e-08, 7.493755217031196e-08, 916082, 0
1144, 0.0100, 9.33727906486822e-05, 1993.8630425930023,11086, 0.999629107903471, 0.8711875081062317, 0.8914151787757874, 0.011529522562591012, 0.325583475586065, 0.29539376347976204, 7.369433807635772e-08, 7.481229276875389e-08, 916082, 0
1145, 0.0100, 9.180899743783033e-05, 1995.5039734840393,11094, 0.9996288402562788, 0.8711878061294556, 0.8914151787757874, 0.011529724740068838, 0.325583397623177, 0.2953937339355201, 7.795848255831572e-08, 7.512111164031125e-08, 916082, 0
1146, 0.0100, 9.011330138229688e-05, 1997.1117992401123,11092, 0.999628907168077, 0.8711879253387451, 0.8914151787757874, 0.011529943851261605, 0.32558331985701394, 0.29539371852118335, 7.776608029752552e-08, 7.538150888668766e-08, 916082, 0
1147, 0.0100, 8.852705929615193e-05, 1998.791356086731,11091, 0.9996289406239759, 0.8711873292922974, 0.8914164900779724, 0.011530137215262894, 0.3255832413430987, 0.29539370710824986, 7.851123973168228e-08, 7.56887838606618e-08, 916082, 0
1148, 0.0100, 8.669390644845497e-05, 2000.4012751579285,11096, 0.9996287733444809, 0.8711875081062317, 0.8914178609848022, 0.011530370534050986, 0.3255831651613705, 0.295393710901073, 7.618374991968935e-08, 7.573813540982906e-08, 916082, 0
1149, 0.0100, 8.519638232866495e-05, 2002.0174503326416,11095, 0.9996288068003799, 0.8711885809898376, 0.8914138078689575, 0.011530540714477296, 0.32558308740692515, 0.295393706695162, 7.776286709004765e-08, 7.593821328396918e-08, 916082, 0
1150, 0.0100, 8.33573523774418e-05, 2003.637391090393,11091, 0.9996289406239759, 0.8711886405944824, 0.8914151787757874, 0.011530769806952825, 0.3255830157638192, 0.29539372117349155, 7.16364566000216e-08, 7.549666139587732e-08, 916082, 0
1151, 0.0100, 8.228583287557554e-05, 2005.254858970642,11089, 0.999629007535774, 0.871188223361969, 0.8914138078689575, 0.011530871618658286, 0.3255829462861042, 0.295393704050325, 6.948148739693849e-08, 7.487242211713802e-08, 916082, 0
1152, 0.0100, 8.172408686935689e-05, 2006.9196541309357,11091, 0.9996289406239759, 0.8711883425712585, 0.8914138078689575, 0.011531030233344567, 0.32558288585397627, 0.29539370794382797, 6.04294606021405e-08, 7.328491125010094e-08, 916082, 0
1153, 0.0100, 8.167930542028294e-05, 2008.52525806427,11090, 0.9996289740798749, 0.8711883425712585, 0.8914111256599426, 0.011531171813026788, 0.32558282128101235, 0.29539370580984975, 6.457298939999134e-08, 7.236327250744216e-08, 916082, 0
1154, 0.0100, 8.162550072792056e-05, 2010.1699888706207,11092, 0.999628907168077, 0.8711889982223511, 0.8914071321487427, 0.011531330811844496, 0.3255827550122446, 0.2953937025569018, 6.627063053876725e-08, 7.172961325579664e-08, 916082, 0
1155, 0.0100, 8.33883956184416e-05, 2011.7977979183197,11090, 0.9996289740798749, 0.871188759803772, 0.8914085030555725, 0.01153150734179795, 0.3255826877947377, 0.29539370301862594, 6.722050016616521e-08, 7.126541430779305e-08, 916082, 0
1156, 0.0100, 8.912441718063633e-05, 2013.4253520965576,11092, 0.999628907168077, 0.871188759803772, 0.8914098143577576, 0.011531716077587836, 0.3255826170128336, 0.29539370829411005, 7.077126090715424e-08, 7.121584409679769e-08, 916082, 0
1157, 0.0100, 9.311861438076334e-05, 2015.0363759994507,11092, 0.999628907168077, 0.8711885809898376, 0.8914098143577576, 0.011531867903640323, 0.32558254349913185, 0.2953936932161912, 7.351495623364457e-08, 7.144248196880084e-08, 916082, 0
1158, 0.0100, 9.774737151279036e-05, 2016.648874759674,11088, 0.999629040991673, 0.8711883425712585, 0.8914071321487427, 0.01153207397477619, 0.32558247145348307, 0.2953936868523704, 7.204941526728348e-08, 7.150294451274276e-08, 916082, 0
1159, 0.0100, 0.00010134088730805214, 2018.2931597232819,11088, 0.999629040991673, 0.871188759803772, 0.8914031386375427, 0.011532260347447516, 0.3255823994094128, 0.2953936806826115, 7.204529883786392e-08, 7.155699570906722e-08, 916082, 0
1160, 0.0100, 0.00010457134361686455, 2019.8166146278381,11086, 0.999629107903471, 0.8711891770362854, 0.8914044499397278, 0.011532455960488932, 0.32558233017587057, 0.29539367764847135, 6.922851031321287e-08, 7.132066556835636e-08, 916082, 0
1161, 0.0100, 0.00010613928088344074, 2021.330900669098,11081, 0.9996292751829662, 0.8711898326873779, 0.8914031386375427, 0.011532586614826005, 0.32558226245651356, 0.29539365331192896, 6.77161519635483e-08, 7.095174413336532e-08, 916082, 0
1162, 0.0100, 0.00010748659790813234, 2022.9913938045502,11076, 0.9996294424624612, 0.8711889982223511, 0.8914031386375427, 0.011532753201588693, 0.32558219989530984, 0.29539363620248027, 6.257012646893045e-08, 7.006537833726457e-08, 916082, 0
1163, 0.0100, 0.00010700527212122174, 2024.622475862503,11072, 0.9996295762860573, 0.8711883425712585, 0.8914004564285278, 0.011532812589765826, 0.32558213563184224, 0.2953935910364084, 6.425431120504754e-08, 6.946137108820068e-08, 916082, 0
1164, 0.0100, 0.00010742341155218723, 2026.240285873413,11068, 0.9996297101096534, 0.8711881637573242, 0.8914018273353577, 0.01153301965473683, 0.3255820719665848, 0.29539357791063003, 6.367205124258035e-08, 6.885950564561533e-08, 916082, 0
1165, 0.0100, 0.00017445807665054613, 2029.2076547145844,11041, 0.9996306134189269, 0.8711901903152466, 0.8913991451263428, 0.011531719305854053, 0.3255815448255802, 0.2953885045530052, 4.8465472191061565e-08, 6.648302247694889e-08, 378731, 0
1166, 0.0100, 0.00017419915211230644, 2030.7242946624756,11039, 0.999630680330725, 0.8711903095245361, 0.8913991451263428, 0.011531689839919562, 0.3255815166702263, 0.29538845669591496, 2.8155118958483882e-08, 6.100921210916201e-08, 378731, 0
1167, 0.0100, 0.0001739735041544342, 2032.2105016708374,11039, 0.999630680330725, 0.8711901903152466, 0.8913991451263428, 0.011531658319786078, 0.32558148883247057, 0.2953884108733944, 2.784188646298702e-08, 5.6406056825673265e-08, 378731, 0
1168, 0.0100, 0.00017363444412150974, 2033.6909687519073,11036, 0.999630780698422, 0.8711903095245361, 0.8913991451263428, 0.01153162567990855, 0.3255814626714432, 0.29538835750696196, 2.6156591947934515e-08, 5.2233759158553976e-08, 378731, 0
1169, 0.0100, 0.0001732515905510757, 2035.1915357112885,11036, 0.999630780698422, 0.87119060754776, 0.8913991451263428, 0.011531587922908156, 0.3255814317769211, 0.2953882983466855, 3.089174316350807e-08, 4.956103822490209e-08, 378731, 0
1170, 0.0100, 0.00017265857431432351, 2036.659759759903,11037, 0.999630747242523, 0.87119060754776, 0.8913991451263428, 0.011531544696272898, 0.32558139715156953, 0.2953882225537624, 3.462699210698972e-08, 4.781540435938635e-08, 378731, 0
1171, 0.0100, 0.0001719603424113236, 2038.148265838623,11037, 0.999630747242523, 0.87119060754776, 0.8913991451263428, 0.011531497310863883, 0.3255813564881228, 0.2953881364953972, 4.0662131328694784e-08, 4.704679720589844e-08, 378731, 0
1172, 0.0100, 0.00017104922827266845, 2039.6183211803436,11037, 0.999630747242523, 0.8711903095245361, 0.8914004564285278, 0.01153144628155814, 0.3255813101851311, 0.2953880327954379, 4.6306458056921684e-08, 4.697223374919513e-08, 378731, 0
1173, 0.0100, 0.00016990008579493746, 2041.0894470214844,11034, 0.99963084761022, 0.8711901903152466, 0.8914004564285278, 0.011531393029729713, 0.3255812583818246, 0.29538791146857235, 5.180354184508573e-08, 4.7434359140627684e-08, 378731, 0
1174, 0.0100, 0.00016833166256514145, 2042.5765490531921,11030, 0.9996309814338161, 0.87119060754776, 0.8914004564285278, 0.011531331183017598, 0.3255811954711953, 0.2953877561326969, 6.290855969481868e-08, 4.8792683927580765e-08, 378731, 0
1175, 0.0100, 0.00016600995593317553, 2044.0671048164368,11028, 0.9996310483456141, 0.8711908459663391, 0.8914004564285278, 0.011531253031606932, 0.32558111152501706, 0.2953875309394079, 8.394795236732477e-08, 5.151340386896255e-08, 378731, 0
1176, 0.0100, 0.00016266330001793341, 2045.5735077857971,11019, 0.9996313494487054, 0.8711907267570496, 0.8914031386375427, 0.011531160610219752, 0.3255810072527829, 0.29538722470755463, 1.0427312752137041e-07, 5.527712704127092e-08, 378731, 0
1177, 0.0100, 0.00015824073617888888, 2047.0374729633331,11011, 0.9996316170958975, 0.8711900115013123, 0.8914018273353577, 0.011531057093857428, 0.3255808829429052, 0.2953868279625473, 1.243099778669432e-07, 5.994341974977457e-08, 378731, 0
1178, 0.0100, 0.00015256865637170385, 2048.5159242153168,11003, 0.9996318847430896, 0.8711907267570496, 0.8914044499397278, 0.011530953707018536, 0.32558074794304487, 0.29538633374483925, 1.3499989570675552e-07, 6.501307492885403e-08, 378731, 0
1179, 0.0100, 0.00014650799237275893, 2049.9840054512024,10988, 0.9996323865815749, 0.8711913824081421, 0.8914085030555725, 0.01153084875166977, 0.32558060613875106, 0.29538580655647584, 1.4179884755272099e-07, 7.028585088044647e-08, 378731, 0
1180, 0.0100, 0.00013883604059345865, 2051.44504570961,10976, 0.9996327880523632, 0.8711917996406555, 0.8914151787757874, 0.011530751439332094, 0.32558046383252276, 0.29538516668646947, 1.4230939227033446e-07, 7.542311631036928e-08, 378731, 0
1181, 0.0100, 0.00013138584605387442, 2052.926932811737,10963, 0.9996332229790504, 0.8711912631988525, 0.8914138078689575, 0.011530663599126637, 0.3255803340285934, 0.29538455063482727, 1.2980120372985127e-07, 7.963095006161177e-08, 378731, 0
1182, 0.0100, 0.00012527167027007223, 2054.407425880432,10958, 0.9996333902585455, 0.8711910247802734, 0.8914111256599426, 0.011530584836062549, 0.32558022215772764, 0.29538402630843863, 1.1187472376272822e-07, 8.238476459903051e-08, 378731, 0
1183, 0.0100, 0.00013526946429655892, 2055.89430975914,10945, 0.9996338251852328, 0.8711907267570496, 0.8914178609848022, 0.011530507675169385, 0.32558011722311947, 0.29538352809881624, 1.0493334168248936e-07, 8.440216074377009e-08, 378731, 0
1184, 0.0100, 0.00014587754205260916, 2057.3944907188416,10943, 0.9996338920970308, 0.8711918592453003, 0.8914164900779724, 0.011530434643666692, 0.3255800138231014, 0.29538297796263896, 1.0339832562378248e-07, 8.613299705980723e-08, 378731, 0
1185, 0.0100, 0.0001521493254626508, 2058.874438762665,10939, 0.9996340259206269, 0.8711926937103271, 0.8914151787757874, 0.011530364010593996, 0.32557991762737226, 0.295382515376819, 9.619623925205545e-08, 8.70900244636014e-08, 378731, 0
1186, 0.0100, 0.00015637946398997857, 2060.3442318439484,10938, 0.9996340593765259, 0.8711920976638794, 0.8914164900779724, 0.011530296092883497, 0.3255798275065482, 0.29538208933239596, 9.011903517874842e-08, 8.738828666238918e-08, 378731, 0
1187, 0.0100, 0.00016163320252474557, 2061.869010925293,10934, 0.999634193200122, 0.871191143989563, 0.8914164900779724, 0.011530238054010544, 0.32557974326502054, 0.2953815461444164, 8.42397003819606e-08, 8.706820347610128e-08, 378731, 0
1188, 0.0100, 0.00016243364514637905, 2063.339787006378,10926, 0.9996344608473141, 0.8711912631988525, 0.8914178609848022, 0.011530169466853594, 0.3255796572310002, 0.29538114541799165, 8.60339062214166e-08, 8.696421665848765e-08, 378731, 0
1189, 0.0100, 0.000164362441138308, 2064.841439962387,10921, 0.9996346281268093, 0.8711908459663391, 0.8914191722869873, 0.011530112426738076, 0.3255795743471739, 0.2953805613718808, 8.288884018048392e-08, 8.654782070227966e-08, 378731, 0
1190, 0.0100, 0.00016406793135000236, 2066.3047349452972,10912, 0.9996349292299004, 0.87119060754776, 0.8914164900779724, 0.011530054433122789, 0.32557949389163987, 0.29538004938923257, 8.045261185030128e-08, 8.591807494801491e-08, 378731, 0
1191, 0.0100, 0.00016288005854699612, 2067.759911775589,10913, 0.9996348957740014, 0.8711912631988525, 0.8914204835891724, 0.011530000424633124, 0.32557941827078984, 0.2953795295511253, 7.562640691460842e-08, 8.482882095509358e-08, 378731, 0
1192, 0.0100, 0.00016024706693935404, 2069.250806570053,10917, 0.9996347619504053, 0.8711913824081421, 0.8914204835891724, 0.0115299532907325, 0.32557935140471933, 0.29537901969232666, 6.685969539121928e-08, 8.283340746633838e-08, 378731, 0
1193, 0.0100, 8.555082822038341e-05, 2070.7431416511536,10924, 0.9996345277591122, 0.8711908459663391, 0.8914191722869873, 0.011529902441164827, 0.32557928645136497, 0.29537859465249433, 6.495924642635487e-08, 8.084423803781033e-08, 378731, 0
1194, 0.0100, 8.489688629217795e-05, 2072.269953727722,10924, 0.9996345277591122, 0.8711901903152466, 0.8914164900779724, 0.011529857485323525, 0.32557922922510224, 0.29537812247667034, 5.722851736944534e-08, 7.80989894444248e-08, 378731, 0
1195, 0.0100, 8.44768354034224e-05, 2073.7470936775208,10928, 0.9996343939355161, 0.8711904287338257, 0.8914178609848022, 0.01152980655927936, 0.3255791716281505, 0.29537779010849646, 5.75889061993351e-08, 7.575560239038424e-08, 378731, 0
1196, 0.0100, 8.399455306891637e-05, 2075.221657514572,10940, 0.9996339924647278, 0.8711907267570496, 0.8914191722869873, 0.011529763297422993, 0.3255791195609365, 0.2953773584210561, 5.207113773497696e-08, 7.296809145592638e-08, 378731, 0
1197, 0.0100, 8.338805035788562e-05, 2076.711939573288,10941, 0.9996339590088289, 0.8711904287338257, 0.8914204835891724, 0.011529718460833551, 0.3255790693390252, 0.29537702643946884, 5.0221075464929044e-08, 7.02923866455358e-08, 378731, 0
1198, 0.0100, 8.269245804003758e-05, 2078.1981813907623,10943, 0.9996338920970308, 0.8711903095245361, 0.8914231657981873, 0.011529673494180787, 0.32557901821934626, 0.2953766568781481, 5.113179379900856e-08, 6.809050625477223e-08, 378731, 0
1199, 0.0100, 8.174516250070632e-05, 2079.6824235916138,10950, 0.9996336579057377, 0.8711897134780884, 0.8914178609848022, 0.011529630909086321, 0.3255789693176711, 0.29537624664498857, 4.889741073155207e-08, 6.587285598240673e-08, 378731, 0
1200, 0.0100, 8.071414405288858e-05, 2081.1853954792023,10954, 0.9996335240821416, 0.8711891770362854, 0.8914178609848022, 0.011529584250372782, 0.32557891729879407, 0.29537584750570883, 5.20098940026692e-08, 6.433457564498857e-08, 378731, 0
1201, 0.0100, 7.942961970866309e-05, 2082.59073638916,10963, 0.9996332229790504, 0.8711879253387451, 0.8914178609848022, 0.011529538511968479, 0.3255788664347562, 0.29537539772915694, 5.0862340728041744e-08, 6.284049985255328e-08, 378731, 0
1202, 0.0100, 7.819152604742103e-05, 2083.9882395267487,10971, 0.9996329553318583, 0.8711877465248108, 0.8914164900779724, 0.011529493367750457, 0.3255788174211996, 0.29537500725600574, 4.902072370249755e-08, 6.129903527742445e-08, 378731, 0
1203, 0.0100, 7.685852281819011e-05, 2085.4221065044403,10979, 0.9996326876846661, 0.8711879253387451, 0.8914164900779724, 0.011529449865163802, 0.32557877070054697, 0.29537461795022274, 4.671590381200019e-08, 5.965608532508191e-08, 378731, 0
1204, 0.0100, 7.699562395657664e-05, 2086.874734401703,10991, 0.9996322862138779, 0.8711883425712585, 0.8914178609848022, 0.01152940753932488, 0.32557872616340583, 0.29537419584757757, 4.454497920525213e-08, 5.793875412183608e-08, 378731, 0
1205, 0.0100, 7.810631178049433e-05, 2088.3943543434143,11004, 0.9996318512871907, 0.8711877465248108, 0.8914204835891724, 0.011529365847408279, 0.3255786838687847, 0.2953738424634147, 4.229130318167407e-08, 5.614322342623569e-08, 378731, 0
1206, 0.0100, 7.90760272029639e-05, 2089.8416261672974,11001, 0.9996319516548877, 0.8711866140365601, 0.8914204835891724, 0.011529325566170309, 0.3255786439055459, 0.29537349015263276, 3.996230746317053e-08, 5.4266606592146253e-08, 378731, 0
1207, 0.0100, 7.96540431795963e-05, 2091.3061051368713,11007, 0.9996317509194935, 0.8711873292922974, 0.8914204835891724, 0.011529283112574042, 0.3255786031913916, 0.2953731810972899, 4.0709796533811016e-08, 5.272897045688555e-08, 378731, 0
1208, 0.0100, 8.037484801440661e-05, 2092.7837080955505,11012, 0.9996315836399985, 0.8711869120597839, 0.8914191722869873, 0.011529238504455443, 0.3255785620584095, 0.2953727695950429, 4.113251783621763e-08, 5.1435491247605443e-08, 378731, 0
1209, 0.0100, 8.07508417360462e-05, 2094.2510182857513,11026, 0.9996311152574122, 0.8711870908737183, 0.8914178609848022, 0.011529193570285886, 0.32557852134689436, 0.2953723767374586, 4.071643278091841e-08, 5.024739773959826e-08, 378731, 0
1210, 0.0100, 8.083741580964793e-05, 2095.7215790748596,11037, 0.999630747242523, 0.8711866736412048, 0.8914178609848022, 0.011529149156278153, 0.3255784813880665, 0.29537200521789464, 3.995605374340627e-08, 4.9108930529015014e-08, 378731, 0
1211, 0.0100, 8.044267549429388e-05, 2097.178398132324,11038, 0.9996307137866239, 0.8711872100830078, 0.8914204835891724, 0.011529107537882523, 0.3255784432369765, 0.2953717547526416, 3.815362109582665e-08, 4.7884836069228257e-08, 378731, 0
1212, 0.0100, 7.991278374058911e-05, 2098.6063101291656,11033, 0.9996308810661191, 0.8711870908737183, 0.8914191722869873, 0.011529069101184347, 0.3255784102027094, 0.29537150884087493, 3.303433654400223e-08, 4.613969967696308e-08, 378731, 0
1213, 0.0100, 7.916921914431481e-05, 2100.0330431461334,11035, 0.999630814154321, 0.8711869716644287, 0.8914204835891724, 0.011529030635358003, 0.3255783783463456, 0.2953713045456289, 3.184779484577405e-08, 4.446059022199082e-08, 378731, 0
1214, 0.0100, 7.82372418838438e-05, 2101.4577779769897,11039, 0.999630680330725, 0.8711866736412048, 0.8914204835891724, 0.01152898910919571, 0.3255783467727578, 0.2953710208313462, 3.157837397127494e-08, 4.296518416911193e-08, 378731, 0
1215, 0.0100, 7.716400197975316e-05, 2102.918261051178,11043, 0.9996305465071289, 0.8711873292922974, 0.8914204835891724, 0.011528945663665665, 0.32557831316633506, 0.295370764694481, 3.3604003191189946e-08, 4.192220445288626e-08, 378731, 0
1216, 0.0100, 7.603279212522282e-05, 2104.400470018387,11048, 0.9996303792276338, 0.8711873292922974, 0.8914191722869873, 0.011528904806125909, 0.32557828035749825, 0.29537054812380115, 3.2816980688465947e-08, 4.0908123901656085e-08, 378731, 0
1217, 0.0100, 7.521385839599002e-05, 2105.8731830120087,11046, 0.9996304461394319, 0.8711869716644287, 0.8914191722869873, 0.01152886233226934, 0.32557824759155146, 0.2953703071933725, 3.275683435610688e-08, 4.000910154469582e-08, 378731, 0
1218, 0.0100, 7.705939291326338e-05, 2107.35861992836,11044, 0.9996305130512299, 0.8711870908737183, 0.8914191722869873, 0.0115288165889624, 0.32557821382594115, 0.2953700280938439, 3.376889767814362e-08, 3.9336399625732627e-08, 378731, 0
1219, 0.0100, 8.116935040681962e-05, 2108.8024578094482,11048, 0.9996303792276338, 0.8711875081062317, 0.8914191722869873, 0.011528772918626312, 0.3255781800697546, 0.2953698043090076, 3.375991747267548e-08, 3.8739613568554223e-08, 378731, 0
1220, 0.0100, 8.516401463317432e-05, 2110.2532107830048,11046, 0.9996304461394319, 0.8711875081062317, 0.8914178609848022, 0.011528728475061126, 0.32557814646816396, 0.29536958408243236, 3.359890593523929e-08, 3.8191988372057255e-08, 378731, 0
1221, 0.0100, 9.001250400998195e-05, 2111.7125055789948,11051, 0.9996302788599367, 0.8711872100830078, 0.8914164900779724, 0.011528683465313721, 0.32557811647418794, 0.29536932618978873, 2.9991386596428526e-08, 3.727989641780398e-08, 378731, 0
1222, 0.0100, 9.172107612680724e-05, 2113.179338693619,11047, 0.9996304126835328, 0.8711875081062317, 0.8914164900779724, 0.011528644656706319, 0.32557808516258235, 0.29536920792913357, 3.131460507566075e-08, 3.663548296356797e-08, 378731, 0
1223, 0.0100, 9.40401112198007e-05, 2114.6396667957306,11048, 0.9996303792276338, 0.8711879253387451, 0.8914164900779724, 0.011528605970355401, 0.3255780578113454, 0.2953690645358049, 2.7349895792561085e-08, 3.5580110839477215e-08, 378731, 0
1224, 0.0100, 9.560990267268175e-05, 2116.1208066940308,11048, 0.9996303792276338, 0.8711879253387451, 0.8914164900779724, 0.011528568004238023, 0.32557803059557955, 0.29536895541831204, 2.7217368747667336e-08, 3.463946539299086e-08, 378731, 0
1225, 0.0100, 9.74170088011174e-05, 2117.5996725559235,11044, 0.9996305130512299, 0.8711875081062317, 0.8914164900779724, 0.011528527055708398, 0.3255780032997737, 0.29536882820594507, 2.7300496308058086e-08, 3.38244790799556e-08, 378731, 0
1226, 0.0100, 9.906255321009935e-05, 2119.0936937332153,11042, 0.9996305799630278, 0.8711873292922974, 0.8914191722869873, 0.011528482949374351, 0.3255779753210338, 0.29536869790825815, 2.7965342375146918e-08, 3.318715466132158e-08, 378731, 0
1227, 0.0100, 0.00010027852779724871, 2120.578312397003,11036, 0.999630780698422, 0.8711867928504944, 0.8914191722869873, 0.011528436670407618, 0.3255779446292942, 0.2953685784770308, 3.069799409116669e-08, 3.2929415131812885e-08, 378731, 0
1228, 0.0100, 0.00010168234089757562, 2122.039704322815,11033, 0.9996308810661191, 0.8711866736412048, 0.8914178609848022, 0.011528382809514423, 0.3255779125106781, 0.2953684316516325, 3.2117788095753497e-08, 3.284733791473068e-08, 378731, 0
1229, 0.0100, 0.00010206157848378893, 2123.535084247589,11035, 0.999630814154321, 0.8711864948272705, 0.8914178609848022, 0.01152833432212773, 0.32557787922406256, 0.29536833857729705, 3.328887504538969e-08, 3.28912267962973e-08, 378731, 0
1230, 0.0100, 0.00010235111877779562, 2124.9806895256042,11038, 0.9996307137866239, 0.8711862564086914, 0.8914178609848022, 0.011528282483145918, 0.32557784684524144, 0.29536824016676194, 3.237824142132695e-08, 3.283956462870007e-08, 378731, 0
1231, 0.0100, 0.00010211730205604515, 2126.4196655750275,11041, 0.9996306134189269, 0.8711862564086914, 0.8914164900779724, 0.011528230786548467, 0.32557781400862706, 0.29536816105636987, 3.284148575311008e-08, 3.283975673608481e-08, 378731, 0
1232, 0.0100, 0.00010151864478548725, 2127.883497238159,11040, 0.999630646874826, 0.871186375617981, 0.8914178609848022, 0.01152818103862571, 0.3255777830699562, 0.29536809826621757, 3.093955264210635e-08, 3.264459922906133e-08, 378731, 0
1233, 0.0100, 0.00010050807092515503, 2129.353660106659,11038, 0.9996307137866239, 0.8711860775947571, 0.8914191722869873, 0.011528132471576967, 0.3255777519391393, 0.2953680583768819, 3.11284787390953e-08, 3.2489722113404846e-08, 378731, 0
1234, 0.0100, 9.914062441030663e-05, 2130.8157081604004,11041, 0.9996306134189269, 0.871185839176178, 0.8914178609848022, 0.011528082947654549, 0.3255777228472355, 0.2953680314276162, 2.9084152808334096e-08, 3.213194677530352e-08, 378731, 0
1235, 0.0100, 9.752320630959e-05, 2132.273590326309,11037, 0.999630747242523, 0.8711859583854675, 0.8914191722869873, 0.011528037204523445, 0.3255776921779932, 0.29536803073519524, 3.068034881703596e-08, 3.198374868741347e-08, 378731, 0
1236, 0.0100, 9.529886432213574e-05, 2133.7542114257812,11041, 0.9996306134189269, 0.8711861968040466, 0.8914191722869873, 0.011527985874413157, 0.32557766340903477, 0.29536803477617196, 2.8764836512706893e-08, 3.164627654390405e-08, 378731, 0
1237, 0.0100, 9.338925861921018e-05, 2135.2025816440582,11041, 0.9996306134189269, 0.8711862564086914, 0.8914191722869873, 0.01152794458129261, 0.32557763395323924, 0.2953680543742597, 2.9452257022111183e-08, 3.1419713106394793e-08, 378731, 0
1238, 0.0100, 9.066060042113194e-05, 2136.6354167461395,11038, 0.9996307137866239, 0.871185839176178, 0.8914204835891724, 0.011527896132094921, 0.32557760517992196, 0.2953680865224289, 2.877014643187792e-08, 3.114412981149943e-08, 378731, 0
1239, 0.0100, 8.70048876617153e-05, 2138.0946805477142,11039, 0.999630680330725, 0.871185839176178, 0.8914191722869873, 0.011527841764297522, 0.32557757498186063, 0.2953681423379485, 3.020580574553122e-08, 3.10490004265149e-08, 378731, 0
1240, 0.0100, 8.439801694381864e-05, 2139.560619354248,11040, 0.999630646874826, 0.8711854219436646, 0.8914178609848022, 0.011527798808471715, 0.32557754467967837, 0.295368184336482, 3.030156375816162e-08, 3.097343451510861e-08, 378731, 0
1241, 0.0100, 8.086357607476663e-05, 2141.0183193683624,11034, 0.99963084761022, 0.8711856603622437, 0.8914178609848022, 0.011527753645000059, 0.3255775175342064, 0.2953682542865074, 2.7145663772376594e-08, 3.056753901406451e-08, 378731, 0
1242, 0.0100, 7.74407988185203e-05, 2142.496943473816,11033, 0.9996308810661191, 0.8711854219436646, 0.8914178609848022, 0.011527709211598474, 0.3255774891320469, 0.2953683226636294, 2.839579976710027e-08, 3.0343092300377555e-08, 378731, 0
1243, 0.0100, 7.810022422152275e-05, 2143.9743282794952,11034, 0.99963084761022, 0.8711856603622437, 0.8914204835891724, 0.01152765450731684, 0.3255774574031121, 0.2953684291559988, 3.173390378252705e-08, 3.0479385327552006e-08, 378731, 0
1244, 0.0100, 7.973334749012431e-05, 2145.4157342910767,11027, 0.9996310818015132, 0.8711861968040466, 0.8914218544960022, 0.011527593318289175, 0.3255774234038695, 0.29536857096595814, 3.399367642931139e-08, 3.081380980460918e-08, 378731, 0
1245, 0.0100, 8.130051388393669e-05, 2146.885080099106,11022, 0.9996312490810083, 0.8711852431297302, 0.8914245367050171, 0.011527530283798723, 0.32557738696067995, 0.29536872119079993, 3.6447636575509534e-08, 3.133558414420611e-08, 378731, 0
1246, 0.0100, 8.274078171869654e-05, 2148.3595719337463,11013, 0.9996315501840994, 0.8711854219436646, 0.8914258480072021, 0.011527468477722423, 0.3255773506564688, 0.2953688774340169, 3.630572986690339e-08, 3.180032311263164e-08, 378731, 0
1247, 0.0100, 8.399965886987879e-05, 2149.8056931495667,11001, 0.9996319516548877, 0.8711845874786377, 0.891427218914032, 0.011527411042450286, 0.32557731704413956, 0.295369033237314, 3.361285216829657e-08, 3.197708828757201e-08, 378731, 0
1248, 0.0100, 8.455965506160663e-05, 2151.2603812217712,11000, 0.9996319851107867, 0.8711850047111511, 0.8914258480072021, 0.011527364022914079, 0.3255772835483075, 0.2953691306576614, 3.3494902129671544e-08, 3.2125721914510655e-08, 378731, 0
1249, 0.0100, 8.542308012359641e-05, 2152.7311911582947,10999, 0.9996320185666857, 0.871185839176178, 0.8914245367050171, 0.011527312154610999, 0.32557725194004544, 0.29536927899880766, 3.160581441008503e-08, 3.2073348610005524e-08, 378731, 0
1250, 0.0100, 8.613025225101787e-05, 2154.2108433246613,10994, 0.9996321858461809, 0.8711854219436646, 0.8914245367050171, 0.011527261160601246, 0.3255772200491211, 0.29536943310599895, 3.189262820502137e-08, 3.205523058241243e-08, 378731, 0
1251, 0.0100, 8.65424213854209e-05, 2155.656647205353,10989, 0.9996323531256759, 0.8711856603622437, 0.8914245367050171, 0.0115272157626279, 0.3255771880833048, 0.29536954555710604, 3.196798964433256e-08, 3.2046495785651054e-08, 378731, 0
1252, 0.0100, 8.702388970454559e-05, 2157.137013196945,10989, 0.9996323531256759, 0.871185839176178, 0.8914218544960022, 0.011527165785787255, 0.32557715526166875, 0.29536969555764736, 3.281841864932744e-08, 3.212286389848389e-08, 378731, 0
1253, 0.0100, 8.753512863736459e-05, 2158.546484231949,10986, 0.9996324534933729, 0.8711860775947571, 0.8914231657981873, 0.01152711039945653, 0.325577120443189, 0.2953698799575049, 3.4816867111597816e-08, 3.2382606377981564e-08, 378731, 0
1254, 0.0100, 8.799000560036444e-05, 2159.933655977249,10982, 0.999632587316969, 0.8711860775947571, 0.8914231657981873, 0.011527051050820742, 0.32557708271121066, 0.29537008162135436, 3.7736741842486765e-08, 3.288191185929111e-08, 378731, 0
1255, 0.0100, 8.842295039901402e-05, 2161.445518016815,10976, 0.9996327880523632, 0.8711866736412048, 0.8914231657981873, 0.011526988118225348, 0.32557704295475876, 0.2953703087858029, 3.9751324676373656e-08, 3.351170430789302e-08, 378731, 0
1256, 0.0100, 8.870556908938126e-05, 2162.9258120059967,10970, 0.9996329887877573, 0.8711869716644287, 0.8914231657981873, 0.011526926719827978, 0.3255770019380033, 0.29537051615643295, 4.1015995211335365e-08, 3.4195754396039147e-08, 378731, 0
1257, 0.0100, 8.884614961125589e-05, 2164.370568037033,10970, 0.9996329887877573, 0.871188223361969, 0.8914231657981873, 0.01152687067492561, 0.3255769631633746, 0.2953706946206205, 3.8780473332611365e-08, 3.462870740481415e-08, 378731, 0
1258, 0.0100, 8.882427607180844e-05, 2165.851629257202,10967, 0.9996330891554543, 0.8711877465248108, 0.8914231657981873, 0.011526817217225966, 0.32557692425209017, 0.2953708379646721, 3.890528177397101e-08, 3.5034305220738264e-08, 378731, 0
1259, 0.0100, 8.880145409611126e-05, 2167.343191385269,10969, 0.9996330222436564, 0.8711875081062317, 0.8914204835891724, 0.01152676164490653, 0.3255768885031335, 0.29537103015070937, 3.575055379512193e-08, 3.510527954464388e-08, 378731, 0
1260, 0.0100, 8.864336245803853e-05, 2168.7945353984833,10969, 0.9996330222436564, 0.8711875081062317, 0.8914191722869873, 0.011526709158079037, 0.32557685082786064, 0.2953711634260576, 3.767865469628262e-08, 3.535450254790795e-08, 378731, 0
1261, 0.0100, 8.843154984534401e-05, 2170.262790441513,10959, 0.9996333568026465, 0.8711880445480347, 0.8914164900779724, 0.011526649077213312, 0.325576811414701, 0.2953713560674623, 3.941596177226003e-08, 3.574106346254764e-08, 378731, 0
1262, 0.0100, 8.811550235080408e-05, 2171.736309528351,10958, 0.9996333902585455, 0.871188759803772, 0.8914178609848022, 0.011526590862284226, 0.32557677216234326, 0.2953715308625002, 3.924806452060281e-08, 3.607717707714857e-08, 378731, 0
1263, 0.0100, 8.775081616473419e-05, 2173.2003417015076,10957, 0.9996334237144445, 0.8711888790130615, 0.8914191722869873, 0.011526534776183801, 0.3255767315445762, 0.2953716638364423, 4.061877967309613e-08, 3.650749046119056e-08, 378731, 0
1264, 0.0100, 8.724555886993532e-05, 2174.6698887348175,10950, 0.9996336579057377, 0.8711891770362854, 0.8914191722869873, 0.011526475721241108, 0.32557669223729296, 0.29537182874637585, 3.930865605239475e-08, 3.6778380529452623e-08, 378731, 0
1265, 0.0100, 8.665678226919294e-05, 2176.172101020813,10941, 0.9996339590088289, 0.8711894154548645, 0.8914191722869873, 0.011526414548820935, 0.3255766511047386, 0.2953719807117946, 4.113536949956753e-08, 3.719245806555394e-08, 378731, 0
1266, 0.0100, 8.598307066814559e-05, 2177.6191329956055,10939, 0.9996340259206269, 0.8711898326873779, 0.8914178609848022, 0.011526355834128546, 0.32557661266238497, 0.29537212589856654, 3.8438119298600526e-08, 3.731518566646277e-08, 378731, 0
1267, 0.0100, 8.539282578345266e-05, 2179.061978816986,10938, 0.9996340593765259, 0.8711897134780884, 0.8914164900779724, 0.011526304440718635, 0.32557657563734876, 0.2953722067884975, 3.7024899313120585e-08, 3.72860549073927e-08, 378731, 0
1268, 0.0100, 8.656974807170697e-05, 2180.5176708698273,10940, 0.9996339924647278, 0.871189296245575, 0.8914164900779724, 0.011526252494567601, 0.325576541448051, 0.29537231046925516, 3.419029132034623e-08, 3.696426468922566e-08, 378731, 0
1269, 0.0100, 8.853954871464752e-05, 2181.9799149036407,10937, 0.9996340928324249, 0.8711895942687988, 0.8914164900779724, 0.011526200293829968, 0.3255765064779928, 0.29537239712673763, 3.4969390716454996e-08, 3.675976030200174e-08, 378731, 0
1270, 0.0100, 9.068875250704626e-05, 2183.4431579113007,10931, 0.9996342935678191, 0.8711904287338257, 0.8914164900779724, 0.01152614517227337, 0.3255764729534245, 0.2953725125543833, 3.3525389020461205e-08, 3.642275448178731e-08, 378731, 0
1271, 0.0100, 9.180726198088283e-05, 2184.904466867447,10929, 0.9996343604796171, 0.8711904287338257, 0.8914164900779724, 0.011526094490094353, 0.3255764384688869, 0.2953725827549575, 3.4483603028601095e-08, 3.622403054722029e-08, 378731, 0
1272, 0.0100, 9.301081163872836e-05, 2186.3819348812103,10927, 0.9996344273914152, 0.8711905479431152, 0.8914164900779724, 0.011526040733062888, 0.32557640538280413, 0.2953726747414475, 3.308994916961794e-08, 3.5897706650827705e-08, 378731, 0
1273, 0.0100, 9.342751357428579e-05, 2187.8397789001465,10924, 0.9996345277591122, 0.8711905479431152, 0.8914178609848022, 0.011525992493934644, 0.3255763731482054, 0.2953727276069819, 3.223329497759053e-08, 3.5513256988249067e-08, 378731, 0
1274, 0.0100, 9.356666885431996e-05, 2189.273234128952,10922, 0.9996345946709102, 0.8711904287338257, 0.8914164900779724, 0.01152594622404488, 0.32557634254819723, 0.2953727734325857, 3.059194358945305e-08, 3.498743951376302e-08, 378731, 0
1275, 0.0100, 9.348354158487883e-05, 2190.7424609661102,10925, 0.9996344943032132, 0.8711901903152466, 0.8914164900779724, 0.011525899175825386, 0.3255763134451862, 0.2953728250363349, 2.9107362464753095e-08, 3.4349564085998514e-08, 378731, 0
1276, 0.0100, 9.307334095687906e-05, 2192.2044911384583,10924, 0.9996345277591122, 0.8711900115013123, 0.8914164900779724, 0.011525851950387592, 0.32557628397730964, 0.29537286026436155, 2.946683458349142e-08, 3.38269199376091e-08, 378731, 0
1277, 0.0100, 9.245524990251869e-05, 2193.6507761478424,10922, 0.9996345946709102, 0.8711898326873779, 0.8914164900779724, 0.011525804046139098, 0.325576255336447, 0.2953728919708033, 2.8638040661110864e-08, 3.3268294713122066e-08, 378731, 0
1278, 0.0100, 9.155889451103594e-05, 2195.117265224457,10921, 0.9996346281268093, 0.8711895942687988, 0.8914164900779724, 0.011525758787693132, 0.325576225987609, 0.2953729005135151, 2.936331700009731e-08, 3.285549370010844e-08, 378731, 0
1279, 0.0100, 9.040858945639513e-05, 2196.599340200424,10918, 0.9996347284945063, 0.8711891770362854, 0.8914164900779724, 0.01152571138701912, 0.32557619624967343, 0.29537291067203264, 2.9721417049710652e-08, 3.2527759396831916e-08, 378731, 0
1280, 0.0100, 8.868923534132004e-05, 2198.0409622192383,10915, 0.9996348288622033, 0.8711891770362854, 0.8914178609848022, 0.011525658756285332, 0.32557616751359636, 0.29537293156313243, 2.8744448710149584e-08, 3.212803264230953e-08, 378731, 0
1281, 0.0100, 8.707768118001054e-05, 2199.494757413864,10914, 0.9996348623181024, 0.871189296245575, 0.8914191722869873, 0.011525613008796938, 0.32557613668160656, 0.2953729208527509, 3.083169819451115e-08, 3.19959834700427e-08, 378731, 0
1282, 0.0100, 8.482030979579994e-05, 2200.9507863521576,10909, 0.9996350295975974, 0.8711897134780884, 0.8914191722869873, 0.011525562763234446, 0.325576107471882, 0.29537291737398097, 2.920256214622441e-08, 3.170501865486382e-08, 378731, 0
1283, 0.0100, 8.227576464343063e-05, 2202.40017414093,10908, 0.9996350630534965, 0.8711890578269958, 0.8914191722869873, 0.01152551153342949, 0.32557607641233305, 0.29537290018293466, 3.106759122184499e-08, 3.1640691764939946e-08, 378731, 0
1284, 0.0100, 7.914557903809588e-05, 2203.848694086075,10907, 0.9996350965093955, 0.8711885809898376, 0.8914164900779724, 0.011525456090533796, 0.32557604468481044, 0.2953728803953364, 3.173235135767172e-08, 3.1649845797342774e-08, 378731, 0
1285, 0.0100, 7.557061882838195e-05, 2205.3151450157166,10902, 0.9996352637888906, 0.8711886405944824, 0.8914164900779724, 0.011525398595969287, 0.3255760124736133, 0.295372855047544, 3.2204545419300956e-08, 3.17048830761907e-08, 378731, 0
1286, 0.0100, 7.338806941868663e-05, 2206.791106939316,10892, 0.9996355983478808, 0.8711889982223511, 0.8914151787757874, 0.011525345134521319, 0.32557598047932484, 0.29537282307405166, 3.199024439792808e-08, 3.1733304284560865e-08, 378731, 0
1287, 0.0100, 7.334458475673012e-05, 2208.234153985977,10893, 0.9996355648919818, 0.871188759803772, 0.8914164900779724, 0.01152529580060726, 0.32557595131533934, 0.2953727928720211, 2.9164994863606353e-08, 3.146660995999004e-08, 378731, 0
1288, 0.0100, 7.348576273426232e-05, 2209.7076098918915,10884, 0.9996358659950729, 0.8711889982223511, 0.8914164900779724, 0.011525241428804525, 0.3255759197787979, 0.29537275973847493, 3.153894839735827e-08, 3.147383633117352e-08, 378731, 0
1289, 0.0100, 7.360007170471493e-05, 2211.1601119041443,10884, 0.9996358659950729, 0.8711894154548645, 0.8914178609848022, 0.011525188736268338, 0.32557588857796443, 0.29537271974183027, 3.12009075797981e-08, 3.1446436364524946e-08, 378731, 0
1290, 0.0100, 7.36791524429047e-05, 2212.6189017295837,10882, 0.999635932906871, 0.8711895942687988, 0.8914178609848022, 0.011525140166927272, 0.3255758582342482, 0.2953726752122327, 3.034449452821164e-08, 3.1334464975505065e-08, 378731, 0
1291, 0.0100, 7.376916480304288e-05, 2214.1041276454926,10883, 0.999635899450972, 0.8711894154548645, 0.8914178609848022, 0.011525086975488196, 0.32557582778669164, 0.2953726242905096, 3.044954682840384e-08, 3.124482802941679e-08, 378731, 0
1292, 0.0100, 7.382859874655784e-05, 2215.5687754154205,10881, 0.99963596636277, 0.8711895942687988, 0.8914178609848022, 0.01152503517096372, 0.3255757960469968, 0.29537256765285125, 3.173599893990797e-08, 3.129360108493656e-08, 378731, 0
1293, 0.0100, 7.389428243577521e-05, 2217.0420405864716,10880, 0.999635999818669, 0.8711898326873779, 0.8914178609848022, 0.011524977244845774, 0.325575762730294, 0.29537250205231236, 3.3320718850760045e-08, 3.1490635431384285e-08, 378731, 0
1294, 0.0100, 7.393874049602116e-05, 2218.5093154907227,10875, 0.9996361670981642, 0.8711894154548645, 0.8914191722869873, 0.01152491886975358, 0.3255757270383734, 0.29537243524838497, 3.5693863364993916e-08, 3.1887659018432325e-08, 378731, 0
1295, 0.0100, 7.397495485312552e-05, 2219.974219560623,10866, 0.9996364682012553, 0.8711888790130615, 0.8914191722869873, 0.01152485967530966, 0.32557569231988037, 0.2953723660148112, 3.471760423590098e-08, 3.2159948784284477e-08, 378731, 0
1296, 0.0100, 7.398992506218312e-05, 2221.4277906417847,10863, 0.9996365685689523, 0.8711879253387451, 0.8914204835891724, 0.011524801102721539, 0.3255756569584296, 0.29537229327503506, 3.535540521459879e-08, 3.246604569087248e-08, 378731, 0
1297, 0.0100, 7.399973927917811e-05, 2222.857864379883,10862, 0.9996366020248514, 0.8711873888969421, 0.8914204835891724, 0.011524732407154226, 0.32557561861286943, 0.29537220600442254, 3.834486350662303e-08, 3.301088560430126e-08, 378731, 0
1298, 0.0100, 7.411550983294397e-05, 2224.3323924541473,10857, 0.9996367693043465, 0.8711880445480347, 0.8914178609848022, 0.011524658439668815, 0.32557557657986225, 0.2953721143629441, 4.203222153664754e-08, 3.381813803608515e-08, 378731, 0
1299, 0.0100, 7.452370729562102e-05, 2225.7962493896484,10850, 0.9996370034956397, 0.8711866736412048, 0.8914151787757874, 0.011524579056908868, 0.32557553549017854, 0.29537201782569816, 4.1095236047450356e-08, 3.448370103064235e-08, 378731, 0
1300, 0.0100, 7.478868648792644e-05, 2227.270248413086,10848, 0.9996370704074377, 0.8711862564086914, 0.8914164900779724, 0.011524511905226329, 0.3255754932818295, 0.2953719408530261, 4.2207841888242115e-08, 3.51877743865535e-08, 378731, 0
1301, 0.0100, 7.511577468141913e-05, 2228.8027663230896,10842, 0.9996372711428317, 0.8711866140365601, 0.8914111256599426, 0.011524441943954147, 0.3255754557726785, 0.29537186440773544, 3.751003263552377e-08, 3.5413378651602034e-08, 378731, 0
1302, 0.0100, 7.532876657830866e-05, 2230.2634494304657,10841, 0.9996373045987308, 0.8711862564086914, 0.8914124965667725, 0.011524380792204886, 0.3255754174071638, 0.295371807012514, 3.836262885137387e-08, 3.5697800882253373e-08, 378731, 0
1303, 0.0100, 7.557690481549821e-05, 2231.7119324207306,10840, 0.9996373380546298, 0.8711854219436646, 0.8914111256599426, 0.011524318629310163, 0.32557538374556116, 0.29537175005974914, 3.365813461275735e-08, 3.5488391930195895e-08, 378731, 0
1304, 0.0100, 7.574949953273122e-05, 2233.1711304187775,10839, 0.9996373715105288, 0.8711852431297302, 0.8914111256599426, 0.011524261245525226, 0.3255753491255115, 0.29537170147627895, 3.4627292200273274e-08, 3.540132702146835e-08, 378731, 0
1305, 0.0100, 7.597354517781641e-05, 2234.609810590744,10836, 0.9996374718782258, 0.8711854219436646, 0.8914138078689575, 0.011524196449855936, 0.32557531431918374, 0.2953716469030925, 3.480166210767521e-08, 3.534089846629476e-08, 378731, 0
1306, 0.0100, 7.614294459178171e-05, 2235.9752254486084,10832, 0.9996376057018219, 0.8711848258972168, 0.8914124965667725, 0.011524137254073426, 0.3255752802145157, 0.2953715978074279, 3.410496196565305e-08, 3.521531557882322e-08, 378731, 0
1307, 0.0100, 7.666940440060715e-05, 2237.333678483963,10833, 0.999637572245923, 0.8711841702461243, 0.8914138078689575, 0.01152407754988343, 0.32557524628650425, 0.2953715484449022, 3.3928594267429446e-08, 3.508447747363647e-08, 378731, 0
1308, 0.0100, 8.004256796690253e-05, 2238.795524597168,10831, 0.999637639157721, 0.8711839914321899, 0.8914151787757874, 0.011524018602336563, 0.32557521339080475, 0.2953715027117656, 3.289841921105818e-08, 3.4859488838816964e-08, 378731, 0
1309, 0.0100, 8.267681608169021e-05, 2240.227294445038,10826, 0.9996378064372161, 0.8711832761764526, 0.8914151787757874, 0.011523961189629634, 0.3255751796654499, 0.29537146320711316, 3.371905060722824e-08, 3.474373044237718e-08, 378731, 0
1310, 0.0100, 8.629474161541895e-05, 2241.6898534297943,10825, 0.999637839893115, 0.8711833953857422, 0.8914111256599426, 0.011523893226004151, 0.32557514539979593, 0.29537142284543616, 3.4264295123431765e-08, 3.469548657047559e-08, 378731, 0
1311, 0.0100, 8.903247403394495e-05, 2243.1233384609222,10820, 0.9996380071726102, 0.8711837530136108, 0.8914085030555725, 0.011523824727097553, 0.3255751069824322, 0.2953713832240592, 3.8420947756634405e-08, 3.505116776924629e-08, 378731, 0
1312, 0.0100, 9.25583920663326e-05, 2244.569905281067,10816, 0.9996381409962063, 0.8711837530136108, 0.8914098143577576, 0.011523745645201236, 0.3255750688271514, 0.295371342600692, 3.8152475623220994e-08, 3.5349600884892885e-08, 378731, 0
1313, 0.0100, 9.504967021639383e-05, 2246.0178632736206,10811, 0.9996383082757013, 0.8711827397346497, 0.8914098143577576, 0.01152367216136664, 0.3255750294965064, 0.2953713026197982, 3.933073683404231e-08, 3.572886922633955e-08, 378731, 0
1314, 0.0100, 9.757380833847636e-05, 2247.4929502010345,10804, 0.9996385424669945, 0.8711823225021362, 0.8914085030555725, 0.011523594960101928, 0.32557499144433155, 0.2953712642958576, 3.8061441165471166e-08, 3.5955544274367976e-08, 378731, 0
1315, 0.0100, 9.838389089850506e-05, 2248.947898864746,10803, 0.9996385759228935, 0.8711820244789124, 0.8914085030555725, 0.011523534674921967, 0.3255749555621653, 0.2953712322973724, 3.587540919891552e-08, 3.59475227184984e-08, 378731, 0
1316, 0.0100, 9.91572499337319e-05, 2250.377252101898,10798, 0.9996387432023887, 0.8711821436882019, 0.8914071321487427, 0.011523470993784934, 0.3255749219698813, 0.2953712041323214, 3.359256850465897e-08, 3.570478245522056e-08, 378731, 0
1317, 0.0100, 9.897726640218757e-05, 2251.8323249816895,10795, 0.9996388435700857, 0.8711823225021362, 0.8914085030555725, 0.011523413690236612, 0.32557488882798985, 0.29537117675685265, 3.313946345118168e-08, 3.543955821987336e-08, 378731, 0
1318, 0.0100, 9.88468946318026e-05, 2253.260662794113,10783, 0.9996392450408739, 0.8711823225021362, 0.8914085030555725, 0.011523348739841564, 0.3255748550904366, 0.2953711484916049, 3.3735724158656666e-08, 3.526537230889153e-08, 378731, 0
1319, 0.0100, 9.798011824331174e-05, 2254.6765446662903,10783, 0.9996392450408739, 0.8711837530136108, 0.8914085030555725, 0.01152328520575087, 0.325574819179406, 0.29537112300588947, 3.5918855501027025e-08, 3.5330182018398725e-08, 378731, 0
1320, 0.0100, 9.682508189434816e-05, 2256.1123838424683,10773, 0.999639579599864, 0.8711839914321899, 0.8914058208465576, 0.01152321877816944, 0.32557478239077775, 0.29537109938033324, 3.678822463326625e-08, 3.547334725998335e-08, 378731, 0
1321, 0.0100, 9.507941462580837e-05, 2257.539879798889,10770, 0.9996396799675612, 0.8711836934089661, 0.8914098143577576, 0.011523145691568521, 0.32557474148932336, 0.29537107669797996, 4.0899920950021595e-08, 3.5981908944048105e-08, 378731, 0
1322, 0.0100, 9.26112308428213e-05, 2258.9608929157257,10765, 0.9996398472470562, 0.8711837530136108, 0.8914098143577576, 0.011523061643545428, 0.32557469708929326, 0.2953710583782281, 4.4394661224966825e-08, 3.6745897121918336e-08, 378731, 0
1323, 0.0100, 8.931454713828029e-05, 2260.4236159324646,10763, 0.9996399141588543, 0.8711829781532288, 0.8914124965667725, 0.011522969865218138, 0.32557464870976693, 0.29537104386859236, 4.838127859452257e-08, 3.777075825592217e-08, 378731, 0
1324, 0.0100, 8.560483243596425e-05, 2261.9090757369995,10760, 0.9996400145265514, 0.8711829781532288, 0.8914111256599426, 0.011522881369977856, 0.3255746006712434, 0.2953710386425625, 4.804389019952282e-08, 3.869046503484277e-08, 378731, 0
1325, 0.0100, 8.245893379098348e-05, 2263.371391773224,10758, 0.9996400814383494, 0.8711831569671631, 0.8914098143577576, 0.011522812472183964, 0.32557455643625605, 0.2953710364174816, 4.4235180962637344e-08, 3.9212121130847555e-08, 378731, 0
1326, 0.0100, 7.986893467317907e-05, 2264.811381816864,10755, 0.9996401818060464, 0.8711828589439392, 0.8914098143577576, 0.01152274052168911, 0.32557451616205896, 0.29537104628906796, 4.0278311796981825e-08, 3.931745767531021e-08, 378731, 0
1327, 0.0100, 7.932821544046314e-05, 2266.257375717163,10752, 0.9996402821737435, 0.8711836934089661, 0.8914098143577576, 0.01152266749046903, 0.32557447412148777, 0.2953710625369543, 4.203462711238615e-08, 3.95810768083233e-08, 378731, 0
1328, 0.0100, 7.87523362879388e-05, 2267.7054657936096,10753, 0.9996402487178445, 0.8711831569671631, 0.8914111256599426, 0.011522594161239647, 0.32557443303690226, 0.2953710854049247, 4.1093166591732455e-08, 3.9729747546472624e-08, 378731, 0
1329, 0.0100, 7.81698188369286e-05, 2269.1434638500214,10749, 0.9996403825414406, 0.8711835741996765, 0.8914111256599426, 0.011522517625177503, 0.3255743910563341, 0.2953711213324225, 4.1976660480891326e-08, 3.994891728601097e-08, 378731, 0
1330, 0.0100, 7.878486826232424e-05, 2270.602722644806,10742, 0.9996406167327337, 0.8711825609207153, 0.8914111256599426, 0.01152243807243752, 0.32557434626429815, 0.29537116479615844, 4.479504123189315e-08, 4.040894445070462e-08, 378731, 0
1331, 0.0100, 7.949181819154752e-05, 2272.0660548210144,10742, 0.9996406167327337, 0.8711829781532288, 0.8914085030555725, 0.01152235115852717, 0.32557430222995865, 0.29537123498536255, 4.4023878376098224e-08, 4.075665990927051e-08, 378731, 0
1332, 0.0100, 7.995642152776841e-05, 2273.5363068580627,10737, 0.9996407840122288, 0.8711821436882019, 0.8914071321487427, 0.011522268321408256, 0.3255742537584878, 0.295371295461437, 4.847961609932838e-08, 4.1470058131063716e-08, 378731, 0
1333, 0.0100, 8.256276076467176e-05, 2274.97585773468,10739, 0.9996407171004308, 0.8711819052696228, 0.8914058208465576, 0.011522178293660198, 0.3255742083727651, 0.2953713931024518, 4.537495618128773e-08, 4.184492575116458e-08, 378731, 0
1334, 0.0100, 8.251630812805883e-05, 2276.4174025058746,10739, 0.9996407171004308, 0.8711825609207153, 0.8914058208465576, 0.011522100862030031, 0.3255741605320962, 0.29537145172051466, 4.7853035145539735e-08, 4.241011697284178e-08, 378731, 0
1335, 0.0100, 8.245021309799937e-05, 2277.863689661026,10737, 0.9996407840122288, 0.8711830377578735, 0.8914044499397278, 0.011522007760280817, 0.3255741197159696, 0.29537157622224314, 4.0812477397622615e-08, 4.224757825642146e-08, 378731, 0
1336, 0.0100, 8.236551356355095e-05, 2279.327125787735,10734, 0.9996408843799258, 0.8711826205253601, 0.8914031386375427, 0.011521954349292367, 0.3255740740878837, 0.2953715678813207, 4.562669642105277e-08, 4.2573910190282615e-08, 378731, 0
1337, 0.0100, 8.224262786113386e-05, 2280.7743678092957,10731, 0.9996409847476229, 0.8711829781532288, 0.8914031386375427, 0.011521875946492902, 0.32557403506220256, 0.2953716544667451, 3.902762013563432e-08, 4.220524178900456e-08, 378731, 0
1338, 0.0100, 8.21217004348002e-05, 2282.2453994750977,10728, 0.99964108511532, 0.8711829781532288, 0.8914085030555725, 0.011521817722838742, 0.32557399328541786, 0.295371671284663, 4.177588414089328e-08, 4.21621081931875e-08, 378731, 0
1339, 0.0100, 8.320950864374721e-05, 2283.721819639206,10729, 0.999641051659421, 0.8711829781532288, 0.8914085030555725, 0.01152173994986789, 0.3255739500793929, 0.29537174554447265, 4.320433488747e-08, 4.2265189343867046e-08, 378731, 0
1340, 0.0100, 8.463130342660671e-05, 2285.1589784622192,10727, 0.999641118571219, 0.8711829781532288, 0.8914071321487427, 0.011521664127181717, 0.32557389907312684, 0.2953717834761542, 5.100320438211625e-08, 4.306696657362734e-08, 378731, 0
1341, 0.0100, 8.670448974804709e-05, 2286.6083686351776,10727, 0.999641118571219, 0.8711823225021362, 0.8914058208465576, 0.011521571456525553, 0.32557384216474927, 0.295371855339523, 5.691474441738009e-08, 4.4284559993113974e-08, 378731, 0
1342, 0.0100, 8.841360976333956e-05, 2288.085668563843,10724, 0.999641218938916, 0.8711829781532288, 0.8914044499397278, 0.011521478931328849, 0.32557377809187504, 0.2953719072999188, 6.40589562506122e-08, 4.594995457125814e-08, 378731, 0
1343, 0.0100, 9.058753561936901e-05, 2289.521877527237,10722, 0.9996412858507141, 0.8711837530136108, 0.8914031386375427, 0.01152137066148546, 0.3255737069915982, 0.29537199482133397, 7.110833039059017e-08, 4.8000816614621316e-08, 378731, 0
1344, 0.0100, 9.26378871437977e-05, 2290.9662923812866,10724, 0.999641218938916, 0.8711839914321899, 0.8914058208465576, 0.011521264540939461, 0.3255736362267338, 0.2953720915538855, 7.076545327500128e-08, 4.9900614362884076e-08, 378731, 0
1345, 0.0100, 9.463034942311949e-05, 2292.432391166687,10722, 0.9996412858507141, 0.8711836934089661, 0.8914071321487427, 0.011521157486942274, 0.32557356494865647, 0.29537220116731994, 7.127594747746713e-08, 5.171179382496389e-08, 378731, 0
1346, 0.0100, 9.624390134765649e-05, 2293.9001762866974,10726, 0.999641152027118, 0.8711839914321899, 0.8914071321487427, 0.011521057699836761, 0.32557349718383854, 0.2953723001021401, 6.776981997802523e-08, 5.3129322284889337e-08, 378731, 0
1347, 0.0100, 9.775034947831851e-05, 2295.3385620117188,10723, 0.999641252394815, 0.8711836934089661, 0.8914058208465576, 0.011520960400225842, 0.3255734331894533, 0.29537240670019094, 6.399025959114013e-08, 5.412678548323258e-08, 378731, 0
1348, 0.0100, 9.928080548016912e-05, 2296.7643477916718,10717, 0.9996414531302091, 0.8711837530136108, 0.8914085030555725, 0.011520860486825156, 0.32557337055473157, 0.2953725223216962, 6.262993657024651e-08, 5.492236238003097e-08, 378731, 0
1349, 0.0100, 0.0001006044422461626, 2298.2210791110992,10712, 0.9996416204097043, 0.8711841106414795, 0.8914124965667725, 0.011520762274506139, 0.3255733090450685, 0.2953726268886496, 6.151747300453536e-08, 5.554873037288981e-08, 378731, 0
1350, 0.0100, 0.00010174942489028882, 2299.660264968872,10712, 0.9996416204097043, 0.8711838722229004, 0.8914111256599426, 0.011520671101026963, 0.32557325383530233, 0.29537272571195655, 5.520486712207173e-08, 5.5514247882842045e-08, 378731, 0
1351, 0.0100, 0.00010245545703890372, 2301.107141017914,10705, 0.9996418546009974, 0.8711844086647034, 0.8914085030555725, 0.011520588205549983, 0.3255731993229765, 0.29537278186893395, 5.4510762848014593e-08, 5.54130736478553e-08, 378731, 0
1352, 0.0100, 0.00010328036414705981, 2302.554835796356,10707, 0.9996417876891994, 0.8711845874786377, 0.8914098143577576, 0.011520501306224956, 0.32557314856696457, 0.29537286423729214, 5.075633607853902e-08, 5.492879131406627e-08, 378731, 0
1353, 0.0100, 0.00010385374755175946, 2303.995782852173,10698, 0.9996420887922906, 0.8711845874786377, 0.8914098143577576, 0.011520417554927605, 0.32557309636649523, 0.2953729196674761, 5.220523735527394e-08, 5.465016101608231e-08, 378731, 0
1354, 0.0100, 0.00010440647833437464, 2305.435667991638,10697, 0.9996421222481896, 0.8711848258972168, 0.8914098143577576, 0.011520334578436497, 0.3255730469330078, 0.2953729781506366, 4.9429509318965614e-08, 5.41041939423623e-08, 378731, 0
1355, 0.0100, 0.00010475528117911959, 2306.912474155426,10696, 0.9996421557040885, 0.8711848258972168, 0.8914111256599426, 0.011520255659627554, 0.32557299727394984, 0.29537301174332314, 4.9671492641234494e-08, 5.364367950666508e-08, 378731, 0
1356, 0.0100, 0.00010522216784827891, 2308.3731441497803,10698, 0.9996420887922906, 0.8711845874786377, 0.8914151787757874, 0.011520163687494955, 0.3255729471354608, 0.29537307422534287, 5.013014353627554e-08, 5.328151905400263e-08, 378731, 0
1357, 0.0100, 0.00010540300882091315, 2309.836507320404,10697, 0.9996421222481896, 0.8711845874786377, 0.8914138078689575, 0.011520077200668766, 0.32557289151429525, 0.2953730873781577, 5.5617886907111114e-08, 5.3510669749487256e-08, 378731, 0
1358, 0.0100, 0.00010565877356786361, 2311.257462501526,10698, 0.9996420887922906, 0.8711845874786377, 0.8914124965667725, 0.011519980751225607, 0.32557283972163603, 0.295373134679931, 5.179417367218164e-08, 5.333649085185298e-08, 378731, 0
1359, 0.0100, 0.00010568161386143364, 2312.6063594818115,10694, 0.9996422226158866, 0.8711848258972168, 0.8914124965667725, 0.011519892038232143, 0.32557278295581293, 0.295373134767436, 5.677144027105285e-08, 5.367041905607111e-08, 378731, 0
1360, 0.0100, 0.00010569774719472198, 2314.057986497879,10694, 0.9996422226158866, 0.8711852431297302, 0.8914124965667725, 0.011519792101115506, 0.3255727271499179, 0.2953731532498125, 5.580387407722043e-08, 5.388004163312717e-08, 378731, 0
1361, 0.0100, 0.00010552973150785513, 2315.4774124622345,10694, 0.9996422226158866, 0.8711850047111511, 0.8914098143577576, 0.01151970339638879, 0.3255726717106273, 0.2953731283731001, 5.5436662815822046e-08, 5.403371630134582e-08, 378731, 0
1362, 0.0100, 0.00010527482062736559, 2316.9242193698883,10692, 0.9996422895276846, 0.8711854219436646, 0.8914111256599426, 0.011519615987257956, 0.32557262039210033, 0.29537309775546705, 5.132336494684253e-08, 5.375636160576072e-08, 378731, 0
1363, 0.0100, 0.00010490813771824012, 2318.3811943531036,10687, 0.9996424568071798, 0.8711855411529541, 0.8914124965667725, 0.011519535490093656, 0.32557256939321333, 0.29537304380199786, 5.0996883105280943e-08, 5.347382412298535e-08, 378731, 0
1364, 0.0100, 0.00010442572444654472, 2319.8441133499146,10686, 0.9996424902630788, 0.8711855411529541, 0.8914138078689575, 0.011519446810746264, 0.3255725193975031, 0.2953729861352318, 4.999071201439165e-08, 5.311486123786197e-08, 378731, 0
1365, 0.0100, 0.00010389916794445294, 2321.2730371952057,10685, 0.9996425237189778, 0.871185839176178, 0.8914151787757874, 0.011519373792614244, 0.32557246798858414, 0.29537288573282067, 5.141046538481575e-08, 5.294190929513485e-08, 378731, 0
1366, 0.0100, 0.00010316278141829845, 2322.720686197281,10676, 0.999642824822069, 0.8711860775947571, 0.8914124965667725, 0.01151928696017452, 0.32557242044704104, 0.2953727779322159, 4.7547937143122e-08, 5.2376057857109893e-08, 378731, 0
1367, 0.0100, 0.00010245130088562068, 2324.163915157318,10675, 0.999642858277968, 0.8711860775947571, 0.8914124965667725, 0.011519210315992354, 0.3255723712861387, 0.2953726459081275, 4.9157258319443287e-08, 5.2044913631388976e-08, 378731, 0
1368, 0.0100, 0.0001015174905961206, 2325.612105369568,10675, 0.999642858277968, 0.8711864948272705, 0.8914124965667725, 0.011519124755432956, 0.32557232327916524, 0.29537249623756706, 4.800542269256525e-08, 5.162612073765317e-08, 378731, 0
1369, 0.0100, 0.00010060067625644829, 2327.056608438492,10672, 0.9996429586456651, 0.8711864948272705, 0.8914138078689575, 0.011519044440564443, 0.32557227385390913, 0.29537233869198265, 4.9420332270955214e-08, 5.140118242733667e-08, 378731, 0
1370, 0.0100, 9.94352574982511e-05, 2328.4796085357666,10673, 0.999642925189766, 0.8711862564086914, 0.8914178609848022, 0.011518957243439832, 0.32557222420110293, 0.2953721480921448, 4.966218664081978e-08, 5.122457718891242e-08, 378731, 0
1371, 0.0100, 9.822510895711738e-05, 2329.9312586784363,10670, 0.9996430255574631, 0.8711864948272705, 0.8914164900779724, 0.011518870039562592, 0.32557217275599426, 0.29537194009908196, 5.144739573248458e-08, 5.124681554795592e-08, 378731, 0
1372, 0.0100, 9.665849700875362e-05, 2331.394342660904,10666, 0.9996431593810592, 0.8711861968040466, 0.8914164900779724, 0.011518771411291095, 0.32557212015962994, 0.2953716776558572, 5.259306706806299e-08, 5.1379875215576076e-08, 378731, 0
1373, 0.0100, 9.524829277388752e-05, 2332.8213708400726,10663, 0.9996432597487562, 0.8711860775947571, 0.8914164900779724, 0.011518681009987314, 0.3255720679129176, 0.2953714248371199, 5.224665733383205e-08, 5.1465902352672545e-08, 378731, 0
1374, 0.0100, 9.368500163491143e-05, 2334.2583408355713,10662, 0.9996432932046553, 0.8711857795715332, 0.8914178609848022, 0.01151859207375271, 0.32557202024753024, 0.2953711458202363, 4.765932587469379e-08, 5.1071947866731217e-08, 378731, 0
1375, 0.0100, 9.245493231760782e-05, 2335.711292028427,10660, 0.9996433601164533, 0.8711854219436646, 0.8914164900779724, 0.011518516701780343, 0.32557197481463757, 0.2953708937580689, 4.543551684887959e-08, 5.047818454843573e-08, 378731, 0
1376, 0.0100, 9.1180986833569e-05, 2337.1714236736298,10662, 0.9996432932046553, 0.8711851239204407, 0.8914151787757874, 0.011518441469741847, 0.32557193076863844, 0.2953706250886566, 4.4038860169681726e-08, 4.979399385360621e-08, 378731, 0
1377, 0.0100, 8.953709433122658e-05, 2338.608279943466,10659, 0.9996433935723523, 0.8711852431297302, 0.8914124965667725, 0.01151835856794926, 0.32557188900226003, 0.29537029014768135, 4.177423612583553e-08, 4.8927172311994786e-08, 378731, 0
1378, 0.0100, 8.820107578308169e-05, 2340.0479531288147,10656, 0.9996434939400494, 0.8711852431297302, 0.8914124965667725, 0.011518283022334177, 0.3255718454315607, 0.2953699924444714, 4.3570320962249554e-08, 4.8363105622316e-08, 378731, 0
1379, 0.0100, 9.414625775561776e-05, 2341.4993991851807,10653, 0.9996435943077464, 0.8711852431297302, 0.8914138078689575, 0.011518209026668714, 0.3255718067346557, 0.2953696668103478, 3.869727610572582e-08, 4.7296695927980076e-08, 378731, 0
1380, 0.0100, 9.374887803860124e-05, 2342.959537267685,10657, 0.9996434604841503, 0.8711852431297302, 0.8914138078689575, 0.011518151072270664, 0.3255717684295672, 0.29536944446626506, 3.8303350546886605e-08, 4.630963936143796e-08, 378731, 0
1381, 0.0100, 9.323256549858785e-05, 2344.41797041893,10657, 0.9996434604841503, 0.8711850047111511, 0.8914124965667725, 0.011518082094036864, 0.3255717326770594, 0.2953691230808009, 3.5757934446767337e-08, 4.512752353872342e-08, 378731, 0
1382, 0.0100, 9.232600926414709e-05, 2345.842464208603,10656, 0.9996434939400494, 0.8711851239204407, 0.8914138078689575, 0.011518013269828944, 0.32557169443104617, 0.2953688098216021, 3.823571043115592e-08, 4.4385822049937986e-08, 378731, 0
1383, 0.0100, 9.11532962596816e-05, 2347.314781188965,10655, 0.9996435273959484, 0.8711848258972168, 0.8914151787757874, 0.011517929909815153, 0.3255716531159301, 0.2953683894305772, 4.1326506772243476e-08, 4.406996550738804e-08, 378731, 0
1384, 0.0100, 9.266436630676562e-05, 2348.7722301483154,10652, 0.9996436277636455, 0.8711849451065063, 0.8914151787757874, 0.011517848503510519, 0.32557161043398897, 0.2953679769491181, 4.267766523513572e-08, 4.392871553494966e-08, 378731, 0
1385, 0.0100, 9.582045416416061e-05, 2350.1952681541443,10653, 0.9996435943077464, 0.8711852431297302, 0.8914151787757874, 0.011517765288184644, 0.32557156698925227, 0.29536753420804585, 4.344751219909071e-08, 4.388035633895142e-08, 378731, 0
1386, 0.0100, 9.847902796173871e-05, 2351.6360352039337,10653, 0.9996435943077464, 0.8711852431297302, 0.8914151787757874, 0.011517680758018026, 0.3255715219098116, 0.2953670760541509, 4.507712797474639e-08, 4.399858957464269e-08, 378731, 0
1387, 0.0100, 0.00010090044838209613, 2353.083488225937,10650, 0.9996436946754435, 0.8711845278739929, 0.8914151787757874, 0.011517595230607488, 0.32557147847663964, 0.29536659858308656, 4.343022380615125e-08, 4.394141987714259e-08, 378731, 0
1388, 0.0100, 0.00010201435902906435, 2354.5595784187317,10648, 0.9996437615872416, 0.8711847066879272, 0.8914164900779724, 0.011517519529381872, 0.32557143462114035, 0.29536621621124814, 4.3857232789878964e-08, 4.393299390139012e-08, 378731, 0
1389, 0.0100, 0.00010331572493437606, 2355.9795591831207,10645, 0.9996438619549386, 0.8711841702461243, 0.8914178609848022, 0.011517433063108646, 0.32557138877870107, 0.2953657511169689, 4.5842863005685075e-08, 4.4120344352714814e-08, 378731, 0
1390, 0.0100, 0.00010378316846028647, 2357.4252293109894,10652, 0.9996436277636455, 0.8711837530136108, 0.8914204835891724, 0.0115173509716622, 0.32557134280494066, 0.2953653339611811, 4.5965023343086386e-08, 4.4301430771569464e-08, 378731, 0
1391, 0.0100, 0.00010401519297978292, 2358.880767583847,10645, 0.9996438619549386, 0.8711833953857422, 0.8914231657981873, 0.011517261343117187, 0.325571296940955, 0.2953648409593086, 4.5873264187257234e-08, 4.445615947599862e-08, 378731, 0
1392, 0.0100, 0.00010370711333572129, 2360.3354926109314,10650, 0.9996436946754435, 0.8711833953857422, 0.8914231657981873, 0.011517172754645989, 0.32557125106039236, 0.2953643635049821, 4.5885367727649395e-08, 4.459705381832397e-08, 378731, 0
1393, 0.0100, 0.00010273949353466152, 2361.798209667206,10647, 0.9996437950431405, 0.8711837530136108, 0.8914218544960022, 0.011517088317283307, 0.3255712041730776, 0.2953639392619752, 4.688026306043369e-08, 4.4820279065937e-08, 378731, 0
1394, 0.0100, 0.00010124256364328521, 2363.226624727249,10643, 0.9996439288667366, 0.8711835741996765, 0.8914218544960022, 0.011516998128471685, 0.3255711597555469, 0.29536345288176546, 4.4421615219558674e-08, 4.478025220639923e-08, 378731, 0
1395, 0.0100, 9.929075382583152e-05, 2364.680111646652,10639, 0.9996440626903327, 0.8711833953857422, 0.8914245367050171, 0.011516906780893869, 0.3255711111657949, 0.2953630102051757, 4.8588687906470085e-08, 4.514726009011922e-08, 378731, 0
1396, 0.0100, 9.66430104518472e-05, 2366.149011850357,10636, 0.9996441630580297, 0.8711837530136108, 0.8914245367050171, 0.011516804311369143, 0.32557106354034493, 0.29536246572237435, 4.7623116894435213e-08, 4.538894001273385e-08, 378731, 0
1397, 0.0100, 9.388077038248457e-05, 2367.5816299915314,10634, 0.9996442299698278, 0.8711835741996765, 0.8914245367050171, 0.011516711793610504, 0.325571015772402, 0.2953620328660926, 4.7771911981797643e-08, 4.5621787666634985e-08, 378731, 0
1398, 0.0100, 9.0545744467393e-05, 2369.021866083145,10637, 0.9996441296021308, 0.8711833953857422, 0.8914245367050171, 0.011516622413398837, 0.32557097102427174, 0.29536162368185254, 4.4740479154814494e-08, 4.553288119020791e-08, 378731, 0
1399, 0.0100, 8.692994721436987e-05, 2370.4749331474304,10631, 0.9996443303375249, 0.8711830377578735, 0.8914245367050171, 0.01151653732682057, 0.32557092689497835, 0.29536126991627076, 4.4132849486011594e-08, 4.539090228557216e-08, 378731, 0
1400, 0.0100, 8.296075942266536e-05, 2371.9393899440765,10631, 0.9996443303375249, 0.8711831569671631, 0.8914258480072021, 0.011516454882188248, 0.3255708838450436, 0.29536095846707333, 4.3047598374812424e-08, 4.5150943179064304e-08, 378731, 0
1401, 0.0100, 7.842361438373687e-05, 2373.393206834793,10630, 0.9996443637934239, 0.8711837530136108, 0.8914245367050171, 0.011516369544842552, 0.3255708409550174, 0.29536064378437404, 4.2898054886109094e-08, 4.4920429937993164e-08, 378731, 0
1402, 0.0100, 7.38211081161684e-05, 2374.8805677890778,10630, 0.9996443637934239, 0.8711833953857422, 0.8914231657981873, 0.011516283295709891, 0.32557079688815677, 0.29536035263658417, 4.406502163156745e-08, 4.483414712343238e-08, 378731, 0
1403, 0.0100, 7.382703762385985e-05, 2376.2906308174133,10634, 0.9996442299698278, 0.8711838722229004, 0.8914231657981873, 0.011516193823874631, 0.3255707522026831, 0.2953600608081962, 4.467824554765798e-08, 4.4818532516782e-08, 378731, 0
1404, 0.0100, 7.412678056836067e-05, 2377.695656776428,10636, 0.9996441630580297, 0.8711841106414795, 0.8914245367050171, 0.011516111179930491, 0.3255707076912213, 0.2953598348138672, 4.451664764593133e-08, 4.4788252133958973e-08, 378731, 0
1405, 0.0100, 7.996711444301765e-05, 2379.1302988529205,10629, 0.9996443972493229, 0.8711847066879272, 0.8914258480072021, 0.011516023385803102, 0.32557066377268046, 0.2953595918215988, 4.3917761594070015e-08, 4.470043223813712e-08, 378731, 0
1406, 0.0100, 7.968697517201749e-05, 2380.5640008449554,10631, 0.9996443303375249, 0.8711852431297302, 0.8914258480072021, 0.01151592617293388, 0.3255706196727724, 0.295359323098263, 4.410070142402134e-08, 4.464009396225628e-08, 378731, 0
1407, 0.0100, 7.947360715976836e-05, 2382.021424770355,10627, 0.999644464161121, 0.8711853623390198, 0.8914245367050171, 0.011515844486600379, 0.32557057363184766, 0.29535914882303926, 4.6039223988714184e-08, 4.4778071919909986e-08, 378731, 0
1408, 0.0100, 7.917095277688819e-05, 2383.462297677994,10629, 0.9996443972493229, 0.8711862564086914, 0.8914231657981873, 0.01151575158553436, 0.32557053190449065, 0.2953589275596755, 4.1729591060413185e-08, 4.446346086205539e-08, 378731, 0
1409, 0.0100, 7.895939198318101e-05, 2384.8758165836334,10634, 0.9996442299698278, 0.871186375617981, 0.8914231657981873, 0.01151567892116916, 0.32557049120495857, 0.29535880487847305, 4.070022280311392e-08, 4.407198542948914e-08, 378731, 0
1410, 0.0100, 7.878304524586536e-05, 2386.299053668976,10635, 0.9996441965139288, 0.8711866140365601, 0.8914231657981873, 0.01151561795526293, 0.32557045560325015, 0.2953587264793409, 3.5597411796040035e-08, 4.3140800208335864e-08, 378731, 0
1411, 0.0100, 7.862431679430705e-05, 2387.7296147346497,10639, 0.9996440626903327, 0.8711862564086914, 0.8914245367050171, 0.011515562212792905, 0.3255704220729852, 0.2953586735723535, 3.352939986767112e-08, 4.20670400377261e-08, 378731, 0
1412, 0.0100, 7.843753149159876e-05, 2389.140894651413,10638, 0.9996440961462317, 0.8711862564086914, 0.8914245367050171, 0.011515502009408934, 0.3255703884045723, 0.29535861786328016, 3.366782203029217e-08, 4.11404712077229e-08, 378731, 0
1413, 0.0100, 7.84612744380319e-05, 2390.5047698020935,10636, 0.9996441630580297, 0.8711856603622437, 0.8914258480072021, 0.011515443298416934, 0.32557035441183835, 0.29535857865248316, 3.3987184733241804e-08, 4.036210935097557e-08, 378731, 0
1414, 0.0100, 7.963465977903363e-05, 2391.8762028217316,10636, 0.9996441630580297, 0.8711854219436646, 0.8914258480072021, 0.011515379175660131, 0.32557031910001866, 0.29535853933462963, 3.531616071805743e-08, 3.982665368635902e-08, 378731, 0
1415, 0.0100, 8.083072634239129e-05, 2393.293509721756,10636, 0.9996441630580297, 0.8711851239204407, 0.891427218914032, 0.011515310210229402, 0.3255702815626499, 0.2953585082539534, 3.7538862407426876e-08, 3.959173615806096e-08, 378731, 0
1416, 0.0100, 8.185705500340126e-05, 2394.7493708133698,10633, 0.9996442634257268, 0.8711851239204407, 0.8914231657981873, 0.011515242266054956, 0.32557024212164365, 0.29535848140534626, 3.944488102813892e-08, 3.957702607490914e-08, 378731, 0
1417, 0.0100, 8.325662990126781e-05, 2396.1810307502747,10632, 0.9996442968816258, 0.8711860775947571, 0.8914218544960022, 0.011515159185999676, 0.32557019991646297, 0.2953584585922069, 4.2206486583484804e-08, 3.983242631981754e-08, 378731, 0
1418, 0.0100, 8.469912564395319e-05, 2397.597987651825,10631, 0.9996443303375249, 0.871185839176178, 0.8914218544960022, 0.011515065064525416, 0.3255701522737144, 0.29535844813768175, 4.764465294515574e-08, 4.055220765501742e-08, 378731, 0
1419, 0.0100, 8.66850103386355e-05, 2399.023501634598,10625, 0.999644531072919, 0.8711866140365601, 0.8914231657981873, 0.01151496663951479, 0.3255701070157114, 0.295358451493432, 4.525295105306526e-08, 4.099942278317743e-08, 378731, 0
1420, 0.0100, 8.935155552110385e-05, 2400.4702286720276,10622, 0.999644631440616, 0.8711866736412048, 0.8914231657981873, 0.011514897107690804, 0.32557006126447674, 0.2953584487635242, 4.575267215090051e-08, 4.145163015770935e-08, 378731, 0
1421, 0.0100, 9.215408350317871e-05, 2401.9296147823334,10627, 0.999644464161121, 0.871186375617981, 0.8914218544960022, 0.011514831040604204, 0.32557002313784, 0.29535846188497766, 3.813123372609084e-08, 4.110697688971417e-08, 378731, 0
1422, 0.0100, 9.450400499188653e-05, 2403.3409929275513,10626, 0.9996444976170199, 0.8711870908737183, 0.8914231657981873, 0.01151476627339933, 0.32556998615251165, 0.2953584782245133, 3.69749797446417e-08, 4.06738028696462e-08, 378731, 0
1423, 0.0100, 9.746228853985969e-05, 2404.741896867752,10625, 0.999644531072919, 0.8711870908737183, 0.8914245367050171, 0.011514693696282044, 0.3255699499390428, 0.2953585079004891, 3.6225483779350753e-08, 4.02054308897746e-08, 378731, 0
1424, 0.0100, 9.969110858481035e-05, 2406.1372978687286,10621, 0.999644664896515, 0.8711861968040466, 0.8914218544960022, 0.011514624078378255, 0.32556991308481387, 0.2953585368316154, 3.6844415796100094e-08, 3.985597302756162e-08, 378731, 0
1425, 0.0100, 0.0001015781596485537, 2407.5809288024902,10616, 0.9996448321760102, 0.8711860775947571, 0.8914218544960022, 0.011514556675533413, 0.3255698788534336, 0.29535857559497997, 3.423510158695464e-08, 3.925466150308166e-08, 378731, 0
1426, 0.0100, 0.00010213280724502573, 2408.9844539165497,10614, 0.9996448990878082, 0.8711859583854675, 0.8914204835891724, 0.011514503015162022, 0.3255698450672609, 0.29535859550821014, 3.378444340951248e-08, 3.866996597222157e-08, 378731, 0
1427, 0.0100, 0.00010292522363315652, 2410.4053831100464,10614, 0.9996448990878082, 0.8711860775947571, 0.8914218544960022, 0.01151444436583008, 0.32556981468937785, 0.29535863856653105, 3.03782499155858e-08, 3.7747890449596234e-08, 378731, 0
1428, 0.0100, 0.0001025929668866267, 2411.848227262497,10615, 0.9996448656319091, 0.871185839176178, 0.8914218544960022, 0.011514396500411505, 0.3255697835088896, 0.2953586641165553, 3.1181863591189796e-08, 3.7033403248267565e-08, 378731, 0
1429, 0.0100, 0.00010277019153635325, 2413.285719394684,10616, 0.9996448321760102, 0.8711856603622437, 0.8914204835891724, 0.011514334481466965, 0.3255697531722952, 0.29535872945224273, 3.0332567069191185e-08, 3.6301550791544195e-08, 378731, 0
1430, 0.0100, 0.00010239064974069784, 2414.6917955875397,10615, 0.9996448656319091, 0.8711856603622437, 0.8914191722869873, 0.011514278707988762, 0.3255697214407852, 0.29535877828264645, 3.1735078842576314e-08, 3.5816786545077746e-08, 378731, 0
1431, 0.0100, 0.00010183490728873626, 2416.116310596466,10615, 0.9996448656319091, 0.8711860775947571, 0.8914191722869873, 0.011514216031698745, 0.32556968913804396, 0.2953588514284353, 3.231066858511156e-08, 3.544969894358733e-08, 378731, 0
1432, 0.0100, 0.00010080095612083253, 2417.535641670227,10615, 0.9996448656319091, 0.871185839176178, 0.8914204835891724, 0.011514152619472685, 0.32556965515637537, 0.2953589317294007, 3.3967727519623736e-08, 3.52986377587796e-08, 378731, 0
1433, 0.0100, 9.9426742299915e-05, 2418.9837267398834,10617, 0.9996447987201111, 0.8711859583854675, 0.8914218544960022, 0.011514084404380892, 0.3255696190822529, 0.2953590250976667, 3.608403020827211e-08, 3.537640153733578e-08, 378731, 0
1434, 0.0100, 9.749404412228333e-05, 2420.3892788887024,10617, 0.9996447987201111, 0.8711860775947571, 0.8914258480072021, 0.011514014907664639, 0.32556958173851896, 0.2953591327180913, 3.734355874529527e-08, 3.556836151266577e-08, 378731, 0
1435, 0.0100, 9.530143616590831e-05, 2421.779011964798,10609, 0.9996450663673033, 0.871185839176178, 0.8914258480072021, 0.011513944545112379, 0.3255695429630026, 0.29535924916821577, 3.876281301495865e-08, 3.587558587655867e-08, 378731, 0
1436, 0.0100, 9.239328358420527e-05, 2423.174036026001,10605, 0.9996452001908993, 0.8711860775947571, 0.8914258480072021, 0.011513868425530111, 0.3255695020943986, 0.29535939116221294, 4.0874672424529024e-08, 3.634666184313021e-08, 378731, 0
1437, 0.0100, 8.925520490995844e-05, 2424.628308057785,10607, 0.9996451332791013, 0.871185839176178, 0.891427218914032, 0.011513792984904238, 0.3255694601382734, 0.29535952968508244, 4.195941977203077e-08, 3.687236759807754e-08, 378731, 0
1438, 0.0100, 8.54656422908359e-05, 2426.067670106888,10610, 0.9996450329114043, 0.8711852431297302, 0.891428530216217, 0.01151371519132421, 0.32556942035929065, 0.29535969736039297, 3.977948992428537e-08, 3.7153252861767796e-08, 378731, 0
1439, 0.0100, 8.197396901801178e-05, 2427.504148244858,10609, 0.9996450663673033, 0.8711854219436646, 0.8914298415184021, 0.01151364468886911, 0.32556938119249745, 0.2953598374860483, 3.9169678778261385e-08, 3.735013363482337e-08, 378731, 0
1440, 0.0100, 7.834382871332704e-05, 2428.9352412223816,10608, 0.9996450998232023, 0.8711860775947571, 0.891428530216217, 0.011513576115980823, 0.32556934320365316, 0.29535997527943636, 3.7982164247107875e-08, 3.7412860512887794e-08, 378731, 0
1441, 0.0100, 7.404078155434529e-05, 2430.3460981845856,10608, 0.9996450998232023, 0.8711862564086914, 0.8914298415184021, 0.01151350112125961, 0.32556930448431254, 0.2953601428896859, 3.872101100865777e-08, 3.754166172569026e-08, 378731, 0
1442, 0.0100, 7.404013724935587e-05, 2431.7750852108,10603, 0.9996452671026974, 0.8711860775947571, 0.8914312124252319, 0.01151342633090819, 0.3255692665580382, 0.2953603222604371, 3.792558689319492e-08, 3.757987869641986e-08, 378731, 0
1443, 0.0100, 7.403913949058521e-05, 2433.199424982071,10602, 0.9996453005585965, 0.8711859583854675, 0.8914298415184021, 0.011513362945793613, 0.3255692291823354, 0.29536045045791853, 3.7377850647946076e-08, 3.755962685022432e-08, 378731, 0
1444, 0.0100, 7.35918173440061e-05, 2434.6244547367096,10600, 0.9996453674703945, 0.8711861968040466, 0.8914298415184021, 0.011513296489462827, 0.3255691951578706, 0.295360617619523, 3.402178322398086e-08, 3.718988619463123e-08, 378731, 0
1445, 0.0100, 7.347623646669263e-05, 2436.055422782898,10596, 0.9996455012939905, 0.8711864948272705, 0.8914298415184021, 0.011513232692837992, 0.32556915986187357, 0.2953607664071238, 3.529514525091315e-08, 3.699592256630237e-08, 378731, 0
1446, 0.0100, 7.348562206714692e-05, 2437.482855796814,10601, 0.9996453340144954, 0.8711860775947571, 0.891432523727417, 0.01151316738100938, 0.32556912542495153, 0.29536092834545374, 3.4435499285390136e-08, 3.6731538067462666e-08, 378731, 0
1447, 0.0100, 7.357640210265459e-05, 2438.900656938553,10600, 0.9996453674703945, 0.8711856603622437, 0.891427218914032, 0.011513099136656773, 0.3255690909336046, 0.2953611091980496, 3.448609686707016e-08, 3.650056667729768e-08, 378731, 0
1448, 0.0100, 7.379114327840441e-05, 2440.331642150879,10599, 0.9996454009262935, 0.8711857795715332, 0.891427218914032, 0.011513032700922077, 0.3255690549325555, 0.2953612706564996, 3.6008033388323923e-08, 3.645101168944417e-08, 378731, 0
1449, 0.0100, 7.37958212067506e-05, 2441.768792152405,10596, 0.9996455012939905, 0.8711860775947571, 0.891427218914032, 0.01151296064560896, 0.3255690198257707, 0.29536147668580437, 3.510844087672993e-08, 3.631447603021176e-08, 378731, 0
1450, 0.0100, 7.624615831919962e-05, 2443.202049255371,10597, 0.9996454678380915, 0.8711861968040466, 0.891428530216217, 0.011512894524595415, 0.3255689853482934, 0.2953616545823969, 3.447728130767658e-08, 3.6126434856984553e-08, 378731, 0
1451, 0.0100, 7.643413214577644e-05, 2444.626928329468,10595, 0.9996455347498896, 0.8711860775947571, 0.8914298415184021, 0.011512833787830848, 0.32556895261917257, 0.29536181033540576, 3.273127086034222e-08, 3.577164247975945e-08, 378731, 0
1452, 0.0100, 7.65549086623031e-05, 2446.05948638916,10595, 0.9996455347498896, 0.8711861968040466, 0.891428530216217, 0.011512780093729654, 0.32556892338468035, 0.2953619408663921, 2.9231023102038733e-08, 3.5056567848432635e-08, 378731, 0
1453, 0.0100, 7.666793848341026e-05, 2447.490273475647,10600, 0.9996453674703945, 0.8711860775947571, 0.891428530216217, 0.011512724516025715, 0.32556889568077557, 0.2953620856283561, 2.7710300609662397e-08, 3.42417994411457e-08, 378731, 0
1454, 0.0100, 7.673893171810303e-05, 2448.9209265708923,10598, 0.9996454343821924, 0.871185839176178, 0.891427218914032, 0.011512669635684175, 0.32556886804863083, 0.2953622198550889, 2.763062179056419e-08, 3.351505891186613e-08, 378731, 0
1455, 0.0100, 7.676114708145446e-05, 2450.3755583763123,10599, 0.9996454009262935, 0.8711862564086914, 0.891427218914032, 0.011512619588300974, 0.3255688421584786, 0.29536233385507266, 2.5880874998662762e-08, 3.265982730005562e-08, 378731, 0
1456, 0.0100, 7.675801398868102e-05, 2451.8014245033264,10600, 0.9996453674703945, 0.8711862564086914, 0.8914258480072021, 0.011512569730528836, 0.325568816530741, 0.2953624460751171, 2.5637781286835803e-08, 3.1878695348088013e-08, 378731, 0
1457, 0.0100, 7.673658080147056e-05, 2453.2344415187836,10600, 0.9996453674703945, 0.8711861968040466, 0.8914258480072021, 0.011512517367036623, 0.3255687915195471, 0.2953625790526683, 2.500667400928691e-08, 3.1114016571927494e-08, 378731, 0
1458, 0.0100, 7.669760128081399e-05, 2454.670554637909,10601, 0.9996453340144954, 0.8711860775947571, 0.891428530216217, 0.011512470693117486, 0.3255687656514565, 0.2953626763383237, 2.5874454523400203e-08, 3.0545524800245655e-08, 378731, 0
1459, 0.0100, 7.664968499244995e-05, 2456.1004815101624,10600, 0.9996453674703945, 0.871185839176178, 0.891427218914032, 0.01151241662360984, 0.32556873901275035, 0.295362809706044, 2.6634158434291066e-08, 3.012983337175497e-08, 378731, 0
1460, 0.0100, 7.65805521549489e-05, 2457.5309402942657,10601, 0.9996453340144954, 0.8711859583854675, 0.891428530216217, 0.011512356928058097, 0.3255687112011244, 0.2953629716690351, 2.7810262814842446e-08, 2.988942540304999e-08, 378731, 0
1461, 0.0100, 7.464370461293377e-05, 2458.980927467346,10601, 0.9996453340144954, 0.8711861968040466, 0.891428530216217, 0.01151229840233549, 0.32556868282697254, 0.2953631296722484, 2.8370566396151986e-08, 2.9733950233823542e-08, 378731, 0
1462, 0.0100, 7.487237941519918e-05, 2460.447823524475,10600, 0.9996453674703945, 0.8711862564086914, 0.891427218914032, 0.01151224480683173, 0.32556865525449935, 0.29536327314820604, 2.757859962621012e-08, 2.951104376604798e-08, 378731, 0
1463, 0.0100, 7.507582598538958e-05, 2461.888072490692,10595, 0.9996455347498896, 0.8711866140365601, 0.8914258480072021, 0.011512190673818022, 0.32556862654468677, 0.29536341924417814, 2.8709139288096708e-08, 2.942985554575835e-08, 378731, 0
1464, 0.0100, 7.5293934099977e-05, 2463.295579433441,10596, 0.9996455012939905, 0.8711869716644287, 0.891427218914032, 0.011512131981336608, 0.32556859781191677, 0.29536359760705877, 2.873161608629715e-08, 2.9359274726722154e-08, 378731, 0
1465, 0.0100, 7.542299296224056e-05, 2464.716162443161,10594, 0.9996455682057885, 0.8711869120597839, 0.891427218914032, 0.011512079279176581, 0.325568568274054, 0.29536373701720264, 2.9532856771208316e-08, 2.9376586920932277e-08, 378731, 0
1466, 0.0100, 7.553890412056965e-05, 2466.060811281204,10593, 0.9996456016616876, 0.8711864948272705, 0.8914258480072021, 0.01151202367789544, 0.3255685385609247, 0.2953638881980397, 2.971624929459793e-08, 2.9410377713415033e-08, 378731, 0
1467, 0.0100, 7.564789604024606e-05, 2467.423182487488,10587, 0.9996458023970817, 0.8711867928504944, 0.8914258480072021, 0.011511962692455455, 0.32556850776658774, 0.2953640669975317, 3.080240335018303e-08, 2.9546701336947162e-08, 378731, 0
1468, 0.0100, 7.574228535570247e-05, 2468.898416519165,10587, 0.9996458023970817, 0.8711869120597839, 0.8914258480072021, 0.011511900055863115, 0.3255684769709539, 0.2953642595795634, 3.0789994109881036e-08, 2.966873726350869e-08, 378731, 0
1469, 0.0100, 7.576930853179924e-05, 2470.361734390259,10579, 0.9996460700442739, 0.8711869120597839, 0.8914258480072021, 0.01151184471303079, 0.3255684455107198, 0.2953644009926123, 3.145576593643895e-08, 2.984277350577343e-08, 378731, 0
1470, 0.0100, 7.580152373187345e-05, 2471.839426279068,10577, 0.9996461369560719, 0.8711864948272705, 0.8914258480072021, 0.011511782124364829, 0.32556841379833634, 0.29536459210352745, 3.171980572647115e-08, 3.0025366441543926e-08, 378731, 0
1471, 0.0100, 7.58017648921115e-05, 2473.31862950325,10576, 0.9996461704119709, 0.8711856603622437, 0.8914245367050171, 0.01151171627955209, 0.32556837898144764, 0.29536478374726494, 3.480830162994053e-08, 3.047247771665962e-08, 378731, 0
1472, 0.0100, 7.578326869444614e-05, 2474.7642743587494,10572, 0.999646304235567, 0.8711861968040466, 0.8914231657981873, 0.011511649638312565, 0.3255683461843425, 0.29536499762338636, 3.279789773102948e-08, 3.069739991350375e-08, 378731, 0
1473, 0.0100, 7.572011179775271e-05, 2476.259213447571,10571, 0.999646337691466, 0.8711859583854675, 0.8914231657981873, 0.01151159343920121, 0.3255683130133309, 0.2953651364051312, 3.3176415614732946e-08, 3.0936728013405455e-08, 378731, 0
1474, 0.0100, 7.562875224322777e-05, 2477.7189404964447,10568, 0.9996464380591631, 0.8711862564086914, 0.8914231657981873, 0.011511522586665254, 0.32556827846942643, 0.29536536148207415, 3.4542411708748944e-08, 3.127967318637916e-08, 378731, 0
1475, 0.0100, 7.549438261728629e-05, 2479.1702213287354,10567, 0.9996464715150621, 0.8711864948272705, 0.8914245367050171, 0.011511455543863422, 0.3255682423638515, 0.29536553862855763, 3.6107168033261416e-08, 3.1731845339433594e-08, 378731, 0
1476, 0.0100, 7.532061320538117e-05, 2480.622025489807,10562, 0.9996466387945572, 0.8711866736412048, 0.8914245367050171, 0.01151138404984477, 0.32556820588628543, 0.2953657357493104, 3.648110785681169e-08, 3.2177522142648374e-08, 378731, 0
1477, 0.0100, 7.50958402732697e-05, 2482.090361595154,10559, 0.9996467391622542, 0.8711866736412048, 0.891427218914032, 0.011511318166590843, 0.32556816860085, 0.2953658756246906, 3.728161213079062e-08, 3.265478332605906e-08, 378731, 0
1478, 0.0100, 7.50002149691375e-05, 2483.567858695984,10551, 0.9996470068094464, 0.8711869716644287, 0.8914218544960022, 0.011511251950657718, 0.3255681317248939, 0.29536601603517193, 3.687435434773789e-08, 3.305404151879501e-08, 378731, 0
1479, 0.0100, 7.506752836832964e-05, 2485.05766749382,10550, 0.9996470402653455, 0.8711866736412048, 0.8914204835891724, 0.011511192123608627, 0.32556809536903897, 0.29536611377833516, 3.636006923324331e-08, 3.337064351344854e-08, 378731, 0
1480, 0.0100, 7.512687503432687e-05, 2486.5157034397125,10547, 0.9996471406330425, 0.8711866736412048, 0.8914204835891724, 0.011511131203612503, 0.3255680571536587, 0.29536620173152156, 3.820700650303266e-08, 3.382535978304478e-08, 378731, 0
1481, 0.0100, 7.519179660168115e-05, 2487.975949525833,10546, 0.9996471740889415, 0.8711873888969421, 0.8914204835891724, 0.01151106815498808, 0.3255680206517597, 0.2953663057522332, 3.6501225930685166e-08, 3.40838721270429e-08, 378731, 0
1482, 0.0100, 7.522829587621091e-05, 2489.4215126037598,10546, 0.9996471740889415, 0.8711872100830078, 0.8914204835891724, 0.011511012045037934, 0.3255679828984423, 0.2953663477132829, 3.775142842776802e-08, 3.4433991938681485e-08, 378731, 0
1483, 0.0100, 7.52749286113772e-05, 2490.8717606067657,10548, 0.9996471071771434, 0.8711875081062317, 0.8914218544960022, 0.011510949585770458, 0.3255679451751894, 0.2953664030484138, 3.773384044114536e-08, 3.475055435157521e-08, 378731, 0
1484, 0.0100, 7.53097042718189e-05, 2492.341539621353,10544, 0.9996472410007395, 0.8711877465248108, 0.8914218544960022, 0.01151088838884302, 0.32556790628067594, 0.2953664287708492, 3.889451727356885e-08, 3.514425989032785e-08, 378731, 0
1485, 0.0100, 7.535626739099342e-05, 2493.836743593216,10544, 0.9996472410007395, 0.8711875081062317, 0.8914218544960022, 0.011510818069065974, 0.325567866652191, 0.29536647834218016, 3.9631518289340306e-08, 3.556911280068729e-08, 378731, 0
1486, 0.0100, 7.53806279516196e-05, 2495.2870535850525,10544, 0.9996472410007395, 0.8711875081062317, 0.8914204835891724, 0.011510755347334955, 0.32556782689929537, 0.2953664813433039, 3.974727308397874e-08, 3.596635804104462e-08, 378731, 0
1487, 0.0100, 7.540062528843989e-05, 2496.7370789051056,10544, 0.9996472410007395, 0.8711875081062317, 0.8914191722869873, 0.011510694671850417, 0.3255677906663418, 0.29536647851000836, 3.624041200467332e-08, 3.599366991861687e-08, 378731, 0
1488, 0.0100, 7.540433687924077e-05, 2498.225332736969,10546, 0.9996471740889415, 0.8711872100830078, 0.8914204835891724, 0.011510641300319145, 0.32556775521340353, 0.2953664403976273, 3.5441442336470175e-08, 3.593806215288138e-08, 378731, 0
1489, 0.0100, 7.541131424636752e-05, 2499.6827018260956,10546, 0.9996471740889415, 0.8711870908737183, 0.8914204835891724, 0.01151058345364506, 0.3255677223737057, 0.2953664065152278, 3.283659671948769e-08, 3.56151685351779e-08, 378731, 0
1490, 0.0100, 7.539875946422224e-05, 2501.1357758045197,10545, 0.9996472075448405, 0.8711870908737183, 0.8914204835891724, 0.011510536328099268, 0.32556768890134735, 0.29536633341002727, 3.3476750038730074e-08, 3.539531913323853e-08, 378731, 0
1491, 0.0100, 7.538559314698775e-05, 2502.5797815322876,10544, 0.9996472410007395, 0.8711862564086914, 0.8914204835891724, 0.011510483091724281, 0.32556765556877854, 0.2953662578156936, 3.333710424380243e-08, 3.518390476341621e-08, 378731, 0
1492, 0.0100, 7.536289841863795e-05, 2504.04190158844,10550, 0.9996470402653455, 0.8711864948272705, 0.8914191722869873, 0.011510425086627914, 0.3255676219867899, 0.29536615753565404, 3.358487649096631e-08, 3.502063434251784e-08, 378731, 0
1493, 0.0100, 7.536061526305299e-05, 2505.491564512253,10549, 0.9996470737212444, 0.8711860775947571, 0.8914218544960022, 0.01151037207593819, 0.3255675850587427, 0.2953660545255321, 3.692318306658393e-08, 3.520639205145582e-08, 378731, 0
1494, 0.0100, 7.546712087237733e-05, 2506.922262430191,10544, 0.9996472410007395, 0.8711856603622437, 0.8914204835891724, 0.011510313927653806, 0.3255675514241889, 0.29536592440722903, 3.363210843154718e-08, 3.504570316965463e-08, 378731, 0
1495, 0.0100, 7.525961542894238e-05, 2508.359843492508,10543, 0.9996472744566386, 0.8711850047111511, 0.8914204835891724, 0.011510258988126045, 0.32556751435103115, 0.29536579960982995, 3.707270518349404e-08, 3.524331310147618e-08, 378731, 0
1496, 0.0100, 7.520872697526441e-05, 2509.8130655288696,10542, 0.9996473079125375, 0.8711847066879272, 0.8914218544960022, 0.01151020137251382, 0.32556747913701745, 0.2953656545924403, 3.521434810416224e-08, 3.5240415529957803e-08, 378731, 0
1497, 0.0100, 7.515372598215103e-05, 2511.298117876053,10542, 0.9996473079125375, 0.8711847066879272, 0.8914204835891724, 0.011510148013642921, 0.3255674458009895, 0.2953655078182163, 3.334383230635396e-08, 3.504600107206881e-08, 378731, 0
1498, 0.0100, 7.509877495872704e-05, 2512.747151851654,10539, 0.9996474082802347, 0.8711845278739929, 0.8914204835891724, 0.011510097607360709, 0.3255674128278782, 0.29536537242036, 3.2973362096289094e-08, 3.483300531918726e-08, 378731, 0
1499, 0.0100, 7.504615121633649e-05, 2514.1722359657288,10540, 0.9996473748243356, 0.8711845874786377, 0.8914245367050171, 0.011510053853689363, 0.3255673836484002, 0.29536525869619246, 2.9171337845301792e-08, 3.422058946542822e-08, 378731, 0
1500, 0.0100, 7.498439469839441e-05, 2515.6226947307587,10542, 0.9996473079125375, 0.8711842894554138, 0.8914231657981873, 0.011510006377166624, 0.32556735414613364, 0.2953651362986155, 2.95012628770408e-08, 3.371652427819657e-08, 378731, 0
1501, 0.0100, 7.490273858201131e-05, 2517.075813770294,10541, 0.9996473413684366, 0.8711841702461243, 0.8914231657981873, 0.011509952457009457, 0.3255673234591867, 0.2953649876919179, 3.06845794328936e-08, 3.3400312948120726e-08, 378731, 0
1502, 0.0100, 7.481415853656822e-05, 2518.6268317699432,10542, 0.9996473079125375, 0.8711841702461243, 0.8914231657981873, 0.011509895646012104, 0.325567290115601, 0.29536483272692937, 3.3345038563670215e-08, 3.3394781389030694e-08, 378731, 0
1503, 0.0100, 7.470492516612934e-05, 2520.065833568573,10538, 0.9996474417361336, 0.8711847066879272, 0.8914245367050171, 0.011509834834176108, 0.32556725602455144, 0.295364652763063, 3.40988509650586e-08, 3.346452914940717e-08, 378731, 0
1504, 0.0100, 7.46023853434538e-05, 2521.543290615082,10534, 0.9996475755597297, 0.8711848258972168, 0.8914245367050171, 0.011509777879092686, 0.32556722150784656, 0.2953644887186789, 3.451336250126502e-08, 3.356796194866717e-08, 378731, 0
1505, 0.0100, 7.448601752726942e-05, 2523.0291163921356,10530, 0.9996477093833258, 0.8711844086647034, 0.8914245367050171, 0.011509721508485695, 0.32556718987182137, 0.29536431769336136, 3.16363761854177e-08, 3.336961145496529e-08, 378731, 0
1506, 0.0100, 7.439174718485007e-05, 2524.4806406497955,10528, 0.9996477762951238, 0.8711839914321899, 0.8914258480072021, 0.011509672913917895, 0.3255671590140757, 0.2953641849352423, 3.08590759612315e-08, 3.310962993271834e-08, 378731, 0
1507, 0.0100, 7.426615189587738e-05, 2525.9149208068848,10529, 0.9996477428392249, 0.8711844086647034, 0.891427218914032, 0.01150961975145417, 0.32556713111885993, 0.29536402391483146, 2.7889968945427057e-08, 3.25464554100091e-08, 378731, 0
1508, 0.0100, 7.416553217871728e-05, 2527.3478536605835,10526, 0.9996478432069219, 0.8711841106414795, 0.8914245367050171, 0.01150957151803338, 0.32556710158661517, 0.29536390185679956, 2.9531578182862006e-08, 3.2231609519328915e-08, 378731, 0
1509, 0.0100, 7.403961435536572e-05, 2528.7849638462067,10526, 0.9996478432069219, 0.8711841702461243, 0.8914245367050171, 0.011509519021734737, 0.3255670724915264, 0.29536375839306805, 2.9096090370384076e-08, 3.190342118361282e-08, 378731, 0
1510, 0.0100, 7.387869675145181e-05, 2530.2252898216248,10532, 0.9996476424715278, 0.8711841702461243, 0.8914258480072021, 0.011509459519056953, 0.3255670423475754, 0.29536358740648005, 3.0147759566556687e-08, 3.172334950355472e-08, 378731, 0
1511, 0.0100, 7.37485598436807e-05, 2531.680732727051,10531, 0.9996476759274268, 0.8711844086647034, 0.8914258480072021, 0.011509406504992905, 0.32556701111283326, 0.29536345315534357, 3.1230341979160414e-08, 3.167370054009992e-08, 378731, 0
1512, 0.0100, 7.37628775580638e-05, 2533.1146907806396,10528, 0.9996477762951238, 0.8711844086647034, 0.8914258480072021, 0.011509356478957804, 0.3255669828224745, 0.2953633280802902, 2.8291502196520213e-08, 3.131803654141489e-08, 378731, 0
1513, 0.0100, 7.591001249696288e-05, 2534.5354356765747,10524, 0.9996479101187199, 0.8711841702461243, 0.8914245367050171, 0.011509304463897089, 0.3255669540233804, 0.29536320342983596, 2.8800170914777823e-08, 3.1056648044795514e-08, 378731, 0
1514, 0.0100, 7.80040255676055e-05, 2535.9733197689056,10516, 0.9996481777659121, 0.8711837530136108, 0.8914218544960022, 0.011509253225492072, 0.32556692786189695, 0.2953630791545612, 2.61580699878472e-08, 3.052809412605054e-08, 378731, 0
1515, 0.0100, 7.897363595346105e-05, 2537.425078868866,10514, 0.9996482446777101, 0.8711838722229004, 0.8914218544960022, 0.011509211256722373, 0.32556690151838097, 0.2953629999361809, 2.6348412562882118e-08, 3.008189342966579e-08, 378731, 0
1516, 0.0100, 8.038306200354416e-05, 2538.881698846817,10513, 0.9996482781336091, 0.8711841702461243, 0.8914204835891724, 0.011509165256469143, 0.32556687837058795, 0.29536290254580877, 2.314880270803954e-08, 2.930404043264627e-08, 378731, 0
1517, 0.0100, 8.080603949890569e-05, 2540.307246685028,10513, 0.9996482781336091, 0.8711844086647034, 0.8914204835891724, 0.011509128543685137, 0.32556685485234327, 0.2953628464836113, 2.3512730984442953e-08, 2.866586570193293e-08, 378731, 0
1518, 0.0100, 8.156322916845077e-05, 2541.717049598694,10512, 0.9996483115895082, 0.8711842894554138, 0.8914204835891724, 0.011509085999769582, 0.3255668335136867, 0.2953627696721569, 2.1347598078147456e-08, 2.7833220325631327e-08, 378731, 0
1519, 0.0100, 8.195978723396361e-05, 2543.145361661911,10509, 0.9996484119572052, 0.8711842894554138, 0.8914218544960022, 0.0115090449002573, 0.32556681094230877, 0.2953627070119514, 2.2564513424416788e-08, 2.7255221071130425e-08, 378731, 0
1520, 0.0100, 8.223200992513738e-05, 2544.532193660736,10509, 0.9996484119572052, 0.8711844086647034, 0.8914204835891724, 0.01150900488323032, 0.3255667898421097, 0.29536265103196996, 2.1106630332390353e-08, 2.6567251588422664e-08, 378731, 0
1521, 0.0100, 8.216316389968848e-05, 2545.898160457611,10508, 0.9996484454131043, 0.8711845874786377, 0.8914204835891724, 0.011508970531458463, 0.3255667691779508, 0.29536261225074467, 2.0659564947678177e-08, 2.5907415052395742e-08, 378731, 0
1522, 0.0100, 8.201469416996946e-05, 2547.3492283821106,10508, 0.9996484454131043, 0.8711848258972168, 0.8914178609848022, 0.011508934569219465, 0.3255667495037439, 0.29536257392375304, 1.9674170625982867e-08, 2.52041071868653e-08, 378731, 0
1523, 0.0100, 8.166185779269537e-05, 2548.737009048462,10507, 0.9996484788690032, 0.8711851239204407, 0.8914178609848022, 0.011508899978159504, 0.32556673017945054, 0.29536254351816477, 1.9322863364923393e-08, 2.4543208362819807e-08, 378731, 0
1524, 0.0100, 7.304766444191236e-05, 2550.0873489379883,10506, 0.9996485123249023, 0.8711850047111511, 0.8914178609848022, 0.011508862843118823, 0.325566710483599, 0.2953625126347773, 1.9701850983988578e-08, 2.4009819986638952e-08, 378731, 0
1525, 0.0100, 7.382612200961717e-05, 2551.53764796257,10504, 0.9996485792367004, 0.8711856603622437, 0.8914164900779724, 0.01150882190548703, 0.3255666892841407, 0.2953624842623679, 2.1194261123902436e-08, 2.371219957796971e-08, 378731, 0
1526, 0.0100, 7.38259518027562e-05, 2552.9601578712463,10501, 0.9996486796043974, 0.871185839176178, 0.8914178609848022, 0.011508778947617307, 0.3255666677825464, 0.2953624582161058, 2.15027710082083e-08, 2.3481406150790414e-08, 378731, 0
1527, 0.0100, 7.382572258583957e-05, 2554.335191965103,10498, 0.9996487799720944, 0.8711857795715332, 0.8914191722869873, 0.011508737335646948, 0.3255666457786642, 0.2953624363811046, 2.2005756938892063e-08, 2.3329494119816363e-08, 378731, 0
1528, 0.0100, 7.419081865638164e-05, 2555.8409419059753,10497, 0.9996488134279935, 0.871185839176178, 0.8914191722869873, 0.011508691265352474, 0.3255666229203975, 0.29536241697622284, 2.2854204473343742e-08, 2.3281523712087833e-08, 378731, 0
1529, 0.0100, 7.4192782622281e-05, 2557.2582619190216,10496, 0.9996488468838924, 0.8711870908737183, 0.8914218544960022, 0.011508647932491074, 0.3255665998201863, 0.2953624021198024, 2.3099512858060223e-08, 2.3263258276041437e-08, 378731, 0
1530, 0.0100, 7.419508034281959e-05, 2558.6261129379272,10490, 0.9996490476192866, 0.8711870908737183, 0.8914231657981873, 0.0115085989425862, 0.32556657683509804, 0.2953623920889159, 2.2994501303053028e-08, 2.3236241826866695e-08, 378731, 0
1531, 0.0100, 7.375375704851204e-05, 2560.102780818939,10485, 0.9996492148987817, 0.8711873292922974, 0.8914231657981873, 0.011508549478781932, 0.3255665523388046, 0.29536238581546165, 2.4489702543650793e-08, 2.335864518905928e-08, 378731, 0
1532, 0.0100, 7.375765816494747e-05, 2561.6032497882843,10483, 0.9996492818105798, 0.8711875081062317, 0.8914191722869873, 0.011508495367656276, 0.3255665289133611, 0.2953623885495406, 2.3423342987438645e-08, 2.336510691913884e-08, 378731, 0
1533, 0.0100, 7.376079728806738e-05, 2562.933261871338,10479, 0.9996494156341758, 0.8711866736412048, 0.8914191722869873, 0.01150844766524585, 0.3255665061283667, 0.29536239169147893, 2.2784089115379658e-08, 2.3306344545980223e-08, 378731, 0
1534, 0.0100, 7.376314313118571e-05, 2564.276083946228,10477, 0.9996494825459739, 0.8711869120597839, 0.8914231657981873, 0.011508406408079049, 0.32556648456218973, 0.2953623948592203, 2.1564961372178004e-08, 2.3126058222894176e-08, 378731, 0
1535, 0.0100, 7.375895631311066e-05, 2565.6050329208374,10472, 0.9996496498254689, 0.8711869120597839, 0.8914231657981873, 0.011508363515437168, 0.325566463938127, 0.2953624039524686, 2.0630472052918236e-08, 2.286348187764998e-08, 378731, 0
1536, 0.0100, 7.399374458791817e-05, 2566.9351868629456,10470, 0.999649716737267, 0.8711866736412048, 0.8914231657981873, 0.011508318166097164, 0.325566443899799, 0.295362417873985, 2.0034122028000922e-08, 2.2563432299893005e-08, 378731, 0
1537, 0.0100, 7.399531199114386e-05, 2568.262128829956,10472, 0.9996496498254689, 0.8711867928504944, 0.8914231657981873, 0.011508281031837733, 0.3255664240924195, 0.29536242568416304, 1.9807387729997572e-08, 2.227139231311598e-08, 378731, 0
1538, 0.0100, 7.399715859467052e-05, 2569.60706281662,10470, 0.999649716737267, 0.8711875081062317, 0.8914231657981873, 0.01150824121563802, 0.32556640556152505, 0.2953624400499112, 1.8534882129106478e-08, 2.1866114311336445e-08, 378731, 0
1539, 0.0100, 7.400903520690747e-05, 2570.9373877048492,10467, 0.999649817104964, 0.8711875081062317, 0.8914231657981873, 0.011508199838575518, 0.3255663867549776, 0.2953624580533586, 1.8809771518135676e-08, 2.153936048780483e-08, 378731, 0
1540, 0.0100, 7.40097376712452e-05, 2572.2668108940125,10465, 0.999649884016762, 0.8711873888969421, 0.8914231657981873, 0.011508166790201925, 0.32556636867219907, 0.2953624668812355, 1.8079374386470448e-08, 2.1165467430067232e-08, 378731, 0
1541, 0.0100, 7.401025253711381e-05, 2573.5966589450836,10465, 0.999649884016762, 0.8711873888969421, 0.8914231657981873, 0.011508137385246578, 0.32556635209455304, 0.29536247312684766, 1.6576593264705508e-08, 2.0654496182232597e-08, 378731, 0
1542, 0.0100, 7.339486342197286e-05, 2574.9569280147552,10457, 0.9996501516639542, 0.8711870908737183, 0.8914258480072021, 0.011508102872012978, 0.3255663360269028, 0.29536248861080083, 1.606704730372499e-08, 2.0142192976339158e-08, 378731, 0
1543, 0.0100, 7.338596943521415e-05, 2576.3102798461914,10455, 0.9996502185757523, 0.8711872100830078, 0.8914258480072021, 0.01150807141473844, 0.3255663192704826, 0.29536249753386745, 1.6757077503370965e-08, 1.9774973267709946e-08, 378731, 0
1544, 0.0100, 7.376856305428804e-05, 2577.667697906494,10453, 0.9996502854875503, 0.8711872100830078, 0.891427218914032, 0.011508038311626464, 0.32556630232481903, 0.29536250920501106, 1.6945215508545886e-08, 1.9471931102577687e-08, 378731, 0
1545, 0.0100, 7.336187278817529e-05, 2579.0241327285767,10447, 0.9996504862229444, 0.8711873292922974, 0.891428530216217, 0.011508001814262876, 0.32556628473476473, 0.2953625242796643, 1.7588668577150912e-08, 1.9274868257701456e-08, 378731, 0
1546, 0.0100, 7.334150089362602e-05, 2580.3668899536133,10445, 0.9996505531347425, 0.8711866736412048, 0.891428530216217, 0.011507959260716202, 0.3255662660185917, 0.2953625461434341, 1.8719370276087943e-08, 1.9218584608452193e-08, 378731, 0
1547, 0.0100, 7.331630520476626e-05, 2581.713979959488,10444, 0.9996505865906414, 0.8711866736412048, 0.891427218914032, 0.011507915484114473, 0.325566245631559, 0.29536256717518644, 2.0390756416688305e-08, 1.933270364846544e-08, 378731, 0
1548, 0.0100, 7.348088772177011e-05, 2583.05061006546,10441, 0.9996506869583386, 0.8711864948272705, 0.891427218914032, 0.011507871428364258, 0.32556622343458974, 0.29536258532150506, 2.2193381632451548e-08, 1.9601336413484542e-08, 378731, 0
1549, 0.0100, 7.347649181551133e-05, 2584.384247303009,10433, 0.9996509546055307, 0.871186375617981, 0.8914258480072021, 0.011507818225782297, 0.3255662014413242, 0.2953626179851931, 2.1995979537781096e-08, 1.9828572286480394e-08, 378731, 0
1550, 0.0100, 7.348307577351739e-05, 2585.7115802764893,10432, 0.9996509880614297, 0.8711864948272705, 0.8914245367050171, 0.011507776633836501, 0.3255661791263505, 0.29536262823863607, 2.2308820457617173e-08, 2.006365083431606e-08, 378731, 0
1551, 0.0100, 7.360893106319601e-05, 2587.0437712669373,10432, 0.9996509880614297, 0.871186375617981, 0.8914245367050171, 0.011507734616704492, 0.32556615950897766, 0.29536264395494727, 1.9625004898937704e-08, 2.0019348619365242e-08, 378731, 0
1552, 0.0100, 7.358194375198212e-05, 2588.3774621486664,10431, 0.9996510215173288, 0.8711864948272705, 0.8914245367050171, 0.01150769443151858, 0.3255661392008986, 0.2953626538259937, 2.0298528469187005e-08, 2.0047092937620947e-08, 378731, 0
1553, 0.0100, 7.380668587063915e-05, 2589.7048621177673,10425, 0.9996512222527228, 0.871185839176178, 0.8914231657981873, 0.011507653158285195, 0.3255661196813636, 0.2953626676719122, 1.952506634150808e-08, 1.9994268284142595e-08, 378731, 0
1554, 0.0100, 7.380692166678752e-05, 2591.046648979187,10424, 0.9996512557086219, 0.8711860775947571, 0.8914231657981873, 0.01150761103301044, 0.3255661012520476, 0.2953626830868319, 1.8429906711858735e-08, 1.9832034870187744e-08, 378731, 0
1555, 0.0100, 7.380704620822925e-05, 2592.380874156952,10420, 0.999651389532218, 0.8711860775947571, 0.8914231657981873, 0.011507577356436295, 0.32556608213614596, 0.2953626800224402, 1.9114728522229285e-08, 1.9759109276032027e-08, 378731, 0
1556, 0.0100, 7.380724600137803e-05, 2593.7256722450256,10417, 0.999651489899915, 0.8711869716644287, 0.8914245367050171, 0.011507535796245449, 0.325566064088647, 0.2953626865921928, 1.804518118264653e-08, 1.9580634079668356e-08, 378731, 0
1557, 0.0100, 7.38074209286558e-05, 2595.0687544345856,10416, 0.999651523355814, 0.8711869120597839, 0.8914245367050171, 0.01150749340716767, 0.32556604452020116, 0.29536268754205147, 1.9569188047796615e-08, 1.9579489175281166e-08, 378731, 0
1558, 0.0100, 7.30258351312865e-05, 2596.4060804843903,10411, 0.9996516906353091, 0.8711873292922974, 0.8914245367050171, 0.011507443976467389, 0.32556602348130426, 0.2953626937229691, 2.103887303261942e-08, 1.972075186003021e-08, 378731, 0
1559, 0.0100, 7.305971130955673e-05, 2597.730544567108,10407, 0.9996518244589052, 0.8711872100830078, 0.8914231657981873, 0.011507390506798163, 0.32556600165880434, 0.29536270167292716, 2.1822914197944243e-08, 1.992151653389047e-08, 378731, 0
1560, 0.0100, 7.334157621559108e-05, 2599.06515955925,10406, 0.9996518579148043, 0.8711869716644287, 0.8914245367050171, 0.01150733802516725, 0.32556597792050074, 0.2953627030229147, 2.3736020482445497e-08, 2.027360344568739e-08, 378731, 0
1561, 0.0100, 7.341524774151414e-05, 2600.39124250412,10409, 0.9996517575471071, 0.8711869120597839, 0.891427218914032, 0.011507286183882446, 0.32556595576389075, 0.2953627042537965, 2.215709871133953e-08, 2.0454512907023487e-08, 378731, 0
1562, 0.0100, 7.34192997049104e-05, 2601.7274556159973,10404, 0.9996519248266023, 0.8711866736412048, 0.891428530216217, 0.011507245823125097, 0.32556593444986465, 0.29536269393736436, 2.131953791284502e-08, 2.0539411997329618e-08, 378731, 0
1563, 0.0100, 7.400670728136693e-05, 2603.0578088760376,10404, 0.9996519248266023, 0.8711866736412048, 0.891428530216217, 0.011507208679595137, 0.32556591558725423, 0.2953626819352066, 1.88580043802844e-08, 2.036473574616896e-08, 378731, 0
1564, 0.0100, 7.356775539832336e-05, 2604.390255689621,10402, 0.9996519917384002, 0.8711866736412048, 0.891428530216217, 0.011507169079888876, 0.32556589737988, 0.29536267400284116, 1.8209918906109124e-08, 2.0138248810040647e-08, 378731, 0
1565, 0.0100, 7.362935078442315e-05, 2605.7234025001526,10397, 0.9996521590178954, 0.8711867928504944, 0.891428530216217, 0.01150713119432425, 0.3255658783632796, 0.2953626616231176, 1.901207485888179e-08, 2.0022692773659583e-08, 378731, 0
1566, 0.0100, 7.545130223048217e-05, 2607.066636323929,10395, 0.9996522259296934, 0.8711866736412048, 0.8914298415184021, 0.011507084282637168, 0.32556585862402365, 0.29536265328843486, 1.974095914514251e-08, 1.9994339415981456e-08, 378731, 0
1567, 0.0100, 7.552298911652106e-05, 2608.4000391960144,10394, 0.9996522593855924, 0.8711864948272705, 0.8914298415184021, 0.011507033278733021, 0.32556583713951925, 0.2953626454167568, 2.1481467771256035e-08, 2.0138297365949282e-08, 378731, 0
1568, 0.0100, 7.558017863668672e-05, 2609.737558364868,10395, 0.9996522259296934, 0.8711869120597839, 0.891427218914032, 0.011506985020096366, 0.32556581437539767, 0.29536263436428556, 2.276403909817759e-08, 2.0386628397869934e-08, 378731, 0
1569, 0.0100, 7.564702421852291e-05, 2611.078508377075,10398, 0.9996521255619963, 0.8711864948272705, 0.891427218914032, 0.011506931497426046, 0.32556579258935653, 0.2953626276478261, 2.1787260551242582e-08, 2.0522540850852365e-08, 378731, 0
1570, 0.0100, 7.569508261808452e-05, 2612.4151861667633,10397, 0.9996521590178954, 0.8711862564086914, 0.8914258480072021, 0.011506884984280215, 0.32556577207790327, 0.29536262227545695, 2.051645747735975e-08, 2.0521932432342284e-08, 378731, 0
1571, 0.0100, 7.571984760375613e-05, 2613.7644321918488,10396, 0.9996521924737944, 0.8711860775947571, 0.8914258480072021, 0.011506848646675175, 0.32556575330943255, 0.2953626157802986, 1.8764108600244356e-08, 2.0338982461626582e-08, 378731, 0
1572, 0.0100, 7.573466627894375e-05, 2615.171089887619,10392, 0.9996523262973905, 0.8711860775947571, 0.891427218914032, 0.011506815739040844, 0.3255657357744091, 0.29536260672052, 1.753621531319638e-08, 2.003963866798981e-08, 378731, 0
1573, 0.0100, 7.575541460970967e-05, 2616.500772714615,10393, 0.9996522928414915, 0.8711860775947571, 0.8914245367050171, 0.011506777696112707, 0.3255657187183257, 0.2953625994430872, 1.7054396783677817e-08, 1.9718983981272933e-08, 378731, 0
1574, 0.0100, 7.576710640971564e-05, 2617.838900566101,10392, 0.9996523262973905, 0.8711860775947571, 0.8914258480072021, 0.011506740565673145, 0.32556570053120193, 0.2953625907177923, 1.8195826678724103e-08, 1.9561099398250243e-08, 378731, 0
1575, 0.0100, 7.577861885789907e-05, 2619.1688237190247,10392, 0.9996523262973905, 0.8711859583854675, 0.8914258480072021, 0.011506699888199991, 0.32556568167132655, 0.2953625824783001, 1.8858495653972795e-08, 1.9489676859111326e-08, 378731, 0
1576, 0.0100, 7.452273158520302e-05, 2620.4959478378296,10393, 0.9996522928414915, 0.8711862564086914, 0.891427218914032, 0.011506655735790362, 0.3255656608577367, 0.29536257327676063, 2.0804559186515803e-08, 1.9617335814219073e-08, 378731, 0
1577, 0.0100, 7.446924803803414e-05, 2621.8252136707306,10397, 0.9996521590178954, 0.8711864948272705, 0.891427218914032, 0.011506611166215017, 0.32556563910157227, 0.29536256393928023, 2.175812113813791e-08, 1.9821575128594852e-08, 378731, 0
1578, 0.0100, 7.439797492756588e-05, 2623.1632318496704,10393, 0.9996522928414915, 0.8711862564086914, 0.891428530216217, 0.011506559348613192, 0.3255656168390129, 0.29536255823491714, 2.2261289311931165e-08, 2.0053001116077883e-08, 378731, 0
1579, 0.0100, 7.433257022406217e-05, 2624.493792772293,10393, 0.9996522928414915, 0.8711862564086914, 0.891427218914032, 0.01150651287490434, 0.3255655938082536, 0.2953625485052622, 2.3038503271788358e-08, 2.0333253085685273e-08, 378731, 0
1580, 0.0100, 7.431016607375934e-05, 2625.8160588741302,10392, 0.9996523262973905, 0.8711862564086914, 0.891427218914032, 0.011506468344436924, 0.3255655711404657, 0.2953625376278078, 2.2660293474974225e-08, 2.0554775259597535e-08, 378731, 0
1581, 0.0100, 7.419244295403612e-05, 2627.164858818054,10391, 0.9996523597532895, 0.8711866140365601, 0.891427218914032, 0.011506422820853566, 0.32556554976790736, 0.29536252941369423, 2.1371608427411815e-08, 2.0635033594271622e-08, 378731, 0
1582, 0.0100, 7.340386766130947e-05, 2628.4939618110657,10390, 0.9996523932091885, 0.8711864948272705, 0.891428530216217, 0.011506382471053333, 0.32556552838244607, 0.2953625176189151, 2.1393829541249687e-08, 2.070968605581371e-08, 378731, 0
1583, 0.0100, 7.406660809265204e-05, 2629.8321697711945,10390, 0.9996523932091885, 0.8711860775947571, 0.891428530216217, 0.011506338004880125, 0.3255655088580855, 0.2953625115832012, 1.9529479866609023e-08, 2.0588524877502827e-08, 378731, 0
1584, 0.0100, 7.406891180793827e-05, 2631.172470808029,10390, 0.9996523932091885, 0.871185839176178, 0.891428530216217, 0.011506300779888168, 0.325565487887905, 0.29536250013099596, 2.0961702706934204e-08, 2.0625541727333588e-08, 378731, 0
1585, 0.0100, 7.407159077417786e-05, 2632.5389897823334,10390, 0.9996523932091885, 0.8711856603622437, 0.891427218914032, 0.011506260850507571, 0.32556546935086406, 0.295362491556978, 1.854501641140871e-08, 2.040739402300537e-08, 378731, 0
1586, 0.0100, 7.407283620901005e-05, 2633.875346660614,10389, 0.9996524266650876, 0.8711855411529541, 0.891428530216217, 0.011506226402870542, 0.32556545043570956, 0.2953624781114684, 1.8905595422502586e-08, 2.0251995902757945e-08, 378731, 0
1587, 0.0100, 7.407436803652161e-05, 2635.230636358261,10386, 0.9996525270327846, 0.8711852431297302, 0.891428530216217, 0.011506187547318634, 0.32556543164784085, 0.2953624665675121, 1.878574096281227e-08, 2.0100362080917674e-08, 378731, 0
1588, 0.0100, 7.317819224776064e-05, 2636.560754299164,10384, 0.9996525939445826, 0.8711856603622437, 0.891428530216217, 0.011506148946808684, 0.3255654118579267, 0.2953624513748114, 1.979060115786524e-08, 2.0069169054637662e-08, 378731, 0
1589, 0.0100, 7.31778334039786e-05, 2637.891506433487,10381, 0.9996526943122797, 0.871185839176178, 0.891427218914032, 0.011506105984941345, 0.3255653904125929, 0.2953624337817193, 2.1445222542215703e-08, 2.0202704329784616e-08, 378731, 0
1590, 0.0100, 7.304983107182998e-05, 2639.2167205810547,10380, 0.9996527277681787, 0.8711860775947571, 0.8914298415184021, 0.01150605770003271, 0.32556536824853205, 0.29536241639277555, 2.2170040581137584e-08, 2.039131370200157e-08, 378731, 0
1591, 0.0100, 7.337423739505288e-05, 2640.551520586014,10379, 0.9996527612240778, 0.871186375617981, 0.8914298415184021, 0.011506012572127841, 0.325565345096567, 0.2953623983478085, 2.3145162286741794e-08, 2.065126731572618e-08, 378731, 0
1592, 0.0100, 7.337482766974401e-05, 2641.9173345565796,10379, 0.9996527612240778, 0.871186375617981, 0.8914298415184021, 0.011505963666823315, 0.32556532325570253, 0.2953623836375511, 2.1841971231673085e-08, 2.076735661349963e-08, 378731, 0
1593, 0.0100, 7.337479421716063e-05, 2643.273007631302,10379, 0.9996527612240778, 0.8711866140365601, 0.8914298415184021, 0.011505926231175943, 0.3255653019352342, 0.29536236602117794, 2.1324629062569045e-08, 2.082242215211296e-08, 378731, 0
1594, 0.0100, 7.337479605844608e-05, 2644.599461555481,10379, 0.9996527612240778, 0.8711866736412048, 0.8914312124252319, 0.011505881261378805, 0.32556528303511184, 0.29536235181308756, 1.8894170450423076e-08, 2.0621056171947746e-08, 378731, 0
1595, 0.0100, 7.337428362375952e-05, 2645.925272703171,10378, 0.9996527946799768, 0.8711866736412048, 0.8914312124252319, 0.011505847103272331, 0.3255652632974445, 0.2953623336897979, 1.974281477190587e-08, 2.053150200532555e-08, 378731, 0
1596, 0.0100, 7.343736360605684e-05, 2647.251591682434,10378, 0.9996527946799768, 0.8711866736412048, 0.8914312124252319, 0.011505807096663339, 0.3255652450316871, 0.29536231888766046, 1.8267002244165553e-08, 2.0292958997576733e-08, 378731, 0
1597, 0.0100, 7.349913223617872e-05, 2648.570636510849,10376, 0.9996528615917748, 0.8711864948272705, 0.8914312124252319, 0.011505768044167664, 0.32556522513936115, 0.29536230149832093, 1.9886905955335266e-08, 2.0251983369344928e-08, 378731, 0
1598, 0.0100, 7.357683970811396e-05, 2649.9083635807037,10372, 0.9996529954153709, 0.8711872100830078, 0.891432523727417, 0.011505722325934924, 0.3255652045463299, 0.29536228517155455, 2.0592336558156177e-08, 2.028576399729065e-08, 378731, 0
1599, 0.0100, 7.363940554953274e-05, 2651.2321524620056,10370, 0.9996530623271689, 0.8711870908737183, 0.8914338946342468, 0.011505678046006747, 0.32556518401577855, 0.29536226717377195, 2.053831543724627e-08, 2.031087875852004e-08, 378731, 0
1600, 0.0100, 7.368701543090382e-05, 2652.5544164180756,10369, 0.9996530957830679, 0.8711873292922974, 0.8914338946342468, 0.01150563585366757, 0.32556516359580717, 0.2953622506427468, 2.0415394819117694e-08, 2.032130624123981e-08, 378731, 0
1601, 0.0100, 7.372507100373927e-05, 2653.8867285251617,10371, 0.9996530288712699, 0.8711873292922974, 0.8914338946342468, 0.011505593721038172, 0.32556514301148937, 0.29536223423854746, 2.0587691329509994e-08, 2.034778890456041e-08, 378731, 0
1602, 0.0100, 7.375544708027764e-05, 2655.235798597336,10369, 0.9996530957830679, 0.8711877465248108, 0.891432523727417, 0.011505549940074154, 0.32556512122548076, 0.29536221782040645, 2.1780025949436066e-08, 2.0486668515420558e-08, 378731, 0
1603, 0.0100, 7.378921233845759e-05, 2656.5911502838135,10372, 0.9996529954153709, 0.8711875081062317, 0.891432523727417, 0.011505502435545814, 0.3255651013298001, 0.2953621995198896, 1.989253584078199e-08, 2.0426465331879483e-08, 378731, 0
1604, 0.0100, 7.379396359586231e-05, 2657.9580733776093,10370, 0.9996530623271689, 0.8711873292922974, 0.8914352059364319, 0.011505465043119787, 0.3255650811331331, 0.29536217545268684, 2.020006872882618e-08, 2.0403711955583567e-08, 378731, 0
1605, 0.0100, 7.379436049349536e-05, 2659.2877185344696,10368, 0.999653129238967, 0.8711875081062317, 0.8914365172386169, 0.011505428808000198, 0.3255650639101885, 0.2953621524120605, 1.7225422310751526e-08, 2.006112358147291e-08, 378731, 0
1606, 0.0100, 7.379741703401087e-05, 2660.6070935726166,10367, 0.9996531626948659, 0.8711873888969421, 0.8914378881454468, 0.011505392845658739, 0.32556504511907675, 0.2953621239945332, 1.879466110521477e-08, 1.9930728716991146e-08, 378731, 0
1607, 0.0100, 7.379787718694068e-05, 2661.927637577057,10359, 0.9996534303420581, 0.8711875081062317, 0.8914391994476318, 0.0115053497193461, 0.32556502573055224, 0.29536208853524654, 1.9388144534282503e-08, 1.9875793910401986e-08, 378731, 0
1608, 0.0100, 7.290690649675048e-05, 2663.2391605377197,10360, 0.9996533968861591, 0.8711873292922974, 0.8914391994476318, 0.011505305497745363, 0.3255650047056806, 0.2953620453291542, 2.10225490349103e-08, 1.998759651567145e-08, 378731, 0
1609, 0.0100, 7.400503144332487e-05, 2664.5555357933044,10361, 0.9996533634302601, 0.8711870908737183, 0.8914378881454468, 0.01150525650263577, 0.3255649827640173, 0.2953619976916281, 2.194334491889549e-08, 2.017505834977182e-08, 378731, 0
1610, 0.0100, 7.344536879511393e-05, 2665.8727638721466,10362, 0.9996533299743611, 0.8711873292922974, 0.8914352059364319, 0.01150520705351906, 0.3255649601582097, 0.29536194420175527, 2.2601448601555774e-08, 2.040548619586042e-08, 378731, 0
1611, 0.0100, 7.404941933093693e-05, 2667.1971352100372,10363, 0.999653296518462, 0.8711873292922974, 0.8914352059364319, 0.011505155467206395, 0.32556493694714084, 0.29536188321125184, 2.3212326283328366e-08, 2.067017335740789e-08, 378731, 0
1612, 0.0100, 7.40485815441728e-05, 2668.532632112503,10361, 0.9996533634302601, 0.8711869120597839, 0.8914352059364319, 0.011505106015677892, 0.3255649138663611, 0.2953618181559407, 2.3087142475564093e-08, 2.0900021140731277e-08, 378731, 0
1613, 0.0100, 7.336763191610074e-05, 2669.86025595665,10359, 0.9996534303420581, 0.8711869120597839, 0.8914338946342468, 0.011505055556284508, 0.32556489039017833, 0.29536174607628235, 2.3470280441362235e-08, 2.1143840828773282e-08, 378731, 0
1614, 0.0100, 7.375195213277528e-05, 2671.187304019928,10356, 0.9996535307097552, 0.8711873292922974, 0.8914365172386169, 0.011505008153866545, 0.3255648686629859, 0.2953616710108777, 2.172862889615601e-08, 2.1201604311396006e-08, 378731, 0
1615, 0.0100, 7.34332490832432e-05, 2672.5110471248627,10354, 0.9996535976215533, 0.8711873292922974, 0.8914365172386169, 0.011504966014074245, 0.32556484690455034, 0.2953616000118825, 2.176050667435092e-08, 2.125684240628682e-08, 378731, 0
1616, 0.0100, 7.671473669828894e-05, 2673.8305110931396,10352, 0.9996536645333512, 0.8711873292922974, 0.8914378881454468, 0.011504918746158305, 0.32556482482861226, 0.29536151553291423, 2.2075852368352855e-08, 2.1337357101322385e-08, 378731, 0
1617, 0.0100, 7.692221981915496e-05, 2675.1487050056458,10351, 0.9996536979892503, 0.8711875081062317, 0.8914378881454468, 0.01150486185778656, 0.32556479991033527, 0.29536140909190645, 2.4910978779768556e-08, 2.167033585496738e-08, 378731, 0
1618, 0.0100, 7.705244167509265e-05, 2676.471414089203,10349, 0.9996537649010483, 0.8711879253387451, 0.8914378881454468, 0.011504817444520898, 0.32556477633473485, 0.2953613220182846, 2.35778672141862e-08, 2.185392909914301e-08, 378731, 0
1619, 0.0100, 7.718025242313204e-05, 2677.7879321575165,10343, 0.9996539656364425, 0.8711881637573242, 0.8914352059364319, 0.011504774476927373, 0.32556475510265037, 0.2953612295257782, 2.123514519780656e-08, 2.179124784762297e-08, 378731, 0
1620, 0.0100, 7.730624172607885e-05, 2679.1163370609283,10343, 0.9996539656364425, 0.8711880445480347, 0.8914338946342468, 0.011504730244197948, 0.32556473417214565, 0.29536112711991774, 2.0930988664513706e-08, 2.1703654360517352e-08, 378731, 0
1621, 0.0100, 7.742695845447163e-05, 2680.437695980072,10338, 0.9996541329159375, 0.8711881637573242, 0.8914352059364319, 0.011504683925048234, 0.3255647118922202, 0.2953610158466137, 2.2279387446033638e-08, 2.176055173628988e-08, 378731, 0
1622, 0.0100, 7.755127432606671e-05, 2681.7640640735626,10336, 0.9996541998277356, 0.871188223361969, 0.8914338946342468, 0.011504635074051917, 0.3255646897049364, 0.29536088999555676, 2.2188159753966374e-08, 2.1802939053884144e-08, 378731, 0
1623, 0.0100, 7.763247806788663e-05, 2683.092276096344,10336, 0.9996541998277356, 0.8711879253387451, 0.8914338946342468, 0.011504593614952636, 0.32556466710087545, 0.29536078475782723, 2.260270004494913e-08, 2.18816248950819e-08, 378731, 0
1624, 0.0100, 7.77424100162471e-05, 2684.412223815918,10335, 0.9996542332836346, 0.8711879253387451, 0.891432523727417, 0.011504546938257747, 0.3255646459492319, 0.29536065221232527, 2.1153474194512967e-08, 2.180769590184888e-08, 378731, 0
1625, 0.0100, 7.782195784616516e-05, 2685.7411098480225,10334, 0.9996542667395336, 0.8711877465248108, 0.891432523727417, 0.01150450232145027, 0.3255646231759288, 0.29536052444106164, 2.2769978180736672e-08, 2.190206511025923e-08, 378731, 0
1626, 0.0100, 7.79193835542463e-05, 2687.082335948944,10331, 0.9996543671072307, 0.8711875081062317, 0.8914338946342468, 0.01150445207053171, 0.3255646014564305, 0.2953603622369654, 2.172145502354894e-08, 2.1883936728372263e-08, 378731, 0
1627, 0.0100, 7.795775145187631e-05, 2688.405552148819,10330, 0.9996544005631297, 0.8711875081062317, 0.891432523727417, 0.011504412247323579, 0.3255645787551793, 0.29536024062253796, 2.2696528101384672e-08, 2.1963869174624814e-08, 378731, 0
1628, 0.0100, 7.800335482632279e-05, 2689.732807159424,10329, 0.9996544340190288, 0.8711877465248108, 0.8914338946342468, 0.01150436925212792, 0.32556455785059674, 0.29536009118575784, 2.0905827180506265e-08, 2.18556989052687e-08, 378731, 0
1629, 0.0100, 7.801173693587938e-05, 2691.057593345642,10329, 0.9996544340190288, 0.8711873888969421, 0.8914365172386169, 0.011504332976363886, 0.3255645365801704, 0.29535996966170003, 2.126461545737257e-08, 2.1795858633673143e-08, 378731, 0
1630, 0.0100, 7.803312652527586e-05, 2692.380050420761,10328, 0.9996544674749277, 0.8711873292922974, 0.8914365172386169, 0.011504289911314521, 0.32556451693180655, 0.2953598042838315, 1.965711371454404e-08, 2.1571907988047108e-08, 378731, 0
1631, 0.0100, 7.80179340234547e-05, 2693.700916528702,10328, 0.9996544674749277, 0.8711873292922974, 0.8914365172386169, 0.011504255980609154, 0.32556449607462834, 0.2953596873856667, 2.0857189697576217e-08, 2.149934764873978e-08, 378731, 0
1632, 0.0100, 7.800727576726459e-05, 2695.0251367092133,10329, 0.9996544340190288, 0.8711872100830078, 0.8914352059364319, 0.011504215932675484, 0.32556447552460765, 0.2953595305950069, 2.05501155536858e-08, 2.1402483996115805e-08, 378731, 0
1633, 0.0100, 7.516238655914667e-05, 2696.3426055908203,10326, 0.9996545343867258, 0.8711872100830078, 0.8914352059364319, 0.01150417981821093, 0.32556445441306486, 0.29535939524125165, 2.1113485626500506e-08, 2.1373407036623375e-08, 378731, 0
1634, 0.0100, 7.51570663398207e-05, 2697.666493654251,10323, 0.9996546347544228, 0.8711873292922974, 0.8914365172386169, 0.011504138124751746, 0.32556443170660093, 0.2953592289093267, 2.2705882007922895e-08, 2.1503057616013706e-08, 378731, 0
1635, 0.0100, 7.514776204106118e-05, 2698.9934136867523,10322, 0.9996546682103219, 0.8711870908737183, 0.8914365172386169, 0.011504095945193967, 0.32556440757754085, 0.29535906151228786, 2.4126879993868755e-08, 2.175205602360538e-08, 378731, 0
1636, 0.0100, 7.513525613358817e-05, 2700.3276555538177,10320, 0.9996547351221199, 0.8711869120597839, 0.8914365172386169, 0.011504051300400931, 0.32556438177987396, 0.2953588800281271, 2.579802321767133e-08, 2.2126306534370952e-08, 378731, 0
1637, 0.0100, 7.511684515227412e-05, 2701.6475055217743,10316, 0.999654868945716, 0.8711867928504944, 0.8914365172386169, 0.01150400111296695, 0.32556435549244156, 0.29535865671738865, 2.629098577733302e-08, 2.2511203774921536e-08, 378731, 0
1638, 0.0100, 7.509777610150017e-05, 2702.982750415802,10316, 0.999654868945716, 0.8711866736412048, 0.8914378881454468, 0.011503956102117638, 0.3255643269580492, 0.2953584802470125, 2.8535393548079213e-08, 2.3051396131667053e-08, 378731, 0
1639, 0.0100, 7.507585404458628e-05, 2704.306188106537,10316, 0.999654868945716, 0.871186375617981, 0.8914365172386169, 0.011503912689637715, 0.32556430053703406, 0.295358303697831, 2.6416158482867047e-08, 2.3367619739406485e-08, 378731, 0
1640, 0.0100, 7.504888184201147e-05, 2705.6229062080383,10313, 0.999654969313413, 0.8711861968040466, 0.8914365172386169, 0.011503866651748424, 0.3255642731113362, 0.2953581102674199, 2.7425693882587865e-08, 2.37448150678959e-08, 378731, 0
1641, 0.0100, 7.501938223201334e-05, 2706.9409971237183,10308, 0.9996551365929082, 0.8711859583854675, 0.8914365172386169, 0.011503819690423881, 0.32556424582870036, 0.29535790757165004, 2.728164288923196e-08, 2.407681104012028e-08, 378731, 0
1642, 0.0100, 7.498794442367493e-05, 2708.2612364292145,10307, 0.9996551700488071, 0.8711860775947571, 0.8914365172386169, 0.011503774657238133, 0.3255642201502675, 0.2953577117529377, 2.5682508286717365e-08, 2.4232756121820964e-08, 378731, 0
1643, 0.0100, 7.495742618298241e-05, 2709.6865425109863,10307, 0.9996551700488071, 0.8711861968040466, 0.8914365172386169, 0.011503730894145059, 0.32556419327757563, 0.295357536522266, 2.6865209945547974e-08, 2.4483953968223405e-08, 378731, 0
1644, 0.0100, 7.492309823552032e-05, 2711.184590578079,10307, 0.9996551700488071, 0.8711859583854675, 0.8914365172386169, 0.011503687847673397, 0.3255641691829526, 0.29535735524462253, 2.4099801043675484e-08, 2.4445264718559797e-08, 378731, 0
1645, 0.0100, 7.489686620538721e-05, 2712.6460723876953,10306, 0.9996552035047062, 0.871185839176178, 0.8914365172386169, 0.011503651585791712, 0.32556414546871437, 0.2953572368370286, 2.3713682295589678e-08, 2.437110214192522e-08, 378731, 0
1646, 0.0100, 7.486487153633062e-05, 2714.1081154346466,10300, 0.9996554042401002, 0.8711852431297302, 0.8914365172386169, 0.011503612955278858, 0.32556412245569155, 0.29535709924854503, 2.301400697790612e-08, 2.423186701536474e-08, 378731, 0
1647, 0.0100, 7.483772409913901e-05, 2715.5949215888977,10300, 0.9996554042401002, 0.8711856603622437, 0.8914365172386169, 0.011503577950578343, 0.32556409873233544, 0.2953570019265287, 2.3716233088499905e-08, 2.417980311239027e-08, 378731, 0
1648, 0.0100, 7.479761300154852e-05, 2717.0703427791595,10298, 0.9996554711518983, 0.8711853623390198, 0.8914378881454468, 0.011503536680356311, 0.325564074638818, 0.29535686378739145, 2.4098127548999315e-08, 2.417162311450469e-08, 378731, 0
1649, 0.0100, 7.475440815794801e-05, 2718.5444128513336,10300, 0.9996554042401002, 0.8711854219436646, 0.8914378881454468, 0.011503493164748132, 0.32556404802070016, 0.2953567283054678, 2.6623340587672573e-08, 2.4406274272891617e-08, 378731, 0
1650, 0.0100, 7.469956946482417e-05, 2720.0419437885284,10297, 0.9996555046077973, 0.8711855411529541, 0.8914378881454468, 0.011503444277452722, 0.3255640193271587, 0.2953565729881658, 2.86906022828326e-08, 2.480420461363933e-08, 378731, 0
1651, 0.0100, 7.376417764530008e-05, 2721.518420934677,10296, 0.9996555380636963, 0.8711856603622437, 0.8914391994476318, 0.011503396101634214, 0.32556398897088007, 0.29535643359339436, 3.0355588709340964e-08, 2.5310261995363825e-08, 378731, 0
1652, 0.0100, 7.343768908812853e-05, 2722.981486082077,10294, 0.9996556049754944, 0.8711857795715332, 0.8914391994476318, 0.011503344858173397, 0.3255639571090192, 0.29535628643281736, 3.186726882375979e-08, 2.590010120169906e-08, 378731, 0
1653, 0.0100, 7.356583832627955e-05, 2724.4680700302124,10293, 0.9996556384313934, 0.8711859583854675, 0.8914405703544617, 0.011503292784257216, 0.32556392414360574, 0.2953561436220985, 3.2964498020149335e-08, 2.6532364905196697e-08, 378731, 0
1654, 0.0100, 7.368444964646551e-05, 2725.943368911743,10293, 0.9996556384313934, 0.8711860775947571, 0.8914405703544617, 0.011503242145033227, 0.325563891137237, 0.29535601544015133, 3.300364287417423e-08, 2.7117806242077906e-08, 378731, 0
1655, 0.0100, 7.377016260337653e-05, 2727.420649766922,10294, 0.9996556049754944, 0.8711866736412048, 0.8914405703544617, 0.011503197174885477, 0.325563859554963, 0.2953559198188293, 3.157854977509089e-08, 2.7533937113245896e-08, 378731, 0
1656, 0.0100, 7.384241455940407e-05, 2728.910852909088,10297, 0.9996555046077973, 0.8711867928504944, 0.8914405703544617, 0.0115031564739418, 0.32556383176210996, 0.2953558358091105, 2.7791273893296164e-08, 2.7559563197516205e-08, 378731, 0
1657, 0.0100, 7.43203115485073e-05, 2730.38613986969,10299, 0.9996554376959993, 0.8711866736412048, 0.8914391994476318, 0.011503114109821426, 0.3255638036408386, 0.295355751546878, 2.8119608752597003e-08, 2.761506211084528e-08, 378731, 0
1658, 0.0100, 7.434059146666668e-05, 2731.8574497699738,10295, 0.9996555715195954, 0.8711869716644287, 0.8914391994476318, 0.011503071287417423, 0.3255637756169281, 0.29535566903561117, 2.8031061138911184e-08, 2.7656382673782538e-08, 378731, 0
1659, 0.0100, 7.435521416596448e-05, 2733.322896718979,10296, 0.9996555380636963, 0.8711869120597839, 0.8914378881454468, 0.011503032381775415, 0.32556374748987305, 0.295355603803111, 2.8126689533003457e-08, 2.770305729039612e-08, 378731, 0
1660, 0.0100, 7.377924977065929e-05, 2734.793680667877,10297, 0.9996555046077973, 0.8711870908737183, 0.8914378881454468, 0.01150299016387103, 0.32556371915921956, 0.29535553255011227, 2.832641349259646e-08, 2.776477057531042e-08, 378731, 0
1661, 0.0100, 7.39194516337079e-05, 2736.250351667404,10297, 0.9996555046077973, 0.8711873292922974, 0.8914378881454468, 0.011502946216232546, 0.3255636911146045, 0.2953554609457176, 2.804996734884213e-08, 2.7793159275946775e-08, 378731, 0
1662, 0.0100, 7.403151160552721e-05, 2737.737270593643,10293, 0.9996556384313934, 0.8711870908737183, 0.8914391994476318, 0.011502904253014866, 0.325563662612806, 0.29535540339780325, 2.8500755477889328e-08, 2.7863121058297157e-08, 378731, 0
1663, 0.0100, 7.416582095363719e-05, 2739.215790748596,10290, 0.9996557387990904, 0.8711873292922974, 0.8914391994476318, 0.0115028602695132, 0.32556363531210375, 0.29535534062373076, 2.7295727178522355e-08, 2.7805854925514538e-08, 378731, 0
1664, 0.0100, 7.422847755823344e-05, 2740.675499677658,10290, 0.9996557387990904, 0.8711873292922974, 0.8914405703544617, 0.011502825036904064, 0.3255636086564908, 0.2953553024703867, 2.6658560026149303e-08, 2.768893781845775e-08, 378731, 0
1665, 0.0100, 7.430261263026834e-05, 2742.131590604782,10289, 0.9996557722549895, 0.8711870908737183, 0.8914405703544617, 0.011502790106491212, 0.32556358466325014, 0.29535526546083735, 2.3995395281861676e-08, 2.7295336785803174e-08, 378731, 0
1666, 0.0100, 7.43737634447769e-05, 2743.5902915000916,10290, 0.9996557387990904, 0.8711869716644287, 0.8914391994476318, 0.011502753696861679, 0.3255635601375588, 0.2953552349577497, 2.4519861641092433e-08, 2.700420604563735e-08, 378731, 0
1667, 0.0100, 7.443476065921881e-05, 2745.043134689331,10290, 0.9996557387990904, 0.8711869120597839, 0.8914391994476318, 0.011502718916475325, 0.3255635361435127, 0.29535520978994445, 2.399750320680738e-08, 2.6687314741511836e-08, 378731, 0
1668, 0.0100, 7.447818337440082e-05, 2746.5234248638153,10287, 0.9996558391667876, 0.8711872100830078, 0.8914391994476318, 0.011502686496612935, 0.32556351197693567, 0.29535518995324955, 2.4167806256247815e-08, 2.642397275523047e-08, 378731, 0
1669, 0.0100, 7.453504083004405e-05, 2748.001886844635,10286, 0.9996558726226865, 0.8711872100830078, 0.8914391994476318, 0.011502650352579967, 0.32556348702340027, 0.29535517381176973, 2.4949771526561193e-08, 2.627271525296066e-08, 378731, 0
1670, 0.0100, 7.458487159325483e-05, 2749.460142850876,10284, 0.9996559395344846, 0.8711869716644287, 0.8914391994476318, 0.011502614203969634, 0.3255634611568212, 0.2953551615092305, 2.587331554559924e-08, 2.6232499395624903e-08, 378731, 0
1671, 0.0100, 7.401474405935634e-05, 2750.923173904419,10287, 0.9996558391667876, 0.8711870908737183, 0.8914405703544617, 0.011502580612972012, 0.3255634360385036, 0.2953551567402026, 2.5117103841232336e-08, 2.6118766358086774e-08, 378731, 0
1672, 0.0100, 7.379060013399271e-05, 2752.387508869171,10286, 0.9996558726226865, 0.8711872100830078, 0.8914405703544617, 0.01150255061190671, 0.3255634119277895, 0.29535515622190334, 2.4107807639062173e-08, 2.5910343238032582e-08, 378731, 0
1673, 0.0100, 7.378370129671851e-05, 2753.8494288921356,10287, 0.9996558391667876, 0.8711872100830078, 0.8914418816566467, 0.011502519259060201, 0.3255633895443823, 0.29535516134299294, 2.2381388353753806e-08, 2.553374705810935e-08, 378731, 0
1674, 0.0100, 7.377305772366926e-05, 2755.323571920395,10287, 0.9996558391667876, 0.8711873888969421, 0.8914432525634766, 0.011502489187965427, 0.32556336729356505, 0.2953551682236914, 2.225045875325904e-08, 2.5184712278014535e-08, 378731, 0
1675, 0.0100, 7.376054964867141e-05, 2756.7743759155273,10287, 0.9996558391667876, 0.8711875081062317, 0.8914432525634766, 0.011502460872760353, 0.3255633459928103, 0.2953551734454799, 2.130437032343835e-08, 2.4766815251645452e-08, 378731, 0
1676, 0.0100, 7.374208263857009e-05, 2758.2347300052643,10282, 0.9996560064462826, 0.8711866736412048, 0.8914432525634766, 0.011502429734879097, 0.3255633257256079, 0.2953551929636834, 2.0272791612097052e-08, 2.427585326292795e-08, 378731, 0
1677, 0.0100, 7.372331842302037e-05, 2759.698559999466,10282, 0.9996560064462826, 0.8711867928504944, 0.8914418816566467, 0.011502400772752752, 0.3255633047128627, 0.29535520532138654, 2.1011987705321644e-08, 2.3927854938122276e-08, 378731, 0
1678, 0.0100, 7.370146736664059e-05, 2761.153643131256,10282, 0.9996560064462826, 0.8711866736412048, 0.8914418816566467, 0.0115023725736912, 0.3255632848454611, 0.29535522419636534, 1.9855673216717662e-08, 2.3485610396638025e-08, 378731, 0
1679, 0.0100, 7.367825799835358e-05, 2762.62237906456,10283, 0.9996559729903836, 0.8711866736412048, 0.8914418816566467, 0.011502345047514562, 0.32556326534200497, 0.2953552436930753, 1.9509421356200818e-08, 2.30539902806239e-08, 378731, 0
1680, 0.0100, 7.364758253903372e-05, 2764.0767800807953,10281, 0.9996560399021817, 0.8711870908737183, 0.8914418816566467, 0.011502316848278474, 0.32556324713216034, 0.2953552739911897, 1.8209422025794453e-08, 2.251651178349989e-08, 378731, 0
1681, 0.0100, 7.362046593007255e-05, 2765.532726287842,10280, 0.9996560733580807, 0.8711870908737183, 0.8914405703544617, 0.011502290590887056, 0.3255632279651653, 0.2953552931774622, 1.916759401199286e-08, 2.215683687786143e-08, 378731, 0
1682, 0.0100, 7.358405552772365e-05, 2766.9986622333527,10279, 0.9996561068139797, 0.8711875081062317, 0.8914405703544617, 0.01150226285067515, 0.3255632097267247, 0.2953553257274809, 1.8242609145513455e-08, 2.1730297878381033e-08, 378731, 0
1683, 0.0100, 7.355158596242562e-05, 2768.454305410385,10279, 0.9996561068139797, 0.8711875081062317, 0.8914405703544617, 0.011502236067140176, 0.32556319017129337, 0.2953553472220719, 1.9545695062461732e-08, 2.1501275483354196e-08, 378731, 0
1684, 0.0100, 7.350652565031796e-05, 2769.8083622455597,10277, 0.9996561737257778, 0.8711876273155212, 0.8914405703544617, 0.011502207222992618, 0.32556317166517035, 0.295355384978265, 1.8514454969142946e-08, 2.1182094167096956e-08, 378731, 0
1685, 0.0100, 7.346557182562715e-05, 2771.1879591941833,10276, 0.9996562071816767, 0.8711873292922974, 0.8914405703544617, 0.011502179416881515, 0.3255631518737048, 0.295355411597999, 1.9790647731721123e-08, 2.1038656640804595e-08, 378731, 0
1686, 0.0100, 7.345603234996125e-05, 2772.7060079574585,10275, 0.9996562406375757, 0.8711873292922974, 0.8914405703544617, 0.011502152439688435, 0.3255631332045567, 0.2953554463059557, 1.867011434342203e-08, 2.078887093600674e-08, 378731, 0
1687, 0.0100, 7.429010448540737e-05, 2774.1967158317566,10274, 0.9996562740934748, 0.8711873292922974, 0.8914405703544617, 0.011502126621609822, 0.3255631148225007, 0.29535547897656816, 1.8375730548303437e-08, 2.053393931090283e-08, 378731, 0
1688, 0.0100, 7.429343547731395e-05, 2775.6892988681793,10274, 0.9996562740934748, 0.8711869716644287, 0.8914405703544617, 0.011502101139293223, 0.3255630962776404, 0.29535551099666857, 1.8554788816516066e-08, 2.0326876487766895e-08, 378731, 0
1689, 0.0100, 7.42976022440113e-05, 2777.1855318546295,10278, 0.9996561402698787, 0.8711869120597839, 0.8914405703544617, 0.011502073501744366, 0.32556307787683714, 0.2953555556076996, 1.8392836143021896e-08, 2.0124655449558865e-08, 378731, 0
1690, 0.0100, 7.430140395025712e-05, 2778.671308994293,10276, 0.9996562071816767, 0.8711866140365601, 0.8914405703544617, 0.01150204518901676, 0.32556305789987755, 0.29535559298587416, 1.9983418864111258e-08, 2.0110486987263466e-08, 378731, 0
1691, 0.0100, 7.430624755747706e-05, 2780.171544075012,10275, 0.9996562406375757, 0.8711867928504944, 0.8914405703544617, 0.011502014684420518, 0.32556303787842866, 0.2953556477098402, 2.0013025125997785e-08, 2.010071948075647e-08, 378731, 0
1692, 0.0100, 7.307377093001359e-05, 2781.667454957962,10274, 0.9996562740934748, 0.8711866736412048, 0.8914405703544617, 0.01150198823945654, 0.3255630179007913, 0.29535568037115567, 1.997784154772475e-08, 2.0088397753509556e-08, 378731, 0
1693, 0.0100, 7.342460662582109e-05, 2783.1563477516174,10273, 0.9996563075493738, 0.8711864948272705, 0.8914405703544617, 0.01150196090358496, 0.32556299929206456, 0.2953557285881741, 1.8608111496121182e-08, 1.9935218447280995e-08, 378731, 0
1694, 0.0100, 7.343124715874426e-05, 2784.650539636612,10268, 0.9996564748288689, 0.8711862564086914, 0.8914391994476318, 0.011501936596425746, 0.3255629811113271, 0.2953557615630038, 1.8183730909893114e-08, 1.9752733240616473e-08, 378731, 0
1695, 0.0100, 7.334307598269784e-05, 2786.139080762863,10265, 0.9996565751965659, 0.871185839176178, 0.8914391994476318, 0.011501914186377258, 0.325562964225142, 0.29535579020765285, 1.6890114418188773e-08, 1.9445886113967927e-08, 378731, 0
1696, 0.0100, 7.334624136508378e-05, 2787.6323866844177,10263, 0.999656642108364, 0.871185839176178, 0.8914378881454468, 0.011501892267908938, 0.32556294829030763, 0.29535582062510113, 1.593438220259813e-08, 1.9062439886859543e-08, 378731, 0
1697, 0.0100, 7.334990518587166e-05, 2789.1188883781433,10262, 0.999656675564263, 0.8711856603622437, 0.8914378881454468, 0.011501867415023903, 0.3255629307399143, 0.29535585747821413, 1.7551506192869937e-08, 1.8905670201189226e-08, 378731, 0
1698, 0.0100, 7.351618062587632e-05, 2790.6403365135193,10262, 0.999656675564263, 0.8711857795715332, 0.8914365172386169, 0.011501838139090404, 0.3255629120490272, 0.2953559171239115, 1.8681361457772994e-08, 1.8883118658834345e-08, 378731, 0
1699, 0.0100, 7.353155057832523e-05, 2792.1210403442383,10262, 0.999656675564263, 0.8711859583854675, 0.8914352059364319, 0.011501807653541859, 0.32556289128235283, 0.2953559721462557, 2.0770593633923085e-08, 1.9063877596787517e-08, 378731, 0
1700, 0.0100, 7.400966691994721e-05, 2793.6013374328613,10262, 0.999656675564263, 0.8711860775947571, 0.8914338946342468, 0.0115017754777473, 0.3255628700938982, 0.29535604210798294, 2.1193634514027337e-08, 1.9266847542746506e-08, 378731, 0
1701, 0.0100, 7.400940574512301e-05, 2795.098471403122,10259, 0.9996567759319601, 0.8711866736412048, 0.891432523727417, 0.01150174782415352, 0.3255628498099559, 0.29535608823209647, 2.0269394163108245e-08, 1.9364829234335784e-08, 378731, 0
1702, 0.0100, 7.695748780047781e-05, 2796.624498605728,10259, 0.9996567759319601, 0.8711864948272705, 0.8914338946342468, 0.01150172357764112, 0.3255628324958066, 0.2953561314290166, 1.7321797718405918e-08, 1.9150124452099282e-08, 378731, 0
1703, 0.0100, 7.696435221689438e-05, 2798.124966621399,10259, 0.9996567759319601, 0.8711864948272705, 0.8914338946342468, 0.011501702415814899, 0.32556281653923363, 0.2953561593649535, 1.596390336588982e-08, 1.8804784015249176e-08, 378731, 0
1704, 0.0100, 7.696418747145054e-05, 2799.6081676483154,10259, 0.9996567759319601, 0.871186375617981, 0.8914338946342468, 0.011501685366590153, 0.32556280209813127, 0.29535616457711766, 1.4440489637390641e-08, 1.831469567358923e-08, 378731, 0
1705, 0.0100, 7.696778290432187e-05, 2801.107221841812,10259, 0.9996567759319601, 0.8711866736412048, 0.8914338946342468, 0.011501666440868311, 0.3255627894249239, 0.29535619576427047, 1.2670746840637293e-08, 1.7652245440059153e-08, 378731, 0
1706, 0.0100, 7.696715074142265e-05, 2802.5763590335846,10259, 0.9996567759319601, 0.8711866736412048, 0.8914338946342468, 0.011501648691729162, 0.32556277643477566, 0.29535621398367495, 1.2996648590668514e-08, 1.711997393920099e-08, 378731, 0
1707, 0.0100, 7.696734760506253e-05, 2804.0482110977173,10260, 0.9996567424760611, 0.8711866736412048, 0.8914338946342468, 0.011501628738955005, 0.32556276288678027, 0.2953562445278115, 1.3540492449504171e-08, 1.6723078763905576e-08, 378731, 0
1708, 0.0100, 7.696559452980498e-05, 2805.536106109619,10260, 0.9996567424760611, 0.8711866140365601, 0.8914338946342468, 0.01150160801483789, 0.32556274911779726, 0.2953562784572427, 1.3766271067527924e-08, 1.6400845724369017e-08, 378731, 0
1709, 0.0100, 7.696203712320307e-05, 2807.0265102386475,10259, 0.9996567759319601, 0.8711864948272705, 0.8914338946342468, 0.011501587962683952, 0.32556273427103444, 0.29535630046378614, 1.4854626584348551e-08, 1.6239243464927152e-08, 378731, 0
1710, 0.0100, 7.32374451566244e-05, 2808.5248942375183,10260, 0.9996567424760611, 0.8711866140365601, 0.8914338946342468, 0.01150156678805158, 0.32556271959030586, 0.29535633068078626, 1.467958837819694e-08, 1.6076096388898656e-08, 378731, 0
1711, 0.0100, 7.324056500342833e-05, 2810.0097980499268,10260, 0.9996567424760611, 0.871186375617981, 0.8914352059364319, 0.011501543974350686, 0.32556270365329854, 0.29535636470364335, 1.5935017250168215e-08, 1.6061932450268163e-08, 378731, 0
1712, 0.0100, 7.266981481972984e-05, 2811.48171210289,10260, 0.9996567424760611, 0.8711864948272705, 0.8914352059364319, 0.011501518675115265, 0.32556268652222714, 0.29535640756431714, 1.7129342610999743e-08, 1.6165609556646937e-08, 378731, 0
1713, 0.0100, 7.260266131990535e-05, 2812.9478163719177,10261, 0.999656709020162, 0.8711866140365601, 0.8914352059364319, 0.011501496114459215, 0.3255626699479346, 0.2953564403372602, 1.656727161014615e-08, 1.620533360529281e-08, 378731, 0
1714, 0.0100, 7.288358785946391e-05, 2814.419899225235,10261, 0.999656709020162, 0.871186375617981, 0.8914352059364319, 0.011501476494823092, 0.3255626537756137, 0.2953564568994767, 1.6181457229702545e-08, 1.6202944383218046e-08, 378731, 0
1715, 0.0100, 7.286000235961063e-05, 2815.8841342926025,10263, 0.999656642108364, 0.871186375617981, 0.8914352059364319, 0.011501456674980065, 0.3255626388533611, 0.29535648165651707, 1.4915690960126682e-08, 1.6069371266946515e-08, 378731, 0
1716, 0.0100, 7.359492403226362e-05, 2817.3616523742676,10264, 0.999656608652465, 0.8711866736412048, 0.8914352059364319, 0.011501436248679876, 0.32556262407734454, 0.2953565091792135, 1.477532124427583e-08, 1.5935022812293774e-08, 378731, 0
1717, 0.0100, 7.359486284592522e-05, 2818.844626426697,10264, 0.999656608652465, 0.8711866736412048, 0.8914365172386169, 0.011501414465036384, 0.3255626089386873, 0.29535654074945167, 1.5144563825231216e-08, 1.585415491822699e-08, 378731, 0
1718, 0.0100, 7.359456926026196e-05, 2820.30451464653,10261, 0.999656709020162, 0.8711862564086914, 0.8914352059364319, 0.0115013901994613, 0.3255625931298864, 0.29535658257449504, 1.581059838606791e-08, 1.584979387074412e-08, 378731, 0
1719, 0.0100, 7.359408051704195e-05, 2821.7914266586304,10262, 0.999656675564263, 0.8711860775947571, 0.8914352059364319, 0.011501366389647138, 0.3255625764309153, 0.29535661603792285, 1.6696588556186498e-08, 1.5932503816734507e-08, 378731, 0
1720, 0.0100, 7.359341465603086e-05, 2823.259526491165,10261, 0.999656709020162, 0.8711862564086914, 0.8914338946342468, 0.011501345814940478, 0.3255625615897677, 0.29535664242729465, 1.4843267615027855e-08, 1.582007652099334e-08, 378731, 0
1721, 0.0100, 7.359269084801334e-05, 2824.7213673591614,10261, 0.999656709020162, 0.871186375617981, 0.891432523727417, 0.011501328907022684, 0.3255625485118282, 0.2953566566064727, 1.3074424320969058e-08, 1.552136741289134e-08, 378731, 0
1722, 0.0100, 7.35919109329439e-05, 2826.1858155727386,10261, 0.999656709020162, 0.8711864948272705, 0.891432523727417, 0.011501313353636614, 0.32556253657514833, 0.2953566668639265, 1.1938871335992474e-08, 1.5119356543356752e-08, 378731, 0
1723, 0.0100, 7.359089402728598e-05, 2827.6634635925293,10259, 0.9996567759319601, 0.871186375617981, 0.8914338946342468, 0.01150129684890535, 0.3255625252274424, 0.2953566844576303, 1.135202881696884e-08, 1.4692216734279663e-08, 378731, 0
1724, 0.0100, 7.358967654858448e-05, 2829.1381752490997,10260, 0.9996567424760611, 0.8711864948272705, 0.8914338946342468, 0.011501278431235256, 0.32556251284898063, 0.2953567040954693, 1.2372417479422637e-08, 1.4441890580896268e-08, 378731, 0
1725, 0.0100, 7.358799327857851e-05, 2830.617116212845,10257, 0.9996568428437581, 0.8711862564086914, 0.8914352059364319, 0.011501257641796159, 0.3255624998386096, 0.29535673254342837, 1.3016510813645965e-08, 1.4292595526512511e-08, 378731, 0
1726, 0.0100, 7.362045575136485e-05, 2832.0849254131317,10257, 0.9996568428437581, 0.8711859583854675, 0.8914365172386169, 0.011501236133717356, 0.32556248570445884, 0.29535675790245614, 1.4127155723020479e-08, 1.427596473404242e-08, 378731, 0
1727, 0.0100, 7.362064077553996e-05, 2833.577957391739,10257, 0.9996568428437581, 0.8711857795715332, 0.8914365172386169, 0.011501214124220028, 0.3255624716393431, 0.2953567898120513, 1.4063872066927274e-08, 1.4254612324460523e-08, 378731, 0
1728, 0.0100, 7.365578064122188e-05, 2835.0668613910675,10257, 0.9996568428437581, 0.871185839176178, 0.8914365172386169, 0.011501193110950544, 0.32556245698887365, 0.29535681585437285, 1.4652755953026286e-08, 1.4293934941835685e-08, 378731, 0
1729, 0.0100, 7.365506832022956e-05, 2836.548103094101,10257, 0.9996568428437581, 0.871185839176178, 0.8914365172386169, 0.011501172424772218, 0.3255624425908246, 0.2953568424563874, 1.4405383219617818e-08, 1.4305040858858529e-08, 378731, 0
1730, 0.0100, 7.262796078442456e-05, 2838.031726360321,10257, 0.9996568428437581, 0.8711857795715332, 0.8914365172386169, 0.011501152222997187, 0.3255624282412787, 0.2953568677848291, 1.4342900978014939e-08, 1.4308822369244798e-08, 378731, 0
1731, 0.0100, 7.262611225998979e-05, 2839.5083355903625,10256, 0.9996568762996572, 0.8711859583854675, 0.8914365172386169, 0.011501131258468626, 0.3255624141713152, 0.2953568999135313, 1.4071928788883525e-08, 1.4284954650164056e-08, 378731, 0
1732, 0.0100, 7.359690398072038e-05, 2840.9602389335632,10253, 0.9996569766673542, 0.8711860775947571, 0.8914365172386169, 0.011501109684712072, 0.32556239969599676, 0.2953569331387938, 1.4474903053951493e-08, 1.4303836779300349e-08, 378731, 0
1733, 0.0100, 7.35970864810809e-05, 2842.341880083084,10251, 0.9996570435791522, 0.8711857795715332, 0.8914365172386169, 0.011501086321955992, 0.3255623853315243, 0.29535697783323345, 1.436288810108266e-08, 1.4309730969759364e-08, 378731, 0
1734, 0.0100, 7.34739827135166e-05, 2843.8232119083405,10251, 0.9996570435791522, 0.871185839176178, 0.8914365172386169, 0.011501062274453583, 0.32556236967824764, 0.2953570184142235, 1.5657397434143405e-08, 1.443910516544135e-08, 378731, 0
1735, 0.0100, 7.393071173906483e-05, 2845.316285133362,10255, 0.9996569097555561, 0.8711860775947571, 0.8914365172386169, 0.011501037257371196, 0.32556235492358604, 0.2953570701476706, 1.4749633514554716e-08, 1.4469861509889229e-08, 378731, 0
1736, 0.0100, 7.347680350901087e-05, 2846.8065321445465,10255, 0.9996569097555561, 0.8711862564086914, 0.8914378881454468, 0.01150101600819606, 0.32556234028062764, 0.2953570974902452, 1.4644343404590643e-08, 1.4487215738189616e-08, 378731, 0
1737, 0.0100, 7.348395532567715e-05, 2848.2973523139954,10254, 0.9996569432114552, 0.871185839176178, 0.8914365172386169, 0.01150099357609743, 0.32556232705949345, 0.2953571395960139, 1.3217323902026124e-08, 1.4354920381474802e-08, 378731, 0
1738, 0.0100, 7.348788827594967e-05, 2849.7913262844086,10258, 0.9996568093878591, 0.8711860775947571, 0.8914365172386169, 0.0115009740568581, 0.32556231361383997, 0.29535715810008534, 1.3458265779586753e-08, 1.4262630111612719e-08, 378731, 0
1739, 0.0100, 7.34951801828495e-05, 2851.2984693050385,10257, 0.9996568428437581, 0.8711860775947571, 0.8914365172386169, 0.011500952237426467, 0.325562301929065, 0.29535719777224395, 1.168124336148324e-08, 1.3980688666049708e-08, 378731, 0
1740, 0.0100, 7.375940948246548e-05, 2852.7898375988007,10257, 0.9996568428437581, 0.8711875081062317, 0.8914365172386169, 0.011500933831005014, 0.32556228934176806, 0.29535720994128467, 1.2586555020455137e-08, 1.383459328127089e-08, 378731, 0
1741, 0.0100, 7.375945271550595e-05, 2854.2997245788574,10255, 0.9996569097555561, 0.8711873888969421, 0.8914365172386169, 0.011500914078860352, 0.32556227820695993, 0.2953572371121582, 1.11325333396195e-08, 1.3537209711315083e-08, 378731, 0
1742, 0.0100, 7.371113469122485e-05, 2855.790865421295,10257, 0.9996568428437581, 0.8711873888969421, 0.8914365172386169, 0.011500897275891151, 0.3255622660569146, 0.29535724024904825, 1.2142382155300169e-08, 1.3390803306511064e-08, 378731, 0
1743, 0.0100, 7.408474351002193e-05, 2857.280264377594,10254, 0.9996569432114552, 0.8711873292922974, 0.8914378881454468, 0.011500876442917586, 0.32556225398797795, 0.2953572591528943, 1.2078925137881669e-08, 1.3253445506029484e-08, 378731, 0
1744, 0.0100, 7.408453332679271e-05, 2858.774827003479,10250, 0.9996570770350512, 0.8711875081062317, 0.8914378881454468, 0.011500857055370241, 0.32556224113250776, 0.2953572626493489, 1.2850714159462484e-08, 1.3212610834601356e-08, 378731, 0
1745, 0.0100, 7.350969817626778e-05, 2860.2707011699677,10247, 0.9996571774027483, 0.8711872100830078, 0.8914378881454468, 0.01150083420504228, 0.3255622276757345, 0.2953572739754758, 1.3454844960403278e-08, 1.323663669166237e-08, 378731, 0
1746, 0.0100, 7.351020247538834e-05, 2861.7540333271027,10247, 0.9996571774027483, 0.8711872100830078, 0.8914378881454468, 0.011500812218665262, 0.3255622135658401, 0.2953572748285632, 1.411441297172189e-08, 1.3321899897971276e-08, 378731, 0
1747, 0.0100, 7.351051740521086e-05, 2863.250041246414,10244, 0.9996572777704453, 0.8711870908737183, 0.8914378881454468, 0.011500789201087295, 0.3255621994058443, 0.2953572745358779, 1.4160916439465154e-08, 1.3403514404710714e-08, 378731, 0
1748, 0.0100, 7.393528455395402e-05, 2864.7489745616913,10246, 0.9996572108586473, 0.8711873292922974, 0.8914378881454468, 0.011500767492149254, 0.32556218502735834, 0.2953572648731215, 1.437127028491858e-08, 1.3497282337942739e-08, 378731, 0
1749, 0.0100, 7.396698980607261e-05, 2866.2414104938507,10247, 0.9996571774027483, 0.8711870908737183, 0.8914391994476318, 0.011500745836753331, 0.32556217092482953, 0.2953572524568814, 1.4113704149831818e-08, 1.3557693148933718e-08, 378731, 0
1750, 0.0100, 7.399663431928778e-05, 2867.741612434387,10247, 0.9996571774027483, 0.8711873888969421, 0.8914391994476318, 0.011500724226499321, 0.325562156746869, 0.29535723614772597, 1.4162688466434759e-08, 1.3617011068974482e-08, 378731, 0
1751, 0.0100, 7.40260466960591e-05, 2869.2482137680054,10248, 0.9996571439468492, 0.8711875081062317, 0.8914391994476318, 0.011500702327070166, 0.32556214255138766, 0.29535721605018866, 1.4202888143355352e-08, 1.3674494412342997e-08, 378731, 0
1752, 0.0100, 7.40526658996768e-05, 2870.7547657489777,10250, 0.9996570770350512, 0.8711873292922974, 0.8914391994476318, 0.011500681255170241, 0.3255621287621552, 0.2953571915032442, 1.3789626385207754e-08, 1.3685964220070083e-08, 378731, 0
1753, 0.0100, 7.408462654320807e-05, 2872.2548818588257,10251, 0.9996570435791522, 0.8711873292922974, 0.8914391994476318, 0.011500659161235136, 0.3255621152002729, 0.29535716428029746, 1.3562365397401521e-08, 1.3673553818307726e-08, 378731, 0
1754, 0.0100, 7.411431961485561e-05, 2873.7415199279785,10249, 0.9996571104909503, 0.8711873292922974, 0.8914391994476318, 0.01150063715284506, 0.32556210136985547, 0.29535713412459147, 1.3827637534991055e-08, 1.368888460828158e-08, 378731, 0
1755, 0.0100, 7.414641897427135e-05, 2875.222306251526,10250, 0.9996570770350512, 0.8711870908737183, 0.8914378881454468, 0.01150061446855332, 0.3255620879538393, 0.2953571027147609, 1.341470184934579e-08, 1.3661216021620116e-08, 378731, 0
1756, 0.0100, 7.417679181654353e-05, 2876.7051062583923,10248, 0.9996571439468492, 0.8711870908737183, 0.8914378881454468, 0.01150059157800932, 0.32556207449051744, 0.2953570700511784, 1.3470542847837663e-08, 1.3642027877408908e-08, 378731, 0
1757, 0.0100, 7.376285012575042e-05, 2878.209831237793,10247, 0.9996571774027483, 0.8711869716644287, 0.8914378881454468, 0.011500568565081352, 0.32556206103306035, 0.2953570353248376, 1.3452590708062928e-08, 1.3622964732718098e-08, 378731, 0
1758, 0.0100, 7.353290590166793e-05, 2879.696527481079,10246, 0.9996572108586473, 0.8711869120597839, 0.8914378881454468, 0.011500546543688978, 0.3255620478022285, 0.2953569993759085, 1.3229425110949933e-08, 1.3583089625171467e-08, 378731, 0
1759, 0.0100, 7.353289323174042e-05, 2881.1912512779236,10243, 0.9996573112263444, 0.8711870908737183, 0.8914378881454468, 0.011500521021567687, 0.32556203361475744, 0.29535695551989527, 1.418753797777228e-08, 1.3642357100577766e-08, 378731, 0
1760, 0.0100, 7.353287102201185e-05, 2882.6908600330353,10243, 0.9996573112263444, 0.8711872100830078, 0.8914378881454468, 0.011500494323517602, 0.32556201949532815, 0.2953569076514114, 1.4118878732816142e-08, 1.3689276413728301e-08, 378731, 0
1761, 0.0100, 7.353283887690989e-05, 2884.181829214096,10241, 0.9996573781381424, 0.8711875081062317, 0.8914418816566467, 0.011500470177397318, 0.32556200505404675, 0.29535686811630985, 1.4448437279934723e-08, 1.3763361954155619e-08, 378731, 0
1762, 0.0100, 7.353277798549951e-05, 2885.6768193244934,10240, 0.9996574115940414, 0.8711873292922974, 0.8914418816566467, 0.011500443949454101, 0.325561991419961, 0.2953568225470307, 1.363449941838013e-08, 1.3750421083750888e-08, 378731, 0
1763, 0.0100, 7.353269986606942e-05, 2887.1672801971436,10240, 0.9996574115940414, 0.8711877465248108, 0.8914405703544617, 0.011500422675838184, 0.3255619779866679, 0.2953567887077101, 1.3423759548381042e-08, 1.3717400369108616e-08, 378731, 0
1764, 0.0100, 7.353259636949484e-05, 2888.6656832695007,10238, 0.9996574785058395, 0.8711877465248108, 0.8914418816566467, 0.011500399441074996, 0.32556196608165033, 0.295356747345774, 1.1916286901669793e-08, 1.3525668159777782e-08, 378731, 0
1765, 0.0100, 7.353249239689688e-05, 2890.1524052619934,10238, 0.9996574785058395, 0.8711875081062317, 0.8914418816566467, 0.011500377206875686, 0.3255619530744896, 0.2953567102081443, 1.3000819587549728e-08, 1.3472243648402577e-08, 378731, 0
1766, 0.0100, 7.35323504944315e-05, 2891.6477801799774,10237, 0.9996575119617385, 0.8711873888969421, 0.8914432525634766, 0.011500350858494457, 0.32556194016868456, 0.2953566630704241, 1.2904852464412642e-08, 1.3414399622141458e-08, 378731, 0
1767, 0.0100, 7.353222547877451e-05, 2893.128473997116,10237, 0.9996575119617385, 0.8711873292922974, 0.8914432525634766, 0.011500328032892602, 0.32556192646647747, 0.2953566258924317, 1.3701473566829492e-08, 1.3442834248642005e-08, 378731, 0
1768, 0.0100, 7.340080130934934e-05, 2894.6321477890015,10233, 0.9996576457853346, 0.8711870908737183, 0.8914432525634766, 0.011500302043271678, 0.32556191291688336, 0.2953565795839107, 1.3551855193583151e-08, 1.345369675926873e-08, 378731, 0
1769, 0.0100, 7.371922987403813e-05, 2896.140557527542,10233, 0.9996576457853346, 0.8711873292922974, 0.8914432525634766, 0.0115002785801975, 0.3255618994631336, 0.2953565389458631, 1.3454853842187475e-08, 1.3453812463083661e-08, 378731, 0
1770, 0.0100, 7.340062808882896e-05, 2897.634111404419,10235, 0.9996575788735366, 0.8711872100830078, 0.8914418816566467, 0.0115002599403996, 0.32556188623440946, 0.2953565110312726, 1.32230441041159e-08, 1.3430555544926361e-08, 378731, 0
1771, 0.0100, 7.3766621977786e-05, 2899.128055334091,10232, 0.9996576792412336, 0.8711873292922974, 0.8914405703544617, 0.011500239516056165, 0.32556187442258233, 0.29535647685780914, 1.1809905997584025e-08, 1.325895277166392e-08, 378731, 0
1772, 0.0100, 7.349506528533367e-05, 2900.619647502899,10232, 0.9996576792412336, 0.8711873292922974, 0.8914405703544617, 0.011500219676286755, 0.32556186262843323, 0.2953564451654528, 1.1794249021868097e-08, 1.3104647113538694e-08, 378731, 0
1773, 0.0100, 7.349501542857769e-05, 2902.1290094852448,10233, 0.9996576457853346, 0.8711877465248108, 0.8914405703544617, 0.011500197994428373, 0.32556184930719345, 0.295356412336706, 1.3319916336573812e-08, 1.3126016542280922e-08, 378731, 0
1774, 0.0100, 7.349475245793053e-05, 2903.6156034469604,10232, 0.9996576792412336, 0.8711876273155212, 0.8914405703544617, 0.01150017283270976, 0.32556183566395286, 0.295356371072533, 1.365879337411613e-08, 1.3178345399126722e-08, 378731, 0
1775, 0.0100, 7.349418630676946e-05, 2905.114693403244,10233, 0.9996576457853346, 0.8711875081062317, 0.8914405703544617, 0.011500148818956328, 0.32556182140449763, 0.29535633293943403, 1.4251960611666448e-08, 1.3281962776904134e-08, 378731, 0
1776, 0.0100, 7.339978535040643e-05, 2906.6105115413666,10232, 0.9996576792412336, 0.8711875081062317, 0.8914405703544617, 0.011500128017089111, 0.3255618080727627, 0.2953563024311571, 1.3329587988941682e-08, 1.3286717630864912e-08, 378731, 0
1777, 0.0100, 7.323185593698775e-05, 2908.103249311447,10231, 0.9996577126971327, 0.8711875081062317, 0.8914391994476318, 0.011500104413838317, 0.3255617951786645, 0.29535626598938614, 1.2898385526316503e-08, 1.3247364019524275e-08, 378731, 0
1778, 0.0100, 7.376299859787227e-05, 2909.5915253162384,10231, 0.9996577126971327, 0.8711873292922974, 0.8914391994476318, 0.011500082146764366, 0.3255617816820604, 0.2953562350466065, 1.3494747208575575e-08, 1.3271896879146472e-08, 378731, 0
1779, 0.0100, 7.400887310576706e-05, 2911.076060295105,10231, 0.9996577126971327, 0.8711875081062317, 0.8914391994476318, 0.0115000584744362, 0.3255617684648805, 0.29535620208474744, 1.322017983973467e-08, 1.326671608402445e-08, 378731, 0
1780, 0.0100, 7.406941518155899e-05, 2912.566020488739,10233, 0.9996576457853346, 0.8711877465248108, 0.8914391994476318, 0.01150003382223774, 0.32556175535300563, 0.29535616777654705, 1.310962577383279e-08, 1.325092271552686e-08, 378731, 0
1781, 0.0100, 7.40696049435375e-05, 2913.991763353348,10232, 0.9996576792412336, 0.8711877465248108, 0.8914391994476318, 0.011500012599958885, 0.32556174210959593, 0.29535614051761083, 1.3244443597404398e-08, 1.325027466111125e-08, 378731, 0
1782, 0.0100, 7.406977450709206e-05, 2915.393226146698,10228, 0.9996578130648297, 0.8711876273155212, 0.8914378881454468, 0.011499991562543048, 0.3255617296714402, 0.295356114213998, 1.2434737794997375e-08, 1.3166370012918014e-08, 378731, 0
1783, 0.0100, 7.406996869434994e-05, 2916.9457111358643,10226, 0.9996578799766277, 0.8711875081062317, 0.8914378881454468, 0.011499966962135146, 0.32556171625421404, 0.29535608421392273, 1.3411729726797716e-08, 1.319070262416104e-08, 378731, 0
1784, 0.0100, 7.325591050971052e-05, 2918.448736190796,10226, 0.9996578799766277, 0.8711876273155212, 0.8914378881454468, 0.011499941631009468, 0.32556170286253355, 0.29535605421320876, 1.3394722442328089e-08, 1.3210963981251849e-08, 378731, 0
1785, 0.0100, 7.34026498552997e-05, 2919.9317479133606,10224, 0.9996579468884258, 0.8711877465248108, 0.8914378881454468, 0.01149991642764654, 0.32556168914346095, 0.29535602663896204, 1.3718435942777774e-08, 1.326085473416442e-08, 378731, 0
1786, 0.0100, 7.340394129729475e-05, 2921.4180228710175,10224, 0.9996579468884258, 0.8711875081062317, 0.8914378881454468, 0.011499889398127159, 0.325561675333617, 0.2953559981088432, 1.3813457599987089e-08, 1.3315105312953365e-08, 378731, 0
1787, 0.0100, 7.339838468133474e-05, 2922.940063714981,10224, 0.9996579468884258, 0.8711877465248108, 0.8914378881454468, 0.011499863586585418, 0.32556166194520175, 0.29535597423966964, 1.3387298325451269e-08, 1.3322307060441567e-08, 378731, 0
1788, 0.0100, 7.328782254720779e-05, 2924.426148891449,10225, 0.9996579134325267, 0.8711877465248108, 0.8914378881454468, 0.011499842927655329, 0.32556164879794053, 0.2953559601984658, 1.315076264551962e-08, 1.330505240072199e-08, 378731, 0
1789, 0.0100, 7.397348091998342e-05, 2925.917979001999,10226, 0.9996578799766277, 0.8711877465248108, 0.8914378881454468, 0.011499821285629182, 0.3255616368110317, 0.29535594707302215, 1.1988354364778075e-08, 1.3167122849790664e-08, 378731, 0
1790, 0.0100, 7.397440397660296e-05, 2927.4046177864075,10228, 0.9996578130648297, 0.8711879253387451, 0.8914378881454468, 0.011499798659192201, 0.3255616242710327, 0.29535593600102983, 1.2542150040761868e-08, 1.3103249121865757e-08, 378731, 0
1791, 0.0100, 7.397571066939673e-05, 2928.9242537021637,10226, 0.9996578799766277, 0.8711881637573242, 0.8914378881454468, 0.011499769411388847, 0.3255616106215018, 0.2953559257416252, 1.3639438967150141e-08, 1.3155905610087261e-08, 378731, 0
1792, 0.0100, 7.378905898064904e-05, 2930.39514875412,10226, 0.9996578799766277, 0.8711879253387451, 0.8914378881454468, 0.011499741599619827, 0.32556159652850636, 0.29535591915547427, 1.4098574530052588e-08, 1.3247264095890258e-08, 378731, 0
1793, 0.0100, 7.379019127032732e-05, 2931.847464799881,10230, 0.9996577461530316, 0.8711881637573242, 0.8914378881454468, 0.011499716564242429, 0.3255615829895433, 0.295355915055312, 1.3541916255022102e-08, 1.3276438479559106e-08, 378731, 0
1794, 0.0100, 7.359537022741141e-05, 2933.2987999916077,10231, 0.9996577126971327, 0.8711879253387451, 0.8914378881454468, 0.011499693172451489, 0.3255615705841894, 0.2953559146785948, 1.240378588729385e-08, 1.3186479219976498e-08, 378731, 0
1795, 0.0100, 7.358148269507475e-05, 2934.76256108284,10231, 0.9996577126971327, 0.8711877465248108, 0.8914378881454468, 0.011499671149357099, 0.3255615589209837, 0.2953559171722959, 1.1656459630859928e-08, 1.3024847156151406e-08, 378731, 0
1796, 0.0100, 7.357453696524604e-05, 2936.218193769455,10229, 0.9996577796089307, 0.8711878061294556, 0.8914378881454468, 0.011499655816508667, 0.32556154718686287, 0.2953559171003093, 1.1742158523286861e-08, 1.2890511955643963e-08, 378731, 0
1797, 0.0100, 7.299822598572684e-05, 2937.6693806648254,10231, 0.9996577126971327, 0.8711877465248108, 0.8914391994476318, 0.011499634691912133, 0.32556153569634194, 0.2953559235159319, 1.1489629525573974e-08, 1.2743060703655379e-08, 378731, 0
1798, 0.0100, 7.299876465297361e-05, 2939.1230075359344,10231, 0.9996577126971327, 0.8711877465248108, 0.8914391994476318, 0.011499613636417681, 0.3255615230930097, 0.29535593043837316, 1.2603768029251228e-08, 1.2729062441569903e-08, 378731, 0
1799, 0.0100, 7.406052526321205e-05, 2940.5812187194824,10230, 0.9996577461530316, 0.8711877465248108, 0.8914391994476318, 0.011499589319085414, 0.32556150972926373, 0.2953559423343065, 1.3359238604238044e-08, 1.279071864281458e-08, 378731, 0
1800, 0.0100, 7.406075121832526e-05, 2942.0508975982666,10228, 0.9996578130648297, 0.8711879253387451, 0.8914391994476318, 0.011499563586366137, 0.32556149546080054, 0.2953559544557922, 1.4264339764924472e-08, 1.293095554821452e-08, 378731, 0
1801, 0.0100, 7.254622752466071e-05, 2943.589957714081,10225, 0.9996579134325267, 0.8711877465248108, 0.8914391994476318, 0.011499536715996794, 0.32556148058743906, 0.29535596778104184, 1.4875490561561122e-08, 1.311338121299922e-08, 378731, 0
1802, 0.0100, 7.384242435350652e-05, 2945.1278686523438,10220, 0.9996580807120218, 0.8711877465248108, 0.8914391994476318, 0.01149951058789513, 0.3255614653168807, 0.29535598048268663, 1.5268920960931354e-08, 1.3314475185830613e-08, 378731, 0
1803, 0.0100, 7.384068735487644e-05, 2946.6035985946655,10218, 0.9996581476238199, 0.8711879253387451, 0.8914391994476318, 0.011499484022884391, 0.325561449372974, 0.29535599202584845, 1.5950233356321064e-08, 1.3557148446866222e-08, 378731, 0
1804, 0.0100, 7.431962799870427e-05, 2948.0565927028656,10218, 0.9996581476238199, 0.8711879253387451, 0.8914391994476318, 0.011499455260184284, 0.3255614335447871, 0.2953560076393851, 1.582409098199733e-08, 1.376839742623228e-08, 378731, 0
1805, 0.0100, 7.383620508984737e-05, 2949.5253806114197,10220, 0.9996580807120218, 0.8711879253387451, 0.8914378881454468, 0.011499427556545646, 0.32556141797262883, 0.2953560190652072, 1.5573614897679278e-08, 1.3939076360822484e-08, 378731, 0
1806, 0.0100, 7.383420178940022e-05, 2950.996668577194,10220, 0.9996580807120218, 0.8711879253387451, 0.8914391994476318, 0.011499403180903197, 0.3255614031519593, 0.2953560237188771, 1.481953737503261e-08, 1.402471556684269e-08, 378731, 0
1807, 0.0100, 7.38320289297803e-05, 2952.457387447357,10217, 0.9996581810797189, 0.8711881637573242, 0.8914378881454468, 0.011499379445321395, 0.325561389401415, 0.2953560301924799, 1.3747772364958166e-08, 1.399677203084013e-08, 378731, 0
1808, 0.0100, 7.383009504828397e-05, 2953.920912504196,10212, 0.999658348359214, 0.8711881637573242, 0.8914378881454468, 0.011499358100354013, 0.3255613763091015, 0.29535603321866394, 1.3093580775169755e-08, 1.3903717768289097e-08, 378731, 0
1809, 0.0100, 7.375385233241409e-05, 2955.372852563858,10209, 0.999658448726911, 0.8711885809898376, 0.8914378881454468, 0.01149933597155786, 0.3255613641297641, 0.29535604034864316, 1.217735234870787e-08, 1.3720601039977858e-08, 378731, 0
1810, 0.0100, 7.363620712870935e-05, 2956.8502855300903,10209, 0.999658448726911, 0.8711885809898376, 0.8914391994476318, 0.011499315440386371, 0.32556135162966976, 0.29535604323981357, 1.2506172875070831e-08, 1.359403129808313e-08, 378731, 0
1811, 0.0100, 7.322027821823711e-05, 2958.3139746189117,10209, 0.999658448726911, 0.8711883425712585, 0.8914391994476318, 0.011499291974567791, 0.3255613389997086, 0.29535605109564006, 1.2626770296009227e-08, 1.3494060933846981e-08, 378731, 0
1812, 0.0100, 7.22517736276045e-05, 2959.7787425518036,10208, 0.9996584821828101, 0.8711883425712585, 0.8914391994476318, 0.011499267762276876, 0.32556132571120006, 0.29535605785900076, 1.3289145894823662e-08, 1.3473428039362347e-08, 378731, 0
1813, 0.0100, 7.337797875893657e-05, 2961.2236285209656,10208, 0.9996584821828101, 0.8711886405944824, 0.8914391994476318, 0.011499244632330926, 0.325561312802137, 0.29535606393896036, 1.2909968982732778e-08, 1.3415992794174053e-08, 378731, 0
1814, 0.0100, 7.411984702347908e-05, 2962.680821418762,10212, 0.999658348359214, 0.8711883425712585, 0.8914391994476318, 0.011499220660009638, 0.3255612998246197, 0.29535607020483323, 1.2972573348868366e-08, 1.3370977198219936e-08, 378731, 0
1815, 0.0100, 7.412075584237488e-05, 2964.1358513832092,10210, 0.9996584152710121, 0.8711885809898376, 0.8914391994476318, 0.01149919553119468, 0.32556128648812244, 0.2953560765762603, 1.3340876792167222e-08, 1.3367964104003759e-08, 378731, 0
1816, 0.0100, 7.46416182893648e-05, 2965.619104385376,10210, 0.9996584152710121, 0.8711889982223511, 0.8914391994476318, 0.011499169945482376, 0.3255612731867517, 0.29535608246988865, 1.3302134060921844e-08, 1.3361366466043909e-08, 378731, 0
1817, 0.0100, 7.460517081071646e-05, 2967.084863424301,10211, 0.999658381815113, 0.8711891770362854, 0.8914378881454468, 0.011499147691804865, 0.3255612606442585, 0.29535608600292496, 1.254441656106664e-08, 1.3277332608084852e-08, 378731, 0
1818, 0.0100, 7.456692561400193e-05, 2968.539242506027,10211, 0.999658381815113, 0.8711891770362854, 0.8914391994476318, 0.01149912668530746, 0.3255612488481763, 0.29535609000499713, 1.1791026655050274e-08, 1.312063679268338e-08, 378731, 0
1819, 0.0100, 7.452240590488084e-05, 2969.997543334961,10212, 0.999658348359214, 0.8711889982223511, 0.8914391994476318, 0.011499105917987836, 0.32556123785365004, 0.29535609465961266, 1.0993816357274255e-08, 1.2890633766836526e-08, 378731, 0
1820, 0.0100, 7.447688874857202e-05, 2971.4538815021515,10212, 0.999658348359214, 0.8711891770362854, 0.8914391994476318, 0.011499085501174516, 0.3255612267058432, 0.2953560990860571, 1.1160212920469093e-08, 1.270615330496783e-08, 378731, 0
1821, 0.0100, 7.44272177864404e-05, 2972.909089565277,10211, 0.999658381815113, 0.8711895942687988, 0.8914391994476318, 0.011499066096688737, 0.32556121579109254, 0.295356103079948, 1.0897000413123692e-08, 1.2512479490091548e-08, 378731, 0
1822, 0.0100, 7.441945559149845e-05, 2974.3977706432343,10210, 0.9996584152710121, 0.8711898326873779, 0.8914391994476318, 0.011499043641373701, 0.32556120412218015, 0.29535611058288214, 1.1679955058685465e-08, 1.2426624002965696e-08, 378731, 0
1823, 0.0100, 7.442795851482174e-05, 2975.8717024326324,10211, 0.999658381815113, 0.8711901903152466, 0.8914391994476318, 0.011499018389206552, 0.32556119194352073, 0.2953561207009405, 1.2177507502375562e-08, 1.2401484725783604e-08, 378731, 0
1824, 0.0100, 7.443607230936258e-05, 2977.34921336174,10211, 0.999658381815113, 0.8711904287338257, 0.8914391994476318, 0.01149899341283014, 0.3255611794284612, 0.2953561307511167, 1.2510060654058464e-08, 1.2412299777740123e-08, 378731, 0
1825, 0.0100, 7.444444405657799e-05, 2978.708797454834,10213, 0.9996583149033149, 0.8711908459663391, 0.8914365172386169, 0.011498968465969537, 0.32556116710116023, 0.29535614325218873, 1.2331031862267139e-08, 1.2404148942332942e-08, 378731, 0
1826, 0.0100, 7.444964019810086e-05, 2980.246424674988,10212, 0.999658348359214, 0.8711908459663391, 0.8914365172386169, 0.011498949376986851, 0.32556115550036036, 0.2953561482009167, 1.1592986570718722e-08, 1.23205418543605e-08, 378731, 0
1827, 0.0100, 7.445808275865212e-05, 2981.7362008094788,10213, 0.9996583149033149, 0.8711908459663391, 0.8914365172386169, 0.011498926337647666, 0.3255611452849703, 0.29535616257244857, 1.0231369584889904e-08, 1.2093728228099344e-08, 378731, 0
1828, 0.0100, 7.44640272655891e-05, 2983.228293657303,10214, 0.999658281447416, 0.87119060754776, 0.8914365172386169, 0.011498906753210936, 0.3255611346656792, 0.2953561695476653, 1.0615018752879735e-08, 1.1937029329694402e-08, 378731, 0
1829, 0.0100, 7.447066471831262e-05, 2984.7150316238403,10214, 0.999658281447416, 0.87119060754776, 0.8914378881454468, 0.011498886676824216, 0.3255611247582427, 0.29535618139876313, 9.898627029159002e-09, 1.1715589089947163e-08, 378731, 0
1830, 0.0100, 7.447758375334778e-05, 2986.223788499832,10211, 0.999658381815113, 0.87119060754776, 0.8914378881454468, 0.011498865959487539, 0.32556111472855515, 0.29535619627281706, 1.0029759467400368e-08, 1.1534977975408286e-08, 378731, 0
1831, 0.0100, 7.448362341940849e-05, 2987.7083797454834,10211, 0.999658381815113, 0.8711908459663391, 0.8914378881454468, 0.01149884579784115, 0.32556110404052047, 0.295356209824905, 1.0692860596961395e-08, 1.1447864573911216e-08, 378731, 0
1832, 0.0100, 7.335833760786797e-05, 2989.220149755478,10211, 0.999658381815113, 0.8711908459663391, 0.8914378881454468, 0.011498823624905062, 0.3255610932576444, 0.2953562290287756, 1.0776659065125926e-08, 1.1378904412884342e-08, 378731, 0
1833, 0.0100, 7.3414391760601e-05, 2990.717159509659,10209, 0.999658448726911, 0.8711907267570496, 0.8914378881454468, 0.011498803200571294, 0.3255610825540713, 0.2953562462311714, 1.0712858822259363e-08, 1.1310477560151039e-08, 378731, 0
1834, 0.0100, 7.30690761144285e-05, 2992.2349016666412,10210, 0.9996584152710121, 0.87119060754776, 0.8914391994476318, 0.011498782077033403, 0.3255610722065066, 0.29535626796993586, 1.034431518220913e-08, 1.1209933149012889e-08, 378731, 0
1835, 0.0100, 7.306911034589886e-05, 2993.7250547409058,10209, 0.999658448726911, 0.8711904287338257, 0.8914405703544617, 0.011498761400191737, 0.32556106146994407, 0.2953562898207525, 1.0733283095643031e-08, 1.1161330770713293e-08, 378731, 0
1836, 0.0100, 7.306914374022293e-05, 2995.2209627628326,10209, 0.999658448726911, 0.87119060754776, 0.8914405703544617, 0.0114987389008498, 0.3255610505774638, 0.2953563171099156, 1.0893114188448294e-08, 1.1134214573124653e-08, 378731, 0
1837, 0.0100, 7.43295354391702e-05, 2996.706668615341,10208, 0.9996584821828101, 0.8711908459663391, 0.8914391994476318, 0.011498714055072422, 0.32556103945093634, 0.29535635247966896, 1.113113395900811e-08, 1.1133906473351775e-08, 378731, 0
1838, 0.0100, 7.432854632097614e-05, 2998.190751552582,10208, 0.9996584821828101, 0.8711905479431152, 0.8914391994476318, 0.01149868974298379, 0.3255610272246233, 0.2953563849220427, 1.2222990564136893e-08, 1.1238298407257432e-08, 378731, 0
1839, 0.0100, 7.432723468834288e-05, 2999.6960134506226,10206, 0.999658549094608, 0.8711905479431152, 0.8914391994476318, 0.011498663585878853, 0.3255610156066408, 0.29535642951581176, 1.1620888806795904e-08, 1.1275983669132097e-08, 378731, 0
1840, 0.0100, 7.326878007258788e-05, 3001.196680545807,10206, 0.999658549094608, 0.87119060754776, 0.8914391994476318, 0.011498639862066432, 0.3255610032287951, 0.2953564659464733, 1.2383140901572887e-08, 1.1382091586401928e-08, 378731, 0
1841, 0.0100, 7.294708061200774e-05, 3002.693504333496,10203, 0.9996586494623052, 0.8711907267570496, 0.8914391994476318, 0.011498614637822513, 0.3255609915239603, 0.29535651473382146, 1.1698259139159006e-08, 1.141331994994372e-08, 378731, 0
1842, 0.0100, 7.473750211264327e-05, 3004.1718394756317,10202, 0.9996586829182041, 0.8711907267570496, 0.8914391994476318, 0.011498593958134466, 0.3255609804271471, 0.2953565515268601, 1.1101818020442522e-08, 1.138178043044887e-08, 378731, 0
1843, 0.0100, 7.474632165554467e-05, 3005.6584134101868,10202, 0.9996586829182041, 0.87119060754776, 0.8914391994476318, 0.011498576867868947, 0.32556097052512295, 0.295356581403452, 9.90218462781911e-09, 1.1224378025870174e-08, 378731, 0
1844, 0.0100, 7.475327905096523e-05, 3007.1433503627777,10201, 0.9996587163741032, 0.87119060754776, 0.8914391994476318, 0.011498561230975089, 0.3255609610568248, 0.2953566082882968, 9.465864370117316e-09, 1.1034739475030498e-08, 378731, 0
1845, 0.0100, 7.476441762908765e-05, 3008.627345561981,10202, 0.9996586829182041, 0.8711904287338257, 0.8914391994476318, 0.01149854155083708, 0.32556095142196967, 0.29535665328714084, 9.634540165670558e-09, 1.0886016165014174e-08, 378731, 0
1846, 0.0100, 7.477347914127707e-05, 3010.1348135471344,10203, 0.9996586494623052, 0.8711901903152466, 0.8914391994476318, 0.011498522873859307, 0.3255609414914183, 0.2953566937255602, 9.928312505458337e-09, 1.0786228622437903e-08, 378731, 0
1847, 0.0100, 7.478399212773498e-05, 3011.6187086105347,10200, 0.9996587498300022, 0.8711901903152466, 0.8914391994476318, 0.011498501989730384, 0.3255609308479911, 0.295356742245913, 1.0642210279687703e-08, 1.077173951690958e-08, 378731, 0
1848, 0.0100, 7.479529266804867e-05, 3013.1328835487366,10197, 0.9996588501976993, 0.8711898922920227, 0.8914365172386169, 0.011498478515948343, 0.32556091861392666, 0.2953567989678184, 1.2241393398948475e-08, 1.0910391730991773e-08, 378731, 0
1849, 0.0100, 7.48100541682908e-05, 3014.617584466934,10195, 0.9996589171094973, 0.8711900115013123, 0.8914365172386169, 0.011498451236992505, 0.3255609061037804, 0.295356880259449, 1.2505449065169927e-08, 1.1060282982054256e-08, 378731, 0
1850, 0.0100, 7.481865713306792e-05, 3016.116356611252,10195, 0.9996589171094973, 0.8711898326873779, 0.8914365172386169, 0.01149842930228287, 0.32556089321984516, 0.2953569317556698, 1.2873708543637008e-08, 1.1229488691048305e-08, 378731, 0
1851, 0.0100, 7.483025959427205e-05, 3017.608029603958,10192, 0.9996590174771943, 0.8711900115013123, 0.8914352059364319, 0.011498405001326461, 0.32556088172066355, 0.29535700649230673, 1.1510968345174177e-08, 1.1257324104967264e-08, 378731, 0
1852, 0.0100, 7.483730039455834e-05, 3019.117357492447,10192, 0.9996590174771943, 0.8711900115013123, 0.8914352059364319, 0.01149838447583883, 0.3255608699269903, 0.2953570558740144, 1.1788412634938794e-08, 1.1309338048475963e-08, 378731, 0
1853, 0.0100, 7.484749578773191e-05, 3020.601542234421,10193, 0.9996589840212954, 0.8711900115013123, 0.8914365172386169, 0.011498360379829778, 0.32556085867736695, 0.29535712906361805, 1.1250525289163704e-08, 1.130344296387534e-08, 378731, 0
1854, 0.0100, 7.485443860171931e-05, 3022.080688238144,10192, 0.9996590174771943, 0.8711901903152466, 0.8914352059364319, 0.011498338761203248, 0.32556084702453164, 0.295357183472125, 1.1654797738014366e-08, 1.1338096437622019e-08, 378731, 0
1855, 0.0100, 7.486236216702421e-05, 3023.5690393447876,10190, 0.9996590843889924, 0.8711901307106018, 0.8914338946342468, 0.011498315742324692, 0.32556083543832365, 0.29535724878823033, 1.1591304194258356e-08, 1.136316629110728e-08, 378731, 0
1856, 0.0100, 7.486815263464093e-05, 3025.098121404648,10189, 0.9996591178448915, 0.8711901903152466, 0.8914352059364319, 0.011498294314012699, 0.3255608236169525, 0.2953573024845298, 1.1814644373941974e-08, 1.1407526634085177e-08, 378731, 0
1857, 0.0100, 7.487574117219678e-05, 3026.5950384140015,10189, 0.9996591178448915, 0.8711905479431152, 0.8914365172386169, 0.011498269327609788, 0.3255608115446392, 0.29535737761534325, 1.206903044170815e-08, 1.1472011681716106e-08, 378731, 0
1858, 0.0100, 7.488239528801982e-05, 3028.1100013256073,10189, 0.9996591178448915, 0.8711908459663391, 0.8914365172386169, 0.011498244539029777, 0.32556079916372505, 0.29535744863882163, 1.2384914871432784e-08, 1.1560188748818123e-08, 378731, 0
1859, 0.0100, 7.488698689126801e-05, 3029.601995229721,10189, 0.9996591178448915, 0.8711909651756287, 0.8914352059364319, 0.011498221823846336, 0.32556078654228626, 0.2953575022370978, 1.2622279499385769e-08, 1.1662246369950654e-08, 378731, 0
1860, 0.0100, 7.489127654358629e-05, 3031.1797289848328,10191, 0.9996590509330934, 0.8711910247802734, 0.8914352059364319, 0.011498198997509618, 0.3255607743591722, 0.295357558860207, 1.2175828068006211e-08, 1.171261428044376e-08, 378731, 0
1861, 0.0100, 7.489583574721311e-05, 3032.6698911190033,10190, 0.9996590843889924, 0.8711909651756287, 0.8914352059364319, 0.011498173713353009, 0.3255607618106339, 0.2953576273723767, 1.2552483386052415e-08, 1.1794008127783828e-08, 378731, 0
1862, 0.0100, 7.404908196862947e-05, 3034.1458220481873,10189, 0.9996591178448915, 0.8711904287338257, 0.8914352059364319, 0.011498147971514874, 0.3255607484982825, 0.2953576932584414, 1.3318808667062143e-08, 1.1938281590600222e-08, 378731, 0
1863, 0.0100, 7.387379610745593e-05, 3035.6347210407257,10189, 0.9996591178448915, 0.8711904287338257, 0.8914338946342468, 0.011498121821344805, 0.3255607351062568, 0.2953577598976064, 1.3395567766139038e-08, 1.207657406450468e-08, 378731, 0
1864, 0.0100, 7.387596735214967e-05, 3037.144518136978,10186, 0.9996592182125885, 0.8711901903152466, 0.8914338946342468, 0.011498094722287402, 0.32556072109142387, 0.2953578270533345, 1.4000804238190057e-08, 1.2256449287131645e-08, 378731, 0
1865, 0.0100, 7.389398057589559e-05, 3038.6292819976807,10182, 0.9996593520361846, 0.8711898326873779, 0.8914365172386169, 0.011498066894512948, 0.3255607078185745, 0.29535790117363364, 1.328272120071361e-08, 1.235540287370038e-08, 378731, 0
1866, 0.0100, 7.389443727491541e-05, 3040.1242220401764,10179, 0.9996594524038817, 0.8711898326873779, 0.8914365172386169, 0.011498041545278392, 0.3255606941576835, 0.29535795530897135, 1.3659882613925589e-08, 1.2480038257264503e-08, 378731, 0
1867, 0.0100, 7.389489235067491e-05, 3041.609214067459,10176, 0.9996595527715787, 0.8711898326873779, 0.8914365172386169, 0.011498016101553342, 0.32556068135760324, 0.29535801306977155, 1.2794433346119405e-08, 1.2511126942189117e-08, 378731, 0
1868, 0.0100, 7.389525839971189e-05, 3043.0959618091583,10177, 0.9996595193156796, 0.8711898326873779, 0.8914365172386169, 0.011497991563733306, 0.3255606677978045, 0.29535805853345726, 1.3555992495195568e-08, 1.26118826041062e-08, 378731, 0
1869, 0.0100, 7.401993528847115e-05, 3044.5975375175476,10177, 0.9996595193156796, 0.8711901903152466, 0.8914352059364319, 0.01149796644586415, 0.32556065461618755, 0.2953581071999812, 1.3188625747062588e-08, 1.2668403337636715e-08, 378731, 0
1870, 0.0100, 7.402015618771504e-05, 3046.0804376602173,10174, 0.9996596196833767, 0.8711901903152466, 0.8914352059364319, 0.011497942804887775, 0.3255606409927211, 0.29535814382980535, 1.362439949748051e-08, 1.276090368524656e-08, 378731, 0
1871, 0.0100, 7.446416295791811e-05, 3047.5705437660217,10173, 0.9996596531392757, 0.8711901903152466, 0.8914352059364319, 0.011497918867049243, 0.325560628068503, 0.29535818392454, 1.292098283922627e-08, 1.2776821947034952e-08, 378731, 0
1872, 0.0100, 7.446458626494654e-05, 3049.060099840164,10171, 0.9996597200510737, 0.8711904287338257, 0.8914338946342468, 0.011497895305915459, 0.32556061507913914, 0.29535821882947233, 1.2991261122419218e-08, 1.2798105609084957e-08, 378731, 0
1873, 0.0100, 7.44647946848271e-05, 3050.5189759731293,10171, 0.9996597200510737, 0.8711898326873779, 0.8914352059364319, 0.011497872609086331, 0.3255606020859965, 0.2953582474103482, 1.2986918929147606e-08, 1.281686274772649e-08, 378731, 0
1874, 0.0100, 7.362911347960796e-05, 3051.8855810165405,10169, 0.9996597869628718, 0.8711889982223511, 0.8914338946342468, 0.011497848851005897, 0.32556058968753415, 0.2953582816505513, 1.2411463801154099e-08, 1.27757339952069e-08, 378731, 0
1875, 0.0100, 7.364585982239567e-05, 3053.3090422153473,10168, 0.9996598204187709, 0.8711889982223511, 0.8914338946342468, 0.011497828551291134, 0.32556057743054223, 0.2953583002953844, 1.2250176095740528e-08, 1.2722179177629094e-08, 378731, 0
1876, 0.0100, 7.366560650497379e-05, 3054.7752072811127,10166, 0.9996598873305689, 0.8711885809898376, 0.8914352059364319, 0.01149780688901814, 0.3255605659776121, 0.2953583258392362, 1.1450469350471337e-08, 1.2588897164326206e-08, 378731, 0
1877, 0.0100, 7.313644036647457e-05, 3056.25101518631,10164, 0.9996599542423669, 0.871188759803772, 0.8914352059364319, 0.011497786267915967, 0.32556055423538244, 0.29535834220638596, 1.1748364059371852e-08, 1.2502206183850895e-08, 378731, 0
1878, 0.0100, 7.27356022486705e-05, 3057.7186913490295,10162, 0.999660021154165, 0.871188759803772, 0.8914352059364319, 0.011497764735970303, 0.3255605429244172, 0.2953583606699769, 1.1311061254293264e-08, 1.2377653664460093e-08, 378731, 0
1879, 0.0100, 7.27353813908948e-05, 3059.175148487091,10162, 0.999660021154165, 0.8711889982223511, 0.8914352059364319, 0.011497746314569244, 0.3255605314556958, 0.2953583652427726, 1.1459917348410897e-08, 1.2282666005815845e-08, 378731, 0
1880, 0.0100, 7.27350646714146e-05, 3060.6473755836487,10162, 0.999660021154165, 0.8711889982223511, 0.8914365172386169, 0.011497724632638474, 0.32556052020996584, 0.2953583804774328, 1.1258584731166366e-08, 1.2176199589568468e-08, 378731, 0
1881, 0.0100, 7.371269813237018e-05, 3062.1307265758514,10160, 0.999660088065963, 0.8711889982223511, 0.8914365172386169, 0.011497704074684955, 0.3255605080977063, 0.29535838676305626, 1.2104624191877633e-08, 1.2169023045624725e-08, 378731, 0
1882, 0.0100, 7.371250075232891e-05, 3063.6160695552826,10159, 0.999660121521862, 0.8711889982223511, 0.8914378881454468, 0.011497680591246597, 0.3255604955653052, 0.2953583984358273, 1.2532913484797348e-08, 1.220493150270575e-08, 378731, 0
1883, 0.0100, 7.371213249430944e-05, 3065.0798592567444,10157, 0.99966018843366, 0.8711891770362854, 0.8914365172386169, 0.011497655917395674, 0.325560481774076, 0.29535840531113794, 1.3792283870550648e-08, 1.235507626263249e-08, 378731, 0
1884, 0.0100, 7.38544829484193e-05, 3066.5580863952637,10153, 0.9996603222572561, 0.871189296245575, 0.8914352059364319, 0.011497629802432224, 0.3255604674478409, 0.2953584107668094, 1.4324751607119879e-08, 1.25391933012844e-08, 378731, 0
1885, 0.0100, 7.385902840250885e-05, 3068.018573284149,10153, 0.9996603222572561, 0.8711894154548645, 0.8914365172386169, 0.011497605551383409, 0.325560453080229, 0.2953584091171771, 1.4369864687058254e-08, 1.2711239615313733e-08, 378731, 0
1886, 0.0100, 7.386245178012361e-05, 3069.498552083969,10154, 0.9996602888013572, 0.8711895942687988, 0.8914378881454468, 0.011497583299106849, 0.3255604390580628, 0.29535840292382276, 1.4023804284502006e-08, 1.2836768205837819e-08, 378731, 0
1887, 0.0100, 7.386480941020308e-05, 3071.0050439834595,10155, 0.9996602553454581, 0.8711894154548645, 0.8914365172386169, 0.011497560811033772, 0.32556042567156634, 0.29535839576682965, 1.3383034513925196e-08, 1.2890376106275926e-08, 378731, 0
1888, 0.0100, 7.39418619891477e-05, 3072.5176298618317,10149, 0.9996604560808522, 0.871189296245575, 0.8914365172386169, 0.011497536887983129, 0.32556041231140026, 0.29535838641556844, 1.3361660056165903e-08, 1.2936746616792844e-08, 378731, 0
1889, 0.0100, 7.386732184276056e-05, 3073.992561817169,10148, 0.9996604895367512, 0.8711894154548645, 0.8914365172386169, 0.011497516385771275, 0.32556040090165006, 0.29535837472996435, 1.1412026101886852e-08, 1.2775527479126242e-08, 378731, 0
1890, 0.0100, 7.38661066448879e-05, 3075.467638731003,10148, 0.9996604895367512, 0.8711891770362854, 0.8914365172386169, 0.011497501763788718, 0.32556038893173284, 0.2953583546350449, 1.1971856062054087e-08, 1.2692790300264464e-08, 378731, 0
1891, 0.0100, 7.386566065091865e-05, 3076.944892644882,10147, 0.9996605229926503, 0.8711889982223511, 0.8914365172386169, 0.011497482745090425, 0.3255603783592506, 0.29535833836034475, 1.0566070796080851e-08, 1.2462143453684019e-08, 378731, 0
1892, 0.0100, 7.386407652514067e-05, 3078.408520460129,10147, 0.9996605229926503, 0.871188759803772, 0.8914378881454468, 0.011497464604842453, 0.32556036647642145, 0.29535831860121614, 1.1884945305684624e-08, 1.2403184109776991e-08, 378731, 0
1893, 0.0100, 7.386204340862953e-05, 3079.8831872940063,10148, 0.9996604895367512, 0.8711888790130615, 0.8914378881454468, 0.011497442437924362, 0.32556035382962056, 0.29535829586500606, 1.2641531377255433e-08, 1.2426815200272225e-08, 378731, 0
1894, 0.0100, 7.400925980926078e-05, 3081.3565254211426,10146, 0.9996605564485492, 0.871188759803772, 0.8914378881454468, 0.011497420864560801, 0.3255603397986313, 0.29535826988615815, 1.4034720052791272e-08, 1.2578945381710716e-08, 378731, 0
1895, 0.0100, 7.401109787506258e-05, 3082.815927505493,10145, 0.9996605899044483, 0.8711888790130615, 0.8914378881454468, 0.0114973965651122, 0.3255603252826619, 0.2953582369028177, 1.4515300517103924e-08, 1.2760344850585817e-08, 378731, 0
1896, 0.0100, 7.415308103802086e-05, 3084.2463862895966,10143, 0.9996606568162463, 0.871188759803772, 0.8914378881454468, 0.011497372511448549, 0.32556030939774355, 0.2953582016496605, 1.5891633065034938e-08, 1.3043466381217702e-08, 378731, 0
1897, 0.0100, 7.41540647255382e-05, 3085.684607028961,10144, 0.9996606233603473, 0.8711886405944824, 0.8914365172386169, 0.01149734593103168, 0.32556029319006874, 0.295358161329969, 1.61977308787975e-08, 1.3329048209186741e-08, 378731, 0
1898, 0.0100, 7.415473295220725e-05, 3087.133537054062,10141, 0.9996607237280444, 0.8711889982223511, 0.8914365172386169, 0.011497322506035846, 0.32556027739382903, 0.2953581267638698, 1.580329828110294e-08, 1.3557949083632827e-08, 378731, 0
1899, 0.0100, 7.401659997404052e-05, 3088.6187319755554,10140, 0.9996607571839434, 0.8711891770362854, 0.8914365172386169, 0.011497299219483956, 0.32556026232495333, 0.29535809180416306, 1.5061376812397498e-08, 1.3701277616956594e-08, 378731, 0
1900, 0.0100, 7.336145942484099e-05, 3090.090632915497,10137, 0.9996608575516405, 0.8711891770362854, 0.8914352059364319, 0.01149727626992656, 0.32556024775069636, 0.2953580567926021, 1.4580652629714308e-08, 1.378677398115325e-08, 378731, 0
1901, 0.0100, 7.335979781580085e-05, 3091.6471617221832,10137, 0.9996608575516405, 0.8711889982223511, 0.8914352059364319, 0.011497253818279273, 0.32556023262921535, 0.29535802345271955, 1.5116466856035515e-08, 1.3914301831048927e-08, 378731, 0
1902, 0.0100, 7.335772537547371e-05, 3093.1447248458862,10136, 0.9996608910075394, 0.8711889982223511, 0.8914352059364319, 0.011497231251813372, 0.32556021911584354, 0.29535798757583065, 1.351963474505169e-08, 1.3874322135341208e-08, 378731, 0
1903, 0.0100, 7.335610357843762e-05, 3094.6750156879425,10137, 0.9996608575516405, 0.8711890578269958, 0.8914365172386169, 0.011497210044297927, 0.3255602045078184, 0.2953579563330082, 1.4608012854910868e-08, 1.3946001597950101e-08, 378731, 0
1904, 0.0100, 7.34179153772919e-05, 3096.159865617752,10134, 0.9996609579193375, 0.8711890578269958, 0.8914378881454468, 0.01149718738884602, 0.3255601902709361, 0.29535792215781087, 1.42393865032453e-08, 1.3975065993499069e-08, 378731, 0
1905, 0.0100, 7.331722717904666e-05, 3097.648443698883,10133, 0.9996609913752366, 0.8711890578269958, 0.8914391994476318, 0.011497167004792476, 0.32556017683427096, 0.2953578916082606, 1.3432431167359482e-08, 1.3919830374371338e-08, 378731, 0
1906, 0.0100, 7.34010535001993e-05, 3099.13228559494,10134, 0.9996609579193375, 0.8711891770362854, 0.8914405703544617, 0.011497146800308389, 0.32556016426622497, 0.2953578600527889, 1.2572607011041015e-08, 1.377885350544486e-08, 378731, 0
1907, 0.0100, 7.303973240833783e-05, 3100.6121957302094,10134, 0.9996609579193375, 0.8711894154548645, 0.8914405703544617, 0.011497128642281071, 0.32556015186464005, 0.29535783314387093, 1.2399690274556008e-08, 1.3634300394546553e-08, 378731, 0
1908, 0.0100, 7.304014165743469e-05, 3102.095510005951,10136, 0.9996608910075394, 0.8711891770362854, 0.8914405703544617, 0.011497107404012058, 0.3255601389735838, 0.29535779904040627, 1.2891395673175765e-08, 1.3558122898009444e-08, 378731, 0
1909, 0.0100, 7.324554325136133e-05, 3103.5681371688843,10134, 0.9996609579193375, 0.8711894154548645, 0.8914405703544617, 0.011497087343663148, 0.3255601263659619, 0.2953577652796398, 1.2608327881746817e-08, 1.3460009272164758e-08, 378731, 0
1910, 0.0100, 7.302230034351185e-05, 3105.071588039398,10134, 0.9996609579193375, 0.8711894154548645, 0.8914391994476318, 0.011497069931683526, 0.3255601140655503, 0.2953577374325075, 1.2296943130429838e-08, 1.3338916060179647e-08, 378731, 0
1911, 0.0100, 7.343978483159855e-05, 3106.553194999695,10134, 0.9996609579193375, 0.8711889982223511, 0.8914391994476318, 0.011497053608985543, 0.32556010311188804, 0.2953577093676973, 1.0953934592716763e-08, 1.3078727764927593e-08, 378731, 0
1912, 0.0100, 7.371154393703403e-05, 3108.0399827957153,10133, 0.9996609913752366, 0.8711889982223511, 0.8914391994476318, 0.011497037334073083, 0.32556009179046524, 0.2953576823682398, 1.1319480963667417e-08, 1.2891148204076841e-08, 378731, 0
1913, 0.0100, 7.301855744211296e-05, 3109.529509782791,10132, 0.9996610248311355, 0.8711889982223511, 0.8914391994476318, 0.011497018476215553, 0.3255600806075103, 0.29535764725308944, 1.1187313742055949e-08, 1.2709691905238704e-08, 378731, 0
1914, 0.0100, 7.369400026072714e-05, 3111.004079580307,10129, 0.9996611251988325, 0.871188759803772, 0.8914391994476318, 0.011496998494125606, 0.3255600675782576, 0.2953576099526443, 1.3026137224425582e-08, 1.2740987381081035e-08, 378731, 0
1915, 0.0100, 7.369339682540503e-05, 3112.476508617401,10128, 0.9996611586547316, 0.8711885809898376, 0.8914391994476318, 0.011496975737644135, 0.3255600538293318, 0.29535756129661994, 1.3750844962689968e-08, 1.2838542277513776e-08, 378731, 0
1916, 0.0100, 7.369277976816121e-05, 3113.977862596512,10127, 0.9996611921106306, 0.8711885809898376, 0.8914391994476318, 0.011496953952403846, 0.3255600393467844, 0.29535751418788575, 1.4478851284582817e-08, 1.2993841196496828e-08, 378731, 0
1917, 0.0100, 7.635703975901733e-05, 3115.4519255161285,10124, 0.9996612924783277, 0.8711883425712585, 0.8914365172386169, 0.011496931883144532, 0.3255600254454631, 0.29535746454927597, 1.3902853923664082e-08, 1.3082001519765067e-08, 378731, 0
1918, 0.0100, 7.644304159091173e-05, 3116.9232592582703,10124, 0.9996612924783277, 0.8711881637573242, 0.8914365172386169, 0.011496911091208534, 0.3255600108284768, 0.29535741917239344, 1.4614927490441687e-08, 1.3227764130257018e-08, 378731, 0
1919, 0.0100, 7.65520338438392e-05, 3118.4585032463074,10121, 0.9996613928460247, 0.8711881637573242, 0.8914378881454468, 0.01149688817086269, 0.325559996120518, 0.295357362891258, 1.4709056139761145e-08, 1.3368918586771897e-08, 378731, 0
1920, 0.0100, 7.665027514641689e-05, 3119.95814704895,10120, 0.9996614263019238, 0.8711883425712585, 0.8914391994476318, 0.011496865438228065, 0.32555998112557677, 0.29535730743152555, 1.4993871533253156e-08, 1.352315510534275e-08, 378731, 0
1921, 0.0100, 7.675240297154944e-05, 3121.4509003162384,10112, 0.999661693949116, 0.8711883425712585, 0.8914391994476318, 0.011496842426103984, 0.3255599665185526, 0.2953572489513931, 1.4604323250733131e-08, 1.3627568384199214e-08, 378731, 0
1922, 0.0100, 7.683750504753431e-05, 3122.849877357483,10111, 0.9996617274050149, 0.871188759803772, 0.8914391994476318, 0.011496819738091722, 0.3255599513439685, 0.29535719038042646, 1.517194547773215e-08, 1.3774652781037733e-08, 378731, 0
1923, 0.0100, 7.693839527218109e-05, 3124.2593042850494,10110, 0.999661760860914, 0.8711885809898376, 0.8914378881454468, 0.011496796058241776, 0.3255599369724069, 0.2953571217523776, 1.4378070123388653e-08, 1.3833836995304806e-08, 378731, 0
1924, 0.0100, 7.700371760836265e-05, 3125.759706258774,10110, 0.999661760860914, 0.8711884617805481, 0.8914378881454468, 0.011496775908030795, 0.32555992343479223, 0.29535706475836276, 1.3535696119504337e-08, 1.3803729755247771e-08, 378731, 0
1925, 0.0100, 7.706640884823181e-05, 3127.2309823036194,10107, 0.999661861228611, 0.8711883425712585, 0.8914378881454468, 0.011496756407954709, 0.32555991076593627, 0.2953570069475308, 1.267122640147278e-08, 1.3686067212019878e-08, 378731, 0
1926, 0.0100, 7.711092914274897e-05, 3128.699198484421,10107, 0.999661861228611, 0.8711885809898376, 0.8914378881454468, 0.011496737874630469, 0.32555989788798473, 0.2953569543277062, 1.2877685640066971e-08, 1.3602996413435036e-08, 378731, 0
1927, 0.0100, 7.715583347875832e-05, 3130.181465625763,10107, 0.999661861228611, 0.871188759803772, 0.8914378881454468, 0.011496719640907567, 0.3255598860789482, 0.2953568982189863, 1.1808045985439719e-08, 1.341185744885458e-08, 378731, 0
1928, 0.0100, 7.717317344964431e-05, 3131.689361810684,10107, 0.999661861228611, 0.871188759803772, 0.8914378881454468, 0.011496704173879334, 0.3255598743478486, 0.29535685782262244, 1.1730616089611345e-08, 1.3233420664198751e-08, 378731, 0
1929, 0.0100, 7.719886711297169e-05, 3133.1909267902374,10103, 0.9996619950522071, 0.8711885809898376, 0.8914378881454468, 0.011496687231638953, 0.32555986279674054, 0.2953568058109832, 1.1553503487249372e-08, 1.3054981966498758e-08, 378731, 0
1930, 0.0100, 7.721903071641306e-05, 3134.691749572754,10103, 0.9996619950522071, 0.8711889982223511, 0.8914365172386169, 0.011496670509932165, 0.32555985136290455, 0.2953567522957672, 1.143887090604423e-08, 1.2883592043083162e-08, 378731, 0
1931, 0.0100, 7.722598287404781e-05, 3136.163724899292,10101, 0.9996620619640051, 0.8711889982223511, 0.8914352059364319, 0.011496655004372002, 0.3255598392426484, 0.29535670921483503, 1.2116288639063555e-08, 1.2804724213337268e-08, 378731, 0
1932, 0.0100, 7.723921868314384e-05, 3137.6461429595947,10101, 0.9996620619640051, 0.8711889982223511, 0.8914365172386169, 0.011496638008182715, 0.32555982792443694, 0.2953566493247363, 1.1313164960391475e-08, 1.264711938488738e-08, 378731, 0
1933, 0.0100, 7.724421141427356e-05, 3139.0864839553833,10101, 0.9996620619640051, 0.8711889982223511, 0.8914365172386169, 0.01149662136253022, 0.32555981596720807, 0.29535659524182545, 1.1958979806436787e-08, 1.2576560073619079e-08, 378731, 0
1934, 0.0100, 7.72466808314694e-05, 3140.588150024414,10100, 0.9996620954199041, 0.8711889982223511, 0.8914365172386169, 0.01149660452500459, 0.3255598040299067, 0.29535653779237236, 1.1942748567861372e-08, 1.2511693922760918e-08, 378731, 0
1935, 0.0100, 7.724543677061788e-05, 3142.058830976486,10100, 0.9996620954199041, 0.8711889982223511, 0.8914352059364319, 0.011496587860537996, 0.3255597921090232, 0.29535647842387497, 1.1919584708142139e-08, 1.2451182904898132e-08, 378731, 0
1936, 0.0100, 7.724054061592912e-05, 3143.536268234253,10100, 0.9996620954199041, 0.8711889982223511, 0.8914352059364319, 0.011496571259697322, 0.32555977983100887, 0.29535642041177407, 1.2279007477467019e-08, 1.2433857276182527e-08, 378731, 0
1937, 0.0100, 7.72311356692141e-05, 3145.009971141815,10100, 0.9996620954199041, 0.8711888790130615, 0.8914352059364319, 0.011496554042009936, 0.32555976790936547, 0.2953563530651979, 1.1913214303937991e-08, 1.2380785105809952e-08, 378731, 0
1938, 0.0100, 7.721556587207389e-05, 3146.4846041202545,10100, 0.9996620954199041, 0.8711891770362854, 0.8914352059364319, 0.011496537375293514, 0.3255597556296052, 0.29535629350090997, 1.2285548356416598e-08, 1.2371228302817713e-08, 378731, 0
1939, 0.0100, 7.719632069225828e-05, 3147.9683842658997,10102, 0.9996620285081061, 0.871189296245575, 0.8914365172386169, 0.011496520733151414, 0.3255597438539519, 0.29535623007270995, 1.1766672802782097e-08, 1.2309400641041133e-08, 378731, 0
1940, 0.0100, 7.717210648661233e-05, 3149.447531223297,10100, 0.9996620954199041, 0.8711891770362854, 0.8914352059364319, 0.01149650456758083, 0.32555973214377415, 0.2953561707464712, 1.171719721249076e-08, 1.224885773092705e-08, 378731, 0
1941, 0.0100, 7.714566826369157e-05, 3150.949237346649,10099, 0.9996621288758032, 0.8711889982223511, 0.8914352059364319, 0.011496488858260216, 0.325559720656525, 0.2953561121393271, 1.1491128049101462e-08, 1.2170888891944991e-08, 378731, 0
1942, 0.0100, 7.711151777151508e-05, 3152.4242384433746,10098, 0.9996621623317022, 0.8711891770362854, 0.8914352059364319, 0.011496472457888034, 0.32555970913040294, 0.29535604775700636, 1.1524790732853063e-08, 1.2104681669979653e-08, 378731, 0
1943, 0.0100, 7.707437473186293e-05, 3153.8992965221405,10098, 0.9996621623317022, 0.8711891770362854, 0.8914352059364319, 0.011496456100652563, 0.32555969754062064, 0.2953559832569709, 1.1590532755789695e-08, 1.2052256763687456e-08, 378731, 0
1944, 0.0100, 7.70360330602915e-05, 3155.3763654232025,10098, 0.9996621623317022, 0.8711889982223511, 0.8914378881454468, 0.011496440661419525, 0.32555968646952227, 0.2953559227162615, 1.1069853922407447e-08, 1.195021521941307e-08, 378731, 0
1945, 0.0100, 7.323988771235749e-05, 3156.857038259506,10098, 0.9996621623317022, 0.8711888790130615, 0.8914365172386169, 0.011496425422644247, 0.3255596750281905, 0.295355869318362, 1.1438283764597656e-08, 1.1898007567530955e-08, 378731, 0
1946, 0.0100, 7.323992602387762e-05, 3158.3603222370148,10096, 0.9996622292435002, 0.8711889982223511, 0.8914365172386169, 0.011496408718321128, 0.3255596635736554, 0.29535580185190935, 1.1456199933146394e-08, 1.1853070708752016e-08, 378731, 0
1947, 0.0100, 7.323995995025788e-05, 3159.8392162323,10097, 0.9996621957876012, 0.8711888790130615, 0.8914378881454468, 0.011496391065123462, 0.32555965197473424, 0.29535572526032805, 1.160026541491277e-08, 1.1827544215049711e-08, 378731, 0
1948, 0.0100, 7.323996620726565e-05, 3161.3107986450195,10097, 0.9996621957876012, 0.871188759803772, 0.8914365172386169, 0.011496373808388876, 0.32555963947574607, 0.29535566127679297, 1.2503010293762884e-08, 1.1893415219165923e-08, 378731, 0
1949, 0.0100, 7.323994309845089e-05, 3162.7956347465515,10096, 0.9996622292435002, 0.8711881637573242, 0.8914352059364319, 0.011496355935235836, 0.32555962746331873, 0.2953555854652298, 1.2008422534126595e-08, 1.1904866210456193e-08, 378731, 0
1950, 0.0100, 7.323987079390394e-05, 3164.262073993683,10096, 0.9996622292435002, 0.8711880445480347, 0.8914365172386169, 0.011496340263504356, 0.32555961556603813, 0.2953555302344949, 1.1900005369991362e-08, 1.1904380037075389e-08, 378731, 0
1951, 0.0100, 7.323979848140745e-05, 3165.743604183197,10096, 0.9996622292435002, 0.8711880445480347, 0.8914365172386169, 0.011496325577485228, 0.3255596047687481, 0.29535547695953046, 1.0793450688773021e-08, 1.178832595257647e-08, 378731, 0
1952, 0.0100, 7.323970744352811e-05, 3167.2480692863464,10096, 0.9996622292435002, 0.8711877465248108, 0.8914365172386169, 0.011496311340154023, 0.32555959446980515, 0.2953554273118415, 1.0297076913357017e-08, 1.162996259361711e-08, 378731, 0
1953, 0.0100, 7.323961495224602e-05, 3168.7266602516174,10091, 0.9996623965229954, 0.8711881637573242, 0.8914365172386169, 0.011496298398066209, 0.3255595846199966, 0.29535539194448857, 9.853489690847539e-09, 1.1438774347062732e-08, 378731, 0
1954, 0.0100, 7.323950960868322e-05, 3170.228152036667,10089, 0.9996624634347934, 0.8711881637573242, 0.8914378881454468, 0.011496285614496823, 0.32555957532686747, 0.29535535521371853, 9.287152102910312e-09, 1.1202882973399035e-08, 378731, 0
1955, 0.0100, 7.32393656234957e-05, 3171.7021028995514,10088, 0.9996624968906924, 0.8711881637573242, 0.8914378881454468, 0.011496271935478117, 0.3255595663631307, 0.29535531015629085, 8.970836906652124e-09, 1.0956708700812536e-08, 378731, 0
1956, 0.0100, 7.323923771489419e-05, 3173.196624994278,10087, 0.9996625303465914, 0.8711879253387451, 0.8914365172386169, 0.011496258755655962, 0.3255595565312379, 0.295355277044676, 9.826028268822284e-09, 1.0838018920826454e-08, 378731, 0
1957, 0.0100, 7.347478421244208e-05, 3174.681972026825,10087, 0.9996625303465914, 0.8711879253387451, 0.8914365172386169, 0.011496244308983833, 0.3255595470169781, 0.29535523302551553, 9.512436116576595e-09, 1.0697544202907288e-08, 378731, 0
1958, 0.0100, 7.347559230090167e-05, 3176.182979106903,10087, 0.9996625303465914, 0.8711879253387451, 0.8914365172386169, 0.011496229564359046, 0.32555953691847206, 0.2953551906561508, 1.010150862956749e-08, 1.0636391263685147e-08, 378731, 0
1959, 0.0100, 7.347632265342604e-05, 3177.6648490428925,10085, 0.9996625972583895, 0.8711879253387451, 0.8914365172386169, 0.011496215476620351, 0.32555952722713205, 0.2953551489686263, 9.696908664924564e-09, 1.0538485557372573e-08, 378731, 0
1960, 0.0100, 7.347688863962517e-05, 3179.157310962677,10085, 0.9996625972583895, 0.8711878061294556, 0.8914365172386169, 0.011496201870299176, 0.32555951738612315, 0.295355111489043, 9.830441127789413e-09, 1.0465444643870392e-08, 378731, 0
1961, 0.0100, 7.323609409926331e-05, 3180.644962787628,10085, 0.9996625972583895, 0.8711879253387451, 0.8914378881454468, 0.011496186305644506, 0.32555950730850053, 0.29535506447916543, 1.0081755486002208e-08, 1.0426427612720093e-08, 378731, 0
1962, 0.0100, 7.324769536351144e-05, 3182.120002746582,10082, 0.9996626976260865, 0.8711880445480347, 0.8914378881454468, 0.011496173043646897, 0.32555949712831844, 0.295355032820529, 1.018227052673737e-08, 1.0401750736668888e-08, 378731, 0
1963, 0.0100, 7.337005006457816e-05, 3183.6035940647125,10082, 0.9996626976260865, 0.8711880445480347, 0.8914378881454468, 0.011496159063250163, 0.32555948738130036, 0.29535499551127425, 9.749278773174552e-09, 1.0334585127685204e-08, 378731, 0
1964, 0.0100, 7.342222127022528e-05, 3185.0852234363556,10081, 0.9996627310819856, 0.8711877465248108, 0.8914378881454468, 0.011496143763761424, 0.32555947691429454, 0.29535495466271106, 1.047088976635635e-08, 1.0348135362364359e-08, 378731, 0
1965, 0.0100, 7.337244741218041e-05, 3186.543520450592,10081, 0.9996627310819856, 0.8711879253387451, 0.8914378881454468, 0.011496128032482162, 0.32555946642564015, 0.2953549108281139, 1.0485313894914583e-08, 1.0361772064204605e-08, 378731, 0
1966, 0.0100, 7.377611828624252e-05, 3187.999960422516,10081, 0.9996627310819856, 0.8711881637573242, 0.8914378881454468, 0.011496112511048878, 0.32555945567688804, 0.2953548699975655, 1.0750226597799895e-08, 1.0399977338006089e-08, 378731, 0
1967, 0.0100, 7.250896832208754e-05, 3189.4396092891693,10079, 0.9996627979937835, 0.8711879253387451, 0.8914378881454468, 0.011496097415446058, 0.32555944549682214, 0.2953548286139168, 1.0173363873544616e-08, 1.0377090671990111e-08, 378731, 0
1968, 0.0100, 7.340520034909126e-05, 3190.9135670661926,10079, 0.9996627979937835, 0.8711879253387451, 0.8914378881454468, 0.0114960836569448, 0.3255594353088258, 0.295354796463369, 1.0196296806874727e-08, 1.0358867957554535e-08, 378731, 0
1969, 0.0100, 7.26135789896024e-05, 3192.3990218639374,10079, 0.9996627979937835, 0.8711879253387451, 0.8914378881454468, 0.0114960712696398, 0.32555942638686475, 0.2953547678790076, 8.90798157460182e-09, 1.0203730945882627e-08, 378731, 0
1970, 0.0100, 7.323513561283991e-05, 3193.8765528202057,10079, 0.9996627979937835, 0.8711877465248108, 0.8914378881454468, 0.01149606028298051, 0.325559417876543, 0.29535474850201066, 8.524179306856894e-09, 1.0021860570825238e-08, 378731, 0
1971, 0.0100, 7.323510262629559e-05, 3195.2456328868866,10079, 0.9996627979937835, 0.8711875081062317, 0.8914378881454468, 0.011496049151456206, 0.3255594101853964, 0.29535472699780485, 7.681683567017927e-09, 9.758861670251313e-09, 378731, 0


==> data/lbfgs_outs/kddb_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.15114632192679378, 8.699451923370361,13488, 0.9995487468340265, 0.8608819842338562, 0.8880907297134399, 9.500570773302419e-06, 0.5156945358765964, 0.46438262516989637, 0.5156945358789613, 0.5156945358789613, 29890095, 0
1, 1.0000, 0.15069225406129025, 11.377360820770264,13668, 0.999542724772203, 0.8608822822570801, 0.8880934119224548, 9.661201754048558e-06, 0.5119533546155798, 0.4617766193758616, 0.0037411812712643266, 0.3151041710373385, 29890095, 0
2, 1.0000, 0.04887484294709798, 16.398754835128784,20297, 0.9993209456176034, 0.8602501749992371, 0.8853368759155273, 1.4871966696294423e-05, 0.43543495618239897, 0.41220337375688026, 0.07651839841968389, 0.27351762951033903, 29890095, 0
3, 1.0000, 0.24096512462538355, 21.51082491874695,26675, 0.9991075638936577, 0.8553518056869507, 0.8830653429031372, 1.938861908396325e-05, 0.42025053794301376, 0.39732402066278955, 0.015184418245790254, 0.20484558460673913, 29890095, 0
4, 1.0000, 0.10027254433850609, 26.59802770614624,26704, 0.9991065936725861, 0.8608885407447815, 0.8880693912506104, 1.930562613135046e-05, 0.41680678277739347, 0.38617084143380065, 0.0034437551663739074, 0.13614044734733277, 29890095, 0
5, 1.0000, 0.05009530362315314, 31.681959629058838,29917, 0.9989990998690369, 0.8605565428733826, 0.8860263228416443, 2.1558324902950622e-05, 0.399989241684168, 0.3769354093861918, 0.016817541091930288, 0.11044974200247058, 29890095, 0
6, 1.0000, 0.056342390350042515, 34.3417387008667,38449, 0.9987136541386035, 0.8607878684997559, 0.8866236209869385, 2.6823807961786255e-05, 0.38365559969460455, 0.3584556857631278, 0.016333641989447367, 0.09123396265096113, 29890095, 0
7, 1.0000, 0.11019432563425256, 36.96418046951294,70478, 0.9976420951489113, 0.8612315654754639, 0.8883165717124939, 4.36511925219135e-05, 0.3723623661895231, 0.32782289222727085, 0.011293233502980393, 0.07403255114723772, 29890095, 0
8, 1.0000, 0.08131045899042143, 39.56551146507263,75961, 0.9974586564545881, 0.8617718815803528, 0.8875963687896729, 4.593348959502761e-05, 0.3625668562473918, 0.325281589355304, 0.009795509943425373, 0.06047601259198993, 29890095, 0
9, 1.0000, 0.050599119278275775, 42.165414333343506,83298, 0.9972131905234828, 0.8619634509086609, 0.8869643211364746, 4.8836851772802875e-05, 0.35735882413080605, 0.32311526272272845, 0.005208032113946159, 0.04732517180520137, 29890095, 0
10, 1.0000, 0.0216366740278621, 44.74900460243225,111270, 0.9962773621161124, 0.86156165599823, 0.8862949013710022, 5.9200502644488e-05, 0.3508683508498119, 0.31954879612130066, 0.006490473284574749, 0.0387981141086152, 29890095, 0
11, 1.0000, 0.015042104370684293, 47.37679648399353,117273, 0.996076526354299, 0.8620799779891968, 0.8873251080513, 6.147308424384877e-05, 0.3488629071624998, 0.31448878624138343, 0.0020054436954888843, 0.0288503178169353, 29890095, 0
12, 1.0000, 0.0085938149117724, 52.37515354156494,137452, 0.9954014197679867, 0.8621241450309753, 0.8862414956092834, 6.846413131735574e-05, 0.34635910012212123, 0.313436370906029, 0.0025038070312889404, 0.02259413019772268, 29890095, 0
13, 1.0000, 0.008798227172925758, 55.01032733917236,157105, 0.9947439109845586, 0.8625122904777527, 0.8871220350265503, 7.46407445081324e-05, 0.3441646429775398, 0.3098984414625644, 0.002194457144040707, 0.017894879352289284, 29890095, 0
14, 1.0000, 0.024602204081395396, 57.63719320297241,214833, 0.9928125688459672, 0.8627763390541077, 0.8859983086585999, 9.307274430814973e-05, 0.3423577117488706, 0.3079885456629517, 0.0018069312265482917, 0.014228203220697639, 29890095, 0
15, 1.0000, 0.060708909608206296, 60.27786707878113,239688, 0.9919810224758402, 0.8629091382026672, 0.8863269686698914, 0.000100031658480294, 0.3408313606167932, 0.3066898965323296, 0.0015263511360345539, 0.011381526110127903, 29890095, 0
16, 1.0000, 0.01047889898305634, 62.84702491760254,264062, 0.9911655683931416, 0.8639959096908569, 0.8872262239456177, 0.00010731468301573159, 0.33875260724146267, 0.3044844277181566, 0.0020787533747350095, 0.009601978868392213, 29890095, 0
17, 1.0000, 0.00988720018412024, 64.78173089027405,257552, 0.9913833662957579, 0.8640077710151672, 0.8872208595275879, 0.00010122255941499783, 0.3387240396211527, 0.30447417150093314, 2.7547422522422593e-05, 0.0053472780621485845, 3490232, 0
18, 1.0000, 0.016358246692381208, 66.74974203109741,263201, 0.9911943739221973, 0.8641324043273926, 0.8871794939041138, 0.00010248462594380958, 0.3380891432455313, 0.30468467274812094, 0.0006348963743373903, 0.004321054820508949, 3490232, 0
19, 1.0000, 0.007199798880236558, 68.66634488105774,271686, 0.9909105006190178, 0.8642901182174683, 0.8872155547142029, 0.00010440311425585133, 0.33728761284135966, 0.30421984514832046, 0.0008015304041284477, 0.0036510921868814993, 3490232, 0
20, 1.0000, 0.006250744838671745, 70.50335478782654,313583, 0.9895087988178024, 0.8648533225059509, 0.887859582901001, 0.00011402321421373962, 0.33536952260146063, 0.30431685304466183, 0.0019180902353203577, 0.003423477060978766, 3490232, 0
21, 1.0000, 0.013698726160266924, 72.2913990020752,359943, 0.9879577833392634, 0.8647987246513367, 0.8883860111236572, 0.00012490554717620254, 0.3340917784319278, 0.3040638620085575, 0.0012777441697335301, 0.0031021662654747034, 3490232, 0
22, 1.0000, 0.004781894327371428, 74.22092509269714,390593, 0.9869323600343191, 0.86541748046875, 0.8889672756195068, 0.00013214548403571303, 0.33317684997946695, 0.3033994973461594, 0.0009149284539491376, 0.002745600069346076, 3490232, 0
23, 1.0000, 0.0046219601290872206, 76.08055424690247,409533, 0.9862987053068918, 0.8654182553291321, 0.8889204859733582, 0.0001367729923582374, 0.3326049309715676, 0.3023339720275718, 0.0005719190054497836, 0.0023469671034902057, 3490232, 0
24, 1.0000, 0.0031715576062073137, 77.96123147010803,474177, 0.9841359821706823, 0.8653293251991272, 0.8889044523239136, 0.00015267104159882633, 0.3313562257922786, 0.30063515531435037, 0.0012487051820890271, 0.002203445400234047, 3490232, 0
25, 1.0000, 0.0114922900254573, 79.85233926773071,623970, 0.9791245226888706, 0.8663290143013, 0.8882136940956116, 0.00019173930216414924, 0.3291328565612788, 0.30020687723143846, 0.0022233692281895534, 0.00220542972223499, 3490232, 0
26, 1.0000, 0.02060629553082375, 81.7411482334137,731088, 0.9755407936977115, 0.8662533164024353, 0.8876471519470215, 0.00022178983332627662, 0.3280548923177595, 0.2993693964011179, 0.0010779642439191495, 0.0020530727391132124, 3490232, 0
27, 1.0000, 0.02046364660900225, 83.64002656936646,752288, 0.9748315286385005, 0.8668302297592163, 0.8883085250854492, 0.0002279275186638512, 0.3270735962036255, 0.29816823522579144, 0.0009812961161203004, 0.0019069702191151622, 3490232, 0
28, 1.0000, 0.0148758660727543, 85.54078269004822,790279, 0.9735605055788548, 0.8671966791152954, 0.8882457613945007, 0.00023920380477730362, 0.3263422629051488, 0.29761829254135064, 0.0007313332972423425, 0.001732690740029017, 3490232, 0
29, 1.0000, 0.0069301185012370665, 87.45668983459473,934170, 0.9687465028130556, 0.8680912852287292, 0.8881829380989075, 0.000283841955174022, 0.324256823240637, 0.2945642274801671, 0.002085439662914912, 0.0017650975489792613, 3490232, 0
30, 1.0000, 0.014368927768446433, 89.35389971733093,1038357, 0.9652608330619223, 0.868492841720581, 0.8885276913642883, 0.0003189394722479907, 0.32268451469604303, 0.2920918630078554, 0.001572308545175538, 0.001744799861788314, 3490232, 0
31, 1.0000, 0.005760556435692557, 91.26682376861572,1152699, 0.9614354186562472, 0.8692589402198792, 0.8883058428764343, 0.0003608648315336457, 0.32138789442674576, 0.29203746051937013, 0.001296620269631843, 0.0016937618123069684, 3490232, 0
32, 1.0000, 0.004149608722592004, 93.16943883895874,1209379, 0.9595391382998281, 0.8694861531257629, 0.8886772990226746, 0.00038323236982673565, 0.3203701761725359, 0.29119832056264183, 0.0010177182592198686, 0.0016096440921466186, 3490232, 0
33, 1.0000, 0.004591618030368244, 95.06430792808533,1320135, 0.9558336967480364, 0.8698763847351074, 0.88884437084198, 0.00042910788401661596, 0.31890392587738, 0.290173831754594, 0.0014662502939603028, 0.0015946951932266423, 3490232, 0
34, 1.0000, 0.02812482066261023, 96.95240187644958,1442674, 0.9517340443380993, 0.8702791333198547, 0.8882670998573303, 0.00048523899193554784, 0.31825091430180374, 0.290508026341713, 0.0006530115821077875, 0.0014584851281290283, 3490232, 0
35, 1.0000, 0.008120412032253693, 98.82953882217407,1483368, 0.9503725899834042, 0.8704601526260376, 0.8881481885910034, 0.0005048026661023941, 0.31753442612888017, 0.2899789886831159, 0.0007164881646032351, 0.001358415744804815, 3490232, 0
36, 1.0000, 0.003264497094411223, 100.70575594902039,1492183, 0.9500776762335483, 0.8705362677574158, 0.8882871866226196, 0.0005089018637038338, 0.31729900814299705, 0.289631120936094, 0.00023541798702458872, 0.0011400224404581752, 3490232, 0
37, 1.0000, 0.0053323167263630645, 102.6143000125885,1541113, 0.9484406790945294, 0.8707330226898193, 0.8885316848754883, 0.0005324273819506013, 0.3167787516628964, 0.28920143487048766, 0.000520256480032677, 0.0010540077640098502, 3490232, 0
38, 1.0000, 0.014832918328820971, 104.52589130401611,1654428, 0.9446496238971472, 0.8710924386978149, 0.8880640268325806, 0.0005905853942395514, 0.3159649208198504, 0.288953159898577, 0.000813830843938157, 0.0010271002703355174, 3490232, 0
39, 1.0000, 0.007537989783458651, 106.43388223648071,1690856, 0.9434308924076689, 0.8712630867958069, 0.8885985016822815, 0.0006102891219330559, 0.3153901414622633, 0.28787434867966954, 0.0005747793583775196, 0.000969173822992457, 3490232, 0
40, 1.0000, 0.005089662884725561, 108.3436803817749,1723932, 0.9423243050917035, 0.8715235590934753, 0.8885223269462585, 0.000629279737403721, 0.3150213683917374, 0.2876457668922217, 0.000368773067101813, 0.0008799083266478086, 3490232, 0
41, 1.0000, 0.004635345450499093, 110.4342474937439,1659538, 0.9444786642531581, 0.8715195059776306, 0.8886359333992004, 0.0006163311672090205, 0.31502335402657433, 0.2876424332675999, 8.051984228207854e-06, 0.000550280313832611, 7851683, 0
42, 1.0000, 0.006149513718183087, 112.5753173828125,1664390, 0.944316336231116, 0.8716793060302734, 0.8890821933746338, 0.0006186371240626948, 0.31448994389698814, 0.2871530493543822, 0.000533410127778744, 0.000548569559190101, 7851683, 0
43, 1.0000, 0.005371937693133557, 114.71127438545227,1669804, 0.944135205993825, 0.8717471957206726, 0.8893788456916809, 0.0006211561255779504, 0.31415908543502746, 0.2867111678736853, 0.0003308584721758434, 0.0005215221518177464, 7851683, 0
44, 1.0000, 0.005306812293674366, 116.81671333312988,1675623, 0.9439405261174312, 0.8719028234481812, 0.8894590139389038, 0.0006240897286277904, 0.3138439220829256, 0.28647587594369006, 0.0003151633411604404, 0.000495905646784286, 7851683, 0
45, 1.0000, 0.010259998362553636, 118.95702242851257,1688850, 0.9434980049411017, 0.8721497058868408, 0.8897943496704102, 0.0006305640357224503, 0.3134345280808555, 0.2858972560310775, 0.00040939400090000966, 0.0004864893032868922, 7851683, 0
46, 1.0000, 0.005193436196960965, 121.04673933982849,1697981, 0.9431925191271556, 0.8722547888755798, 0.8899333477020264, 0.0006348713850217126, 0.3130294703584397, 0.2855016091392535, 0.0004050577270920952, 0.00047765866248017114, 7851683, 0
47, 1.0000, 0.0036987642256260905, 123.12011313438416,1712050, 0.9427218280838519, 0.8723334670066833, 0.8902366757392883, 0.0006419454444900832, 0.31266783401795833, 0.28500066147823694, 0.00036163633924396477, 0.0004645506786086534, 7851683, 0
48, 1.0000, 0.010639778393393164, 125.19645237922668,1733034, 0.9420197894988289, 0.8726764917373657, 0.890442430973053, 0.0006524249642050681, 0.3120393455385129, 0.28483529165506266, 0.0006284884866868956, 0.00047880593117980347, 7851683, 0
49, 1.0000, 0.005509393145235633, 127.25296640396118,1766241, 0.9409088194600921, 0.8728956580162048, 0.8909515142440796, 0.000669321011431345, 0.3114040968025134, 0.2841079836532503, 0.0006352487342755619, 0.0004925359673275075, 7851683, 0
50, 1.0000, 0.004591222792681043, 129.31324434280396,1785216, 0.9402739937761991, 0.8730305433273315, 0.8911612629890442, 0.0006791870726625889, 0.3107966682795662, 0.28323757839967517, 0.000607428514456998, 0.0005029718422489577, 7851683, 0
51, 1.0000, 0.0032215953815232096, 131.35723233222961,1816293, 0.9392342848023735, 0.8730934262275696, 0.8915969133377075, 0.0006957080814762814, 0.3103128031523977, 0.2829869865957888, 0.00048386513524750763, 0.0005010277016085439, 7851683, 0
52, 1.0000, 0.016220024407933416, 133.40998339653015,1846251, 0.9382320129795506, 0.873290479183197, 0.8917492032051086, 0.0007120160986213701, 0.30993027879092233, 0.28352724159496934, 0.0003825243597322392, 0.0004876873316374486, 7851683, 0
53, 1.0000, 0.005630893311579384, 135.48297953605652,1864654, 0.9376163240698967, 0.873324990272522, 0.8920258283615112, 0.0007217429757352812, 0.30960823684041305, 0.2831166035216647, 0.00032204194784118956, 0.00046786286008640914, 7851683, 0
54, 1.0000, 0.0037429815308827456, 137.4131166934967,1866953, 0.9375394089580511, 0.8734070062637329, 0.8920605182647705, 0.0007230966344843911, 0.30947163782572773, 0.2829593332422199, 0.00013659901525719942, 0.0004136675661252748, 7851683, 0
55, 1.0000, 0.00515094242766842, 139.5039987564087,1894686, 0.9366115765105464, 0.8733642101287842, 0.8922809958457947, 0.0007392087315947318, 0.30910644689780514, 0.2821486318232019, 0.0003651909301555234, 0.00040854351607026897, 7851683, 0
56, 1.0000, 0.0046587233447170275, 141.55440282821655,1907235, 0.936191738433752, 0.8735702037811279, 0.8923050761222839, 0.0007467146036720481, 0.30886876582992806, 0.2820823897195278, 0.00023768106516619536, 0.0003870026586367924, 7851683, 0
57, 1.0000, 0.002030094588268713, 143.6496651172638,1923629, 0.9356432624252282, 0.8735727071762085, 0.8924279808998108, 0.0007569752925111904, 0.30866252527947996, 0.2818629325434925, 0.0002062405500847797, 0.00036339584681932335, 7851683, 0
58, 1.0000, 0.0018870807608956444, 145.71849608421326,1946547, 0.9348765201315018, 0.873781144618988, 0.8926190733909607, 0.000771759718504148, 0.3084140685470985, 0.28185391879960303, 0.0002484567324129161, 0.0003498380475233267, 7851683, 0
59, 1.0000, 0.008352186723975795, 147.77407431602478,1981863, 0.933694991601733, 0.8737675547599792, 0.8927820920944214, 0.0007960034678233287, 0.3081377712163165, 0.2814924482172477, 0.0002762973319588302, 0.00034167877830920093, 7851683, 0
60, 1.0000, 0.0025762853564359257, 149.8314414024353,2000187, 0.9330819457081017, 0.8740928173065186, 0.8928595781326294, 0.0008087441016380202, 0.3078636268580243, 0.28140918074914484, 0.0002741443586228298, 0.00033423670122546893, 7851683, 0
61, 1.0000, 0.0048022458860144685, 151.919935464859,2023132, 0.9323143001051017, 0.8742981553077698, 0.89283686876297, 0.0008252988537534528, 0.30757662923111984, 0.2812676676002626, 0.00028699762675682416, 0.00032918235907543157, 7851683, 0
62, 1.0000, 0.016361302714827868, 154.0036973953247,2084452, 0.9302627843772326, 0.8742735981941223, 0.8928502202033997, 0.0008726481237562872, 0.30721113577860676, 0.2807046666042563, 0.0003654934522154263, 0.0003326448913188735, 7851683, 0
63, 1.0000, 0.0052361651793905745, 156.0441553592682,2098892, 0.9297796811953927, 0.8746858239173889, 0.8928542137145996, 0.0008844087811180379, 0.3069348045659873, 0.2807930408852935, 0.00027633121239456493, 0.0003265320136169393, 7851683, 0
64, 1.0000, 0.00386326028256469, 158.09099316596985,2113907, 0.9292773408716165, 0.8747258186340332, 0.8928835988044739, 0.0008969628545867624, 0.30676778234121316, 0.2805656359493973, 0.0001670222182917902, 0.0003053589225726246, 7851683, 0
65, 1.0000, 0.003261918116649437, 160.13436102867126,2165917, 0.927537299563618, 0.87469083070755, 0.8930492997169495, 0.0009423521428236117, 0.3062811370592809, 0.2798548996967907, 0.0004866452898682483, 0.0003199269351465765, 7851683, 0
66, 1.0000, 0.0032752852876393635, 162.20277905464172,2220672, 0.9257054218128112, 0.8748747706413269, 0.8929932117462158, 0.0009952554205284192, 0.30563416430683954, 0.2796722448917646, 0.0006469727488334076, 0.0003432687936706141, 7851683, 0
67, 1.0000, 0.003030058110006279, 164.27969908714294,2295368, 0.9232063999796588, 0.8753463625907898, 0.8929210305213928, 0.0010769473257791035, 0.30489764428313515, 0.2798364121473732, 0.0007365200235537883, 0.00037050096823568727, 7851683, 0
68, 1.0000, 0.011827667780728057, 166.3612871170044,2352534, 0.9212938600563163, 0.8755849003791809, 0.8930212259292603, 0.0011474581227124774, 0.30445274328900646, 0.279610964451578, 0.00044490099980776243, 0.00037734339342363745, 7851683, 0
69, 1.0000, 0.0028299810211727646, 168.45543217658997,2373800, 0.92058238690777, 0.8759282827377319, 0.8931214809417725, 0.0011755683625611457, 0.30396541212174366, 0.2793227512864856, 0.00048733116345694993, 0.0003871198974533691, 7851683, 0
70, 1.0000, 0.006704718858439563, 170.53507208824158,2395162, 0.9198677019929177, 0.8761706948280334, 0.8932176828384399, 0.0012045069399724978, 0.3036538526135044, 0.27914026054787516, 0.0003115595075020572, 0.0003788044267009267, 7851683, 0
71, 1.0000, 0.0164243091500511, 172.6053020954132,2438255, 0.9184259869364751, 0.8761077523231506, 0.8933232426643372, 0.0012678481625340522, 0.3033884394546137, 0.2786298022553628, 0.0002654131643723967, 0.00036556599175571996, 7851683, 0
72, 1.0000, 0.00518792796010139, 174.6621618270874,2440805, 0.9183406743939757, 0.8763431310653687, 0.8933072090148926, 0.001271905091490778, 0.30314267012088897, 0.2786611366268227, 0.0002457693283318685, 0.0003513354531448852, 7851683, 0
73, 1.0000, 0.004026287947804888, 176.7076539993286,2463408, 0.9175844707084404, 0.8765910267829895, 0.8933018445968628, 0.0013078978536138369, 0.3027753617880508, 0.2785905012741472, 0.0003673083318233572, 0.0003529009738654976, 7851683, 0
74, 1.0000, 0.006088083902103256, 178.7658760547638,2516622, 0.9158041484980225, 0.876836359500885, 0.8932938575744629, 0.001402481044426708, 0.30229174362548483, 0.278724117556268, 0.0004836181663375183, 0.00036419823081047375, 7851683, 0
75, 1.0000, 0.004676687039172168, 180.8251121044159,2502892, 0.9162634979915587, 0.8769333362579346, 0.8932430744171143, 0.0013774000410271539, 0.30192727581059037, 0.27762187581624204, 0.0003644678098280174, 0.00036422517973704467, 7851683, 0
76, 1.0000, 0.006084043346718147, 184.87267875671387,2536237, 0.9151479110387571, 0.8771958947181702, 0.8934528231620789, 0.0014408899468123532, 0.30130755390800595, 0.27730334371429616, 0.0006197219040897095, 0.00038410738248319064, 7851683, 0
77, 1.0000, 0.010654038020838346, 186.92854857444763,2549970, 0.9146884611775239, 0.8773158192634583, 0.8935624361038208, 0.0014693034017166768, 0.3009227215690671, 0.27709489051953884, 0.00038483234380676246, 0.00038417981711615876, 7851683, 0
78, 1.0000, 0.004448366285646962, 189.01101851463318,2583044, 0.9135819407733565, 0.8775348663330078, 0.8937467932701111, 0.0015419991162319282, 0.30041538744046586, 0.2765991162722904, 0.0005073341231374151, 0.0003950121902045993, 7851683, 0
79, 1.0000, 0.017240456147963393, 191.06297135353088,2621441, 0.912297334618709, 0.8780791163444519, 0.8937948942184448, 0.0016359033799501557, 0.2998679876503554, 0.27620174173791817, 0.0005473997977454848, 0.00040811251393879655, 7851683, 0
80, 1.0000, 0.004455408677617654, 193.13578939437866,2644165, 0.9115370827693924, 0.8781779408454895, 0.8938136100769043, 0.0016960399170225652, 0.2993952868998294, 0.27565082240483807, 0.00047270074404004436, 0.0004141527497157347, 7851683, 0
81, 1.0000, 0.002723800929228884, 195.18759560585022,2656138, 0.9111365152904332, 0.8782609701156616, 0.8938964605331421, 0.0017300935846971824, 0.29905364623613734, 0.27526565085209853, 0.00034164066461273013, 0.00040625755461298535, 7851683, 0
82, 1.0000, 0.005655145205551299, 197.2555148601532,2688517, 0.9100532467360843, 0.8786588311195374, 0.8940487504005432, 0.0018289362661847342, 0.2983442314297481, 0.2748545662072679, 0.0007094148080740714, 0.0004295476327709339, 7851683, 0
83, 1.0000, 0.015706416514554154, 199.34797501564026,2708902, 0.909371248234574, 0.879096508026123, 0.8939071297645569, 0.0018974539699079902, 0.2978792313806549, 0.2751366106337664, 0.00046500004613764245, 0.0004329676980125226, 7851683, 0
84, 1.0000, 0.004007083036022002, 201.4288489818573,2725357, 0.90882073141621, 0.8792265057563782, 0.894199788570404, 0.0019573987672152266, 0.2973622769796484, 0.2744413554237778, 0.0005169543958192246, 0.00044071229860899555, 7851683, 0
85, 1.0000, 0.004226812343169034, 203.5272958278656,2730888, 0.9086356868387337, 0.8793203830718994, 0.8942759037017822, 0.0019783670723582418, 0.2971161243243797, 0.2741662818090993, 0.00024615266182581585, 0.0004157766606263952, 7851683, 0
86, 1.0000, 0.030369088849709177, 205.6283655166626,2764348, 0.9075162524575449, 0.8795583248138428, 0.8942371606826782, 0.0021144521607395364, 0.2967562523136904, 0.2739578025781131, 0.0003598720097548469, 0.00040981599337660694, 7851683, 0
87, 1.0000, 0.004305311526591958, 207.6997413635254,2763380, 0.9075486377677957, 0.8796136379241943, 0.8945618867874146, 0.0021111926233198554, 0.29635383088434114, 0.2733521945303094, 0.00040242142726021335, 0.00040907046312675676, 7851683, 0
88, 1.0000, 0.0032133713841921503, 209.76486253738403,2767386, 0.907414613436324, 0.8796791434288025, 0.894551157951355, 0.0021282497453688053, 0.29624780277086205, 0.2733449738549235, 0.00010602812322313415, 0.00035740483026802487, 7851683, 0
89, 1.0000, 0.006338456716335453, 211.74066638946533,2787584, 0.9067388711879303, 0.8798696994781494, 0.8946326971054077, 0.0022200600388292318, 0.2957465232508796, 0.2732362047344567, 0.0005012795079923915, 0.0003697024860618452, 7851683, 0
90, 1.0000, 0.003613205544192786, 213.74112844467163,2809489, 0.9060060197199106, 0.8800922632217407, 0.8946901559829712, 0.002326094335532851, 0.2951728124527031, 0.27265248687927474, 0.0005737108063572638, 0.0003863104327550913, 7851683, 0
91, 1.0000, 0.008521958552171308, 215.839049577713,2825716, 0.9054631308465229, 0.8803510665893555, 0.8946527242660522, 0.0024124545747908183, 0.29484935753359504, 0.2725958817334189, 0.00032345491172675045, 0.00037951082520488316, 7851683, 0
92, 1.0000, 0.0036177337892692404, 217.953875541687,2829813, 0.9053260620282404, 0.8804885745048523, 0.8947275876998901, 0.0024362800512155417, 0.29457254740096117, 0.27243753648884, 0.00027681013583280567, 0.000367722285133057, 7851683, 0
93, 1.0000, 0.002778738291818246, 220.0353455543518,2842091, 0.9049152905000803, 0.8807196617126465, 0.8948571681976318, 0.0025059365513426255, 0.2942117234909249, 0.2723427840810382, 0.000360823911389363, 0.0003670265540875765, 7851683, 0
94, 1.0000, 0.008785181319617214, 222.11595749855042,2867655, 0.9040600238975487, 0.8808786273002625, 0.8948384523391724, 0.0026685409772853625, 0.2938535891986658, 0.271808997591744, 0.0003581342895148665, 0.00036612748138598663, 7851683, 0
95, 1.0000, 0.015666172890301987, 226.24289560317993,2864302, 0.9041722015269607, 0.8809623122215271, 0.89473557472229, 0.002647580615729657, 0.2936025362040289, 0.27183211736408935, 0.00025105299763322764, 0.0003525702279293174, 7851683, 0
96, 1.0000, 0.005547226517459303, 228.32796382904053,2862525, 0.9042316526595181, 0.8810334205627441, 0.894778311252594, 0.0026374107854882276, 0.29341049399966473, 0.27168181892275267, 0.00019204220159613206, 0.00033178805028846227, 7851683, 0
97, 1.0000, 0.0021662787731627285, 230.43703079223633,2865284, 0.9041393478341236, 0.8810935020446777, 0.8948197364807129, 0.0026559086758568932, 0.29322161634021027, 0.27157752392922524, 0.00018887766253200544, 0.0003136120391240647, 7851683, 0
98, 1.0000, 0.002993226041116093, 232.50753474235535,2873697, 0.9038578833556735, 0.8812439441680908, 0.8947796821594238, 0.002716087254557579, 0.2928976224685676, 0.2716235378410596, 0.0003239938783534124, 0.00031463507405477974, 7851683, 0
99, 1.0000, 0.0077665594325915755, 234.57929301261902,2881764, 0.9035879946182841, 0.8813886642456055, 0.8944790363311768, 0.002775039236160484, 0.29261368784948005, 0.2719375559757203, 0.0002839346121780162, 0.0003114212577779482, 7851683, 0
100, 1.0000, 0.00923625690067953, 236.6237428188324,2879909, 0.9036500553109651, 0.8813764452934265, 0.8947596549987793, 0.0027645824417356114, 0.2924580474078548, 0.27176322743093206, 0.00015564044140936595, 0.00029055320766845376, 7851683, 0
101, 1.0000, 0.0027977232719620044, 238.75521087646484,2882584, 0.9035605607810882, 0.8814603090286255, 0.89473557472229, 0.002784363530090214, 0.2922896962765585, 0.2716388391625289, 0.00016835112753216253, 0.00027512161352641676, 7851683, 0
102, 1.0000, 0.005444486572587603, 240.7915608882904,2881403, 0.9036000721978301, 0.8814972639083862, 0.8948571681976318, 0.0027783129672315707, 0.29217020067935207, 0.27138683877292563, 0.00011949560729396236, 0.00025310890964093787, 7851683, 0
103, 1.0000, 0.003606270278146684, 242.8046851158142,2885697, 0.9034564125674408, 0.8816170692443848, 0.89473557472229, 0.002813009696389775, 0.29195793777698664, 0.27142291328436147, 0.0002122628981549579, 0.0002486933076936998, 7851683, 0
104, 1.0000, 0.0018510959705122939, 244.8329074382782,2887610, 0.9033924114326167, 0.8817474842071533, 0.8949466943740845, 0.0028311063634392734, 0.29177910154674974, 0.27139139758540665, 0.00017883622665387788, 0.0002406263805506249, 7851683, 0
105, 1.0000, 0.002656908989706276, 246.86315441131592,2890266, 0.9033035525648212, 0.8819316625595093, 0.8949800729751587, 0.0028570539042973055, 0.2915361847147774, 0.2713332785352635, 0.00024291683397575925, 0.00024085445066960483, 7851683, 0
106, 1.0000, 0.005592505670079102, 248.9899036884308,2894310, 0.9031682569091868, 0.8820755481719971, 0.8950576186180115, 0.0028940516949502774, 0.29124492941539454, 0.270982246229481, 0.0002912552987206496, 0.0002454746174136251, 7851683, 0
107, 1.0000, 0.004940112216392302, 251.066344499588,2899627, 0.9029903718941007, 0.8821926712989807, 0.8952005505561829, 0.0029425933278162124, 0.2910253287372422, 0.27088233816259283, 0.00021960067659498872, 0.00024275562393787773, 7851683, 0
108, 1.0000, 0.003924124422199949, 253.15939450263977,2900745, 0.9029529681989971, 0.8822246193885803, 0.8952219486236572, 0.002954029586630252, 0.2908840842084842, 0.2706187609565577, 0.00014124453302388762, 0.0002299585358058554, 7851683, 0
109, 1.0000, 0.0019408594520015719, 255.22016644477844,2904101, 0.902840690201888, 0.8823261857032776, 0.8952059149742126, 0.002985800112893695, 0.29074574407131043, 0.2705966809117998, 0.0001383401332580303, 0.0002185643875203384, 7851683, 0
110, 1.0000, 0.006167249021965484, 257.2863335609436,2905407, 0.9027969967977686, 0.8823893070220947, 0.8954517841339111, 0.003000314502819839, 0.2905697034898575, 0.2705070321569612, 0.00017604058513914778, 0.00021388618812360357, 7851683, 0
111, 1.0000, 0.0014252645957644147, 259.34843134880066,2908566, 0.9026913096127663, 0.8824846148490906, 0.8954624533653259, 0.0030304253788011864, 0.29040394344328146, 0.2704704702008999, 0.00016576004670354472, 0.00020850306934272676, 7851683, 0
112, 1.0000, 0.0013460303545450583, 261.41707825660706,2911156, 0.9026046588343062, 0.8825869560241699, 0.8954530954360962, 0.0030558468892697317, 0.29024426115181395, 0.27040322953305684, 0.0001596822864152192, 0.00020301441758341167, 7851683, 0
113, 1.0000, 0.0026976515924833637, 263.46759128570557,2914714, 0.9024856227455952, 0.8826853632926941, 0.8954678177833557, 0.0030921422411523897, 0.29004807794477283, 0.2703601468798564, 0.0001961832110234929, 0.00020232072715982349, 7851683, 0
114, 1.0000, 0.006674606543383103, 265.5113332271576,2918493, 0.9023591929032009, 0.8827434182167053, 0.8955827355384827, 0.0031293135722744343, 0.2898166593784283, 0.2701844027448345, 0.0002314185678728986, 0.00020505773673946034, 7851683, 0
115, 1.0000, 0.004671084333894449, 267.542325258255,2920916, 0.9022781292598769, 0.8828444480895996, 0.8956508636474609, 0.003156615600727572, 0.2896564201990463, 0.2702519679975639, 0.00016023917477009375, 0.00020006237202258538, 7851683, 0
116, 1.0000, 0.0018719540083910558, 269.5862443447113,2922208, 0.9022349042383438, 0.8828827738761902, 0.895725667476654, 0.00317129876727122, 0.28952549801856076, 0.27012849220035484, 0.00013092218070037687, 0.00019175654465701208, 7851683, 0
117, 1.0000, 0.002406737276879054, 271.6349492073059,2923859, 0.9021796685490628, 0.8829831480979919, 0.8956922888755798, 0.00319305651041807, 0.28933572397484664, 0.26991290164834875, 0.00018977404082515248, 0.00019155736585028032, 7851683, 0
118, 1.0000, 0.003318149861263203, 273.66528820991516,2925623, 0.9021206523431926, 0.8830500245094299, 0.8957337141036987, 0.003216406765025735, 0.2891489020504717, 0.2698202983227596, 0.0001868219270708127, 0.00019107847013040606, 7851683, 0
119, 1.0000, 0.002134327101479043, 275.70518708229065,2928541, 0.902023028029854, 0.8831467628479004, 0.8958860039710999, 0.0032543150112702974, 0.2888599809305956, 0.2696664650358815, 0.0002889211190214569, 0.0001991445881426106, 7851683, 0
120, 1.0000, 0.0053331007710546085, 277.7702760696411,2935344, 0.9017954275488251, 0.8833208680152893, 0.8960503935813904, 0.0033341954424110885, 0.2885902442678348, 0.2697417095186975, 0.0002697366634268894, 0.00020527953532989128, 7851683, 0
121, 1.0000, 0.010691159584126912, 279.86035084724426,2936588, 0.9017538084104451, 0.8834049701690674, 0.8960864543914795, 0.0033496362984191353, 0.28844091807901556, 0.26970936597262535, 0.00014932619510826806, 0.0001988495856151369, 7851683, 0
122, 1.0000, 0.004049258045086702, 281.92010974884033,2937330, 0.9017289841333727, 0.8834031224250793, 0.8961131572723389, 0.003359772917771223, 0.28830469178253465, 0.26947475889482225, 0.00013622629159038002, 0.00019146893193694334, 7851683, 0
123, 1.0000, 0.0035161962017942784, 283.9795274734497,2938627, 0.9016855918323444, 0.8834375739097595, 0.8961612582206726, 0.003376314433971854, 0.2882123676061112, 0.2693609692086046, 9.232417783128222e-05, 0.0001780000105715308, 7851683, 0
124, 1.0000, 0.006655723655684866, 286.03946447372437,2946214, 0.9014317619264843, 0.8835921287536621, 0.8962975740432739, 0.0034598352676761986, 0.2879701391321031, 0.26910408472370584, 0.00024222847669819192, 0.00018356950849314645, 7851683, 0
125, 1.0000, 0.006630511494798903, 287.9323847293854,2946433, 0.9014244350845991, 0.8836301565170288, 0.8964418768882751, 0.0034661434418428927, 0.28775467897917195, 0.2690092357723902, 0.00021546014728995866, 0.0001865336489047373, 7851683, 0
126, 1.0000, 0.003960942580892398, 289.99128580093384,2952259, 0.9012295210169121, 0.8837957382202148, 0.8965300917625427, 0.003525754676573732, 0.28755190511277695, 0.26908305042320635, 0.00020277386436295952, 0.00018809734478811573, 7851683, 0
127, 1.0000, 0.0038506537430409195, 292.01249289512634,2957443, 0.9010560856363956, 0.8840118646621704, 0.8964231610298157, 0.0035857620966755588, 0.2872836968477863, 0.26935332089289515, 0.00026820826979351287, 0.0001948909241451564, 7851683, 0
128, 1.0000, 0.0032697460049543963, 294.0229287147522,2963438, 0.9008555175217744, 0.884178102016449, 0.8963977694511414, 0.0036539600612264466, 0.28698980157488846, 0.2693487689457526, 0.0002938952725949351, 0.0002030634280435135, 7851683, 0
129, 1.0000, 0.010228768247012444, 296.0386116504669,2969687, 0.9006464516088022, 0.8841450214385986, 0.8963496685028076, 0.003723948073075427, 0.286798781145236, 0.26918220058148506, 0.00019102043095903243, 0.00020182572638521227, 7851683, 0
130, 1.0000, 0.00237582081393439, 298.10061860084534,2972293, 0.9005592655359577, 0.8842630386352539, 0.8963697552680969, 0.0037526168290066097, 0.28662639059981376, 0.26916852002841435, 0.0001723905408118065, 0.00019866904997176474, 7851683, 0
131, 1.0000, 0.003273946325228949, 300.1909635066986,2976099, 0.9004319323842899, 0.8843037486076355, 0.8964191675186157, 0.003789955907675859, 0.2864920746832731, 0.26907857322584405, 0.00013431591753915173, 0.00019104247761703502, 7851683, 0
132, 1.0000, 0.0031923328126708403, 302.26920652389526,2989221, 0.8999929240773574, 0.884451150894165, 0.8967224955558777, 0.003944615371433072, 0.28615377473454795, 0.2688971188801924, 0.0003382999475315951, 0.00020227729657749854, 7851683, 0
133, 1.0000, 0.005110391008639664, 304.3186616897583,2987143, 0.9000624454355197, 0.8847050070762634, 0.8966302871704102, 0.003931924249565517, 0.2859294398211631, 0.2689965695080943, 0.00022433491782719583, 0.00020438175041075232, 7851683, 0
134, 1.0000, 0.0026509221414377296, 306.3733196258545,2995164, 0.8997940956694852, 0.8847470283508301, 0.8968414068222046, 0.004021939674306996, 0.28567952681536873, 0.26888137841625737, 0.00024991300317311893, 0.00020853395893661266, 7851683, 0
135, 1.0000, 0.006678836398037861, 308.43459272384644,2996343, 0.8997546511645413, 0.8849387168884277, 0.8967291712760925, 0.004044744700294729, 0.2855112132994399, 0.26897580048477876, 0.00016831351574653208, 0.00020411316104638507, 7851683, 0
136, 1.0000, 0.010772594086575158, 310.48895239830017,3003413, 0.8995181179584743, 0.8849534392356873, 0.8968320488929749, 0.00413632839142959, 0.28533924635570507, 0.26890534059682636, 0.00017196694156917935, 0.00020064502896942278, 7851683, 0
137, 1.0000, 0.0021603132853914055, 312.53596234321594,3004454, 0.899483290367595, 0.8850722312927246, 0.8967986702919006, 0.004152493992158847, 0.2852043766525641, 0.26889650829143347, 0.00013486970537579523, 0.00019283106723297775, 7851683, 0
138, 1.0000, 0.0021818466749854767, 314.595986366272,3004950, 0.8994666962416814, 0.8851278424263, 0.8968186974525452, 0.004168774445564646, 0.2850811041883866, 0.2687915085265915, 0.00012327246575405404, 0.00018439362945280637, 7851683, 0
139, 1.0000, 0.004995877349731996, 316.65168046951294,3008193, 0.8993581987611615, 0.8851538300514221, 0.8969523310661316, 0.004232554502668962, 0.2849165953969573, 0.2685340710437915, 0.00016450879181628686, 0.00018230149605893636, 7851683, 0
140, 1.0000, 0.0018569076625746, 318.68363857269287,3009410, 0.8993174829320549, 0.8853234648704529, 0.896901547908783, 0.004249523040876439, 0.2846841279218807, 0.26859806898072114, 0.00023246747577959637, 0.00018678733655159272, 7851683, 0
141, 1.0000, 0.0025806538296914427, 320.72332763671875,3011996, 0.8992309659771908, 0.8853846192359924, 0.8968908190727234, 0.004314597569889318, 0.28445837931997286, 0.2684959680846721, 0.00022574860399254826, 0.0001903597798304763, 7851683, 0
142, 1.0000, 0.004845265699510687, 322.7446346282959,3014620, 0.8991431776981639, 0.8856291174888611, 0.8966944217681885, 0.004397585441019451, 0.28416123793286957, 0.26886968728055693, 0.00029714138345010577, 0.00019902791277704511, 7851683, 0
143, 1.0000, 0.008931646885220346, 326.7976906299591,3015578, 0.8991111269469033, 0.88556969165802, 0.8967625498771667, 0.004425908571792377, 0.28405889164026216, 0.2686887181237607, 0.00010234629616567847, 0.0001862214923696613, 7851683, 0
144, 1.0000, 0.003540956037511744, 328.84842562675476,3015592, 0.899110658564317, 0.8856254816055298, 0.8967491984367371, 0.0044400703325450895, 0.2839712967560128, 0.2687053460194042, 8.759488098780688e-05, 0.00017269298452406823, 7851683, 0
145, 1.0000, 0.0017661133985837616, 330.8865804672241,3015044, 0.8991289923969796, 0.8856988549232483, 0.8967171311378479, 0.004456881023299355, 0.28385273804143474, 0.2687570403488116, 0.00011855871100746596, 0.00016631850498823034, 7851683, 0
146, 1.0000, 0.0035692808349508673, 332.91068744659424,3013688, 0.89917435859605, 0.8857801556587219, 0.8967010974884033, 0.004476111037763106, 0.28371264602179025, 0.2687738735915336, 0.00014009201803316662, 0.00016348874288398967, 7851683, 0
147, 1.0000, 0.006019348651602169, 334.94212341308594,3012388, 0.8992178512647752, 0.885850727558136, 0.8967946171760559, 0.004484583700463382, 0.2835595606428965, 0.2687223626784745, 0.000153085386741858, 0.00016241735833164936, 7851683, 0
148, 1.0000, 0.0012624630228753298, 336.9706172943115,3011204, 0.8992574630492142, 0.885919988155365, 0.89682537317276, 0.004505776734926812, 0.2834406789277218, 0.26867663174318646, 0.00011888171819923743, 0.00015742753873456216, 7851683, 0
149, 1.0000, 0.004774460954593564, 339.006539106369,3010313, 0.8992872722552404, 0.8859758377075195, 0.8968240022659302, 0.004508912007330334, 0.2833368549456373, 0.2686162329436591, 0.00010382397549674183, 0.00015100885009128065, 7851683, 0
150, 1.0000, 0.007650310775632284, 341.0237190723419,3007638, 0.8993767667851172, 0.885958194732666, 0.8968320488929749, 0.004548280634045728, 0.28320459429916983, 0.2685815524046649, 0.00013226065221894068, 0.000149020229000388, 7851683, 0
151, 1.0000, 0.0027191627834798797, 343.0409379005432,3007140, 0.8993934278228289, 0.8860751390457153, 0.8969322443008423, 0.0045484722747905935, 0.2830765650563538, 0.26854075830288704, 0.00012802923676880074, 0.0001467748412936382, 7851683, 0
152, 1.0000, 0.0013081026956678979, 345.09515595436096,3006057, 0.8994296605614669, 0.8860915303230286, 0.8969830274581909, 0.004561755859806105, 0.2830029844142662, 0.26850669160344537, 7.358064319368252e-05, 0.0001369817832076094, 7851683, 0
153, 1.0000, 0.004054888752993762, 347.1553690433502,3004137, 0.8994938958875842, 0.8862040638923645, 0.8968654274940491, 0.0045799887018292285, 0.28284728806992626, 0.2684810594713667, 0.00015569634280721, 0.00013874724712850756, 7851683, 0
154, 1.0000, 0.002403476795815284, 349.2176649570465,3002319, 0.8995547187120014, 0.8861694931983948, 0.8970511555671692, 0.00459592411974785, 0.2827105079276246, 0.2682233953223783, 0.00013678014227574975, 0.00013854927025892122, 7851683, 0
155, 1.0000, 0.002432258192673906, 351.26527190208435,3000822, 0.8996048021928335, 0.8862208724021912, 0.8971527218818665, 0.004613468855202577, 0.2826288927712598, 0.26816579148353603, 8.161516064464358e-05, 0.00013140772674680062, 7851683, 0
156, 1.0000, 0.0014850819820409838, 353.29324674606323,2998964, 0.8996669632532115, 0.8862991333007812, 0.897167444229126, 0.004633801555760779, 0.2824994771323978, 0.2681093877992998, 0.00012941563764490294, 0.0001312071456762434, 7851683, 0
157, 1.0000, 0.002160935517069089, 355.3171968460083,2996356, 0.899754216237854, 0.8863552212715149, 0.8973625302314758, 0.0046598673227049294, 0.2823527577372262, 0.267981248882761, 0.00014671939734284267, 0.00013268153659432087, 7851683, 0
158, 1.0000, 0.0058314581935538, 357.3858036994934,2994639, 0.8998116600164703, 0.8864160776138306, 0.8974306583404541, 0.004677361938103591, 0.2822477502755139, 0.2679118305420494, 0.00010500745562441738, 0.00012961386368223602, 7851683, 0
159, 1.0000, 0.0027803760147822104, 359.4405539035797,2993356, 0.8998545839349122, 0.8865321278572083, 0.8974827527999878, 0.00469072644486888, 0.28217262826134515, 0.26795287794343037, 7.51220165303157e-05, 0.00012273347615617168, 7851683, 0
160, 1.0000, 0.0012860937804435322, 361.50727891921997,2992504, 0.8998830883608767, 0.8865495920181274, 0.8975281715393066, 0.00469891693289213, 0.2821145375369829, 0.26790124684447275, 5.809072488682787e-05, 0.00011388785435628494, 7851683, 0
161, 1.0000, 0.0015872072161340646, 363.4057049751282,2990896, 0.8999368854465, 0.8866122961044312, 0.8975936770439148, 0.004717932829800971, 0.2819771184008736, 0.26775947001461925, 0.00013741913726633692, 0.00011604712662302581, 7851683, 0
162, 1.0000, 0.0016828165009821075, 365.3871178627014,2988708, 0.9000100869535543, 0.8866696953773499, 0.897660493850708, 0.004744655529552855, 0.28185149296870576, 0.2676692583182946, 0.0001256254288961589, 0.00011697113613086982, 7851683, 0
163, 1.0000, 0.001328693867401829, 367.39777278900146,2987877, 0.9000378888056395, 0.8867229223251343, 0.8977299332618713, 0.004756218068709797, 0.28175720547544447, 0.2676346198199254, 9.428749541912085e-05, 0.00011447647482297732, 7851683, 0
164, 1.0000, 0.001320091099287882, 369.42371797561646,2986322, 0.9000899127286146, 0.8868103623390198, 0.8976390957832336, 0.0047754744636557146, 0.28164705835164977, 0.2676314847347011, 0.00011014711826606849, 0.00011403598981928631, 7851683, 0
165, 1.0000, 0.009290261816453883, 371.45031785964966,2984387, 0.9001546498932171, 0.8869399428367615, 0.897545576095581, 0.004808371839474349, 0.2815300805841426, 0.26760279261452746, 0.00011697777561786582, 0.00011432680815560063, 7851683, 0
166, 1.0000, 0.006175729622259576, 373.46759700775146,2983546, 0.9001827863042924, 0.886845588684082, 0.8976176977157593, 0.004817082576739548, 0.2814585771012237, 0.2673966276780309, 7.150347831463844e-05, 0.00010908523907016775, 7851683, 0
167, 1.0000, 0.002124265404272117, 375.49974179267883,2983383, 0.9001882396158326, 0.8868933916091919, 0.8976230621337891, 0.004822240475601107, 0.28141862153359243, 0.26742023120742864, 3.9955569428207216e-05, 9.866136538826295e-05, 7851683, 0
168, 1.0000, 0.0022934430520867104, 377.5128927230835,2982855, 0.9002059043305148, 0.8869455456733704, 0.8977046012878418, 0.004837598314682979, 0.2813473104598643, 0.2674072609963758, 7.131107170693651e-05, 9.550983738157544e-05, 7851683, 0
169, 1.0000, 0.002255586950506961, 379.52818751335144,2985091, 0.9001310969403075, 0.8871650099754333, 0.8976725339889526, 0.004917159383831171, 0.28124657518541624, 0.2676702708210098, 0.00010073527455728426, 9.601994491901783e-05, 7851683, 0
170, 1.0000, 0.0026605603012371717, 383.54041266441345,2982621, 0.9002137330108854, 0.8870769739151001, 0.8977313041687012, 0.004883498806473619, 0.2811222342939522, 0.2673791275770311, 0.00012434089776147683, 9.85341347094481e-05, 7851683, 0
171, 1.0000, 0.007941832790913508, 385.57581782341003,2984570, 0.9001485274636966, 0.8872078061103821, 0.8976738452911377, 0.004927149525871138, 0.28105072656045477, 0.26753796244370714, 7.15077269973774e-05, 9.542525600853195e-05, 7851683, 0
172, 1.0000, 0.002750396526081931, 387.601665019989,2983680, 0.9001783032138239, 0.8872366547584534, 0.8976444602012634, 0.0049292664205459295, 0.28088899765729625, 0.2674186180010931, 0.0001617289041299652, 0.00010059485402513028, 7851683, 0
173, 1.0000, 0.006275286499984396, 389.62512707710266,2985395, 0.9001209263470056, 0.8871934413909912, 0.8976805210113525, 0.004959925231472977, 0.2808165976012571, 0.2673874655062862, 7.240005708181174e-05, 9.734016523957269e-05, 7851683, 0
174, 1.0000, 0.00149454004711262, 391.6483292579651,2986064, 0.9000985443505616, 0.8872528672218323, 0.8976938724517822, 0.004976241652308248, 0.28073259538030376, 0.26741138542445175, 8.400221748472436e-05, 9.591619596036406e-05, 7851683, 0
175, 1.0000, 0.0013806230628489594, 393.6584060192108,2987166, 0.9000616759498422, 0.8872730135917664, 0.8976871967315674, 0.004990430178305542, 0.28067311871542777, 0.2673795570842464, 5.947666545952357e-05, 9.1440251705907e-05, 7851683, 0
176, 1.0000, 0.0019512099673138618, 395.68981432914734,2991171, 0.8999276850742696, 0.8873251080513, 0.8975870013237, 0.005045770053643276, 0.2804847773842573, 0.26730540967410266, 0.0001883413287855351, 9.8292014170163e-05, 7851683, 0
177, 1.0000, 0.004694721297770911, 397.7342622280121,2993558, 0.8998478258433102, 0.8873570561408997, 0.8977606892585754, 0.0050682524813825515, 0.28041162240513584, 0.26729965438294506, 7.31549825473965e-05, 9.543129170472215e-05, 7851683, 0
178, 1.0000, 0.0011273126081572627, 399.73909044265747,2997530, 0.8997149390124053, 0.887474000453949, 0.8976818323135376, 0.005100463088232564, 0.28032592203312895, 0.2674248299813019, 8.570037246413698e-05, 9.441043375787577e-05, 7851683, 0
179, 1.0000, 0.0014400228349960601, 401.7766625881195,3000900, 0.8996021926327099, 0.8875100016593933, 0.897699236869812, 0.0051245159241590675, 0.280267016450337, 0.26744937129372737, 5.890558625026854e-05, 9.006035238425149e-05, 7851683, 0
180, 1.0000, 0.015602324485932538, 403.80984449386597,3013051, 0.8991956700037254, 0.8876025080680847, 0.8976711630821228, 0.005217656488591908, 0.2802353040006203, 0.2676514856744929, 3.1712449624077266e-05, 8.113406894251702e-05, 7851683, 0
181, 1.0000, 0.014197608324918346, 406.2443046569824,3008325, 0.899353782582491, 0.8875954747200012, 0.8976792097091675, 0.005212251100481389, 0.28023741958737886, 0.2676338671944152, 1.7257767747080877e-05, 6.949945406034157e-05, 24810015, 0
182, 1.0000, 0.0017954458308748864, 408.8333537578583,3008232, 0.8993568939810997, 0.8875956535339355, 0.8977500200271606, 0.00521237789226201, 0.2801243691111312, 0.2674737392395654, 0.00011305047464216234, 7.296431217437598e-05, 24810015, 0
183, 1.0000, 0.0009958977131695756, 411.35593152046204,3008149, 0.8993596708207183, 0.8876091837882996, 0.897741973400116, 0.005212467426052725, 0.28011125471291054, 0.2674850943433976, 1.3114397180657988e-05, 6.145741324425849e-05, 24810015, 0
184, 1.0000, 0.002078878527717355, 413.9712862968445,3007482, 0.8993819859053643, 0.8876814246177673, 0.897737979888916, 0.005213255146229346, 0.2800592946226662, 0.2675523660296828, 5.1960090487135346e-05, 6.043434770753848e-05, 24810015, 0
185, 1.0000, 0.0019320565478098866, 416.5287742614746,3006387, 0.8994186201147906, 0.887669563293457, 0.8977887630462646, 0.0052144800133501375, 0.28000283240801355, 0.2674280057568078, 5.646221574490129e-05, 6.0024872574030595e-05, 24810015, 0
186, 1.0000, 0.0016351905031637341, 419.012499332428,3004557, 0.8994798444099961, 0.8876895904541016, 0.8978248238563538, 0.00521676409345864, 0.27992551378212266, 0.26729686166983935, 7.731862772791809e-05, 6.156395837080008e-05, 24810015, 0
187, 1.0000, 0.003316959510239713, 421.45803022384644,2999535, 0.8996478599348714, 0.8877599239349365, 0.8977833986282349, 0.0052244081674673055, 0.27976217051929136, 0.267074148704137, 0.0001633432610907426, 6.787408757302183e-05, 24810015, 0
188, 1.0000, 0.003221767531063594, 426.33840799331665,2998068, 0.8996969397387329, 0.8877771496772766, 0.8978889584541321, 0.005227256836858982, 0.2797021640759555, 0.26703385886595365, 6.0006442734683585e-05, 6.704299268085151e-05, 24810015, 0
189, 1.0000, 0.001843831926156145, 428.87773275375366,2996768, 0.899740432407458, 0.8878030180931091, 0.8979277014732361, 0.005229628510092493, 0.2796628206813133, 0.26700341941975186, 3.9343395738078435e-05, 6.35631244886551e-05, 24810015, 0
190, 1.0000, 0.0028620568020369507, 431.4088068008423,2995184, 0.8997934265515047, 0.8878917694091797, 0.8979103565216064, 0.0052327800006874425, 0.279632573772685, 0.2670594592036207, 3.02469050034726e-05, 5.901369497745947e-05, 24810015, 0
191, 1.0000, 0.001024738409563468, 433.9309368133545,2994758, 0.8998076787644871, 0.8878861665725708, 0.8979437351226807, 0.005233579688184363, 0.2796076177877892, 0.26700273241582423, 2.4955984555097288e-05, 5.4147074560215934e-05, 24810015, 0
192, 1.0000, 0.001036653690543338, 436.4604866504669,2992593, 0.899880110785864, 0.8878970742225647, 0.8979798555374146, 0.0052385777803995075, 0.2795566438241023, 0.2668893410213485, 5.097397020958905e-05, 5.3821072032994795e-05, 24810015, 0
193, 1.0000, 0.0008719387612156476, 438.9898977279663,2990883, 0.8999373203731872, 0.8879237174987793, 0.8980011940002441, 0.005243778334442763, 0.27948567054220713, 0.26680622755148475, 7.097327737937142e-05, 5.533075491544693e-05, 24810015, 0
194, 1.0000, 0.0033012111639990015, 441.47514486312866,2987875, 0.9000379557174375, 0.8879851698875427, 0.8980613350868225, 0.005254308156006559, 0.27943160035578635, 0.26697455363219463, 5.407019001646418e-05, 5.520338712638394e-05, 24810015, 0
195, 1.0000, 0.0009159636695382336, 443.9644389152527,2987455, 0.9000520071950256, 0.8879683613777161, 0.8980920910835266, 0.005256128758996211, 0.2793775653228783, 0.266822235793798, 5.403503072370919e-05, 5.508542358817776e-05, 24810015, 0
196, 1.0000, 0.0009303793491098739, 446.48685598373413,2986369, 0.9000883403013606, 0.8879810571670532, 0.8981174826622009, 0.005261059772304755, 0.27934121893525754, 0.26681263594094934, 3.6346389756913844e-05, 5.284198846954963e-05, 24810015, 0
197, 1.0000, 0.006654341958037765, 451.2882378101349,2984998, 0.9001342083389163, 0.8879160284996033, 0.8981067538261414, 0.005269028751361198, 0.2792988572706439, 0.2667303786020066, 4.236166472343372e-05, 5.168666829872852e-05, 24810015, 0
198, 1.0000, 0.0014751674425180557, 453.83378648757935,2984277, 0.9001583300421092, 0.8879579901695251, 0.8980867266654968, 0.005274652919865517, 0.27925665040501585, 0.26676687230487006, 4.2206859019844334e-05, 5.0649946170179724e-05, 24810015, 0
199, 1.0000, 0.0005254436931855962, 456.3571264743805,2983855, 0.9001724484314955, 0.8879867792129517, 0.8980225920677185, 0.005277884871537705, 0.2792357408164797, 0.26678529583137867, 2.0909588645978694e-05, 4.636130350927171e-05, 24810015, 0
200, 1.0000, 0.0008910310421794342, 458.8874053955078,2983165, 0.9001955330018189, 0.8880012631416321, 0.8980492949485779, 0.005285202336467359, 0.2792050049369631, 0.2668029593721979, 3.073588422414231e-05, 4.4494327342284075e-05, 24810015, 0
201, 1.0000, 0.0010423515826133722, 461.51870346069336,2982128, 0.9002302267691019, 0.8880563974380493, 0.8980907201766968, 0.005296609534556918, 0.27914316299898356, 0.2668328477974661, 6.18419372397927e-05, 4.5983549275310616e-05, 24810015, 0
202, 1.0000, 0.0022782985215939744, 464.04443621635437,2981785, 0.9002417021424656, 0.8880244493484497, 0.8981027603149414, 0.005308074960677844, 0.27909639555675614, 0.26666547513691313, 4.676744071097083e-05, 4.6061343489671776e-05, 24810015, 0
203, 1.0000, 0.0011711284951873148, 466.54900908470154,2981259, 0.9002592999453498, 0.8880738615989685, 0.8981067538261414, 0.005316299884205209, 0.279048297601543, 0.26666470860502256, 4.8097955809400794e-05, 4.626106246275265e-05, 24810015, 0
204, 1.0000, 0.0012261015881208923, 469.08829402923584,2981003, 0.9002678646554988, 0.8881291151046753, 0.8981375098228455, 0.00533176940237387, 0.2789875988369718, 0.26668086475876895, 6.06987627914668e-05, 4.7534838909250284e-05, 24810015, 0
205, 1.0000, 0.005153303766093463, 471.59375405311584,2981042, 0.900266559875437, 0.8882151246070862, 0.8981254696846008, 0.005345835887411912, 0.2789312374219115, 0.2666772389114801, 5.636141196924127e-05, 4.835139519162997e-05, 24810015, 0
206, 1.0000, 0.0031971386509488256, 474.0997040271759,2981135, 0.9002634484768282, 0.8881641626358032, 0.8981655836105347, 0.005361327752867303, 0.2789007493030314, 0.2665913549899728, 3.0488123590854954e-05, 4.617226492594316e-05, 24810015, 0
207, 1.0000, 0.0010653168740334697, 476.60954904556274,2981114, 0.9002641510507076, 0.8881940841674805, 0.8981335163116455, 0.005361921646571312, 0.278881220128272, 0.26660722930372904, 1.9529177672006348e-05, 4.2365414185492115e-05, 24810015, 0
208, 1.0000, 0.0007227802853216436, 479.1207218170166,2981337, 0.9002566903852263, 0.8882215023040771, 0.8981441855430603, 0.005369578470810088, 0.2788472332134924, 0.26659868526645364, 3.398691599787451e-05, 4.144207446885442e-05, 24810015, 0
209, 1.0000, 0.002196670718916178, 481.6116898059845,2983211, 0.900193994030464, 0.8882364630699158, 0.8980132341384888, 0.005409009095442642, 0.27879840238215253, 0.26665922314001117, 4.883083190498905e-05, 4.212760312924389e-05, 24810015, 0
210, 1.0000, 0.0021424299315416424, 486.50446462631226,2982402, 0.9002210598527707, 0.8882909417152405, 0.8980666995048523, 0.005399079841556867, 0.27874787033693316, 0.26661046148184697, 5.0532044745588145e-05, 4.290093550546357e-05, 24810015, 0
211, 1.0000, 0.0013224851769538324, 488.99672961235046,2983078, 0.9001984436650335, 0.8882983922958374, 0.8980934023857117, 0.0054112998165305876, 0.27871284416570624, 0.2665991670594042, 3.502617279294018e-05, 4.203967548263964e-05, 24810015, 0
212, 1.0000, 0.0007490789663439094, 491.5099666118622,2984348, 0.9001559546732789, 0.8883363008499146, 0.8981067538261414, 0.005429121374452979, 0.278665020123076, 0.2665719214666593, 4.782403555569914e-05, 4.2585136287642026e-05, 24810015, 0
213, 1.0000, 0.006247752804314364, 493.96107363700867,2986702, 0.9000771994869873, 0.8883981108665466, 0.8981227874755859, 0.005457045596965758, 0.2786208516773692, 0.2665224165409183, 4.416845296689731e-05, 4.274087965022794e-05, 24810015, 0
214, 1.0000, 0.00593234352822733, 496.2964437007904,2987323, 0.9000564233736962, 0.8883005976676941, 0.8981294631958008, 0.00546496281601262, 0.27859149812093337, 0.26639305351161746, 2.9353551289801327e-05, 4.1164720940790066e-05, 24810015, 0
215, 1.0000, 0.002084709852621292, 498.84564661979675,2987389, 0.9000542152843609, 0.8883411884307861, 0.8981335163116455, 0.005465722684494707, 0.27857219887769596, 0.266428848883519, 1.929924673133021e-05, 3.816161044346574e-05, 24810015, 0
216, 1.0000, 0.000918578686505216, 501.36524629592896,2987711, 0.9000434424848767, 0.8883575201034546, 0.8981548547744751, 0.005469457942944848, 0.27855318066292944, 0.26644984235096403, 1.901821596478337e-05, 3.5594344709493654e-05, 24810015, 0
217, 1.0000, 0.0018430264117813224, 503.90222454071045,2989474, 0.8999844597349055, 0.8884075284004211, 0.8981882929801941, 0.005490280260974318, 0.2785080372389251, 0.26654052993453187, 4.51434168718956e-05, 3.645040386038453e-05, 24810015, 0
218, 1.0000, 0.0007168200217196744, 506.36027359962463,2990153, 0.8999617431794713, 0.8884125351905823, 0.8981976509094238, 0.005502760904839315, 0.27845017640638026, 0.2664589798838973, 5.78608325630392e-05, 3.817425567804817e-05, 24810015, 0
219, 1.0000, 0.000911725130195013, 508.7842655181885,2991493, 0.8999169122747853, 0.8884463906288147, 0.8982096314430237, 0.005520832027425566, 0.2784073280637475, 0.26644421634708615, 4.284833633277918e-05, 3.861774554024316e-05, 24810015, 0
220, 1.0000, 0.0036614386757739125, 511.3191933631897,2992811, 0.8998728173998778, 0.8884630799293518, 0.8982029557228088, 0.005547168643073359, 0.2783609286271121, 0.26647279473403035, 4.6399440489175436e-05, 3.933321982303354e-05, 24810015, 0
221, 1.0000, 0.0050374897704781275, 513.8103094100952,2992779, 0.8998738879886464, 0.8885371088981628, 0.8981415033340454, 0.005554237988562263, 0.27832079131781856, 0.26645727184664414, 4.013730804808269e-05, 3.941289837480841e-05, 24810015, 0
222, 1.0000, 0.0007664808528930506, 516.3586692810059,2993569, 0.8998474578284211, 0.8885337710380554, 0.8981842398643494, 0.005565165615693447, 0.2782841547352468, 0.26646136464261666, 3.6636585665772436e-05, 3.9126052690770066e-05, 24810015, 0
223, 1.0000, 0.0016650000612609425, 518.8710613250732,2995052, 0.8997978427301754, 0.8885706067085266, 0.8981708884239197, 0.005585248609468279, 0.27824302894786923, 0.26651280614463546, 4.1125792162755026e-05, 3.932157089455932e-05, 24810015, 0
224, 1.0000, 0.005360644188622868, 521.4305155277252,3001958, 0.8995667962915475, 0.8887229561805725, 0.8981000781059265, 0.00567521339625837, 0.27815017965325184, 0.26691542826426756, 9.284929371328188e-05, 4.2849487708910044e-05, 24810015, 0
225, 1.0000, 0.003244919356432181, 523.930623292923,3001974, 0.8995662609971631, 0.8886616826057434, 0.8981375098228455, 0.0056793941444146885, 0.2780652172446838, 0.2666040912889713, 8.496240929239951e-05, 4.588531870928674e-05, 24810015, 0
226, 1.0000, 0.0010103954634951178, 526.5104322433472,3006154, 0.899426415339262, 0.8887113332748413, 0.8981348276138306, 0.005719394117825802, 0.2780205939175375, 0.26674507493610256, 4.4623321493464374e-05, 4.575752931843364e-05, 24810015, 0
227, 1.0000, 0.0022946322052639924, 529.0115921497345,3008496, 0.8993480616237587, 0.8887148499488831, 0.8981816172599792, 0.005741696312817925, 0.2779565545317987, 0.2666986452158197, 6.403939500781997e-05, 4.73217756259557e-05, 24810015, 0
228, 1.0000, 0.009456930154916676, 531.5247950553894,3022383, 0.8988834595540763, 0.8889167904853821, 0.8981789350509644, 0.005846209467725387, 0.2778420552882082, 0.2670271870647592, 0.00011449923759870861, 5.1693410785024345e-05, 24810015, 0
229, 1.0000, 0.0029550745229952402, 534.0203840732574,3025791, 0.8987694418502182, 0.8888948559761047, 0.8982123136520386, 0.005871655650799733, 0.27774981601216686, 0.26698160760027756, 9.223927800500187e-05, 5.477511007369865e-05, 24810015, 0
230, 1.0000, 0.004756377064820895, 536.5346128940582,3028144, 0.8986907201198256, 0.8889126181602478, 0.8982457518577576, 0.00589356947191693, 0.2777004155375511, 0.26698057452613677, 4.9400474080585344e-05, 5.4212326437168545e-05, 24810015, 0
231, 1.0000, 0.00363488594863868, 539.0320858955383,3048250, 0.8980180558141417, 0.8890430927276611, 0.8984287977218628, 0.006049915218954465, 0.2774863573646337, 0.2671476949167871, 0.00021405816899627839, 6.21929877622285e-05, 24810015, 0
232, 1.0000, 0.003177498636977024, 543.8584308624268,3046774, 0.8980674367210943, 0.8890735507011414, 0.8984327912330627, 0.006043047294560326, 0.27737622039465465, 0.2668409047206075, 0.00011013697509981712, 6.585072992139764e-05, 24810015, 0
233, 1.0000, 0.0010249924715868427, 546.4096140861511,3054371, 0.8978132722562441, 0.8891180753707886, 0.8984715342521667, 0.0060870172989675245, 0.2772986561744575, 0.26681320075898834, 7.756421753873921e-05, 6.693768300194993e-05, 24810015, 0
234, 1.0000, 0.00259536582629027, 548.9018042087555,3062143, 0.8975532530090654, 0.8891862034797668, 0.8984688520431519, 0.006137238328166541, 0.2771768487956516, 0.26665640478285096, 0.00012180737995753921, 7.106748853703067e-05, 24810015, 0
235, 1.0000, 0.01674249092851724, 551.4369490146637,3085552, 0.8967700838689204, 0.8894433379173279, 0.8983873724937439, 0.006261217221628138, 0.27711407323996406, 0.2671173199170245, 6.27755596260271e-05, 7.01912425663342e-05, 24810015, 0
236, 1.0000, 0.004050329845331979, 553.9220161437988,3085424, 0.896774366223995, 0.8894361853599548, 0.8984875679016113, 0.006270110020617117, 0.2769312528767661, 0.26688432119373545, 0.00018282035847427824, 7.724263724082561e-05, 24810015, 0
237, 1.0000, 0.003706631214588678, 556.4392602443695,3090875, 0.8965919981184403, 0.8894805908203125, 0.8985156416893005, 0.006306239265035077, 0.2768470969042363, 0.26687727714345577, 8.415597420757814e-05, 7.790760955036476e-05, 24810015, 0
238, 1.0000, 0.010825006858191686, 558.918046951294,3120701, 0.8955941424742879, 0.8896550536155701, 0.8982229828834534, 0.006514940934481265, 0.27654770902262643, 0.2669614633995601, 0.00029938788161659735, 8.91343933196588e-05, 24810015, 0
239, 1.0000, 0.004883104438370687, 561.3930070400238,3142393, 0.8948684171127592, 0.8898441195487976, 0.8982256650924683, 0.006618181920988483, 0.27635980416461936, 0.267263849207652, 0.00018790485875802565, 9.603611490919869e-05, 24810015, 0
240, 1.0000, 0.0026973724263063435, 563.9034972190857,3164435, 0.8941309821865738, 0.8899534940719604, 0.8982203602790833, 0.006775406289148775, 0.2761208744746748, 0.2672687227128392, 0.00023892968625482958, 0.00010520058033833103, 24810015, 0
241, 1.0000, 0.002199194552231826, 566.3964412212372,3162804, 0.8941855487578745, 0.8900206685066223, 0.8982858061790466, 0.006766095269129096, 0.27597556342289464, 0.26719806391727213, 0.00014531105250387144, 0.00010865411703028511, 24810015, 0
242, 1.0000, 0.012452389337887254, 568.9151139259338,3187916, 0.8933454042216995, 0.8901656270027161, 0.8983579874038696, 0.006948500349777282, 0.2758013499555537, 0.26744624856446814, 0.0001742134735029932, 0.00011390682382949477, 24810015, 0
243, 1.0000, 0.005139884090236829, 571.3421676158905,3204011, 0.8928069315269824, 0.8901517391204834, 0.898388683795929, 0.0070705609926806036, 0.27560986513977087, 0.267433990591716, 0.00019148480914837895, 0.00011997981849338953, 24810015, 0
244, 1.0000, 0.002906914375783291, 573.7008519172668,3211109, 0.8925694615557428, 0.8902361989021301, 0.8983606100082397, 0.007130451545611587, 0.2755019102730899, 0.2675035286773273, 0.00010795486790954323, 0.00011871937554175609, 24810015, 0
245, 1.0000, 0.0025375123180897945, 576.2135770320892,3227462, 0.8920223572390787, 0.8904918432235718, 0.8983699679374695, 0.007273181522812117, 0.27521589963460724, 0.2676631707910646, 0.00028601063822542017, 0.00012963063902467716, 24810015, 0
246, 1.0000, 0.004432640227398935, 578.7329590320587,3244668, 0.8914467150405511, 0.8906201720237732, 0.8983926773071289, 0.007449244918760516, 0.2749599486886077, 0.2677824181120454, 0.00025595094830427323, 0.0001387562550674464, 24810015, 0
247, 1.0000, 0.006101024177312244, 581.2347609996796,3249961, 0.8912696329670414, 0.8908045291900635, 0.8984154462814331, 0.007506579361701502, 0.2747901358825448, 0.2678224912851647, 0.00016981280518690856, 0.00014158731845257712, 24810015, 0
248, 1.0000, 0.0016212045437040625, 583.7822432518005,3256033, 0.8910664887481957, 0.8908951878547668, 0.8985102772712708, 0.00757758267673459, 0.2746553284919926, 0.2678281388520444, 0.00013480738882554189, 0.00014089425683381487, 24810015, 0
249, 1.0000, 0.005123318811882645, 586.2864503860474,3264282, 0.8907905110371848, 0.8910174369812012, 0.8985891342163086, 0.007675388531517378, 0.2744936010075317, 0.2678121728873468, 0.0001617274822117709, 0.00014285069055012755, 24810015, 0
250, 1.0000, 0.013021378137066058, 588.8304975032806,3268662, 0.8906439741994798, 0.8912500143051147, 0.8985477089881897, 0.007765801506652154, 0.27429261957833256, 0.26776612710685666, 0.00020098143268182378, 0.00014781200345477145, 24810015, 0
251, 1.0000, 0.002310270614818652, 591.3743185997009,3273473, 0.8904830178692975, 0.8912503123283386, 0.8986011743545532, 0.007833074988862883, 0.2741364831260811, 0.26766353519877, 0.00015613645318318659, 0.0001486240748005147, 24810015, 0
252, 1.0000, 0.0014944190182139862, 593.9109435081482,3277504, 0.8903481571403503, 0.891310453414917, 0.8986225128173828, 0.007888693081487274, 0.2740489723184047, 0.26767299252272697, 8.751080560026603e-05, 0.00014095692465034007, 24810015, 0
253, 1.0000, 0.0023988510884286563, 596.4072716236115,3289840, 0.8899354451700472, 0.8915750980377197, 0.8986091613769531, 0.008071010202840668, 0.27380529699213, 0.2681058122486292, 0.00024367533072122693, 0.00014888773759941403, 24810015, 0
254, 1.0000, 0.004410053983155159, 598.9141938686371,3290520, 0.889912695158714, 0.891559898853302, 0.8985704183578491, 0.00811923937747551, 0.2736446302730007, 0.2680832283158804, 0.00016066671401887556, 0.0001500256885966515, 24810015, 0
255, 1.0000, 0.003048977108441375, 601.4177179336548,3301300, 0.8895520405672849, 0.8917229175567627, 0.898422122001648, 0.008281826836096387, 0.2734919889866405, 0.26831653144672346, 0.00015264128820607903, 0.00015028521887637398, 24810015, 0
256, 1.0000, 0.003912598793205471, 603.9242177009583,3295994, 0.8897295575674818, 0.8916652798652649, 0.8986145257949829, 0.008233054169226066, 0.27338539879705104, 0.2679599430812479, 0.00010659018517833463, 0.0001452099457009229, 24810015, 0
257, 1.0000, 0.018621675987196294, 606.4199857711792,3305710, 0.8894045000526094, 0.8919632434844971, 0.8984301090240479, 0.008407080801039097, 0.2733405012734071, 0.26844295435199156, 4.489752360786747e-05, 0.0001291275661885949, 24810015, 0
258, 1.0000, 0.004507811048617214, 608.9457879066467,3301641, 0.8895406321057193, 0.891884446144104, 0.8986452221870422, 0.008383124259758545, 0.2731477107497393, 0.2680556975176197, 0.00019279052873144575, 0.00013440816079426045, 24810015, 0
259, 1.0000, 0.00435421665987701, 611.4819309711456,3301151, 0.8895570254962388, 0.8919278383255005, 0.8987414240837097, 0.00839775525200863, 0.27308490796416784, 0.2680209985971362, 6.280278292730701e-05, 0.00012456067797362146, 24810015, 0
260, 1.0000, 0.00488195456358034, 613.9803540706635,3297856, 0.8896672626835077, 0.8921128511428833, 0.8988202810287476, 0.008486582434582193, 0.27278056561518216, 0.26766902495753025, 0.00030434234469156607, 0.00013620062650270757, 24810015, 0
261, 1.0000, 0.007139790358562049, 616.5150971412659,3301096, 0.8895588655706849, 0.8921423554420471, 0.8987240791320801, 0.008634037907085664, 0.2726359253231069, 0.2677765545359096, 0.00014464029064598094, 0.00013702194354025502, 24810015, 0
262, 1.0000, 0.0028536890531771913, 619.0574433803558,3303646, 0.8894735530281854, 0.8923985958099365, 0.8986532688140869, 0.008726464752522315, 0.27243876052281757, 0.26788595549386707, 0.00019716480115578028, 0.0001420999907001143, 24810015, 0
263, 1.0000, 0.0013678879082120248, 621.6498222351074,3306171, 0.8893890768831615, 0.8924866318702698, 0.8987334370613098, 0.008817487456592596, 0.27232258829453754, 0.26797470863229245, 0.000116172235667511, 0.00013926592859013034, 24810015, 0
264, 1.0000, 0.014667455485882512, 624.1756401062012,3317846, 0.8889984792621101, 0.8927661180496216, 0.8984715342521667, 0.009125064342476261, 0.2722071006701855, 0.26847870383390554, 0.0001154876253320336, 0.00013668282189856977, 24810015, 0
265, 1.0000, 0.008427352493694612, 626.7151679992676,3316860, 0.8890314667785432, 0.8925528526306152, 0.8986425995826721, 0.009117091540140463, 0.2720916492180556, 0.26810338978836085, 0.00011545144563762655, 0.00013439480465495926, 24810015, 0
266, 1.0000, 0.004064145405636147, 629.2243649959564,3318710, 0.8889695733653573, 0.892676591873169, 0.8986345529556274, 0.009156470746666248, 0.2720212570880339, 0.2682073197512034, 7.039213120468846e-05, 0.0001259785611380503, 24810015, 0
267, 1.0000, 0.003558773268691184, 631.7210969924927,3320930, 0.8888953012695343, 0.8927466869354248, 0.8986586332321167, 0.009212076552511729, 0.27194154129932724, 0.26828856193372796, 7.971579042792554e-05, 0.00012034316109110817, 24810015, 0
268, 1.0000, 0.0024650921062801257, 634.2161190509796,3340406, 0.8882437141802326, 0.8929893374443054, 0.8984167575836182, 0.009539405440697602, 0.2717294145199917, 0.26902402523056135, 0.00021212678147619624, 0.00012736169310733177, 24810015, 0
269, 1.0000, 0.007243031142853579, 636.7423837184906,3331181, 0.8885523448486865, 0.8929328322410583, 0.8985503911972046, 0.009449970514961182, 0.2716539837926302, 0.2684351378593231, 7.543072485238778e-05, 0.00012086199803767467, 24810015, 0
270, 1.0000, 0.0014407832541201934, 639.209291934967,3361847, 0.8875263862493579, 0.8932194113731384, 0.8982630968093872, 0.009825264445616513, 0.2714343716352234, 0.2693267229377964, 0.00021961215615623475, 0.0001282999331747463, 24810015, 0
271, 1.0000, 0.00408462393267062, 641.7481737136841,3342328, 0.8881794119423173, 0.8932019472122192, 0.8984501361846924, 0.00962924275298996, 0.27136395393577767, 0.26877452643284294, 7.041769800442133e-05, 0.0001208292193224963, 24810015, 0
272, 1.0000, 0.014353292337661853, 644.235280752182,3365977, 0.8873882133864077, 0.8931965231895447, 0.8982818126678467, 0.00992659994367451, 0.27135738490282774, 0.269401628392896, 6.569042050819096e-06, 9.030358185314275e-05, 24810015, 0
273, 1.0000, 0.004169765971330553, 646.7340648174286,3357866, 0.8876595741833541, 0.8934453129768372, 0.8983726501464844, 0.009866651490844732, 0.27117808635539503, 0.269263459437036, 0.00017929854818571345, 9.671462592615753e-05, 24810015, 0
274, 1.0000, 0.001435802980980226, 649.1667449474335,3357071, 0.8876861716230745, 0.8934212327003479, 0.8983780145645142, 0.009868580928380078, 0.27113453678990546, 0.2691700186052253, 4.354956224794648e-05, 8.929791528610813e-05, 24810015, 0
275, 1.0000, 0.003512586759580796, 651.451840877533,3359158, 0.887616349161821, 0.8934153914451599, 0.8983820080757141, 0.0099109874831032, 0.27108867748939613, 0.2691811835863682, 4.585929706840686e-05, 8.354104961816456e-05, 24810015, 0
276, 1.0000, 0.0011820256957588424, 653.9659109115601,3366227, 0.8873798494116529, 0.8935367465019226, 0.8984060883522034, 0.010053921582882937, 0.270981025163098, 0.2694196033144426, 0.00010765232643328293, 8.568647493235094e-05, 24810015, 0
277, 1.0000, 0.003768678318104765, 656.4558079242706,3366169, 0.887381789853796, 0.893650472164154, 0.898380696773529, 0.010133451990331464, 0.27086779718243253, 0.2695818747765782, 0.00011322798125468214, 8.810821958077319e-05, 24810015, 0
278, 1.0000, 0.002203818812012008, 658.9364550113678,3360475, 0.8875722877428125, 0.8937280774116516, 0.8984635472297668, 0.010135938416179815, 0.2707306926376745, 0.26946224809246133, 0.00013710454217807921, 9.209158912938744e-05, 24810015, 0
279, 1.0000, 0.0026350901311733396, 661.4666669368744,3356485, 0.8877057767798998, 0.8938261866569519, 0.8984167575836182, 0.010188059898764524, 0.2706031492008654, 0.269427071297249, 0.00012754344224863434, 9.514013950085629e-05, 24810015, 0
280, 1.0000, 0.0031750916898694447, 663.9946448802948,3349581, 0.8879367563067297, 0.893813967704773, 0.8985650539398193, 0.010160420319357762, 0.2705028171337032, 0.2692063114736381, 0.0001003320644237804, 9.564700606459876e-05, 24810015, 0
281, 1.0000, 0.005141733534148029, 666.5425457954407,3348691, 0.8879665320568569, 0.8939602375030518, 0.8985249996185303, 0.010212621035474703, 0.27042738484981027, 0.26936597271966956, 7.543228393414037e-05, 9.340281558522166e-05, 24810015, 0
282, 1.0000, 0.0018245475630392848, 669.0276548862457,3347900, 0.8879929956729813, 0.8939743638038635, 0.8985089659690857, 0.010253482849197193, 0.27036971193177795, 0.26941406210769553, 5.767291780350847e-05, 8.900638523092911e-05, 24810015, 0
283, 1.0000, 0.0012266822134583577, 671.5539758205414,3347456, 0.8880078500921459, 0.8939980268478394, 0.8985049724578857, 0.010289915316543208, 0.27030678704419964, 0.2693891568716062, 6.292488788445239e-05, 8.597284375719754e-05, 24810015, 0
284, 1.0000, 0.004300049964025662, 674.1188468933105,3344938, 0.8880920920458767, 0.8940964341163635, 0.8984047174453735, 0.01040173156494844, 0.2701655442501513, 0.2693851872400635, 0.00014124279756833058, 9.03486763169578e-05, 24810015, 0
285, 1.0000, 0.0030593110253033843, 676.623471736908,3343443, 0.8881421086149107, 0.8941851258277893, 0.8984862565994263, 0.010457299524782138, 0.2700472675152746, 0.2693951853947732, 0.00011827673018460771, 9.281529422525532e-05, 24810015, 0
286, 1.0000, 0.0014998406046205848, 679.1199848651886,3341833, 0.888195972612332, 0.8942604064941406, 0.8984581828117371, 0.01053083546363782, 0.26997614839290635, 0.26943327111681115, 7.111911955970385e-05, 9.03766477208714e-05, 24810015, 0
287, 1.0000, 0.005379216228443957, 681.6289279460907,3340722, 0.8882331421161425, 0.8942369222640991, 0.8985183238983154, 0.010574653373463368, 0.2699061992460106, 0.26935988849399134, 6.994915130215107e-05, 8.809045444074119e-05, 24810015, 0
288, 1.0000, 0.0023426847121525082, 684.1497089862823,3339356, 0.888278842874203, 0.8943061828613281, 0.8984635472297668, 0.010647886246144482, 0.26980874644449154, 0.26941940713141876, 9.745279784384442e-05, 8.898471147073895e-05, 24810015, 0
289, 1.0000, 0.0016205736475051328, 686.6614780426025,3338107, 0.8883206292920782, 0.8944443464279175, 0.8984929323196411, 0.010757587691132843, 0.26965939482802453, 0.269605164880814, 0.000149351622488747, 9.371408116544809e-05, 24810015, 0
290, 1.0000, 0.0019194951216423516, 689.2043359279633,3340779, 0.8882312351298984, 0.8945364356040955, 0.898423433303833, 0.01093241125902014, 0.26950092790861524, 0.26987593003164895, 0.0001584669183763432, 9.876844754800456e-05, 24810015, 0
291, 1.0000, 0.0017117300964488683, 691.716805934906,3342585, 0.8881708137762694, 0.8946058750152588, 0.8984835743904114, 0.011012793456202603, 0.26936334084968677, 0.26983905650470924, 0.00013758706039479485, 0.00010209727809179384, 24810015, 0
292, 1.0000, 0.0012663451373505761, 694.2673568725586,3346488, 0.8880402354023966, 0.8947566747665405, 0.8984501361846924, 0.01111240658120804, 0.26925244737531484, 0.270002925861461, 0.0001108934701370412, 0.00010294454654773656, 24810015, 0
293, 1.0000, 0.004771197726243815, 696.7706227302551,3349884, 0.8879266191693268, 0.8948649168014526, 0.8985984921455383, 0.011220801262429192, 0.26910519185149673, 0.27004305184083843, 0.0001472555223158145, 0.000106696499056568, 24810015, 0
294, 1.0000, 0.008758587918531595, 699.3247509002686,3352982, 0.8878229727941648, 0.8950790166854858, 0.8985263109207153, 0.011304059934662576, 0.26899433054029726, 0.27023223224048254, 0.00011086131573456726, 0.00010710584094261127, 24810015, 0
295, 1.0000, 0.0014478864005346979, 701.8277299404144,3356019, 0.8877213672288429, 0.895111620426178, 0.8985075950622559, 0.011370519576745192, 0.26891267474748576, 0.2702421699614194, 8.16557938706497e-05, 0.00010423907297468675, 24810015, 0
296, 1.0000, 0.0013488678393494572, 704.3640561103821,3357648, 0.8876668675693403, 0.8951313495635986, 0.8985329866409302, 0.011409200646863358, 0.26887497540655864, 0.27028804366622455, 3.76993352929067e-05, 9.41587871294992e-05, 24810015, 0
297, 1.0000, 0.0014869806454882051, 706.8504550457001,3364437, 0.8874397354708976, 0.8952706456184387, 0.8984889388084412, 0.011554227465816334, 0.2687464155944799, 0.2705285756683482, 0.00012855981756848545, 9.713713606808776e-05, 24810015, 0
298, 1.0000, 0.002285519324342974, 709.3387429714203,3368773, 0.8872946706927496, 0.8952887058258057, 0.8985583782196045, 0.011651980122433054, 0.2686560390970777, 0.27053333899047577, 9.037649013104998e-05, 9.643891429614438e-05, 24810015, 0
299, 1.0000, 0.0017726168689098012, 711.8396008014679,3372624, 0.8871658320256259, 0.8953331708908081, 0.8985289931297302, 0.011743020691541478, 0.26856622125707663, 0.270563248880144, 8.981784807959858e-05, 9.57554156536247e-05, 24810015, 0
300, 1.0000, 0.0018995326709786884, 714.3823099136353,3377132, 0.8870150128328465, 0.8953408598899841, 0.898611843585968, 0.011860670522729978, 0.26844503655430857, 0.270618889203884, 0.00012118470185429331, 9.803740136715213e-05, 24810015, 0
301, 1.0000, 0.007037171932752968, 717.0929508209229,3382206, 0.8868452576012221, 0.8955702781677246, 0.8983820080757141, 0.012001988150406193, 0.2683713815235616, 0.2709838034276683, 7.365502501527343e-05, 9.527366019030716e-05, 24810015, 0
302, 1.0000, 0.0032659592064832256, 719.5821607112885,3383503, 0.8868018653001939, 0.895596444606781, 0.8984167575836182, 0.012057891020529437, 0.26829156343338173, 0.27101112407187294, 7.98180925949965e-05, 9.360212310745354e-05, 24810015, 0
303, 1.0000, 0.0025550552148874165, 722.1066834926605,3385877, 0.8867224409959219, 0.8956354856491089, 0.898383378982544, 0.012136830559297557, 0.2682300917057928, 0.2710811561517959, 6.147173109338766e-05, 8.974797824624094e-05, 24810015, 0
304, 1.0000, 0.0036257315038031594, 724.5977456569672,3388768, 0.8866257199918568, 0.8957459330558777, 0.8984287977218628, 0.012275814088979509, 0.2681174136399519, 0.2711495307065588, 0.00011267805813369725, 9.181341515072178e-05, 24810015, 0
305, 1.0000, 0.0017250353272017628, 726.9943215847015,3388632, 0.8866302699941235, 0.8958170413970947, 0.8984848856925964, 0.012305815376742935, 0.26800633807212276, 0.2710805642862782, 0.00011107557407180613, 9.357878118605853e-05, 24810015, 0
306, 1.0000, 0.0011808135241985005, 729.4131555557251,3391720, 0.8865269581779516, 0.8959062695503235, 0.8985583782196045, 0.012420326573624938, 0.26793023290673923, 0.27118090474111506, 7.610515935813078e-05, 9.166447511844065e-05, 24810015, 0
307, 1.0000, 0.003113785263757881, 731.9226558208466,3390740, 0.8865597449589906, 0.8960129618644714, 0.8985998034477234, 0.012488887683504037, 0.2678084367018256, 0.27120928468528166, 0.00012179621128566298, 9.430708653965485e-05, 24810015, 0
308, 1.0000, 0.015209304864975008, 734.398827791214,3395364, 0.886405044881925, 0.8962088823318481, 0.8985062837600708, 0.012683800989658999, 0.2677738419226032, 0.2716325014833039, 3.459477909217856e-05, 8.53082340114578e-05, 24810015, 0
309, 1.0000, 0.0029608059884703246, 736.9016609191895,3394369, 0.8864383335014492, 0.8961649537086487, 0.8986305594444275, 0.01267612183625614, 0.2676720284381459, 0.2714304859690402, 0.0001018134806832216, 8.683051661092757e-05, 24810015, 0
310, 1.0000, 0.0019946283835338427, 739.3920087814331,3393975, 0.8864515151256629, 0.8961688280105591, 0.8986145257949829, 0.012683298659392831, 0.2676429990369762, 0.27139815148979807, 2.9029403212033067e-05, 7.78195933780843e-05, 24810015, 0
311, 1.0000, 0.004344877262251195, 741.885419845581,3394662, 0.8864285309230365, 0.8962172865867615, 0.8985263109207153, 0.012811399830446352, 0.26754160519439396, 0.27145703273097777, 0.00010139384454405098, 7.990633662765136e-05, 24810015, 0
312, 1.0000, 0.002637293410018827, 744.3595371246338,3395918, 0.8863865103138682, 0.8963069915771484, 0.8985704183578491, 0.012915213949407476, 0.26741119026000687, 0.27153639786380845, 0.0001304149354676709, 8.391813655452397e-05, 24810015, 0
313, 1.0000, 0.0014941087750912634, 746.8535430431366,3397281, 0.8863409099235048, 0.8964533805847168, 0.8984755277633667, 0.01306512281313774, 0.26731586640656574, 0.2717874605363133, 9.53238516973598e-05, 8.499441843688087e-05, 24810015, 0
314, 1.0000, 0.0030378433392330892, 749.3267569541931,3398686, 0.8862939043853825, 0.8965349793434143, 0.8983740210533142, 0.013202062762503585, 0.26725226773801974, 0.2720676830922734, 6.359867186117585e-05, 8.256503524093482e-05, 24810015, 0
315, 1.0000, 0.0038784809081463794, 751.7617719173431,3398994, 0.8862835999684846, 0.8966799378395081, 0.8982524275779724, 0.013262072140376594, 0.2671665667605015, 0.2722095430194565, 8.570097190679915e-05, 8.28733945606752e-05, 24810015, 0
316, 1.0000, 0.0034198152458892353, 754.2219376564026,3398041, 0.88631548344025, 0.8966441750526428, 0.8983245491981506, 0.013269763781743635, 0.26710193647728153, 0.2721192136125596, 6.463028372405422e-05, 8.083830926847425e-05, 24810015, 0
317, 1.0000, 0.002107475285341948, 756.702155828476,3397913, 0.8863197657953246, 0.8967177271842957, 0.8982657790184021, 0.013357274764289093, 0.2670341221427589, 0.2722652330074404, 6.781433611552368e-05, 7.943056485458217e-05, 24810015, 0
318, 1.0000, 0.012087155224550776, 759.2375147342682,3397493, 0.8863338172729126, 0.8968479037284851, 0.8982377052307129, 0.013624763319184791, 0.2669780801240025, 0.2727977596062781, 5.60420146200058e-05, 7.670792938358723e-05, 24810015, 0
319, 1.0000, 0.002991365159411063, 761.7241916656494,3395742, 0.8863923985520956, 0.8968386650085449, 0.8983232378959656, 0.013524641705237973, 0.2668437786235975, 0.27247169753316286, 0.00013430150174043032, 8.112679530491654e-05, 24810015, 0
320, 1.0000, 0.0016975211567012319, 764.2134869098663,3395733, 0.8863926996551867, 0.8968954682350159, 0.8982483744621277, 0.013562199482819998, 0.2668114768395014, 0.2725541289637698, 3.230179056545879e-05, 7.398957765708548e-05, 24810015, 0
321, 1.0000, 0.002283002350648967, 766.6465449333191,3394465, 0.8864351217351434, 0.897017776966095, 0.8982256650924683, 0.013669478531099798, 0.2666843343390258, 0.2727098873232617, 0.0001271424927581366, 7.810567062965367e-05, 24810015, 0
322, 1.0000, 0.00520262363319917, 769.1272039413452,3395551, 0.8863987886288083, 0.8971133828163147, 0.8982577323913574, 0.013938468596966706, 0.2666000813018126, 0.27305623879746677, 8.425304093723218e-05, 7.869966207938805e-05, 24810015, 0
323, 1.0000, 0.0010302117159790654, 771.6592109203339,3394574, 0.8864314750421503, 0.8972243666648865, 0.8982029557228088, 0.013886355174402431, 0.26649983081550044, 0.2729990982752962, 0.00010025048605843967, 8.062769226020832e-05, 24810015, 0
324, 1.0000, 0.0012201200581620063, 774.1468856334686,3394306, 0.8864404412230874, 0.8972740769386292, 0.8982189893722534, 0.01395015635809657, 0.2664484383552851, 0.2731025815869609, 5.1392460035437626e-05, 7.707716764507358e-05, 24810015, 0
325, 1.0000, 0.0026440301432991554, 776.6920416355133,3392221, 0.8865101967725428, 0.8974153995513916, 0.8981481790542603, 0.014020272198449198, 0.26633825124566385, 0.2732129626532915, 0.00011018711611410215, 7.988150787468849e-05, 24810015, 0
326, 1.0000, 0.01201903224921675, 779.1794066429138,3390098, 0.886581223646161, 0.8973690867424011, 0.8982604146003723, 0.014109336519497638, 0.2662805063430052, 0.27306749774007244, 5.774490093063411e-05, 7.733088721051185e-05, 24810015, 0
327, 1.0000, 0.003827332693955185, 781.6566917896271,3389707, 0.8865943049026777, 0.8974648118019104, 0.8982457518577576, 0.014129361266638052, 0.2661963717353084, 0.2731137816680245, 8.413460499717695e-05, 7.798573318803893e-05, 24810015, 0
328, 1.0000, 0.001952419162646626, 784.149252653122,3389264, 0.8866091258659432, 0.8974974155426025, 0.8982964754104614, 0.014157492501396887, 0.2661533253433668, 0.27313556262387256, 4.3046390751810826e-05, 7.348645847334904e-05, 24810015, 0
329, 1.0000, 0.0020563748119676144, 786.6161396503448,3387639, 0.8866634917018498, 0.8975600004196167, 0.8984047174453735, 0.014248657157308216, 0.2660717727052132, 0.2732639540557293, 8.155263857406725e-05, 7.425580111247715e-05, 24810015, 0
330, 1.0000, 0.003136797328589847, 789.1251397132874,3386832, 0.8866904906123584, 0.897622287273407, 0.8982804417610168, 0.01425583072539546, 0.26599902514256896, 0.273210580198315, 7.274756304620489e-05, 7.410358075894055e-05, 24810015, 0
331, 1.0000, 0.0018926879573144032, 791.605486869812,3384973, 0.8867526851286354, 0.8976662158966064, 0.8983967304229736, 0.014377955363587241, 0.26588847474310895, 0.273359535879526, 0.00011055040168705954, 7.712786454339229e-05, 24810015, 0
332, 1.0000, 0.003374198099267038, 794.1574628353119,3383639, 0.8867973152979273, 0.8977392911911011, 0.8982711434364319, 0.014381540630115106, 0.26580464262811565, 0.2733380231085581, 8.383211282197989e-05, 7.777342368841187e-05, 24810015, 0
333, 1.0000, 0.011094401356680786, 796.6410138607025,3382758, 0.8868267899449633, 0.89766526222229, 0.898423433303833, 0.01452708507275973, 0.2657778238180114, 0.2734157518132976, 2.6818809072182148e-05, 6.991849068015626e-05, 24810015, 0
334, 1.0000, 0.0010001896325691473, 799.1560816764832,3381964, 0.8868533539287847, 0.897793173789978, 0.8982670903205872, 0.014516449609644986, 0.2656738594063151, 0.2734371672927248, 0.0001039644094959491, 7.274804207838612e-05, 24810015, 0
335, 1.0000, 0.0010073729609430193, 801.6264367103577,3381506, 0.8868686767305356, 0.8978044986724854, 0.8982858061790466, 0.01452641812981894, 0.2656509580295222, 0.2734162052834546, 2.2901377995876437e-05, 6.480751064997942e-05, 24810015, 0
336, 1.0000, 0.0012226848763998426, 803.9064586162567,3379946, 0.8869208679330058, 0.8979080319404602, 0.8983151912689209, 0.01459002535552245, 0.26555897862264366, 0.27342682813094665, 9.197940795502291e-05, 6.711689657341013e-05, 24810015, 0
337, 1.0000, 0.0015160679239911317, 806.3740487098694,3377910, 0.8869889841434093, 0.8980676531791687, 0.8981468677520752, 0.014725961915052129, 0.2654195523215946, 0.2735253001838125, 0.00013942629734664536, 7.220763977893124e-05, 24810015, 0
338, 1.0000, 0.0037536077630155825, 808.7932448387146,3376017, 0.887052316160253, 0.8982460498809814, 0.8982524275779724, 0.014862216699845597, 0.26529402441280703, 0.2737625851977967, 0.00012552791038145106, 7.631305935997577e-05, 24810015, 0
339, 1.0000, 0.0017445527328617475, 811.3203268051147,3375843, 0.8870581374866825, 0.898279070854187, 0.8982791304588318, 0.014930071489863887, 0.26518958577285123, 0.273722806111189, 0.00010443864112702483, 7.874538295189747e-05, 24810015, 0
340, 1.0000, 0.0038913613580476417, 813.8403778076172,3376305, 0.8870426808613355, 0.8983680605888367, 0.8982644081115723, 0.015038489681327063, 0.2651103999909182, 0.27380699779859397, 7.91857794337214e-05, 7.878931215654009e-05, 24810015, 0
341, 1.0000, 0.0034170884914573405, 816.3297379016876,3376544, 0.8870346849014699, 0.8983686566352844, 0.8983753323554993, 0.015097078715715303, 0.26503672251187005, 0.2737515624238514, 7.367747908038069e-05, 7.826256075062401e-05, 24810015, 0
342, 1.0000, 0.0022890753506980433, 818.8275458812714,3377612, 0.8869989540013171, 0.8984261751174927, 0.898423433303833, 0.01516325362678424, 0.2649862735949038, 0.27384606752259893, 5.0448920414003506e-05, 7.490034812123502e-05, 24810015, 0
343, 1.0000, 0.0011314128640877042, 821.3871788978577,3378952, 0.8869541230966311, 0.898496150970459, 0.8984488248825073, 0.015258346276787819, 0.2648904754319991, 0.27396548297309203, 9.579816264027041e-05, 7.676639928131349e-05, 24810015, 0
344, 1.0000, 0.002502208574601351, 823.9266769886017,3381493, 0.8868691116572229, 0.8985318541526794, 0.898460865020752, 0.015384137915490433, 0.26481032581041863, 0.27412656717500133, 8.014961744440274e-05, 7.709819291977439e-05, 24810015, 0
345, 1.0000, 0.002955064407042949, 826.4324190616608,3382180, 0.8868461274545966, 0.8985968232154846, 0.8983673453330994, 0.01543786733892668, 0.26475659599141677, 0.27424232750774197, 5.372982099077772e-05, 7.436375619688126e-05, 24810015, 0
346, 1.0000, 0.0018562833313389214, 829.0051941871643,3383175, 0.8868128388350722, 0.898661196231842, 0.8983192443847656, 0.015487216199849538, 0.2647158350406035, 0.2743604928947407, 4.076095247845801e-05, 7.0024435893918e-05, 24810015, 0
347, 1.0000, 0.002391029627841872, 831.5017573833466,3383837, 0.8867906910299215, 0.8986780643463135, 0.8983820080757141, 0.015533443793517754, 0.2646746474249466, 0.2743584169011306, 4.1187618756544087e-05, 6.640508323901117e-05, 24810015, 0
348, 1.0000, 0.0009077325493241271, 834.0360765457153,3383187, 0.8868124373642841, 0.8987294435501099, 0.8983592987060547, 0.015559018671275952, 0.26462345616276084, 0.2743283620983651, 5.119125908853439e-05, 6.469947759285975e-05, 24810015, 0
349, 1.0000, 0.0009841598329706834, 836.537086725235,3382244, 0.8868439862770593, 0.8987866044044495, 0.8983592987060547, 0.015609487813180544, 0.26457279608892953, 0.27437462659832856, 5.066007297471753e-05, 6.31360311338118e-05, 24810015, 0
350, 1.0000, 0.0011997170093244304, 839.0774309635162,3380035, 0.8869178903579932, 0.898876965045929, 0.898235023021698, 0.01564593036127539, 0.26450718508884624, 0.2745382502607166, 6.56109988224074e-05, 6.337926740058983e-05, 24810015, 0
351, 1.0000, 0.002453030753653755, 841.5818388462067,3378717, 0.8869619852329007, 0.898901641368866, 0.8982149958610535, 0.015722505472482433, 0.2644569320549599, 0.27459366364048465, 5.02530320664607e-05, 6.192538572695336e-05, 24810015, 0
352, 1.0000, 0.0036563065103895507, 844.0738389492035,3376817, 0.8870255514410376, 0.8989438414573669, 0.8983018398284912, 0.01574297573265686, 0.26441034050133183, 0.2746120076014676, 4.659155412595206e-05, 6.018836806548023e-05, 24810015, 0
353, 1.0000, 0.001271678326730353, 846.5946769714355,3375373, 0.8870738617592215, 0.8989497423171997, 0.8983005285263062, 0.01579608019912008, 0.26436661391544225, 0.27463123763210157, 4.3726590565007495e-05, 5.829561292980372e-05, 24810015, 0
354, 1.0000, 0.0014446564718298123, 849.1038308143616,3373413, 0.8871394353212996, 0.8990030884742737, 0.8982564210891724, 0.015821572173671146, 0.2643220260219445, 0.27464456785592317, 4.458789441524891e-05, 5.6753674104667964e-05, 24810015, 0
355, 1.0000, 0.0009957367088077615, 851.6510949134827,3370169, 0.8872479662577185, 0.8990470170974731, 0.898268461227417, 0.01586716673726577, 0.2642604916132612, 0.27465543306758855, 6.153440231554397e-05, 5.721453629573936e-05, 24810015, 0
356, 1.0000, 0.0010030533596101486, 854.1373670101166,3368227, 0.8873129376136142, 0.8991042971611023, 0.8982938528060913, 0.01591053882968924, 0.26421458264206954, 0.27472801492323806, 4.590897454409548e-05, 5.59687365869774e-05, 24810015, 0
357, 1.0000, 0.0016185284921195731, 856.6898381710052,3364751, 0.8874292303186055, 0.8992040753364563, 0.8983339071273804, 0.01598049227877546, 0.2641449398006625, 0.27484297022381415, 6.964284160426715e-05, 5.720560742431162e-05, 24810015, 0
358, 1.0000, 0.0025465399243479532, 859.1911821365356,3361760, 0.8875292969125725, 0.8991891741752625, 0.8983352780342102, 0.01602542712789415, 0.2640970427050158, 0.2747405667391557, 4.7897096784654813e-05, 5.619862116638334e-05, 24810015, 0
359, 1.0000, 0.002888595187678418, 861.6882343292236,3359787, 0.8875953054013378, 0.899264395236969, 0.8982831239700317, 0.016051399437597747, 0.2640623291970901, 0.2748146929403359, 3.471350770672954e-05, 5.35553601578469e-05, 24810015, 0
360, 1.0000, 0.0011060886684431098, 864.1866133213043,3357704, 0.8876649940389952, 0.8992955684661865, 0.8983352780342102, 0.016082371153378437, 0.2640286747167649, 0.2748831386185052, 3.365447764591689e-05, 5.112424827728614e-05, 24810015, 0
361, 1.0000, 0.0010754766693956655, 866.6781952381134,3355891, 0.8877256495839173, 0.899316132068634, 0.8984113931655884, 0.016107434400480482, 0.2639926435295077, 0.2749069163652956, 3.603118706924091e-05, 4.9366472856178436e-05, 24810015, 0
362, 1.0000, 0.003628922840223107, 869.2281091213226,3350949, 0.8878909886368712, 0.8993327021598816, 0.8984127640724182, 0.016184712664696208, 0.2639215037211413, 0.274921438071942, 7.113980835915523e-05, 5.1203560121943765e-05, 24810015, 0
363, 1.0000, 0.0024855961374706335, 871.7289690971375,3348347, 0.8879780408861196, 0.8993332386016846, 0.898423433303833, 0.01622968839939015, 0.2638725175591703, 0.27494597244074814, 4.8986164811304356e-05, 5.097737708178904e-05, 24810015, 0
364, 1.0000, 0.0014723589723818647, 874.294919013977,3346211, 0.888049502686425, 0.8993746638298035, 0.898380696773529, 0.016266282271796783, 0.26382670407440356, 0.2749723455627245, 4.581347889304199e-05, 5.0435817511783e-05, 24810015, 0
365, 1.0000, 0.0019788458012880324, 876.7914381027222,3343458, 0.8881416067764254, 0.8994103670120239, 0.8984354734420776, 0.016329390721291845, 0.2637676422690031, 0.2750307604500492, 5.9061812571648e-05, 5.1238432511522344e-05, 24810015, 0
366, 1.0000, 0.0016327013523532877, 879.3041241168976,3341237, 0.8882159123281474, 0.8995200395584106, 0.8983245491981506, 0.01638834988215376, 0.2636997780882226, 0.27515312782582185, 6.786417257392818e-05, 5.269874922788951e-05, 24810015, 0
367, 1.0000, 0.0008186960495197122, 881.617457151413,3340103, 0.8882538513176355, 0.899556577205658, 0.8983526229858398, 0.016450408009400532, 0.2636514123656164, 0.2751646682321002, 4.83657260989534e-05, 5.224852661789989e-05, 24810015, 0
368, 1.0000, 0.0006231325405867916, 884.1727108955383,3339409, 0.888277069711555, 0.8995917439460754, 0.8983632922172546, 0.016476926572256547, 0.26361028159326194, 0.27514935426565806, 4.1130772796882376e-05, 5.101328962654496e-05, 24810015, 0
369, 1.0000, 0.0013037390614672464, 886.6983699798584,3338214, 0.8883170495108831, 0.8996803164482117, 0.8983205556869507, 0.01653297733071289, 0.26354768427939623, 0.2752042181198361, 6.25973167844851e-05, 5.2067960769393644e-05, 24810015, 0
370, 1.0000, 0.002524756730568302, 889.2336876392365,3338355, 0.8883123322291214, 0.8997018933296204, 0.8983045220375061, 0.016590423407754722, 0.2635128412220088, 0.2752356915295064, 3.484305613327132e-05, 5.0017863396954855e-05, 24810015, 0
371, 1.0000, 0.0007019461182212112, 891.7436826229095,3338276, 0.8883149752451439, 0.899752676486969, 0.8982323408126831, 0.01660049325640122, 0.26348032179708125, 0.27528094800665487, 3.251942460652524e-05, 4.791008129426835e-05, 24810015, 0
372, 1.0000, 0.0004916090980106916, 894.2374637126923,3338164, 0.8883187223058341, 0.8997591137886047, 0.8982363939285278, 0.016613477787307894, 0.2634589976009101, 0.2752955491769287, 2.132419632189242e-05, 4.418465661843036e-05, 24810015, 0
373, 1.0000, 0.0057138774412779855, 896.7347207069397,3339388, 0.8882777722854344, 0.8998042941093445, 0.8982123136520386, 0.01671982576902356, 0.26339102319703067, 0.2754346357761538, 6.797440425648782e-05, 4.6129513755570236e-05, 24810015, 0
374, 1.0000, 0.0020577070231830117, 901.5839745998383,3339274, 0.8882815862579225, 0.89975506067276, 0.8982831239700317, 0.01672523863445847, 0.263364487737746, 0.2753624388898641, 2.6535459594079214e-05, 4.364792983662161e-05, 24810015, 0
375, 1.0000, 0.001463680905027016, 904.115291595459,3339338, 0.8882794450803854, 0.8997710347175598, 0.8982711434364319, 0.016731583756528536, 0.26334973014966423, 0.27537048987938767, 1.4757589712532937e-05, 3.916235759398982e-05, 24810015, 0
376, 1.0000, 0.0010066035961153897, 906.6039905548096,3340349, 0.8882456211664768, 0.899827241897583, 0.898312509059906, 0.016792582149920465, 0.26329905323735325, 0.27549765792543734, 5.067690892152088e-05, 4.018490606666463e-05, 24810015, 0
377, 1.0000, 0.0009742652277685063, 909.0956635475159,3340978, 0.8882245774059935, 0.8998713493347168, 0.8982924818992615, 0.016839521299478608, 0.26325344984351745, 0.2755571707980124, 4.56034017241036e-05, 4.069643677217431e-05, 24810015, 0
378, 1.0000, 0.0019371846276720968, 911.6377885341644,3340792, 0.8882308002032111, 0.8999358415603638, 0.8983339071273804, 0.016918545684090295, 0.263185887316004, 0.275603935103445, 6.756252154321851e-05, 4.281257327033837e-05, 24810015, 0
379, 1.0000, 0.0019415380584192144, 914.1434483528137,3341070, 0.8882214994632838, 0.9000005125999451, 0.8982056379318237, 0.01697361639400576, 0.2631360238223678, 0.2756788869202412, 4.986349631630471e-05, 4.347028340491018e-05, 24810015, 0
380, 1.0000, 0.000831120638659042, 916.6433651447296,3341422, 0.8882097229868289, 0.9000285267829895, 0.8982550501823425, 0.017013702871059223, 0.2630978117942335, 0.27569148105846, 3.8212025785466786e-05, 4.291343022498638e-05, 24810015, 0
381, 1.0000, 0.0015010570475637983, 919.2035200595856,3341381, 0.8882110946786888, 0.9000847935676575, 0.8983165621757507, 0.017073364383236974, 0.26303899505978956, 0.27568958639422586, 5.881674150298721e-05, 4.428778943787723e-05, 24810015, 0
382, 1.0000, 0.008614909551589684, 921.6981718540192,3339086, 0.8882878759669383, 0.9000263214111328, 0.898423433303833, 0.017114264813981053, 0.2630326766247476, 0.2756248331474865, 6.318426838070046e-06, 3.645159189740899e-05, 24810015, 0
383, 1.0000, 0.0013842729707808775, 924.241691827774,3339685, 0.8882678358834256, 0.9001001715660095, 0.8983873724937439, 0.01712463223226292, 0.2629854288279677, 0.27567742396616907, 4.7247802445749e-05, 3.740959537102935e-05, 24810015, 0
384, 1.0000, 0.0010919055951703824, 926.7333467006683,3339423, 0.8882766013289687, 0.9001061916351318, 0.8983926773071289, 0.017131587147585427, 0.26297489037101385, 0.27567870713809073, 1.0538449583319398e-05, 3.295811630300571e-05, 24810015, 0
385, 1.0000, 0.001681111305697523, 929.2849235534668,3338578, 0.88830487156364, 0.9001638889312744, 0.8984207510948181, 0.017242954848501985, 0.26291282376096, 0.2757785554026847, 6.206661313301609e-05, 3.511170738293788e-05, 24810015, 0
386, 1.0000, 0.003255056245614096, 931.7926003932953,3336702, 0.8883676348302004, 0.900222659111023, 0.8983553051948547, 0.01722428196873115, 0.26288356734535573, 0.2758346304310424, 2.9256419207035478e-05, 3.4476952511278334e-05, 24810015, 0
387, 1.0000, 0.0009456476774746731, 934.3128492832184,3336814, 0.8883638877695103, 0.9002615213394165, 0.898307204246521, 0.01730040670882514, 0.26283848095018925, 0.27588476130594636, 4.5086387315596e-05, 3.5414452114165154e-05, 24810015, 0
388, 1.0000, 0.0013758852637210464, 936.8377559185028,3335254, 0.8884160789719805, 0.9002756476402283, 0.8983553051948547, 0.017299993000722217, 0.26281170535191073, 0.27588374381620406, 2.6775602113504604e-05, 3.4437879271267025e-05, 24810015, 0
389, 1.0000, 0.001606986509642513, 939.3353369235992,3333334, 0.8884803142980977, 0.9003024101257324, 0.898345947265625, 0.017351108298613818, 0.2627769811840985, 0.2759179019116312, 3.472416342120699e-05, 3.446640115135842e-05, 24810015, 0
390, 1.0000, 0.003891226202337371, 941.838073015213,3330852, 0.8885633518394639, 0.9003437161445618, 0.8983352780342102, 0.01737380244800911, 0.26275682384164256, 0.27596058893231734, 2.015734376781264e-05, 3.26662795868855e-05, 24810015, 0
391, 1.0000, 0.0012693970298355668, 944.3334050178528,3329788, 0.8885989489160205, 0.9003399014472961, 0.898380696773529, 0.01737865735312576, 0.2627339170392457, 0.2759153284482951, 2.2906804116651358e-05, 3.15272548617384e-05, 24810015, 0
392, 1.0000, 0.0010822886601717957, 946.9140522480011,3326825, 0.888698078744815, 0.9003495573997498, 0.8984394669532776, 0.017404433924096623, 0.2627022142240267, 0.27588641954801035, 3.170281519887519e-05, 3.154476705742517e-05, 24810015, 0
393, 1.0000, 0.0009213984660309443, 949.4098660945892,3321775, 0.8888670310348629, 0.9004043340682983, 0.8983873724937439, 0.017437941379562026, 0.2626620872004306, 0.27594765525999637, 4.0127025020542106e-05, 3.231307499110259e-05, 24810015, 0
394, 1.0000, 0.0028049934878112575, 951.9489960670471,3318121, 0.8889892788898798, 0.900407075881958, 0.8984782099723816, 0.01746884160636587, 0.2626367118675985, 0.2759709859320054, 2.537533182184193e-05, 3.154144841283382e-05, 24810015, 0
395, 1.0000, 0.0011244252239343369, 954.4419519901276,3314950, 0.8890953675456702, 0.9004383087158203, 0.8984354734420776, 0.01749229847960916, 0.2625957336750838, 0.275947991136839, 4.097819861914598e-05, 3.237790583784783e-05, 24810015, 0
396, 1.0000, 0.0012756169386318324, 956.9452450275421,3313600, 0.8891405330093464, 0.9004521369934082, 0.8984555006027222, 0.01749857131121183, 0.2625683153864269, 0.2759473789167134, 2.741828562424775e-05, 3.184402159503237e-05, 24810015, 0
397, 1.0000, 0.0018277626974173501, 959.3247570991516,3307481, 0.889345249655446, 0.9004871249198914, 0.8984969258308411, 0.017544908693114675, 0.26252355195648214, 0.27597470326003737, 4.476343111031733e-05, 3.294711983833714e-05, 24810015, 0
398, 1.0000, 0.007276257341636905, 961.7980020046234,3304698, 0.8894383574224171, 0.9005492925643921, 0.8984394669532776, 0.017561976249114413, 0.262510638936985, 0.27605363429909835, 1.2913014474535967e-05, 3.0001189474774103e-05, 24810015, 0
399, 1.0000, 0.0017817538893521439, 964.3168549537659,3303301, 0.8894850953133471, 0.9005428552627563, 0.8984541893005371, 0.017574644316232905, 0.26247893777379566, 0.2760184215685871, 3.170116421696845e-05, 3.0167001688172396e-05, 24810015, 0
400, 1.0000, 0.001315038583091269, 966.9275870323181,3301340, 0.8895507023313242, 0.9005498886108398, 0.8984501361846924, 0.017590083028398904, 0.2624627498136942, 0.2760327230770249, 1.618796442359738e-05, 2.8346416039603273e-05, 24810015, 0
401, 1.0000, 0.0009834884492658357, 969.5090770721436,3294731, 0.8897718123679433, 0.9006013870239258, 0.8984528183937073, 0.017652198864161816, 0.2624220629393642, 0.27614275657473947, 4.0686871688178083e-05, 2.9389606492861723e-05, 24810015, 0
402, 1.0000, 0.0025235492612873936, 971.9714262485504,3293208, 0.8898227657021498, 0.9005957245826721, 0.8984902501106262, 0.017651361050856667, 0.26239345806440817, 0.27602278737444047, 2.8604870535797744e-05, 2.9310173736324795e-05, 24810015, 0
403, 1.0000, 0.0010721447866166003, 974.5170252323151,3288819, 0.889969603642946, 0.900655210018158, 0.898462176322937, 0.017707765052471763, 0.26235429927691273, 0.27610532267544685, 3.915879001775702e-05, 3.017167908958213e-05, 24810015, 0
404, 1.0000, 0.001020248218699519, 976.998532295227,3286729, 0.8900395264718964, 0.9006803035736084, 0.8984768986701965, 0.017725908730361308, 0.2623293017770223, 0.2761213559245029, 2.4997495772838274e-05, 2.960937103916397e-05, 24810015, 0
405, 1.0000, 0.00152452171465129, 979.4948143959045,3282648, 0.8901760599957946, 0.9006954431533813, 0.8985210061073303, 0.0177758441843531, 0.2622906560064576, 0.2761535008308885, 3.86457801148099e-05, 3.0408603220623064e-05, 24810015, 0
406, 1.0000, 0.004097256260257266, 982.011887550354,3281115, 0.8902273478889913, 0.9007527828216553, 0.8984768986701965, 0.01779443176729373, 0.2622665932462461, 0.27619044159769873, 2.4062757847775895e-05, 2.970512366557697e-05, 24810015, 0
407, 1.0000, 0.0018734200841432685, 984.4952428340912,3279329, 0.89028710012464, 0.9007529616355896, 0.8985289931297302, 0.017817664231155265, 0.2622385356790932, 0.27616844464130436, 2.8057567570127784e-05, 2.953610545928878e-05, 24810015, 0
408, 1.0000, 0.0006557801780511495, 987.0381970405579,3277945, 0.8903334030888828, 0.9007737636566162, 0.8986145257949829, 0.01785658716584604, 0.2622044349145637, 0.2761585816005104, 3.410076008575347e-05, 2.9963622224422757e-05, 24810015, 0
409, 1.0000, 0.0012732418869346067, 989.5113768577576,3276731, 0.8903740185502923, 0.9008206725120544, 0.8986572623252869, 0.01790099787736282, 0.2621619513530844, 0.27617099419617297, 4.248356471781012e-05, 3.102822818866039e-05, 24810015, 0
410, 1.0000, 0.0011468244331439097, 992.0093257427216,3276198, 0.8903918505444697, 0.9008544087409973, 0.8986305594444275, 0.01793570733456042, 0.26212720464607614, 0.2761792372101801, 3.4746702372800975e-05, 3.1381423399785836e-05, 24810015, 0
411, 1.0000, 0.0007173232109060186, 994.5003008842468,3277093, 0.8903619075148473, 0.9008772373199463, 0.8986251950263977, 0.017972036992728195, 0.2620942571028741, 0.27617596957618384, 3.2947544234995796e-05, 3.153462563229664e-05, 24810015, 0
412, 1.0000, 0.000945874534983469, 996.9838306903839,3277888, 0.8903353100751269, 0.900891900062561, 0.8986559510231018, 0.018014801888239573, 0.2620432962224586, 0.2761639994892912, 5.0960881635198074e-05, 3.308511167505956e-05, 24810015, 0
413, 1.0000, 0.002688020576280811, 999.5454866886139,3284334, 0.890119653350048, 0.9009857773780823, 0.8984475135803223, 0.018090403700309888, 0.2619989761064189, 0.2763809272770509, 4.432011465632657e-05, 3.406665026065179e-05, 24810015, 0
414, 1.0000, 0.005280264935776563, 1002.0354516506195,3285880, 0.890067930530164, 0.9009386301040649, 0.8985543847084045, 0.01811189151048641, 0.261982957237467, 0.27634053293091065, 1.60188739505851e-05, 3.159073184909975e-05, 24810015, 0
415, 1.0000, 0.0016259012601334245, 1004.5617098808289,3286937, 0.8900325676449005, 0.9009668827056885, 0.89853835105896, 0.018120448077203092, 0.261963172214603, 0.2763577058825444, 1.9785018401496934e-05, 3.014653237086512e-05, 24810015, 0
416, 1.0000, 0.0008345377960627533, 1007.0560278892517,3288709, 0.889973283791838, 0.9009793400764465, 0.8985210061073303, 0.018136906892308357, 0.26194615612073946, 0.2763706853296198, 1.7016094235322576e-05, 2.847079642772866e-05, 24810015, 0
417, 1.0000, 0.0012279962946704387, 1009.556982755661,3300513, 0.8895783703598131, 0.9010118842124939, 0.8984875679016113, 0.018223573636748144, 0.2619100203998735, 0.27645416671642953, 3.613572423627476e-05, 2.915770453422085e-05, 24810015, 0
418, 1.0000, 0.004314010918684073, 1012.084549665451,3299512, 0.8896118597147316, 0.901001513004303, 0.8985423445701599, 0.01823093001598563, 0.26188474961790265, 0.27643019671708746, 2.52707803500285e-05, 2.8743514122968782e-05, 24810015, 0
419, 1.0000, 0.000694932805199951, 1014.5771818161011,3310766, 0.8892353470271673, 0.9010393023490906, 0.8985049724578857, 0.01829748260685412, 0.2618497041772975, 0.2764792745727718, 3.504543992988163e-05, 2.931899154891844e-05, 24810015, 0
420, 1.0000, 0.0013486635563538336, 1017.1156079769135,3307373, 0.8893488628925401, 0.9010609984397888, 0.8985129594802856, 0.01828981017801717, 0.2618287828198692, 0.2764735898261015, 2.0921359796477468e-05, 2.834608703788324e-05, 24810015, 0
421, 1.0000, 0.00374302757994202, 1019.6019141674042,3313193, 0.8891541495602473, 0.9010875225067139, 0.8985410332679749, 0.018347205321727643, 0.26179465997540513, 0.2765330053271721, 3.4122842415995613e-05, 2.8876750781328765e-05, 24810015, 0
422, 1.0000, 0.004160601058180398, 1022.0870451927185,3310457, 0.8892456848999644, 0.9011502265930176, 0.8985329866409302, 0.018355813452435185, 0.26177693306701827, 0.276620784091789, 1.7726906179127422e-05, 2.7501525640190127e-05, 24810015, 0
423, 1.0000, 0.0007398214047854109, 1024.6248142719269,3311127, 0.8892232694476214, 0.9011383652687073, 0.8985624313354492, 0.018361683367737112, 0.26176051944196416, 0.2765966529869922, 1.641363111914984e-05, 2.6118099682284453e-05, 24810015, 0
424, 1.0000, 0.0009091000888742414, 1027.115549325943,3311661, 0.889205403997545, 0.9011468887329102, 0.8985971212387085, 0.01837589111283108, 0.2617473123362718, 0.27661654608544767, 1.3207100032885943e-05, 2.439653588245373e-05, 24810015, 0
425, 1.0000, 0.0017546603809206938, 1029.635457277298,3312534, 0.8891761969977011, 0.9012020230293274, 0.8986278772354126, 0.018434985926312045, 0.26170638051334444, 0.2767412528355905, 4.093182607567414e-05, 2.569220980651325e-05, 24810015, 0
426, 1.0000, 0.0017634626671057315, 1032.137204170227,3304945, 0.8894300938153592, 0.9012072086334229, 0.8985904455184937, 0.01842552183444702, 0.26167513903513645, 0.27661880691957935, 3.124147976185654e-05, 2.6199588699783062e-05, 24810015, 0
427, 1.0000, 0.0013117029551835853, 1034.6091222763062,3308126, 0.8893236706005786, 0.9012371897697449, 0.89853435754776, 0.01848461729934044, 0.2616362867519314, 0.2767313215193224, 3.885227845312755e-05, 2.725252052602589e-05, 24810015, 0
428, 1.0000, 0.0018290746758453406, 1037.02930021286,3303030, 0.8894941618619814, 0.9012413620948792, 0.8985196352005005, 0.018472028193048447, 0.2616079452339874, 0.276654200892184, 2.8341516709329273e-05, 2.7359510102816432e-05, 24810015, 0
429, 1.0000, 0.005107696633620028, 1039.4251472949982,3300771, 0.8895697387378662, 0.9012992978096008, 0.8984648585319519, 0.01851407050058708, 0.2615801518594183, 0.2767787615530712, 2.779337472003096e-05, 2.7402590030377404e-05, 24810015, 0
430, 1.0000, 0.0013170712974973928, 1041.9058492183685,3298138, 0.8896578281199843, 0.9012899398803711, 0.8984942436218262, 0.018529580122419412, 0.2615528040184792, 0.27675765385501977, 2.7347842931957356e-05, 2.7397110392281344e-05, 24810015, 0
431, 1.0000, 0.000935645734718205, 1044.3833301067352,3295709, 0.8897390924987023, 0.9012917876243591, 0.8984835743904114, 0.01853491728711229, 0.26153399668714966, 0.2767478134058856, 1.8807329942305273e-05, 2.6385601439982963e-05, 24810015, 0
432, 1.0000, 0.0034187791210506515, 1046.9208171367645,3284164, 0.8901253408528812, 0.9013528823852539, 0.8985704183578491, 0.018593021774818353, 0.2614688122616897, 0.27675203870014864, 6.518442787989409e-05, 2.88831585364815e-05, 24810015, 0
433, 1.0000, 0.0010742588207983768, 1049.4079341888428,3281526, 0.8902135975144944, 0.901346743106842, 0.8986332416534424, 0.01858717772023118, 0.26142276669689507, 0.2766631242169706, 4.604556728360354e-05, 3.0262095567134284e-05, 24810015, 0
434, 1.0000, 0.0009287148661482761, 1051.9079973697662,3274460, 0.8904499968969654, 0.9013760089874268, 0.8986251950263977, 0.018614784631107766, 0.26139057780779557, 0.2766945640374681, 3.218888880196502e-05, 3.0449467145865704e-05, 24810015, 0
435, 1.0000, 0.00157303610972741, 1054.4328863620758,3269507, 0.8906157039648084, 0.9013849496841431, 0.8986572623252869, 0.018630051150771185, 0.2613521084429162, 0.27668255438339273, 3.8469366244187064e-05, 3.116974364962792e-05, 24810015, 0
436, 1.0000, 0.002272632037904994, 1056.910504579544,3263056, 0.8908315279693825, 0.9014492034912109, 0.8986586332321167, 0.01865908547275574, 0.26131352157640375, 0.2767522934474574, 3.8586863304157504e-05, 3.1842257870979566e-05, 24810015, 0
437, 1.0000, 0.0016182255856540735, 1059.4422376155853,3258014, 0.8910002126122383, 0.9014612436294556, 0.8986759781837463, 0.018682703730575758, 0.26128735574399253, 0.2767572720607887, 2.6165829415614184e-05, 3.122316471742497e-05, 24810015, 0
438, 1.0000, 0.0009297386949192223, 1061.9239513874054,3256051, 0.8910658865420134, 0.9014781713485718, 0.898689329624176, 0.018693848247694506, 0.2612655078873896, 0.27674125093415824, 2.184786269093797e-05, 3.0127987600070644e-05, 24810015, 0
439, 1.0000, 0.0010098923945085288, 1064.5904502868652,3249974, 0.8912691980403542, 0.9015054702758789, 0.8987427949905396, 0.018734162094288295, 0.261209077077063, 0.27669786426414006, 5.6430811650520774e-05, 3.207928952655295e-05, 24810015, 0
440, 1.0000, 0.0019271606005315045, 1067.1410262584686,3251081, 0.8912321623601397, 0.901561439037323, 0.8986813426017761, 0.018799186657144182, 0.2611458024409354, 0.27677411516246303, 6.327462985394883e-05, 3.433406527089775e-05, 24810015, 0
441, 1.0000, 0.0020076226236178016, 1069.6643741130829,3255750, 0.8910759567676182, 0.9015598893165588, 0.898800253868103, 0.018833669532203685, 0.26109673144853546, 0.27672592028482046, 4.907099608825183e-05, 3.558239635095839e-05, 24810015, 0
442, 1.0000, 0.001755588613032356, 1072.1916279792786,3261700, 0.8908768941684528, 0.9016174077987671, 0.8987427949905396, 0.018858822335538077, 0.2610643608971976, 0.2767823665895455, 3.237055296217983e-05, 3.5247367406551346e-05, 24810015, 0
443, 1.0000, 0.0028231015104985832, 1074.6943459510803,3278894, 0.8903016534407133, 0.9016678333282471, 0.8987187147140503, 0.018910383833614815, 0.2610219373887402, 0.2768500896632588, 4.242350730321309e-05, 3.5906632268405835e-05, 24810015, 0
444, 1.0000, 0.0017778795330536722, 1077.254534959793,3285321, 0.8900866323777158, 0.9017113447189331, 0.8986946940422058, 0.018932016831544263, 0.2609790807620267, 0.2769095625770416, 4.28566230654126e-05, 3.654761163294658e-05, 24810015, 0
445, 1.0000, 0.0008916757977485443, 1079.7572557926178,3298651, 0.8896406652437873, 0.9017212390899658, 0.8986960053443909, 0.018966280144839257, 0.26094851337084807, 0.27693125215584097, 3.0567393254132824e-05, 3.5900371407883024e-05, 24810015, 0
446, 1.0000, 0.0020944509410553997, 1082.3094010353088,3316215, 0.8890530458334107, 0.9017442464828491, 0.8987628221511841, 0.019013820181427356, 0.26090299230600345, 0.2768707101659885, 4.552106747585105e-05, 3.676294472240032e-05, 24810015, 0
447, 1.0000, 0.001032750141550471, 1084.8266518115997,3324932, 0.8887614107616587, 0.9017561078071594, 0.8987681865692139, 0.01903992128409183, 0.26086668211710146, 0.27692167495894404, 3.631018418243093e-05, 3.671741577122347e-05, 24810015, 0
448, 1.0000, 0.0010726164113850159, 1087.3459808826447,3329018, 0.8886247099582655, 0.9017937779426575, 0.8987080454826355, 0.019057365382576068, 0.26083745075770376, 0.2769812744533142, 2.92313617646367e-05, 3.588969778747948e-05, 24810015, 0
449, 1.0000, 0.001172945228202084, 1089.8674590587616,3337599, 0.88833762488878, 0.9018275141716003, 0.8987307548522949, 0.01908931473151733, 0.2607980418469785, 0.27703563559892735, 3.9408911891747334e-05, 3.622699119889693e-05, 24810015, 0
450, 1.0000, 0.00577265272897199, 1092.361418247223,3342211, 0.8881833262825026, 0.9018970727920532, 0.8986666202545166, 0.0191262092394615, 0.26076651258989514, 0.27721125744313446, 3.152925275523577e-05, 3.5727317283309006e-05, 24810015, 0
451, 1.0000, 0.0011401901031691905, 1094.9013574123383,3341004, 0.888223707552619, 0.9018884897232056, 0.8987294435501099, 0.019127337604613274, 0.2607292573814292, 0.2771194572049536, 3.7255205677433345e-05, 3.587724304566401e-05, 24810015, 0
452, 1.0000, 0.0010288977421206848, 1097.42156624794,3340574, 0.8882380935891974, 0.9018948078155518, 0.8987160921096802, 0.019134713106734258, 0.2607100114906262, 0.27710504898374544, 1.9245895897801457e-05, 3.371094830882674e-05, 24810015, 0
453, 1.0000, 0.0021033527197150477, 1099.9715223312378,3332308, 0.8885146400504916, 0.9018719792366028, 0.8989111185073853, 0.019157846843673214, 0.2606622166488473, 0.27694483106133383, 4.779484154138203e-05, 3.490856329816191e-05, 24810015, 0
454, 1.0000, 0.00347059800934121, 1102.462155342102,3332560, 0.8885062091639387, 0.9019205570220947, 0.8987855315208435, 0.019159454376094634, 0.2606353443900239, 0.2770353954316349, 2.6872253494347742e-05, 3.40070677429215e-05, 24810015, 0
455, 1.0000, 0.001756730256456135, 1104.9757480621338,3326731, 0.8887012235993228, 0.9019632935523987, 0.8988443613052368, 0.019178654100512053, 0.2605858091379652, 0.27694952490782565, 4.9535261296806965e-05, 3.531048751528257e-05, 24810015, 0
456, 1.0000, 0.0011473979869625717, 1107.5066051483154,3324769, 0.8887668640731988, 0.9019621014595032, 0.8988977670669556, 0.01918015085799041, 0.26056094970537236, 0.2769181837896762, 2.4859426694057163e-05, 3.409278292126726e-05, 24810015, 0
457, 1.0000, 0.0022729922351468696, 1110.0117259025574,3320138, 0.8889217983415576, 0.9019953012466431, 0.8988617062568665, 0.0191961618323835, 0.26053121877722346, 0.2768974582789167, 2.9730931042193376e-05, 3.3629240480928336e-05, 24810015, 0
458, 1.0000, 0.002609823457761191, 1112.5660779476166,3314778, 0.8891011219603016, 0.9019918441772461, 0.8988857865333557, 0.019212695114732146, 0.260494902927431, 0.2768394972448398, 3.63158541377695e-05, 3.388870546464075e-05, 24810015, 0
459, 1.0000, 0.000790806297163972, 1115.0302608013153,3312142, 0.8891893117101167, 0.9020212292671204, 0.8988844156265259, 0.019222399732049224, 0.26046673885333244, 0.276840996941779, 2.816406734196253e-05, 3.326741215396017e-05, 24810015, 0
460, 1.0000, 0.0009992274123788556, 1117.3858275413513,3308554, 0.8893093514757983, 0.9020430445671082, 0.8988844156265259, 0.01923423321190494, 0.2604402250169313, 0.27683208166174134, 2.6513832860786124e-05, 3.2521035711091496e-05, 24810015, 0
461, 1.0000, 0.0015386544536474455, 1119.9029285907745,3301103, 0.8895586313793917, 0.9020856022834778, 0.898881733417511, 0.019253768725276205, 0.2604019763426737, 0.27686750426286166, 3.824868052132446e-05, 3.305290057540856e-05, 24810015, 0
462, 1.0000, 0.001504859748077181, 1122.4673147201538,3296171, 0.8897236358733553, 0.9021068215370178, 0.8988857865333557, 0.019267104536599525, 0.260373884185512, 0.27689348437465633, 2.80921580709248e-05, 3.251974488048231e-05, 24810015, 0
463, 1.0000, 0.0008761734109882784, 1124.977609872818,3293432, 0.8898152715807695, 0.9021088480949402, 0.8989058136940002, 0.019273055011883908, 0.26035597489587015, 0.2768795485229932, 1.7909280377759185e-05, 3.063657630438149e-05, 24810015, 0
464, 1.0000, 0.0006549390252676449, 1127.5113410949707,3284509, 0.8901137985677195, 0.9021053314208984, 0.8989258408546448, 0.019290700755530254, 0.2603059684567279, 0.2768362841913946, 5.000644977015689e-05, 3.217501882441925e-05, 24810015, 0
465, 1.0000, 0.0023777431436887617, 1130.029304265976,3274069, 0.8904630781534819, 0.902145504951477, 0.8988950848579407, 0.019310233551337375, 0.26027487730810833, 0.27685568586836873, 3.1091148424367e-05, 3.206495280996169e-05, 24810015, 0
466, 1.0000, 0.00470705892285152, 1132.5204470157623,3270849, 0.8905708061483244, 0.9022003412246704, 0.8988456726074219, 0.01931569186063271, 0.2602627908799572, 0.2769169207439054, 1.2086425490775987e-05, 2.908421406718814e-05, 24810015, 0
467, 1.0000, 0.0011658047462366566, 1135.0875861644745,3270912, 0.8905686984266862, 0.9021808505058289, 0.8988964557647705, 0.01931563720047896, 0.26024907136751485, 0.2768839457483063, 1.371950858836124e-05, 2.6978975568077075e-05, 24810015, 0
468, 1.0000, 0.0007211637751265793, 1137.595891237259,3269668, 0.8906103175650663, 0.9021821618080139, 0.8989124894142151, 0.01931706571664005, 0.260240857237646, 0.2768793263444128, 8.21413555823769e-06, 2.3954057953295728e-05, 24810015, 0
469, 1.0000, 0.0010184876254006087, 1140.154574394226,3257405, 0.8910205872547411, 0.9022182822227478, 0.8989298343658447, 0.01933865876547564, 0.26020530407856757, 0.2768835974684144, 3.5553161799206645e-05, 2.4918908147946486e-05, 24810015, 0
470, 1.0000, 0.002800610199485466, 1142.6587290763855,3252418, 0.8911874318231507, 0.9021846652030945, 0.8989685773849487, 0.019345683492317207, 0.26018451953449445, 0.27672421423603716, 2.0784535944340377e-05, 2.4470911229563754e-05, 24810015, 0
471, 1.0000, 0.001983120067218549, 1145.2207341194153,3244431, 0.8914546440886186, 0.9022257924079895, 0.8989645838737488, 0.019361815231095952, 0.26016405886716165, 0.27678729181191253, 2.046066808197855e-05, 2.4036825379113023e-05, 24810015, 0
472, 1.0000, 0.0015981867320564308, 1147.7398428916931,3246405, 0.8913886021439543, 0.902209460735321, 0.8989899754524231, 0.019353657492250428, 0.26014634218980953, 0.2767209342203321, 1.7716680677959395e-05, 2.3314581991202177e-05, 24810015, 0
473, 1.0000, 0.006327178333537898, 1150.2315938472748,3239051, 0.8916346368253429, 0.9023002982139587, 0.8989338874816895, 0.019369548744436582, 0.2601444654966073, 0.2768383480115323, 1.8766939242631508e-06, 1.8121920248882916e-05, 24810015, 0
474, 1.0000, 0.0005899100485741074, 1152.7340598106384,3237992, 0.8916700666224046, 0.9022600650787354, 0.8990060091018677, 0.019367870303346343, 0.2601109756164262, 0.2767700947682444, 3.3489883193793535e-05, 1.926970901699767e-05, 24810015, 0
475, 1.0000, 0.0006413067575479096, 1155.2421615123749,3235349, 0.8917584905635128, 0.9022762179374695, 0.8989966511726379, 0.019371278389707227, 0.2600987621786744, 0.2767839911297832, 1.2213431703878008e-05, 1.841074707642435e-05, 24810015, 0
476, 1.0000, 0.0008619397284507703, 1157.794044494629,3221307, 0.892228278297543, 0.9022669792175293, 0.898992657661438, 0.019391785816939257, 0.2600440823893598, 0.2767910820059237, 5.4679791943235134e-05, 2.052801497979942e-05, 24810015, 0
477, 1.0000, 0.002567817572352072, 1160.2924356460571,3212930, 0.8925085383636285, 0.9023104906082153, 0.8988069295883179, 0.01940745987189437, 0.2600091982393726, 0.27687831765488824, 3.4884152566749815e-05, 2.1645871606168445e-05, 24810015, 0
478, 1.0000, 0.0007659010954309201, 1162.953518629074,3209906, 0.8926097090022631, 0.9023215174674988, 0.8988683819770813, 0.01941772415990866, 0.25997655696885114, 0.2768381398137311, 3.2641263517763086e-05, 2.2553516530685756e-05, 24810015, 0
479, 1.0000, 0.0004944665392965336, 1165.502417564392,3208461, 0.8926580527763461, 0.9023314714431763, 0.8988483548164368, 0.01942880951855989, 0.2599561194648284, 0.2768283156686636, 2.0437505745041218e-05, 2.2332411879117956e-05, 24810015, 0
480, 1.0000, 0.001011840873588408, 1168.0078625679016,3209968, 0.8926076347365239, 0.9023600220680237, 0.898881733417511, 0.01944655085167199, 0.2599236257911043, 0.2768247528933214, 3.24936724256375e-05, 2.3185792555442162e-05, 24810015, 0
481, 1.0000, 0.003448325596305278, 1172.8231835365295,3210864, 0.8925776582510025, 0.9024128913879395, 0.8988683819770813, 0.01945253580388482, 0.25991230486033745, 0.2768762035929288, 1.1320935972947144e-05, 2.158181595847654e-05, 24810015, 0
482, 1.0000, 0.0024635083178248854, 1175.3094582557678,3212305, 0.8925294483005156, 0.9024145007133484, 0.8988683819770813, 0.019459854015591246, 0.25989742234310065, 0.276871311060015, 1.4882514993375118e-05, 2.07944203656867e-05, 24810015, 0
483, 1.0000, 0.0007271540298766827, 1177.7407095432281,3214034, 0.8924716030511111, 0.9024237394332886, 0.8989218473434448, 0.019473586314985428, 0.2598572669702566, 0.27683247096965163, 4.0155373634109814e-05, 2.220887216702568e-05, 24810015, 0
484, 1.0000, 0.0006170900682624898, 1180.1956813335419,3217630, 0.8923512956382373, 0.9024234414100647, 0.8989365100860596, 0.019496527197062116, 0.25981901214824976, 0.2767903282972792, 3.825482129382607e-05, 2.3449979730154456e-05, 24810015, 0
485, 1.0000, 0.0027388807954190695, 1182.62548828125,3220311, 0.8922616003729664, 0.9024358987808228, 0.8988483548164368, 0.019514305882952953, 0.25979878171468046, 0.27681177177215427, 2.023043142684866e-05, 2.3106211215203383e-05, 24810015, 0
486, 1.0000, 0.0006646216640630698, 1185.1187052726746,3221409, 0.892224865795843, 0.9024474620819092, 0.8989298343658447, 0.01952152320042419, 0.2597690626951919, 0.2767730862682729, 2.9719022303309472e-05, 2.3695142062910873e-05, 24810015, 0
487, 1.0000, 0.0005715015909441509, 1187.5586290359497,3221661, 0.8922164349092901, 0.902458131313324, 0.8989351987838745, 0.01952539679674159, 0.25975756353386736, 0.27677011000895163, 1.1499156863881144e-05, 2.2042456123666266e-05, 24810015, 0
488, 1.0000, 0.0014436993073031158, 1189.9996130466461,3223954, 0.8921397205328387, 0.9025177955627441, 0.8989605903625488, 0.01954918211574384, 0.2597180898025183, 0.2768251705590984, 3.9473734089190415e-05, 2.3364947397090095e-05, 24810015, 0
489, 1.0000, 0.003625284284498129, 1194.5579822063446,3222119, 0.8922011121075393, 0.9024899005889893, 0.8989912867546082, 0.019550479259540954, 0.25970390704016844, 0.2767716351514981, 1.418276430509291e-05, 2.2227182502587237e-05, 24810015, 0
490, 1.0000, 0.0023062228607901086, 1197.026311159134,3221289, 0.8922288805037254, 0.9025118947029114, 0.8989726305007935, 0.019554800950717863, 0.2596871334103926, 0.2767732856943076, 1.677362682883654e-05, 2.161019429294268e-05, 24810015, 0
491, 1.0000, 0.00042770138638765045, 1199.4487872123718,3219622, 0.8922846514873908, 0.9025278687477112, 0.8990220427513123, 0.019564769492560467, 0.2596606466948416, 0.27671795653778547, 2.64867172352079e-05, 2.2054418831039494e-05, 24810015, 0
492, 1.0000, 0.0007580800619192265, 1201.8962290287018,3217754, 0.892347147106759, 0.9025232195854187, 0.8990434408187866, 0.019572965351137245, 0.2596359897561038, 0.2766680957603865, 2.465694168218846e-05, 2.2301803087772544e-05, 24810015, 0
493, 1.0000, 0.0017684302508910019, 1204.3067486286163,3215975, 0.8924066651511144, 0.9026132225990295, 0.8989525437355042, 0.019595571455523514, 0.2595916627526397, 0.27674998043065513, 4.4326998786425875e-05, 2.3887616164062786e-05, 24810015, 0
494, 1.0000, 0.0007899158768674695, 1206.7690167427063,3216105, 0.8924023158842419, 0.9025874733924866, 0.8989846110343933, 0.019611164848113653, 0.2595670034721056, 0.27671693538240183, 2.4659278438254884e-05, 2.3963683071847377e-05, 24810015, 0
495, 1.0000, 0.000617093948721421, 1209.2057266235352,3216193, 0.8923993717651282, 0.9026015996932983, 0.8989980220794678, 0.019617010757220475, 0.2595506077058861, 0.27671541129372895, 1.639577218631727e-05, 2.3071264494046043e-05, 24810015, 0
496, 1.0000, 0.0027750764104830985, 1211.6281995773315,3217520, 0.8923549757871295, 0.9025810360908508, 0.8990594744682312, 0.019640848721437756, 0.2595239805578359, 0.27668230683307277, 2.6627145038038424e-05, 2.3404357248763942e-05, 24810015, 0
497, 1.0000, 0.0028730619530429715, 1214.072800397873,3217138, 0.8923677559405548, 0.9026249647140503, 0.8990367650985718, 0.019646668020243917, 0.2595013341415919, 0.27672323715869923, 2.2646419418237418e-05, 2.3327435721779524e-05, 24810015, 0
498, 1.0000, 0.0011947181622920962, 1216.5490264892578,3218453, 0.8923237614333444, 0.9026151299476624, 0.8990888595581055, 0.01965947981160539, 0.25948565483427766, 0.2767288825300311, 1.567930503193482e-05, 2.2418831983018996e-05, 24810015, 0
499, 1.0000, 0.001345352807184056, 1219.0099203586578,3220722, 0.8922478499984694, 0.902619481086731, 0.8990501165390015, 0.019680227965457073, 0.2594608507687293, 0.27674617189179457, 2.4804069102934978e-05, 2.2646650470868957e-05, 24810015, 0
500, 1.0000, 0.0012156944018401972, 1221.4524323940277,3222158, 0.8921998073274775, 0.902606189250946, 0.8990888595581055, 0.019700228736389255, 0.2594274180280761, 0.27674196182699845, 3.343273853873008e-05, 2.3546197079262233e-05, 24810015, 0
501, 1.0000, 0.0020722507670380484, 1224.0516645908356,3224036, 0.8921369771491191, 0.902667760848999, 0.8990434408187866, 0.01972649119477596, 0.25937998200630014, 0.2768077500891711, 4.7436022420577206e-05, 2.5254543567606317e-05, 24810015, 0
502, 1.0000, 0.0015132378009928091, 1226.4521923065186,3224097, 0.892134936339279, 0.9027033448219299, 0.8990487456321716, 0.019753962627544773, 0.2593330834337241, 0.2767831706517481, 4.689857094519745e-05, 2.686714581520236e-05, 24810015, 0
503, 1.0000, 0.0008034196684347371, 1229.00364112854,3228213, 0.8919972318589151, 0.9027310609817505, 0.899031400680542, 0.01977117043843752, 0.25930297693930376, 0.27680539199449966, 3.010649094026263e-05, 2.717473971712209e-05, 24810015, 0
504, 1.0000, 0.0017743768487933338, 1231.5148739814758,3228869, 0.8919752847891584, 0.9027255773544312, 0.8990795016288757, 0.019782029135745838, 0.2592760716057606, 0.27674958730049126, 2.690533708060716e-05, 2.714767850825138e-05, 24810015, 0
505, 1.0000, 0.002252707182590179, 1234.1374671459198,3233987, 0.8918040574979772, 0.9027876257896423, 0.8990461230278015, 0.019807772194454336, 0.2592480780770576, 0.27676594449497094, 2.799352757210105e-05, 2.7231100353036493e-05, 24810015, 0
506, 1.0000, 0.0007565279341236971, 1236.613979101181,3235484, 0.8917539740171452, 0.9027771949768066, 0.8990447521209717, 0.01981660208628905, 0.2592246384904321, 0.27673596321700716, 2.343958479272823e-05, 2.6825860572850592e-05, 24810015, 0
507, 1.0000, 0.0007875614166855185, 1239.0895519256592,3236999, 0.8917032883301308, 0.9027994871139526, 0.899103581905365, 0.019834469485868925, 0.2591848733092705, 0.27671024236990804, 3.976517991260975e-05, 2.790285176441918e-05, 24810015, 0
508, 1.0000, 0.0017373175943943917, 1241.5669248104095,3237498, 0.89168659383652, 0.9028815031051636, 0.8990567922592163, 0.019860733372568565, 0.2591445319166037, 0.2767413254069844, 4.034139635528122e-05, 2.8950683757382452e-05, 24810015, 0
509, 1.0000, 0.0009081378446613817, 1244.042552947998,3237212, 0.8916961622236397, 0.902843177318573, 0.8991302847862244, 0.019865465716746977, 0.2591104040285191, 0.2766520515810363, 3.4127885068402364e-05, 2.9430922857834426e-05, 24810015, 0
510, 1.0000, 0.0011125009440336108, 1246.5853862762451,3238684, 0.891646915140283, 0.9028684496879578, 0.8991102576255798, 0.019880568875821226, 0.2590899181185182, 0.2766519707700028, 2.0485914347501133e-05, 2.838370128555372e-05, 24810015, 0
511, 1.0000, 0.0021635602277255746, 1249.0500841140747,3239712, 0.8916125224760911, 0.902899444103241, 0.8991115689277649, 0.01989879812479569, 0.259064024529976, 0.2766421329953692, 2.5893584747305187e-05, 2.8124275447121733e-05, 24810015, 0
512, 1.0000, 0.002586258289066897, 1251.5050423145294,3239669, 0.891613961079749, 0.9028708934783936, 0.8991984128952026, 0.01991152728908166, 0.25904043997269827, 0.27659552136272203, 2.3584559283973405e-05, 2.763350571159656e-05, 24810015, 0
513, 1.0000, 0.00161720627432079, 1253.9964582920074,3239926, 0.8916053629137011, 0.9029145240783691, 0.8991743922233582, 0.01991881973769141, 0.2590254808700155, 0.2766202750933162, 1.4959100853528806e-05, 2.598860303453618e-05, 24810015, 0
514, 1.0000, 0.0008273581110623217, 1256.4688172340393,3238966, 0.8916374805767596, 0.9029660224914551, 0.8991596698760986, 0.019932799467894897, 0.25899897226504415, 0.27667625307600024, 2.650861027542195e-05, 2.6040141389046146e-05, 24810015, 0
515, 1.0000, 0.0009994095743225977, 1258.9890823364258,3237864, 0.891674348977479, 0.903019368648529, 0.89910888671875, 0.019951301219943166, 0.2589696508808501, 0.27672334123148007, 2.9321383739289164e-05, 2.6351021196978545e-05, 24810015, 0
516, 1.0000, 0.0015469440491392608, 1261.481796503067,3234157, 0.8917983699951438, 0.9029923677444458, 0.8991115689277649, 0.01996360321269737, 0.2589338238073491, 0.2765991284074536, 3.582707146804198e-05, 2.717307805600043e-05, 24810015, 0
517, 1.0000, 0.0012826286307471206, 1263.8250484466553,3231924, 0.8918730770176542, 0.9030008912086487, 0.899185061454773, 0.019986340061292667, 0.25890503086503724, 0.276597044564532, 2.879294226093565e-05, 2.7330876349104664e-05, 24810015, 0
518, 1.0000, 0.0007366487206134684, 1266.2167315483093,3228783, 0.8919781619964741, 0.9030048251152039, 0.8992010951042175, 0.019991759592873574, 0.2588743061973796, 0.276564517416918, 3.072466858233813e-05, 2.7652660536700215e-05, 24810015, 0
519, 1.0000, 0.0020799566087409296, 1268.6954777240753,3224871, 0.892109041473438, 0.9030221700668335, 0.8991556763648987, 0.020012095679529534, 0.25884914829241096, 0.27659946744412395, 2.515789964752102e-05, 2.739243678661517e-05, 24810015, 0
520, 1.0000, 0.005376264228787008, 1271.190836906433,3221532, 0.8922207507202637, 0.9031057357788086, 0.8990821838378906, 0.020021501515324867, 0.25883402464009697, 0.27667678232233134, 1.512365003852878e-05, 2.5812689850389516e-05, 24810015, 0
521, 1.0000, 0.0017979292396370383, 1273.676430940628,3220343, 0.8922605297841978, 0.9030918478965759, 0.8991396427154541, 0.02002757707061248, 0.2588133261987249, 0.276651154999167, 2.0698446518474523e-05, 2.5248972658700987e-05, 24810015, 0
522, 1.0000, 0.0010692539820062398, 1276.2051508426666,3217986, 0.8923393853381865, 0.9030924439430237, 0.8991569876670837, 0.02003956145777414, 0.25879565029305224, 0.2766403449438397, 1.767591033263738e-05, 2.4364500923307302e-05, 24810015, 0
523, 1.0000, 0.0009483571547669687, 1278.6723120212555,3213924, 0.8924752832000032, 0.9030885100364685, 0.8992505073547363, 0.020068723042132027, 0.2587658782636469, 0.2765983566977633, 2.9772027444696647e-05, 2.4857795389081753e-05, 24810015, 0
524, 1.0000, 0.0016463417619236097, 1281.1698968410492,3211454, 0.8925579192705811, 0.9031327366828918, 0.8991717100143433, 0.020065017616792587, 0.25874208489971334, 0.276650065059, 2.3793363338964202e-05, 2.474924367689072e-05, 24810015, 0
525, 1.0000, 0.0007502129431544962, 1283.6674060821533,3208720, 0.8926493876985001, 0.9031394124031067, 0.8992425203323364, 0.020087705048130674, 0.2587198367583197, 0.27661124080474203, 2.224814398377184e-05, 2.4486973833708113e-05, 24810015, 0
526, 1.0000, 0.0008426698026295659, 1286.1425712108612,3206540, 0.8927223215583624, 0.9031451940536499, 0.8992425203323364, 0.020087247767509635, 0.2587027888872472, 0.2766148603620844, 1.704786987966056e-05, 2.3616123845264304e-05, 24810015, 0
527, 1.0000, 0.003081868656260204, 1288.6149373054504,3202849, 0.892845807281643, 0.9031915068626404, 0.8992211222648621, 0.020105836010946676, 0.2586866794553923, 0.2766258496976423, 1.610943048746538e-05, 2.2729808385076837e-05, 24810015, 0
528, 1.0000, 0.001889495050734513, 1291.137478351593,3200533, 0.8929232911437719, 0.9031628370285034, 0.8992344737052917, 0.020106592345795697, 0.2586696381007069, 0.2765738539887085, 1.7041357866565132e-05, 2.2084451470186357e-05, 24810015, 0
529, 1.0000, 0.0005831942588929967, 1293.6199700832367,3198971, 0.8929755492580401, 0.9031859040260315, 0.8992331624031067, 0.02010783334453167, 0.2586580870622635, 0.27657441171859387, 1.1551033299916913e-05, 2.069855552409977e-05, 24810015, 0
530, 1.0000, 0.0006782512880322502, 1296.1649179458618,3195577, 0.893089098579312, 0.9031996130943298, 0.8993106484413147, 0.020117524305239824, 0.258638462622867, 0.2765416590543274, 1.962444245912076e-05, 2.0588550289927575e-05, 24810015, 0
531, 1.0000, 0.0009604308880330295, 1298.6419649124146,3188933, 0.8933113795723968, 0.9032297134399414, 0.899297297000885, 0.02014226947922479, 0.25860095515061543, 0.2765000750573726, 3.7507467478770096e-05, 2.1861248699401692e-05, 24810015, 0
532, 1.0000, 0.0011192758002375918, 1301.11958694458,3187543, 0.8933578832720338, 0.9032228589057922, 0.8993079662322998, 0.02015853978480533, 0.25857065576462773, 0.27651100982359916, 3.029939062404452e-05, 2.258659984937488e-05, 24810015, 0
533, 1.0000, 0.0008733910471600433, 1303.6034581661224,3188196, 0.8933360365699741, 0.903221607208252, 0.8993628025054932, 0.020184617405297083, 0.2585490005637635, 0.2764830401146511, 2.165520405850163e-05, 2.2491685393459976e-05, 24810015, 0
534, 1.0000, 0.0005746575094263538, 1306.078616142273,3188841, 0.8933144575151066, 0.9032207727432251, 0.8993761539459229, 0.020191962669141268, 0.2585341990868495, 0.27648212892058965, 1.4801473845638125e-05, 2.1570007509767624e-05, 24810015, 0
535, 1.0000, 0.0011339856370437386, 1308.6385612487793,3192865, 0.8931798309774526, 0.9032816290855408, 0.8992799520492554, 0.020214347788476146, 0.25850674006428764, 0.27655925736365083, 2.745902189815741e-05, 2.2097023269384546e-05, 24810015, 0
536, 1.0000, 0.0030858985327568557, 1313.4565560817719,3194473, 0.8931260338918294, 0.9032654166221619, 0.8992893099784851, 0.020222306606669866, 0.25849613129861043, 0.2765576458983658, 1.0608758177765854e-05, 2.053368288811037e-05, 24810015, 0
537, 1.0000, 0.0016812127480985459, 1315.9371311664581,3196522, 0.8930574827547386, 0.9032890796661377, 0.8992505073547363, 0.020230258929947148, 0.25848499907514266, 0.2765956377836778, 1.1132229309041008e-05, 1.9314273636073905e-05, 24810015, 0
538, 1.0000, 0.00045526118256615695, 1318.5015850067139,3199397, 0.8929612970450579, 0.9033024907112122, 0.8992344737052917, 0.020241236228775564, 0.25846889768665143, 0.27659923934422687, 1.6101389783029774e-05, 1.896604944138473e-05, 24810015, 0
539, 1.0000, 0.0007957682197699582, 1321.0026710033417,3205417, 0.8927598925329612, 0.9032976031303406, 0.8992505073547363, 0.020259580187982747, 0.25844290504885525, 0.27656192164337307, 2.5992638970018245e-05, 1.9573307905099323e-05, 24810015, 0
540, 1.0000, 0.0013975596283323567, 1323.5186009407043,3221358, 0.8922265720466931, 0.9033758044242859, 0.8992758989334106, 0.02029977257010716, 0.25841113744627664, 0.27662082587482656, 3.176759999223844e-05, 2.0544531676850487e-05, 24810015, 0
541, 1.0000, 0.0007061312890456402, 1326.013107061386,3225249, 0.8920963951436086, 0.9033745527267456, 0.8993266820907593, 0.020311114636817146, 0.2583806300561869, 0.27656000595981134, 3.05073857617133e-05, 2.1373080452864677e-05, 24810015, 0
542, 1.0000, 0.0008145942290739696, 1328.4902691841125,3229604, 0.8919506947033792, 0.903407871723175, 0.8993293642997742, 0.02032463652345573, 0.25835941664198636, 0.2765659678718624, 2.121342334104881e-05, 2.1357060817586833e-05, 24810015, 0
543, 1.0000, 0.002193506603864824, 1331.0273294448853,3245189, 0.891429284517162, 0.9034326076507568, 0.899374783039093, 0.020365741234529663, 0.25832609484576474, 0.2765407618361259, 3.3321798064422925e-05, 2.2328532393124852e-05, 24810015, 0
544, 1.0000, 0.0028090092118071702, 1335.845466375351,3246365, 0.8913899403799151, 0.9034880995750427, 0.8993667960166931, 0.0203721446404084, 0.2583107532612953, 0.27657343027870396, 1.5341577440930454e-05, 2.1506075323004355e-05, 24810015, 0
545, 1.0000, 0.0015793517103540385, 1338.321815252304,3250253, 0.8912598638445277, 0.9034841060638428, 0.8993721008300781, 0.020382680290927088, 0.25829956556104294, 0.2765722252099026, 1.1187705147075455e-05, 2.0145550871733823e-05, 24810015, 0
546, 1.0000, 0.00042825924060437226, 1340.8693389892578,3254011, 0.8911341365760129, 0.9034931063652039, 0.8993948698043823, 0.02039576129616312, 0.25827886075431816, 0.276582018313953, 2.0704800868964757e-05, 2.0200789285511325e-05, 24810015, 0
547, 1.0000, 0.00134957160837124, 1343.2316460609436,3263630, 0.8908123242833453, 0.9035157561302185, 0.8994095325469971, 0.02042949078461559, 0.2582456825871624, 0.2766440574042024, 3.317816488612735e-05, 2.122837450852831e-05, 24810015, 0
548, 1.0000, 0.00350160954372812, 1345.748769044876,3268899, 0.8906360451514121, 0.9034765958786011, 0.8994041681289673, 0.020451741351738963, 0.2582321101597596, 0.27661285377905914, 1.357242864535868e-05, 2.0299756263548225e-05, 24810015, 0
549, 1.0000, 0.000850287002492034, 1348.28009390831,3269676, 0.8906100499178742, 0.9035066962242126, 0.8993948698043823, 0.0204574969878604, 0.2582140954905778, 0.2766022760871006, 1.801467197320994e-05, 2.005877361611954e-05, 24810015, 0
550, 1.0000, 0.0005462208651252791, 1350.7675490379333,3269911, 0.8906021877816046, 0.903523325920105, 0.8994001746177673, 0.020464435400420058, 0.2582022051720754, 0.27658651224234926, 1.189031744125435e-05, 1.903677093522078e-05, 24810015, 0
551, 1.0000, 0.0014735503864799348, 1353.3082721233368,3271281, 0.890556353199948, 0.9035962820053101, 0.8993948698043823, 0.020497255879811098, 0.25816573493322353, 0.2765870703724617, 3.647023960362539e-05, 2.031551412118541e-05, 24810015, 0
552, 1.0000, 0.003315757036287199, 1358.2024521827698,3270152, 0.8905941249099409, 0.9035548567771912, 0.8994402885437012, 0.020499644890904348, 0.25815218930101375, 0.27653748313061083, 1.3545632503830785e-05, 1.950854881013995e-05, 24810015, 0
553, 1.0000, 0.0017864801171375336, 1360.7010083198547,3269201, 0.8906259414699084, 0.9035788774490356, 0.8994870185852051, 0.02050642605594074, 0.2581355565228522, 0.27654379162030507, 1.6632777298519752e-05, 1.9199899055168946e-05, 24810015, 0
554, 1.0000, 0.0005376501732094379, 1363.269787311554,3266749, 0.8907079753343039, 0.9036055207252502, 0.8994349241256714, 0.020520121564097674, 0.2581107322197833, 0.27652869343431086, 2.4824302099324402e-05, 1.969957041184601e-05, 24810015, 0
555, 1.0000, 0.0006849020198554045, 1365.7669112682343,3263371, 0.8908209893611914, 0.9036169648170471, 0.8994950652122498, 0.020530480632118098, 0.25808520297589077, 0.276472811236399, 2.5529246793110083e-05, 2.0216914770742897e-05, 24810015, 0
556, 1.0000, 0.0009958547025900513, 1368.2704255580902,3258659, 0.8909786335573707, 0.9036628603935242, 0.8995044231414795, 0.02054791930537964, 0.2580581454712578, 0.2764464199819625, 2.7057504950467326e-05, 2.0814796384061762e-05, 24810015, 0
557, 1.0000, 0.0007272158665958904, 1370.7960307598114,3255594, 0.8910811758878652, 0.9036642909049988, 0.8995431661605835, 0.0205604696476875, 0.2580356285461459, 0.27644801630088267, 2.2516921815485258e-05, 2.097905164860133e-05, 24810015, 0
558, 1.0000, 0.0007866611576476774, 1373.2769017219543,3252490, 0.8911850229984214, 0.9036620259284973, 0.89948570728302, 0.02057031598347135, 0.25801720416834023, 0.27650053883197734, 1.842437679622222e-05, 2.0708400117724254e-05, 24810015, 0
559, 1.0000, 0.0008756692254230076, 1375.8242065906525,3248310, 0.8913248686563224, 0.9036791324615479, 0.8995110988616943, 0.020583813505622658, 0.25799413143447486, 0.2765328225589906, 2.3072734708529108e-05, 2.093349775148873e-05, 24810015, 0
560, 1.0000, 0.000818375201551099, 1378.3072843551636,3244189, 0.8914627404161813, 0.9036701321601868, 0.8995298147201538, 0.0205934527668792, 0.25797430586410647, 0.27651823418695914, 1.9825578191856597e-05, 2.0819975124951765e-05, 24810015, 0
561, 1.0000, 0.0005285630292942397, 1380.7792053222656,3239955, 0.8916043926926295, 0.9037116765975952, 0.8995110988616943, 0.020605399377610044, 0.25795069357089107, 0.2765327049647529, 2.361229122432862e-05, 2.108365974259141e-05, 24810015, 0
562, 1.0000, 0.004465493867293456, 1383.324390411377,3233840, 0.891808975515133, 0.9037051200866699, 0.8995685577392578, 0.02062110118025574, 0.2579363991097527, 0.27648102703238525, 1.4294459917574276e-05, 2.0280010429508184e-05, 24810015, 0
563, 1.0000, 0.0009532619474614939, 1385.8269455432892,3232246, 0.8918623042181699, 0.9037482142448425, 0.8994883894920349, 0.020624818081578924, 0.25792098233894445, 0.27650272286661237, 1.541676467303743e-05, 1.973152631083037e-05, 24810015, 0
564, 1.0000, 0.0007005166594804067, 1388.3710722923279,3231041, 0.8919026185764883, 0.9037517309188843, 0.8994736671447754, 0.020627232480490337, 0.25791466297126153, 0.27649217598525766, 6.319372132301826e-06, 1.760808012945446e-05, 24810015, 0
565, 1.0000, 0.0006049489756260964, 1390.870045185089,3225425, 0.8920905069053812, 0.9037776589393616, 0.8994723558425903, 0.0206393869906882, 0.25789100323749914, 0.2764979727226641, 2.3659731089642477e-05, 1.813601163500785e-05, 24810015, 0
566, 1.0000, 0.0006693786908154005, 1393.3754363059998,3220076, 0.8922694625092359, 0.9037929177284241, 0.8995137810707092, 0.020651464785050703, 0.2578728629478998, 0.27653514239158816, 1.8140292237789346e-05, 1.813643964982746e-05, 24810015, 0
567, 1.0000, 0.0003689446248529426, 1395.9072563648224,3216519, 0.892388465142048, 0.9037864208221436, 0.8995298147201538, 0.020658107705949988, 0.25785443539251324, 0.2765138251447265, 1.842755471620494e-05, 1.8165342993471475e-05, 24810015, 0
568, 1.0000, 0.00045697883742598004, 1398.4003493785858,3210020, 0.8926058950297749, 0.9037544131278992, 0.899524450302124, 0.020670922379965078, 0.2578345624095782, 0.2764831728792893, 1.9872980991708644e-05, 1.8329285840374394e-05, 24810015, 0
569, 1.0000, 0.0018302869750243327, 1400.9454383850098,3203873, 0.8928115484410472, 0.9037727117538452, 0.8994790315628052, 0.020682694326647717, 0.2578118492048258, 0.27655497952241626, 2.271320203195426e-05, 1.8726595339341156e-05, 24810015, 0
570, 1.0000, 0.0026040128889409193, 1403.4341082572937,3198176, 0.8930021466977606, 0.9038389325141907, 0.8994402885437012, 0.020694457381372617, 0.2577975108497246, 0.2765959555451911, 1.4338358379550886e-05, 1.8233199610261086e-05, 24810015, 0
571, 1.0000, 0.0009852819995382165, 1405.9211740493774,3197161, 0.8930361044352653, 0.9038123488426208, 0.8994523286819458, 0.020696371332606954, 0.2577888013446672, 0.2765535807142014, 8.709505611992352e-06, 1.6934639197374064e-05, 24810015, 0
572, 1.0000, 0.0007971593439746215, 1408.452497959137,3196166, 0.8930693930547895, 0.9038141965866089, 0.8994402885437012, 0.020698786202339038, 0.25778370977135523, 0.27654133593086494, 5.0915698460163306e-06, 1.5017011866133874e-05, 24810015, 0
573, 1.0000, 0.0005581370905636087, 1410.9634058475494,3190585, 0.8932561104272168, 0.9038246273994446, 0.8994028568267822, 0.02071730557130293, 0.257756886947025, 0.2764804617868688, 2.6822829182537866e-05, 1.591386354826453e-05, 24810015, 0
574, 1.0000, 0.0009337515687784758, 1413.5617740154266,3188029, 0.8933416237051104, 0.9038516879081726, 0.8994015455245972, 0.02072635720484751, 0.2577410088554644, 0.2764586050258777, 1.587809474762336e-05, 1.5910283045232978e-05, 24810015, 0
575, 1.0000, 0.0004945222825267467, 1416.0602052211761,3186069, 0.8934071972671883, 0.9038393497467041, 0.8994442820549011, 0.02073626832277609, 0.2577283089489591, 0.27643459143832205, 1.2699905219570873e-05, 1.5555721644641765e-05, 24810015, 0
576, 1.0000, 0.000626695487963211, 1418.544632434845,3184113, 0.8934726370056703, 0.9038721323013306, 0.8994763493537903, 0.020740337984686004, 0.25771431175032317, 0.2764623643567656, 1.3997198378690179e-05, 1.5392361648358596e-05, 24810015, 0
577, 1.0000, 0.002712652428809827, 1421.0775482654572,3179184, 0.8936375411319368, 0.9038941860198975, 0.8994242548942566, 0.02075792733469233, 0.2576901206352899, 0.27651240566857466, 2.4191115366167804e-05, 1.6104243259781564e-05, 24810015, 0
578, 1.0000, 0.0051334413840446805, 1423.4580752849579,3176467, 0.8937284408095725, 0.9039813876152039, 0.899446964263916, 0.020762987536077703, 0.25768562665088035, 0.2765554365510688, 4.49398577173632e-06, 1.4174555841165811e-05, 24810015, 0
579, 1.0000, 0.0008308153440102951, 1425.8974173069,3176934, 0.8937128169047305, 0.903938889503479, 0.8994496464729309, 0.020766628872759568, 0.2576702330194959, 0.2764959824482286, 1.5393627640247765e-05, 1.4291986950089608e-05, 24810015, 0
580, 1.0000, 0.0007048403849634216, 1428.3858933448792,3176361, 0.8937319871348686, 0.9039360880851746, 0.8994590044021606, 0.020769102181407026, 0.2576663518532516, 0.27648718221059876, 3.8811669778593405e-06, 1.2545257578263305e-05, 24810015, 0
581, 1.0000, 0.0014884088082712215, 1430.9314444065094,3174470, 0.8937952522399143, 0.9039294719696045, 0.8995110988616943, 0.020795326315490407, 0.25764580475311116, 0.2764791576076165, 2.05470914021455e-05, 1.3179734439043555e-05, 24810015, 0
582, 1.0000, 0.003170073448214958, 1433.4151434898376,3172087, 0.8938749776472774, 0.9039755463600159, 0.8994215726852417, 0.020793350261839202, 0.25764416827547953, 0.2765748759180347, 1.6364817427838574e-06, 1.0698111258009136e-05, 24810015, 0
583, 1.0000, 0.0009691344959370679, 1435.9036815166473,3173979, 0.8938116790863327, 0.903968095779419, 0.8995217680931091, 0.02081414048465333, 0.25761934633952877, 0.2765330277376239, 2.482193991415471e-05, 1.1637507426468979e-05, 24810015, 0
584, 1.0000, 0.0007557857774273778, 1438.4254262447357,3173265, 0.8938355665982326, 0.9039766192436218, 0.899524450302124, 0.02081425299009198, 0.2576097195931371, 0.2765331918878539, 9.62674405763364e-06, 1.1418838130122244e-05, 24810015, 0
585, 1.0000, 0.0016794812898381095, 1440.8492016792297,3174527, 0.8937933452536702, 0.9039587378501892, 0.8995271325111389, 0.02084217008839101, 0.25757668281057056, 0.27653970080179013, 3.3036779336914623e-05, 1.2698706778816208e-05, 24810015, 0
586, 1.0000, 0.005319625109572598, 1443.3525097370148,3175538, 0.8937595213397616, 0.9040471911430359, 0.8994709849357605, 0.02086253325279065, 0.25756063324588735, 0.2766222214069884, 1.604956716050321e-05, 1.2999596674710114e-05, 24810015, 0
587, 1.0000, 0.0006532255249342643, 1445.8466889858246,3178525, 0.8936595885693907, 0.9040138721466064, 0.89948570728302, 0.020875874236334097, 0.25754275124621023, 0.27657581027168665, 1.788200029179121e-05, 1.3420802954452804e-05, 24810015, 0
588, 1.0000, 0.0008054050264335944, 1448.3527386188507,3178685, 0.8936542356255475, 0.9040176868438721, 0.8995017409324646, 0.020881133793975652, 0.25753721294780696, 0.27657433298035666, 5.538298180840506e-06, 1.2283956885735207e-05, 24810015, 0
589, 1.0000, 0.0005813257178631569, 1450.876232624054,3176986, 0.8937110771979815, 0.9040166735649109, 0.8995378017425537, 0.020893666748023672, 0.25751334184968216, 0.2765194973114665, 2.3871096117122903e-05, 1.3127792128612298e-05, 24810015, 0
590, 1.0000, 0.0014161159538940884, 1453.360708475113,3171625, 0.8938904342726244, 0.9040079712867737, 0.8995137810707092, 0.020901326359499043, 0.2574872562892139, 0.27644723110024766, 2.6085561833477655e-05, 1.4060881288928035e-05, 24810015, 0
591, 1.0000, 0.0008111579911417601, 1455.9014325141907,3167851, 0.8940166968355236, 0.904064416885376, 0.8994669914245605, 0.020906389302071168, 0.2574672409587544, 0.27651335855921516, 2.001533276507761e-05, 1.4566243611249875e-05, 24810015, 0
592, 1.0000, 0.001037104697370327, 1458.4009153842926,3167187, 0.8940389115524725, 0.9040844440460205, 0.8994563221931458, 0.020916116243526517, 0.2574512037863818, 0.2765278784248821, 1.6037178765748727e-05, 1.4707051361516413e-05, 24810015, 0
593, 1.0000, 0.0029677388003466498, 1460.922574520111,3167428, 0.8940308486808088, 0.9041441679000854, 0.8994923830032349, 0.0209419481161096, 0.2574276278740348, 0.2766010639776476, 2.3575901795469534e-05, 1.541771025021202e-05, 24810015, 0
594, 1.0000, 0.0008097069400986721, 1463.4619245529175,3168056, 0.8940098383762246, 0.9041333794593811, 0.8995177745819092, 0.02095326228861261, 0.25740545037624324, 0.27657330826518367, 2.2177501753706252e-05, 1.5988552740523182e-05, 24810015, 0
595, 1.0000, 0.0008057620448338889, 1465.9899535179138,3169179, 0.8939722674016258, 0.9041416645050049, 0.8995150923728943, 0.02096711213171812, 0.25739538657075967, 0.2765838288178273, 1.0063804751103689e-05, 1.5265268894345636e-05, 24810015, 0
596, 1.0000, 0.0007372628955334002, 1468.5444886684418,3171036, 0.8939101397971468, 0.9041368961334229, 0.8995057344436646, 0.020991311046094956, 0.25737110639814553, 0.27657961400132763, 2.4280170328960793e-05, 1.5990394770786113e-05, 24810015, 0
597, 1.0000, 0.0010806018690204273, 1471.0444285869598,3171456, 0.8938960883195587, 0.904163658618927, 0.8995538353919983, 0.02100470744633985, 0.25735195546536777, 0.2765846104055684, 1.9150935524070434e-05, 1.6281419510901578e-05, 24810015, 0
598, 1.0000, 0.0008024486137079494, 1473.5571064949036,3173049, 0.8938427930724209, 0.9042050242424011, 0.899523138999939, 0.021028412585003188, 0.2573328567206596, 0.276579667523749, 1.909874818029067e-05, 1.654335274885159e-05, 24810015, 0
599, 1.0000, 0.0004455156595083972, 1476.0706074237823,3174848, 0.893782605910085, 0.9042200446128845, 0.8995271325111389, 0.021047274577616674, 0.2573104327676901, 0.27657025718625494, 2.242394734680575e-05, 1.705424052023643e-05, 24810015, 0
600, 1.0000, 0.0031052440119846447, 1478.5567042827606,3179091, 0.8936406525305457, 0.9041914939880371, 0.8996420502662659, 0.021081139335411416, 0.25729162715416215, 0.2765428662055159, 1.880561468786679e-05, 1.7221774512369224e-05, 24810015, 0
601, 1.0000, 0.002385474524495799, 1481.324829339981,3180263, 0.893601442216895, 0.9042598009109497, 0.8996246457099915, 0.021094438922878486, 0.25727962856006625, 0.2765823712005401, 1.1998599102669427e-05, 1.6610517499220907e-05, 24810015, 0
602, 1.0000, 0.0009614836971852083, 1483.875182390213,3181262, 0.8935680197737745, 0.9042454957962036, 0.8996340036392212, 0.02110214541038818, 0.2572707404100183, 0.2765663432932821, 8.888146670049668e-06, 1.5603641656688086e-05, 24810015, 0
603, 1.0000, 0.0007032323726905066, 1486.4302129745483,3183101, 0.8935064943754779, 0.9042575359344482, 0.8996179699897766, 0.021117402141527786, 0.2572580699326537, 0.2765645761314501, 1.2670475371179268e-05, 1.5282086801550594e-05, 24810015, 0
604, 1.0000, 0.001688254734723001, 1488.9499070644379,3192992, 0.8931755820782771, 0.9042629599571228, 0.8996687531471252, 0.021176655639585915, 0.2572344480447136, 0.2765685688968664, 2.3621893326830623e-05, 1.5962314610227773e-05, 24810015, 0
605, 1.0000, 0.002584239197685422, 1491.5923790931702,3184880, 0.8934469763311224, 0.9042806029319763, 0.8995765447616577, 0.021152865721754423, 0.2572340222688213, 0.2766244702427285, 4.25779157153805e-07, 1.110976108291127e-05, 24810015, 0
606, 1.0000, 0.0011770139678000562, 1494.1084849834442,3198591, 0.8929882624996676, 0.9042969942092896, 0.899596631526947, 0.021213617901393374, 0.2572082794591733, 0.276633906030388, 2.574280383388361e-05, 1.2083697152935588e-05, 24810015, 0
607, 1.0000, 0.001717355109648132, 1496.585747718811,3190144, 0.8932708644786843, 0.9043105840682983, 0.8995444774627686, 0.021186765756506614, 0.2571980527575776, 0.2766178538969384, 1.0226699897364355e-05, 1.1883747079950069e-05, 24810015, 0
608, 1.0000, 0.0028173495600299875, 1499.0146577358246,3193820, 0.893147880593889, 0.904335618019104, 0.8995498418807983, 0.02121198256564285, 0.2571841189445914, 0.2766575787567133, 1.3933815990962994e-05, 1.2074386328032083e-05, 24810015, 0
609, 1.0000, 0.0003469066584527142, 1501.4111986160278,3192212, 0.8932016776795122, 0.9043312668800354, 0.899561882019043, 0.02122233450246625, 0.2571658730759621, 0.2766594567205379, 1.824586678023099e-05, 1.2583313319913274e-05, 24810015, 0
610, 1.0000, 0.0008633806627102845, 1503.8789286613464,3193466, 0.8931597239821419, 0.9043539762496948, 0.8995725512504578, 0.0212503911371532, 0.2571508938669487, 0.27670993879817984, 1.49792085134548e-05, 1.2804552233570461e-05, 24810015, 0
611, 1.0000, 0.0016076567824827891, 1506.5263457298279,3203700, 0.8928173363115774, 0.9043722748756409, 0.8995217680931091, 0.0213212084692836, 0.2571265599240812, 0.27676754623887806, 2.4333945288168568e-05, 1.3653663937628577e-05, 24810015, 0
612, 1.0000, 0.004178048628100367, 1509.0314438343048,3192577, 0.8931894662763702, 0.904320240020752, 0.8995859026908875, 0.021304252703954765, 0.2571090199715489, 0.2767013915484505, 1.7539948595046706e-05, 1.3999970479107438e-05, 24810015, 0
613, 1.0000, 0.0008038138932584039, 1511.4502568244934,3190809, 0.8932486163058364, 0.9043609499931335, 0.8995872735977173, 0.021310680067522812, 0.2570936390980022, 0.27671488627794216, 1.5380872883774543e-05, 1.4132288876253179e-05, 24810015, 0
614, 1.0000, 0.0007429763469217997, 1513.9430420398712,3187294, 0.8933662137908895, 0.9043763279914856, 0.8995765447616577, 0.021319701010800364, 0.2570830768924153, 0.27672952823545005, 1.0562207446274119e-05, 1.372671841733482e-05, 24810015, 0
615, 1.0000, 0.001246659779737548, 1516.3801581859589,3178217, 0.8936698929862886, 0.9044609069824219, 0.899561882019043, 0.02134085685923064, 0.2570590227479812, 0.27675626515436513, 2.405414369299752e-05, 1.4518743827116517e-05, 24810015, 0
616, 1.0000, 0.0024567219883245054, 1518.8390159606934,3182240, 0.8935352999045336, 0.9044448137283325, 0.8996540904045105, 0.021368047897429816, 0.25704323175760435, 0.2767563404951961, 1.5790987059116635e-05, 1.4641213243607043e-05, 24810015, 0
617, 1.0000, 0.0006066182250936914, 1521.2645418643951,3180350, 0.8935985315536803, 0.9044545888900757, 0.8996714353561401, 0.021383335934558656, 0.2570258249673229, 0.27674332605442414, 1.740679285300306e-05, 1.4896739918955688e-05, 24810015, 0
618, 1.0000, 0.0005878373455532318, 1523.7459106445312,3180859, 0.8935815025010794, 0.9044561386108398, 0.8996914625167847, 0.021398930291109872, 0.25701234052831834, 0.27673843807477205, 1.3484441492961352e-05, 1.474909620020316e-05, 24810015, 0
619, 1.0000, 0.0010575597327692693, 1526.172417640686,3181748, 0.8935517602068511, 0.9044861197471619, 0.899678111076355, 0.021459136528072728, 0.2569821567995095, 0.2768149492021024, 3.018372892105159e-05, 1.5844048262888294e-05, 24810015, 0
620, 1.0000, 0.003336270300204925, 1530.884578704834,3180539, 0.8935922083887655, 0.9044594764709473, 0.8997141718864441, 0.021465585124553526, 0.25697228199825756, 0.27679931082504816, 9.874801445597381e-06, 1.5112363047169252e-05, 24810015, 0
621, 1.0000, 0.00213447110211715, 1533.3208458423615,3180262, 0.8936014756727939, 0.904492974281311, 0.8996861577033997, 0.02148151804004417, 0.2569588479942162, 0.27684144637544633, 1.3434001125689488e-05, 1.4935496980935043e-05, 24810015, 0
622, 1.0000, 0.0005886704258098442, 1535.7899096012115,3180331, 0.8935991672157616, 0.9045283198356628, 0.8996954560279846, 0.021509285667975615, 0.2569399243825695, 0.2768861486268332, 1.8923610907717325e-05, 1.5293190964085508e-05, 24810015, 0
623, 1.0000, 0.0008082305100818289, 1538.2535047531128,3179007, 0.8936434628260633, 0.9045350551605225, 0.8996901512145996, 0.021526095983804314, 0.2569201326568067, 0.276852092228625, 1.9791728987916812e-05, 1.569266392357155e-05, 24810015, 0
624, 1.0000, 0.0024501060184059123, 1540.6984379291534,3178613, 0.8936566444502769, 0.904575526714325, 0.8996767997741699, 0.021568143633473157, 0.25689500749936683, 0.27684345386588494, 2.5125157477212667e-05, 1.6448938838523215e-05, 24810015, 0
625, 1.0000, 0.0008698245800589514, 1543.1173658370972,3180033, 0.8936091370736694, 0.9045683741569519, 0.8997769951820374, 0.021589030801148944, 0.2568760151484367, 0.2768464914146204, 1.8992353990610056e-05, 1.6687142585160694e-05, 24810015, 0
626, 1.0000, 0.0007800698195953687, 1545.5934519767761,3182769, 0.8935176017339523, 0.9045820832252502, 0.8997409343719482, 0.02160795956329002, 0.2568626720654932, 0.27686292477935476, 1.334307922590261e-05, 1.631809231222322e-05, 24810015, 0
627, 1.0000, 0.0029015307889916045, 1548.048169851303,3192880, 0.8931793291389672, 0.904624342918396, 0.8997462391853333, 0.021670374662757105, 0.2568336132175814, 0.2769293489333582, 2.9058845432694547e-05, 1.728742394832356e-05, 24810015, 0
628, 1.0000, 0.002188519369450228, 1552.7463464736938,3193631, 0.8931542037588037, 0.9046047925949097, 0.8997649550437927, 0.021678210154005832, 0.25682082910684406, 0.2768980211118005, 1.2784113683772524e-05, 1.6773524087761362e-05, 24810015, 0
629, 1.0000, 0.0012868144034442013, 1555.1619815826416,3194412, 0.8931280747016695, 0.9046269059181213, 0.8997315764427185, 0.02168598192878049, 0.256811598378676, 0.27691325941625433, 9.23073220721049e-06, 1.5801033732017406e-05, 24810015, 0
630, 1.0000, 0.0005108654174000712, 1557.660237312317,3197754, 0.8930162650871467, 0.9046602845191956, 0.8996941447257996, 0.021712707901191855, 0.256793141176963, 0.2769687612144473, 1.845719416437852e-05, 1.6048465696648405e-05, 24810015, 0
631, 1.0000, 0.001482186662676078, 1560.1023530960083,3199877, 0.8929452382135286, 0.9046653509140015, 0.8997462391853333, 0.021743867551180008, 0.2567685002760564, 0.2770177336261503, 2.4640905331940743e-05, 1.6751582188745847e-05, 24810015, 0
632, 1.0000, 0.001043901504022078, 1562.5540823936462,3200108, 0.8929375099008551, 0.9047293066978455, 0.8996834754943848, 0.02176021761449373, 0.2567497039991272, 0.27708185562838955, 1.8796274822097114e-05, 1.6945618618015416e-05, 24810015, 0
633, 1.0000, 0.0006218306811741885, 1564.9717395305634,3200464, 0.8929255996008042, 0.9047475457191467, 0.8997315764427185, 0.02177490324634741, 0.2567369772031312, 0.27710261044195555, 1.2726796904616311e-05, 1.646734545968932e-05, 24810015, 0
634, 1.0000, 0.002492635464581225, 1567.4561064243317,3199689, 0.8929515279225443, 0.9047815203666687, 0.8997409343719482, 0.021797251587633806, 0.2567201489124905, 0.2771119127064049, 1.682828823179605e-05, 1.6503088588994286e-05, 24810015, 0
635, 1.0000, 0.001703768804081484, 1569.9222605228424,3202763, 0.8928486844889586, 0.9047708511352539, 0.8997663259506226, 0.021819436923581067, 0.2567103737632089, 0.27711941350520497, 9.775148384294496e-06, 1.566105604502621e-05, 24810015, 0
636, 1.0000, 0.00037575557684658934, 1572.2560744285583,3202335, 0.8928630036137389, 0.9047812223434448, 0.8997930288314819, 0.021820932902004608, 0.2567045695295439, 0.2771227733245715, 5.804237527329281e-06, 1.4181215511976163e-05, 24810015, 0
637, 1.0000, 0.0005765818193474986, 1574.6507813930511,3202502, 0.8928574164786027, 0.9047934412956238, 0.8997569680213928, 0.02183337264275249, 0.2566959880009739, 0.27714334960958087, 8.581529039985991e-06, 1.3486478953905744e-05, 24810015, 0
638, 1.0000, 0.001264267924865488, 1577.1472902297974,3202053, 0.8928724381772624, 0.9047872424125671, 0.8997355699539185, 0.02185616204946764, 0.25667861015574583, 0.27715959776405363, 1.7377841939614225e-05, 1.3832742909486647e-05, 24810015, 0
639, 1.0000, 0.003242751489245624, 1579.6440224647522,3202865, 0.8928452719872586, 0.9048372507095337, 0.8996901512145996, 0.021878903423821254, 0.25667397378657447, 0.2772052069878513, 4.636370946831114e-06, 1.2400388520808243e-05, 24810015, 0
640, 1.0000, 0.0005058418803169154, 1582.138961315155,3201922, 0.892876820900034, 0.9048088192939758, 0.8997275233268738, 0.021883007918994203, 0.25665912022931264, 0.27717421447077145, 1.4853561776828617e-05, 1.2626262784284913e-05, 24810015, 0
641, 1.0000, 0.0006152997879154126, 1584.6763541698456,3201232, 0.8928999054703574, 0.904810905456543, 0.8997476100921631, 0.0218841547387368, 0.2566537399551009, 0.27716531207033296, 5.380268709276326e-06, 1.1593851625351555e-05, 24810015, 0
642, 1.0000, 0.0006028844833168146, 1587.1575710773468,3197629, 0.8930204470745242, 0.9048141241073608, 0.8996941447257996, 0.021910957544433212, 0.2566278773236632, 0.2771739866967668, 2.586263218362639e-05, 1.2562388977594225e-05, 24810015, 0
643, 1.0000, 0.004101864835081323, 1589.629149198532,3192886, 0.8931791284035732, 0.904790461063385, 0.899716854095459, 0.021943016701171655, 0.25661770982732507, 0.2771360484621015, 1.016749563786945e-05, 1.2299470422072936e-05, 24810015, 0
644, 1.0000, 0.0010857683842005726, 1592.156970024109,3192100, 0.8932054247402024, 0.9048404097557068, 0.8996580839157104, 0.021951622561992373, 0.2566019972610949, 0.27717922092437874, 1.5712565909431486e-05, 1.2604408863614987e-05, 24810015, 0
645, 1.0000, 0.0008831037326626221, 1594.6630721092224,3191533, 0.8932243942349464, 0.9048430919647217, 0.8996593952178955, 0.0219538060647485, 0.2565980989132567, 0.27717962125209245, 3.898348794828532e-06, 1.1208778927327925e-05, 24810015, 0
646, 1.0000, 0.0007072804994058789, 1597.1983060836792,3183367, 0.8934975951063387, 0.9049003720283508, 0.8997368812561035, 0.02197924348358907, 0.25656665168254417, 0.27720242119441507, 3.1447231102765816e-05, 1.2426840222539527e-05, 24810015, 0
647, 1.0000, 0.002446502561296402, 1599.6747410297394,3179212, 0.8936366043667643, 0.9049514532089233, 0.8997315764427185, 0.022009530454450022, 0.25655140294196926, 0.2772431768853061, 1.5248738084450153e-05, 1.2683760517468597e-05, 24810015, 0
648, 1.0000, 0.0009816227484107987, 1602.1555862426758,3176917, 0.8937133856550138, 0.9049477577209473, 0.8997983932495117, 0.02202175477997687, 0.2565350710345437, 0.27721444356448116, 1.6331910973943486e-05, 1.300849129117886e-05, 24810015, 0
649, 1.0000, 0.0005709066903484195, 1604.6617431640625,3175255, 0.893768989359184, 0.9049535393714905, 0.8998184204101562, 0.022036560281407054, 0.25652478037867815, 0.27719301979415617, 1.0290653910671743e-05, 1.270716106616827e-05, 24810015, 0
650, 1.0000, 0.0008718959486174614, 1607.1280682086945,3172146, 0.8938730037492353, 0.9049510359764099, 0.8998504877090454, 0.022052680373600007, 0.256508578684572, 0.2771679201640932, 1.6201694916007092e-05, 1.3019662494317665e-05, 24810015, 0
651, 1.0000, 0.003894026028321829, 1609.6586322784424,3170673, 0.8939222842884909, 0.9049301743507385, 0.8998718857765198, 0.022063343438765353, 0.25650310288421074, 0.27716602579546723, 5.4758053786851946e-06, 1.1939456402694316e-05, 24810015, 0
652, 1.0000, 0.0008027449161303343, 1612.2029011249542,3169829, 0.8939505210672632, 0.9049570560455322, 0.8998692035675049, 0.022065046390640115, 0.25649284831144703, 0.2771873358417159, 1.0254567962608707e-05, 1.1759201584413142e-05, 24810015, 0
653, 1.0000, 0.00042090178364154955, 1614.6939420700073,3168385, 0.8939988313854472, 0.9049670696258545, 0.8998517990112305, 0.02206719592686107, 0.2564875758741395, 0.2772033017000134, 5.2724369219436795e-06, 1.0852784791723066e-05, 24810015, 0
654, 1.0000, 0.0006597290846272665, 1617.2432391643524,3163921, 0.8941481785186698, 0.9049619436264038, 0.899827778339386, 0.02208329998892701, 0.2564735956707122, 0.27723461313362885, 1.3980204487562542e-05, 1.1131108714459505e-05, 24810015, 0
655, 1.0000, 0.0024575432238043288, 1619.7399513721466,3161558, 0.8942272348080527, 0.905014157295227, 0.899794340133667, 0.02208955295644496, 0.2564683874993378, 0.2772526659777921, 5.208166582004736e-06, 1.0316991402376649e-05, 24810015, 0
656, 1.0000, 0.0006542799797964524, 1622.2353491783142,3159032, 0.8943117444089757, 0.9049897789955139, 0.8997957110404968, 0.022096264248112757, 0.2564535340858599, 0.2772507419360084, 1.4853419423199732e-05, 1.0699916935372108e-05, 24810015, 0
657, 1.0000, 0.0005350276466197299, 1624.749037027359,3158582, 0.8943267995635343, 0.9049975872039795, 0.8998157382011414, 0.02209582109856947, 0.2564483377052619, 0.2772377072083555, 5.196377497074245e-06, 9.95433918711268e-06, 24810015, 0
658, 1.0000, 0.001188135166409834, 1627.2529351711273,3153959, 0.8944814661847009, 0.9050153493881226, 0.8997769951820374, 0.022106147688965842, 0.2564329498543469, 0.2772881528912866, 1.538785324695091e-05, 1.0397501579872006e-05, 24810015, 0
659, 1.0000, 0.0031608670894004934, 1629.7943212985992,3150264, 0.8946050857315776, 0.9050072431564331, 0.8997582793235779, 0.022117098310976687, 0.25642334902752484, 0.27732217088833544, 9.600825946809444e-06, 1.0314945915405997e-05, 24810015, 0
660, 1.0000, 0.0010858527241402155, 1632.2756102085114,3148717, 0.8946568420073606, 0.9050353765487671, 0.8997155427932739, 0.02212316080351528, 0.2564151638371788, 0.2773658476102551, 8.18518975925775e-06, 1.00791320453744e-05, 24810015, 0
661, 1.0000, 0.0005601221385597322, 1634.7459251880646,3146577, 0.8947284376312621, 0.9050534963607788, 0.8996674418449402, 0.02213052044548696, 0.2564082147988607, 0.2773945964287079, 6.949040190551425e-06, 9.711209063352212e-06, 24810015, 0
662, 1.0000, 0.0006969109951896603, 1637.2984590530396,3143940, 0.8948166608369763, 0.9050459265708923, 0.8996687531471252, 0.022141161264340126, 0.2563955253878565, 0.27738047019639833, 1.268940690446474e-05, 9.974476368782264e-06, 24810015, 0
663, 1.0000, 0.0012291911664142328, 1639.7820110321045,3141257, 0.8949064230140453, 0.9050424098968506, 0.8997368812561035, 0.022165003353284137, 0.25637505917357295, 0.2773715488314418, 2.0466218837389416e-05, 1.071778045256424e-05, 24810015, 0
664, 1.0000, 0.0009984077956000936, 1642.3255739212036,3140786, 0.8949221807424834, 0.9050415754318237, 0.8997182250022888, 0.022175376121189236, 0.2563583445978424, 0.2773409721377098, 1.6714575056364644e-05, 1.1204794732956136e-05, 24810015, 0
665, 1.0000, 0.0005628168978294186, 1644.7661807537079,3141022, 0.8949142851503149, 0.9050439596176147, 0.8997074961662292, 0.022183717702903477, 0.2563493400321138, 0.27733508784430405, 9.004561287329071e-06, 1.09625041353956e-05, 24810015, 0
666, 1.0000, 0.001513372304793198, 1647.1946516036987,3145707, 0.894757544263409, 0.9050381779670715, 0.8996968269348145, 0.022203525966516615, 0.2563382177303765, 0.27733707846205974, 1.112230682087656e-05, 1.0978380535159785e-05, 24810015, 0
667, 1.0000, 0.0010312775091982308, 1649.6455736160278,3146718, 0.8947237203495004, 0.9050924777984619, 0.8996633887290955, 0.022210016695911435, 0.25632793211751936, 0.2773806345415435, 1.028560888571839e-05, 1.0907053738761563e-05, 24810015, 0
668, 1.0000, 0.0007486986033560016, 1652.122641324997,3149239, 0.8946393780280725, 0.9051039814949036, 0.899639368057251, 0.022219964424732213, 0.2563204007837163, 0.27740143371020165, 7.531335656396632e-06, 1.051051286119345e-05, 24810015, 0
669, 1.0000, 0.0005324935530322602, 1654.6052873134613,3151782, 0.8945542996768662, 0.9051140546798706, 0.8996807932853699, 0.022236305616789194, 0.2563042304620884, 0.27741966265412593, 1.617032386386219e-05, 1.0973202379448742e-05, 24810015, 0
670, 1.0000, 0.0006388992291009918, 1657.127340555191,3155203, 0.8944398470463208, 0.9051476716995239, 0.8996968269348145, 0.022258433119998682, 0.2562908592546743, 0.2774396471823285, 1.3371201654233111e-05, 1.1192242051456871e-05, 24810015, 0
671, 1.0000, 0.000659920843992898, 1659.6275384426117,3156887, 0.8943835073123723, 0.9051468372344971, 0.8996968269348145, 0.02227361067238796, 0.25627701542823955, 0.2774456768614878, 1.3843827525894525e-05, 1.1432757783630026e-05, 24810015, 0
672, 1.0000, 0.0010569733316946092, 1662.1628205776215,3162429, 0.8941980947200068, 0.9051701426506042, 0.8997008204460144, 0.022305989996053308, 0.256260459195153, 0.27746049909334536, 1.655623727953026e-05, 1.1864025363925483e-05, 24810015, 0
673, 1.0000, 0.00373185642393155, 1664.6795814037323,3162708, 0.8941887605241803, 0.905208945274353, 0.8996767997741699, 0.02231515800776463, 0.2562499496888838, 0.2774960636308686, 1.0509507143263708e-05, 1.1721065551999755e-05, 24810015, 0
674, 1.0000, 0.0011574163058921357, 1667.1687834262848,3163859, 0.894150252784409, 0.9051958918571472, 0.8996821045875549, 0.02232575385667072, 0.2562377688967378, 0.27748522658603114, 1.2180791078286735e-05, 1.1766246290262226e-05, 24810015, 0
675, 1.0000, 0.0005733146276649839, 1669.7228450775146,3165645, 0.8940905005487604, 0.9052112102508545, 0.8996861577033997, 0.022340352523037434, 0.2562296281191984, 0.277488962472232, 8.140777768672613e-06, 1.1340722697149591e-05, 24810015, 0
676, 1.0000, 0.000859394364030175, 1672.1947581768036,3168002, 0.8940116449947717, 0.9052501320838928, 0.8997542858123779, 0.02236268469055923, 0.25621676371063346, 0.27748595742851906, 1.2864409941526489e-05, 1.1484593958965194e-05, 24810015, 0
677, 1.0000, 0.0009889340959837029, 1674.6837682724,3167995, 0.8940118791860648, 0.9052123427391052, 0.899750292301178, 0.02236989179618295, 0.25620609849003484, 0.2774541867641607, 1.0665218557248668e-05, 1.1399900391826583e-05, 24810015, 0
678, 1.0000, 0.000475141108735803, 1677.1991324424744,3169929, 0.8939471754773614, 0.9052226543426514, 0.8997716307640076, 0.022383385086767384, 0.2561982841187571, 0.2774535315449906, 7.814370094949563e-06, 1.0977421713428447e-05, 24810015, 0
679, 1.0000, 0.0005976439091148808, 1679.704425573349,3169684, 0.8939553721726211, 0.9052180647850037, 0.8997689485549927, 0.022396496239615715, 0.2561835958754054, 0.27746648864576695, 1.4688243953286939e-05, 1.1301791771162002e-05, 24810015, 0
680, 1.0000, 0.0009134314469043868, 1682.26766371727,3171945, 0.8938797283849382, 0.9052637815475464, 0.8997609615325928, 0.022428629553801645, 0.256162230089841, 0.27755346846978846, 2.1365785794980052e-05, 1.204493493309608e-05, 24810015, 0
681, 1.0000, 0.003228882620071052, 1684.7497868537903,3172718, 0.8938538669749962, 0.9052401185035706, 0.8998117446899414, 0.02245369713803146, 0.2561505582595815, 0.2775656315287943, 1.167183355049728e-05, 1.2007094287332213e-05, 24810015, 0
682, 1.0000, 0.0011747593355523596, 1687.23539686203,3173149, 0.8938394474825189, 0.9052793383598328, 0.8997636437416077, 0.022462258668109684, 0.25613838238818537, 0.2775969794675418, 1.2175871244357594e-05, 1.2023866165743525e-05, 24810015, 0
683, 1.0000, 0.0010320878641311775, 1689.7485518455505,3173541, 0.8938263327701033, 0.9053017497062683, 0.899755597114563, 0.022471498275222376, 0.25613061547585186, 0.2776088762242594, 7.766911403361831e-06, 1.1509714614686246e-05, 24810015, 0
684, 1.0000, 0.0012046359329961707, 1692.2813158035278,3174739, 0.8937862526030781, 0.9053148627281189, 0.8997195363044739, 0.02251028373755287, 0.25611822509432314, 0.27763449171064575, 1.2390379418247832e-05, 1.1594888064604933e-05, 24810015, 0
685, 1.0000, 0.0009950926112569825, 1694.806096792221,3172752, 0.8938527294744296, 0.9053161144256592, 0.8997435569763184, 0.02249601084047316, 0.25610549525910153, 0.2776230548388839, 1.2729837883473927e-05, 1.1703673337003553e-05, 24810015, 0
686, 1.0000, 0.0007096346484423228, 1697.335394859314,3173590, 0.8938246934310513, 0.9053350687026978, 0.8997288942337036, 0.022525814404121613, 0.25609400216298184, 0.27767041142795096, 1.1493094899450718e-05, 1.1682443027139364e-05, 24810015, 0
687, 1.0000, 0.0006247091199639599, 1699.8208158016205,3171292, 0.8939015750869979, 0.9053574204444885, 0.8996954560279846, 0.022523399327305453, 0.25608335568665264, 0.27767776501180125, 1.064647645171446e-05, 1.1574464156325462e-05, 24810015, 0
688, 1.0000, 0.0028788748592958385, 1702.315275669098,3171752, 0.893886185373449, 0.9053581357002258, 0.89967942237854, 0.02255280320141541, 0.2560730689180724, 0.2777114113904895, 1.0286766205958031e-05, 1.1438753252811607e-05, 24810015, 0
689, 1.0000, 0.0005105251266922649, 1704.8250017166138,3169793, 0.893951725479628, 0.9054016470909119, 0.8996580839157104, 0.02256250238839917, 0.25605866354162266, 0.2777501256607613, 1.4405378896020782e-05, 1.1705589536455598e-05, 24810015, 0
690, 1.0000, 0.0004372560043012473, 1707.3301846981049,3167792, 0.8940186707335658, 0.9054176211357117, 0.8996487259864807, 0.022575661658047724, 0.2560442632892228, 0.27775767551905295, 1.4400251061474911e-05, 1.1950634622096973e-05, 24810015, 0
691, 1.0000, 0.0035908805831858306, 1709.9136476516724,3159989, 0.894279727113614, 0.9054135680198669, 0.8996607661247253, 0.02262625891462394, 0.2560297299074859, 0.2777266225622845, 1.4533385502946139e-05, 1.2186768209961908e-05, 24810015, 0
692, 1.0000, 0.0016507569739924676, 1712.4046766757965,3157542, 0.8943615936985145, 0.905454158782959, 0.8996527194976807, 0.022601649245132013, 0.25600596867837194, 0.2777097755503804, 2.376122506320133e-05, 1.3028264849970017e-05, 24810015, 0
693, 1.0000, 0.0004075110808706789, 1714.8848206996918,3156837, 0.8943851801073232, 0.9054373502731323, 0.8996995091438293, 0.0226089750631249, 0.2559963226806442, 0.277689824781719, 9.645998449769877e-06, 1.264249060621736e-05, 24810015, 0
694, 1.0000, 0.0005421360145038233, 1717.3901708126068,3154377, 0.8944674816189109, 0.9054335355758667, 0.8996914625167847, 0.0226191324982396, 0.2559843793348153, 0.27768239595138283, 1.194334255660845e-05, 1.257077243431494e-05, 24810015, 0
695, 1.0000, 0.0006193646066512227, 1719.891875743866,3148525, 0.8946632655399723, 0.9054699540138245, 0.8997730016708374, 0.022656225949744355, 0.2559609104547259, 0.2777199141011173, 2.346888658832924e-05, 1.3380582395877358e-05, 24810015, 0
696, 1.0000, 0.003301838117090191, 1722.4274656772614,3145175, 0.8947753428016874, 0.9054772257804871, 0.899716854095459, 0.022684008720169267, 0.255952398756505, 0.2777716398210248, 8.511694532753467e-06, 1.2788780044730857e-05, 24810015, 0
697, 1.0000, 0.0008734362710870197, 1724.9286918640137,3145432, 0.8947667446356393, 0.9055070877075195, 0.8997021913528442, 0.022695979970799713, 0.2559337663768584, 0.27776370257241173, 1.8632378430194496e-05, 1.3279234364093993e-05, 24810015, 0
698, 1.0000, 0.00039217611692644107, 1727.2895379066467,3145322, 0.8947704247845315, 0.9055202007293701, 0.8997074961662292, 0.022700180582694372, 0.25592845506330897, 0.2777733676589278, 5.3113163732132485e-06, 1.2116465480413395e-05, 24810015, 0
699, 1.0000, 0.0029776837269666163, 1729.7161149978638,3145309, 0.8947708597112187, 0.9055120944976807, 0.8997368812561035, 0.02274496194561188, 0.2559092770843587, 0.27780416590181184, 1.9177972294392998e-05, 1.2685822285212112e-05, 24810015, 0
700, 1.0000, 0.0014775655925748572, 1734.4905459880829,3145194, 0.8947747071396059, 0.9055501222610474, 0.8997569680213928, 0.022749754901764604, 0.25590070794817804, 0.27781907331091993, 8.569140090841643e-06, 1.2197771263783437e-05, 24810015, 0
701, 1.0000, 0.0010962871663989517, 1737.2345688343048,3145577, 0.8947618935302815, 0.9055497050285339, 0.8997529149055481, 0.022759595950207743, 0.2558956490968869, 0.2778173320720103, 5.0588496868786414e-06, 1.1170114222571398e-05, 24810015, 0
702, 1.0000, 0.0009184951666612085, 1739.688349723816,3148367, 0.8946685515720174, 0.9055708646774292, 0.8997809886932373, 0.022789518514731776, 0.25587996944267444, 0.2778424920920746, 1.5679656200140446e-05, 1.1555413908873056e-05, 24810015, 0
703, 1.0000, 0.0008730088223736581, 1742.2036588191986,3154563, 0.8944612588216933, 0.9055729508399963, 0.8997997045516968, 0.02282397316722004, 0.25586544479756534, 0.2779053458901024, 1.4524644614710702e-05, 1.1822722802468082e-05, 24810015, 0
704, 1.0000, 0.000568977286340035, 1744.706309080124,3159820, 0.8942853811605483, 0.9056188464164734, 0.8997489213943481, 0.022846838274154447, 0.2558510770302905, 0.2779703365741976, 1.4367765842071556e-05, 1.205548482184193e-05, 24810015, 0
705, 1.0000, 0.0005372809501489338, 1747.2979390621185,3166431, 0.8940642042121312, 0.905635416507721, 0.8997703194618225, 0.022872428497106086, 0.25583836587587067, 0.2780286648985926, 1.2711154654232448e-05, 1.211950027315035e-05, 24810015, 0
706, 1.0000, 0.0004945465998213755, 1749.8330509662628,3173317, 0.8938338268914836, 0.9056549668312073, 0.8997542858123779, 0.0228989839218272, 0.2558225275947466, 0.2780410836798268, 1.5838287502401016e-05, 1.2448214515475135e-05, 24810015, 0
707, 1.0000, 0.0010149006881043864, 1752.2860040664673,3178491, 0.8936607260699573, 0.9056347012519836, 0.8997622728347778, 0.022923073332170214, 0.255808510993936, 0.2780388875833096, 1.401659298205793e-05, 1.2596810717688397e-05, 24810015, 0
708, 1.0000, 0.004793133732800568, 1754.7654700279236,3183826, 0.8934822388486888, 0.9056651592254639, 0.8997609615325928, 0.022950808408212977, 0.255803780677557, 0.27811559017715554, 4.730319571433217e-06, 1.1421511764402758e-05, 24810015, 0
709, 1.0000, 0.001412100618281777, 1757.2696142196655,3183549, 0.8934915061327172, 0.9056395888328552, 0.8997756838798523, 0.022951379920551483, 0.2557927663653668, 0.2780827823643166, 1.1014313393897801e-05, 1.1380123501910804e-05, 24810015, 0
710, 1.0000, 0.001011321555489429, 1759.7827100753784,3184791, 0.8934499539061351, 0.9056485295295715, 0.8997783064842224, 0.02295881667708655, 0.2557874132886602, 0.2780888136999235, 5.353078921077614e-06, 1.0553405906121925e-05, 24810015, 0
711, 1.0000, 0.0009144182634088936, 1762.2942051887512,3190602, 0.8932555416769334, 0.9056884050369263, 0.8996861577033997, 0.023003637817353286, 0.25576835706744594, 0.2781576105812948, 1.9056216195023623e-05, 1.1195849329717876e-05, 24810015, 0
712, 1.0000, 0.001285853895031399, 1764.7959640026093,3188673, 0.8933200781061419, 0.9057019948959351, 0.8997489213943481, 0.02300289209508116, 0.25575574657182115, 0.2781454058512821, 1.2610498191512054e-05, 1.1329860565861613e-05, 24810015, 0
713, 1.0000, 0.0007939000079617728, 1767.2842292785645,3191318, 0.8932315872532356, 0.9057372808456421, 0.8997476100921631, 0.02302899771212449, 0.25574634569591115, 0.2781696309131594, 9.40086893724823e-06, 1.1120361574794957e-05, 24810015, 0
714, 1.0000, 0.0004645605726144465, 1769.8195474147797,3190031, 0.8932746449952735, 0.9057411551475525, 0.8997275233268738, 0.02303383573422653, 0.25573675939980095, 0.2781523957019768, 9.586300376895895e-06, 1.0956507008639872e-05, 24810015, 0
715, 1.0000, 0.0015302186539030993, 1772.292091369629,3191157, 0.8932369736529777, 0.9057878255844116, 0.8996754288673401, 0.02306368961876253, 0.25572032936004807, 0.27819395705443833, 1.643003642781693e-05, 1.1409556450172504e-05, 24810015, 0
716, 1.0000, 0.004112107447872974, 1774.7578785419464,3189613, 0.8932886295610636, 0.905748724937439, 0.8996821045875549, 0.023088976297967002, 0.2557117535336004, 0.27819661266695594, 8.575833176094338e-06, 1.1088416175151823e-05, 24810015, 0
717, 1.0000, 0.0004889211876135945, 1777.2639136314392,3191034, 0.8932410887285571, 0.9057936668395996, 0.8996727466583252, 0.02309761118060536, 0.25570038573481674, 0.27824646446410944, 1.1367799481798446e-05, 1.1116042700198602e-05, 24810015, 0
718, 1.0000, 0.0005545862576819497, 1779.7559294700623,3192026, 0.8932079004767298, 0.9058001041412354, 0.8996633887290955, 0.02310797521002414, 0.2556957155879537, 0.2782670984713378, 4.67014469734961e-06, 1.019267600289469e-05, 24810015, 0
719, 1.0000, 0.0016799802358195537, 1782.2635443210602,3197721, 0.8930173691318144, 0.9057799577713013, 0.8997048139572144, 0.02317695220980855, 0.2556738879840792, 0.2783212338379861, 2.1827604530455513e-05, 1.0999172297252442e-05, 24810015, 0
720, 1.0000, 0.0008796889175254183, 1784.7498171329498,3199869, 0.8929455058607207, 0.905825138092041, 0.8996273279190063, 0.023200791921805235, 0.2556594945013607, 0.2783616094148923, 1.4393482560770554e-05, 1.1299015208776807e-05, 24810015, 0
721, 1.0000, 0.00034927114235852884, 1787.2206349372864,3203335, 0.8928295477147196, 0.9058601260185242, 0.8995925784111023, 0.023228574224250585, 0.2556509432224894, 0.2783934967348024, 8.551278123269945e-06, 1.0988530983580756e-05, 24810015, 0
722, 1.0000, 0.00033085672482539825, 1789.7622816562653,3206390, 0.8927273399432153, 0.9058839082717896, 0.8995845913887024, 0.023259529894768635, 0.2556378532283598, 0.2784399626976848, 1.3089998491089272e-05, 1.118251869777644e-05, 24810015, 0
723, 1.0000, 0.000728145664483464, 1792.2675187587738,3206915, 0.8927097755962301, 0.9058944582939148, 0.899600625038147, 0.023286887057127482, 0.255618528170944, 0.27845928538697534, 1.932505384655281e-05, 1.1811301101617839e-05, 24810015, 0
724, 1.0000, 0.0062136435656635035, 1794.736746788025,3212517, 0.8925223556499235, 0.9058597087860107, 0.8996126651763916, 0.023334110565346153, 0.25561425806352117, 0.27848019776863564, 4.270113052595725e-06, 1.066870985350118e-05, 24810015, 0
725, 1.0000, 0.0017129543243559137, 1797.258683681488,3208576, 0.8926542053479589, 0.9058912396430969, 0.8996086120605469, 0.023321726921955267, 0.25559837260466994, 0.27847894528059414, 1.5885456819020316e-05, 1.1101986237416925e-05, 24810015, 0
726, 1.0000, 0.0012971229204495102, 1799.744996547699,3208899, 0.8926433990925756, 0.9058975577354431, 0.899600625038147, 0.0233280786721387, 0.2555933200478912, 0.2784832914591731, 5.052554143958332e-06, 1.026152042163947e-05, 24810015, 0
727, 1.0000, 0.0008234560465684057, 1802.2425334453583,3204907, 0.892776955041461, 0.9059062004089355, 0.8996260166168213, 0.02335629095255531, 0.2555735908855287, 0.27848366246810224, 1.972916011983017e-05, 1.095472304141934e-05, 24810015, 0
728, 1.0000, 0.0014079062030490593, 1804.7432062625885,3207032, 0.8927058612560449, 0.9059707522392273, 0.8995952606201172, 0.023365176123133234, 0.2555685424851259, 0.27854634667154293, 5.048398240614649e-06, 1.0138101211864322e-05, 24810015, 0
729, 1.0000, 0.0006202148466588841, 1807.1040732860565,3203359, 0.8928287447731431, 0.9059459567070007, 0.8996206521987915, 0.023379533721434163, 0.2555540441929688, 0.2785397996417984, 1.449829901617461e-05, 1.0507337098326047e-05, 24810015, 0
730, 1.0000, 0.0004951528291517293, 1809.5557782649994,3202754, 0.8928489855920498, 0.9059670567512512, 0.899601936340332, 0.023379132062477406, 0.25554511087091336, 0.2785452906077117, 8.933318285053726e-06, 1.033819405254331e-05, 24810015, 0
731, 1.0000, 0.0017871693947246771, 1812.0268383026123,3201400, 0.8928942848793221, 0.9059739112854004, 0.8995845913887024, 0.02340937476196344, 0.2555291751679214, 0.2785936245857497, 1.5935700680924647e-05, 1.0795364936558156e-05, 24810015, 0
732, 1.0000, 0.0006745796545421608, 1814.5217623710632,3201414, 0.8928938164967358, 0.9060002565383911, 0.8996152877807617, 0.023434402378636247, 0.25551487490553415, 0.2786147054685899, 1.4300260182009694e-05, 1.1103195565679118e-05, 24810015, 0
733, 1.0000, 0.0017650451717737862, 1817.0115625858307,3202134, 0.8928697282494418, 0.906020998954773, 0.8995939493179321, 0.02345342753481195, 0.25550628964154104, 0.27864856610618105, 8.585274821892863e-06, 1.0821279402894352e-05, 24810015, 0
734, 1.0000, 0.000572339546331468, 1819.4927575588226,3203473, 0.8928249308006548, 0.9060139656066895, 0.8996033072471619, 0.02347886461975465, 0.2554955969861731, 0.2786591831552179, 1.0692650119326075e-05, 1.0808347148071882e-05, 24810015, 0
735, 1.0000, 0.0013747297936749887, 1822.0146725177765,3204441, 0.8927925454904041, 0.9060091972351074, 0.8996674418449402, 0.023499239417828912, 0.25548492847897564, 0.2786482988505852, 1.0668505700250908e-05, 1.0794280910935072e-05, 24810015, 0
736, 1.0000, 0.0009389413843596497, 1824.4913544654846,3204176, 0.8928014113036442, 0.9060360789299011, 0.8996593952178955, 0.023515960713054382, 0.25547213250082235, 0.2786402074373806, 1.2795976948587473e-05, 1.0979477910236453e-05, 24810015, 0
737, 1.0000, 0.0006265308136244604, 1826.9670686721802,3205050, 0.8927721708479013, 0.9060457348823547, 0.8996593952178955, 0.023538331047441907, 0.2554612097404243, 0.2786516495651841, 1.0922763248100154e-05, 1.0973793217511124e-05, 24810015, 0
738, 1.0000, 0.0005150183712513481, 1829.519232749939,3203881, 0.892811280793855, 0.9060901403427124, 0.8996633887290955, 0.023553109474613764, 0.2554497916226466, 0.27868216290911285, 1.1418116417860613e-05, 1.10174361380879e-05, 24810015, 0
739, 1.0000, 0.001613192293885087, 1831.9955196380615,3203578, 0.8928214179312578, 0.9060870409011841, 0.8996701240539551, 0.02357239662541236, 0.25543833575579405, 0.27867301272731126, 1.1455866524956448e-05, 1.1060513295338275e-05, 24810015, 0
740, 1.0000, 0.0005664464581411773, 1834.4655315876007,3204101, 0.8928039204960707, 0.9061146974563599, 0.8996995091438293, 0.023600591190028965, 0.25542654119089264, 0.27869873738073625, 1.1794564666767204e-05, 1.113181411163741e-05, 24810015, 0
741, 1.0000, 0.0003908494584074543, 1837.0286085605621,3204217, 0.8928000396117844, 0.9061307907104492, 0.8996660709381104, 0.023614591976031423, 0.2554172670441656, 0.2787230029917346, 9.27414536866511e-06, 1.0930417253617647e-05, 24810015, 0
742, 1.0000, 0.0009260178370417016, 1839.4956533908844,3204229, 0.8927996381409962, 0.9061346054077148, 0.899640679359436, 0.02365358806549036, 0.2554015508910845, 0.2788168665995491, 1.571615364903689e-05, 1.133463901717574e-05, 24810015, 0
743, 1.0000, 0.0006034061902207543, 1841.9928984642029,3203810, 0.8928136561626854, 0.9061617851257324, 0.8996420502662659, 0.02366717886578237, 0.255388256435066, 0.2788030856824691, 1.3294461178314787e-05, 1.1516857626864092e-05, 24810015, 0
744, 1.0000, 0.0005349903969399288, 1844.4736015796661,3203126, 0.8928365399976146, 0.9061821699142456, 0.8996593952178955, 0.02369294380475455, 0.25537415763972054, 0.2788233386086559, 1.4098791088990037e-05, 1.1752189502681205e-05, 24810015, 0
745, 1.0000, 0.00338414820299404, 1846.9385504722595,3202808, 0.8928471789735027, 0.9062623977661133, 0.8996834754943848, 0.02375385933695881, 0.2553607071091361, 0.27891075183305736, 1.345052966233995e-05, 1.1911894706147982e-05, 24810015, 0
746, 1.0000, 0.003469348026354854, 1849.4208524227142,3202190, 0.8928678547190967, 0.9061628580093384, 0.8997141718864441, 0.02375743656229317, 0.25535171260745443, 0.27883189712565776, 8.99450459224127e-06, 1.1581918006964199e-05, 24810015, 0
747, 1.0000, 0.0010228104416994547, 1851.8997786045074,3202318, 0.8928635723640223, 0.9061906933784485, 0.8997101783752441, 0.023759199765150465, 0.25534489046253034, 0.278852033403502, 6.822143379103807e-06, 1.0984859884394512e-05, 24810015, 0
748, 1.0000, 0.0005763779557980025, 1854.3810186386108,3202500, 0.8928574833904007, 0.9061962962150574, 0.899716854095459, 0.02376588295327469, 0.25534064172415566, 0.27886201000826394, 4.248737363043986e-06, 9.989438054687485e-06, 24810015, 0
749, 1.0000, 0.0005687043555010862, 1856.942721605301,3203511, 0.8928236594764921, 0.9062107801437378, 0.8997061848640442, 0.023801523478041018, 0.25532937899860086, 0.2789185331889254, 1.1262726244909427e-05, 1.0110003481291911e-05, 24810015, 0
750, 1.0000, 0.0007594288705634449, 1859.4349417686462,3203970, 0.8928083032188422, 0.9062432050704956, 0.8996928334236145, 0.02382940977266534, 0.25531995245719036, 0.27897485849276316, 9.426546606960962e-06, 1.003948503131558e-05, 24810015, 0
751, 1.0000, 0.00045860248064473453, 1861.910624742508,3203373, 0.8928282763905568, 0.9062577486038208, 0.8996928334236145, 0.023842749617632077, 0.25530923020845653, 0.2789960377646295, 1.0722244811245396e-05, 1.0105757317708775e-05, 24810015, 0
752, 1.0000, 0.0008217933511427475, 1864.4586427211761,3203912, 0.8928102436609854, 0.9062882661819458, 0.8997342586517334, 0.023895637626896848, 0.25528932077832484, 0.27904762105389586, 1.9909426459352453e-05, 1.081478408395127e-05, 24810015, 0
753, 1.0000, 0.0027230252875607625, 1866.9634218215942,3202219, 0.8928668844980252, 0.9063684344291687, 0.8997048139572144, 0.023906598223751102, 0.255281413961006, 0.2791284767618152, 7.906822221626086e-06, 1.0481326875680838e-05, 24810015, 0
754, 1.0000, 0.0011377898003269164, 1869.4483709335327,3203984, 0.8928078348362559, 0.9063302278518677, 0.8996901512145996, 0.023932539768299323, 0.255271033596084, 0.27911573876341694, 1.0380363891837607e-05, 1.0471186544063325e-05, 24810015, 0
755, 1.0000, 0.0005635659360023951, 1871.9795660972595,3204327, 0.8927963594628923, 0.906338095664978, 0.89967942237854, 0.02394447815423903, 0.2552664201642537, 0.27913020057508897, 4.61343639029943e-06, 9.647143988718038e-06, 24810015, 0
756, 1.0000, 0.00048531322809618476, 1874.4487369060516,3204775, 0.8927813712201316, 0.9063497185707092, 0.8997061848640442, 0.02397416438814776, 0.255253697754186, 0.2791522239471319, 1.272240123273427e-05, 9.917810212986629e-06, 24810015, 0
757, 1.0000, 0.001421844020916054, 1876.922651052475,3205719, 0.8927497888514573, 0.9063151478767395, 0.8997542858123779, 0.024033284537394818, 0.255238752194291, 0.27921144998906744, 1.4945563944990248e-05, 1.0332976572872669e-05, 24810015, 0
758, 1.0000, 0.00043722482691358426, 1879.4453160762787,3203259, 0.892832090363045, 0.9063648581504822, 0.8997462391853333, 0.024029954303861557, 0.25522356857365136, 0.27923611593213044, 1.518361600999496e-05, 1.0738420876168807e-05, 24810015, 0
759, 1.0000, 0.0003968666015721651, 1881.9317903518677,3202897, 0.8928442013984901, 0.9063684344291687, 0.8997342586517334, 0.02405825797891623, 0.25521325606249434, 0.2792737784275584, 1.0312510402510355e-05, 1.0695050000688111e-05, 24810015, 0
760, 1.0000, 0.003432520096959695, 1884.4371292591095,3198333, 0.8929968941216145, 0.9064307808876038, 0.8996941447257996, 0.02408881574476376, 0.25519813612574427, 0.2793130323424313, 1.5119941572494522e-05, 1.1071833563364183e-05, 24810015, 0
761, 1.0000, 0.0020850392297950882, 1886.7911422252655,3198905, 0.8929777573473754, 0.9064041972160339, 0.8997288942337036, 0.024114830485604744, 0.25518749347678227, 0.27928272928440423, 1.064264642230972e-05, 1.1028147273569206e-05, 24810015, 0
762, 1.0000, 0.0008061808492104661, 1889.237847328186,3198045, 0.8930065294205322, 0.9064192771911621, 0.8997249007225037, 0.024110333478253726, 0.2551830908568503, 0.2792805850543034, 4.402619134646901e-06, 1.0060589134124484e-05, 24810015, 0
763, 1.0000, 0.0006341652605808975, 1891.7682192325592,3196037, 0.8930737088657631, 0.9064348340034485, 0.8997222185134888, 0.024113333595452518, 0.2551770815500795, 0.2792780328355684, 6.009312195631722e-06, 9.555282876834952e-06, 24810015, 0
764, 1.0000, 0.0015946631953352337, 1894.2582314014435,3187574, 0.8933568461391641, 0.906482994556427, 0.8997649550437927, 0.024126016427901506, 0.25516819261650686, 0.279286658959354, 8.888929968864367e-06, 9.486459176726351e-06, 24810015, 0
765, 1.0000, 0.001879354091871858, 1896.8000493049622,3190735, 0.8932510920423639, 0.9064323306083679, 0.8997796773910522, 0.02414546654659316, 0.255164028524685, 0.2793142629453339, 4.1640926243813325e-06, 8.736666663188487e-06, 24810015, 0
766, 1.0000, 0.0007656318115696436, 1899.2812612056732,3181241, 0.8935687223476539, 0.9064476490020752, 0.8997409343719482, 0.02415113133490426, 0.255146994259743, 0.27928950502397926, 1.7034261893145164e-05, 9.339927851902601e-06, 24810015, 0
767, 1.0000, 0.0011285941450359406, 1901.7575702667236,3182375, 0.8935307833581659, 0.9064623713493347, 0.899716854095459, 0.024160659118006893, 0.2551393835228692, 0.2793085490082555, 7.610740700270124e-06, 9.150648259226148e-06, 24810015, 0
768, 1.0000, 0.0021964797956221063, 1904.3217442035675,3177340, 0.8936992338097286, 0.9064462780952454, 0.8997208476066589, 0.024181718208608823, 0.2551291948283934, 0.2792977688974567, 1.0188695460600083e-05, 9.249505901591133e-06, 24810015, 0
769, 1.0000, 0.00033461665075321795, 1906.8132491111755,3174264, 0.8938021441551123, 0.9064686894416809, 0.8997048139572144, 0.02420522593257737, 0.2551194168263355, 0.27933493987939445, 9.778001555715843e-06, 9.301043823753123e-06, 24810015, 0
770, 1.0000, 0.0003578140173946829, 1909.3166041374207,3172158, 0.8938726022784471, 0.9064772129058838, 0.8996941447257996, 0.024222375714228965, 0.25511185778069495, 0.2793558473179239, 7.5590437147998735e-06, 9.110143277273839e-06, 24810015, 0
771, 1.0000, 0.0016910629741624945, 1911.8110530376434,3167449, 0.8940301461069294, 0.9065691828727722, 0.8996847867965698, 0.02427941597676166, 0.25508744547349144, 0.2795015778629943, 2.4412311045218793e-05, 1.0053877192116687e-05, 24810015, 0
772, 1.0000, 0.0006446334559476134, 1914.307214975357,3165950, 0.8940802964995594, 0.9065589308738708, 0.8996954560279846, 0.024315279159849438, 0.25507241399540065, 0.27953607151183657, 1.503147522441406e-05, 1.0466473518450796e-05, 24810015, 0
773, 1.0000, 0.0003706691126256439, 1916.8193850517273,3165424, 0.8940978943024437, 0.9065736532211304, 0.8996861577033997, 0.024329820559479673, 0.2550631427789885, 0.279550973610969, 9.271216165618323e-06, 1.0340320780410856e-05, 24810015, 0
774, 1.0000, 0.0008813600444305714, 1919.322909116745,3163350, 0.8941672818370099, 0.9066076278686523, 0.8996687531471252, 0.02435738678502742, 0.2550496558342596, 0.2795692337615313, 1.3486947676444316e-05, 1.0618715320533813e-05, 24810015, 0
775, 1.0000, 0.0014747721119017457, 1921.806988954544,3161883, 0.8942163616408714, 0.9065884947776794, 0.8997382521629333, 0.024374930311009308, 0.2550370425038045, 0.27958182218652894, 1.2613325201971115e-05, 1.080308366152159e-05, 24810015, 0
776, 1.0000, 0.0012245218519735337, 1924.3451912403107,3160579, 0.8942599881331926, 0.9066227674484253, 0.8997596502304077, 0.024393407869102015, 0.25502875119855634, 0.27961721506495835, 8.291302561247438e-06, 1.0520956907394945e-05, 24810015, 0
777, 1.0000, 0.0005257942217171972, 1926.876865386963,3159787, 0.8942864852052159, 0.9066236019134521, 0.8997582793235779, 0.024401869212505697, 0.25502033517015615, 0.27961183893007313, 8.416036756608847e-06, 1.0288699426775026e-05, 24810015, 0
778, 1.0000, 0.0005679742969359559, 1929.3660643100739,3156991, 0.8943800278988742, 0.9066216349601746, 0.8997409343719482, 0.0244198041611982, 0.25500801137588763, 0.2796178557806521, 1.2323791843515952e-05, 1.0476081475228739e-05, 24810015, 0
779, 1.0000, 0.0005157469325114887, 1931.9109210968018,3154805, 0.8944531624941305, 0.9066269397735596, 0.8997596502304077, 0.02443725798353275, 0.25499655736612087, 0.27961512028856295, 1.1454011009381926e-05, 1.0569993987542599e-05, 24810015, 0
780, 1.0000, 0.0009022522205602301, 1934.3819003105164,3151322, 0.8945696893904151, 0.9066514372825623, 0.8997957110404968, 0.024460152063948647, 0.2549833207372927, 0.27962112361733776, 1.3236625603263441e-05, 1.081048042571709e-05, 24810015, 0
781, 1.0000, 0.0005598966993259068, 1936.8742413520813,3148482, 0.8946647041436302, 0.9066811203956604, 0.8997957110404968, 0.024473992101875064, 0.2549714058348297, 0.27965511802349824, 1.1914904089027623e-05, 1.0916151398152712e-05, 24810015, 0
782, 1.0000, 0.0006251748801438193, 1939.4050233364105,3145883, 0.8947516560251816, 0.906686007976532, 0.8997542858123779, 0.024478228918851146, 0.25496213072143165, 0.279649849893737, 9.275112475781722e-06, 1.0739758453190525e-05, 24810015, 0
783, 1.0000, 0.003096553833739772, 1941.8888530731201,3141977, 0.8948823347667514, 0.906733512878418, 0.8997636437416077, 0.024494392889696383, 0.2549563362113034, 0.27969556260703154, 5.794515472612449e-06, 1.0097102735189044e-05, 24810015, 0
784, 1.0000, 0.0009488193253407391, 1944.3988919258118,3140923, 0.8949175972843177, 0.9067201614379883, 0.8997783064842224, 0.024495352094279808, 0.2549484334003615, 0.2796736543199045, 7.902804024295662e-06, 9.8526990802003e-06, 24810015, 0
785, 1.0000, 0.000495907118333016, 1946.8822939395905,3137653, 0.8950269980741112, 0.9067314863204956, 0.8997529149055481, 0.02450554011447457, 0.2549398705093457, 0.2796739657864291, 8.562887359730986e-06, 9.715423133258684e-06, 24810015, 0
786, 1.0000, 0.0010071501499117972, 1949.3775157928467,3128855, 0.8953213430736837, 0.9067296981811523, 0.8997275233268738, 0.024535574739208536, 0.254929509858239, 0.2796633852017179, 1.0360655094743265e-05, 9.778095389720335e-06, 24810015, 0
787, 1.0000, 0.0007859138445726357, 1951.9250390529633,3130769, 0.8952573084829607, 0.9067091345787048, 0.8997476100921631, 0.02453148078010746, 0.25492211777879026, 0.27967196400769073, 7.392078048173989e-06, 9.508357388338883e-06, 24810015, 0
788, 1.0000, 0.0004934923835730275, 1954.4584460258484,3123464, 0.8955017038252973, 0.9067257642745972, 0.8997262120246887, 0.024556277334118453, 0.25490920136548195, 0.279680314851792, 1.291641779066488e-05, 9.80413213443648e-06, 24810015, 0
789, 1.0000, 0.002323758991354433, 1956.9412550926208,3125425, 0.8954360968073203, 0.9066969752311707, 0.8997101783752441, 0.024547228164600872, 0.25490648264375976, 0.2796668958269209, 2.718722867611767e-06, 8.623920299971064e-06, 24810015, 0
790, 1.0000, 0.0022752968034524352, 1961.8563222885132,3121419, 0.895570121138792, 0.9067509770393372, 0.8996954560279846, 0.024565665844792722, 0.2548940922505667, 0.27971986643044755, 1.2390392025829478e-05, 8.942166778573531e-06, 24810015, 0
791, 1.0000, 0.0008384653043904201, 1964.382579088211,3117979, 0.8956852094314187, 0.9067524075508118, 0.8996861577033997, 0.02458214028454166, 0.25488492622365805, 0.27973235594352597, 9.166029974916334e-06, 8.964304831385285e-06, 24810015, 0
792, 1.0000, 0.00038122261612368166, 1966.863439321518,3114064, 0.8958161892760796, 0.9067579507827759, 0.8996928334236145, 0.024609084491192774, 0.25487519976997536, 0.279765416241458, 9.726451527358737e-06, 9.037751530394011e-06, 24810015, 0
793, 1.0000, 0.0005091734722564537, 1969.2352573871613,3110955, 0.8959202036661309, 0.9067798256874084, 0.8997021913528442, 0.024636412305821982, 0.2548634258368106, 0.2798061177099217, 1.177393272666638e-05, 9.279968725957922e-06, 24810015, 0
794, 1.0000, 0.0014458304312316296, 1971.6661512851715,3107868, 0.8960234820264037, 0.9068241715431213, 0.8997101783752441, 0.024664730877032835, 0.2548458252492129, 0.2798452832923203, 1.7600585990096285e-05, 9.893377349637113e-06, 24810015, 0
795, 1.0000, 0.0005157793112426998, 1974.1283791065216,3106219, 0.8960786508038867, 0.9068573117256165, 0.8996968269348145, 0.02469539155775569, 0.25482961378603164, 0.2798716034469, 1.6211465192705887e-05, 1.0394230502369086e-05, 24810015, 0
796, 1.0000, 0.0006015169253229676, 1976.677805185318,3105663, 0.8960972522837415, 0.9068682789802551, 0.8997409343719482, 0.024713623488214268, 0.2548177126052182, 0.27988350495669345, 1.190117731197926e-05, 1.0535911202974795e-05, 24810015, 0
797, 1.0000, 0.0013056549244042119, 1979.1535339355469,3108982, 0.8959862121548962, 0.9069116711616516, 0.8997262120246887, 0.024749968537354908, 0.2548052473170543, 0.2799222139650772, 1.2465294441543762e-05, 1.0714579848315494e-05, 24810015, 0
798, 1.0000, 0.0024745003887880514, 1981.6320691108704,3117375, 0.8957054167944264, 0.9068759083747864, 0.8997328877449036, 0.02478590016017401, 0.25479616464492816, 0.27992140502605634, 9.0826693263657e-06, 1.053898973300527e-05, 24810015, 0
799, 1.0000, 0.0004438265636785617, 1984.1417090892792,3121327, 0.8955731990815018, 0.9068963527679443, 0.8997395634651184, 0.024798690711774558, 0.2547896849427216, 0.2799507634968438, 6.47970063488712e-06, 1.0038633004690587e-05, 24810015, 0
800, 1.0000, 0.0005035295466593753, 1986.6182250976562,3123902, 0.8954870501415269, 0.9068982005119324, 0.8997328877449036, 0.024807081809014225, 0.25478601082527996, 0.27996386821449304, 3.6741162400266703e-06, 9.078673735370113e-06, 24810015, 0
801, 1.0000, 0.0005527435921161536, 1989.382800102234,3135563, 0.8950969209030617, 0.9069225788116455, 0.8997302055358887, 0.024846465542010046, 0.2547733681234866, 0.28001521036000093, 1.2642702340470713e-05, 9.384349188082463e-06, 24810015, 0
802, 1.0000, 0.0009254384510936089, 1991.8980720043182,3136414, 0.8950684499329962, 0.9069151282310486, 0.8996861577033997, 0.02485429369506545, 0.2547627454297199, 0.27999283769383043, 1.0622694755879625e-05, 9.501391506136807e-06, 24810015, 0
803, 1.0000, 0.0005097807184522162, 1994.3733191490173,3144793, 0.8947881229551127, 0.9069458246231079, 0.8997074961662292, 0.024886357459718324, 0.2547531964075433, 0.2800516357625214, 9.549019716725837e-06, 9.506143617481826e-06, 24810015, 0
804, 1.0000, 0.0011365585386583464, 1996.9020881652832,3142815, 0.8948542987233731, 0.9069886207580566, 0.8996701240539551, 0.024890498061337342, 0.25474472306511664, 0.2800796549655278, 8.473340878445423e-06, 9.397436546859552e-06, 24810015, 0
805, 1.0000, 0.003947209424103014, 1999.41703414917,3150242, 0.8946058217613561, 0.9069709777832031, 0.8996941447257996, 0.024926949806042282, 0.2547395066327266, 0.28012576970215275, 5.216434891486266e-06, 8.860247241878854e-06, 24810015, 0
806, 1.0000, 0.0011515339859890484, 2001.952888250351,3147657, 0.8946923052603212, 0.9069915413856506, 0.899674117565155, 0.024924472691181063, 0.25472914155010146, 0.2801329858712939, 1.0365084942176583e-05, 9.000332280979262e-06, 24810015, 0
807, 1.0000, 0.0008642856295856909, 2004.4476082324982,3146408, 0.8947340916781964, 0.9069855213165283, 0.8996687531471252, 0.024928746220334988, 0.2547230775719828, 0.28013330027273053, 6.063980379278355e-06, 8.651839768772022e-06, 24810015, 0
808, 1.0000, 0.0019012547863531248, 2006.9158833026886,3143859, 0.8948193707647969, 0.907006561756134, 0.8996701240539551, 0.02496049637785406, 0.25470268484742736, 0.2801639346958019, 2.0392719405293303e-05, 9.426384169619745e-06, 24810015, 0
809, 1.0000, 0.0014121904725307372, 2009.4639954566956,3143665, 0.8948258612092066, 0.9070218801498413, 0.8997208476066589, 0.024983831808622174, 0.2546872438266015, 0.2801978941041906, 1.5441024254325697e-05, 9.903261166510442e-06, 24810015, 0
810, 1.0000, 0.0006274219932674433, 2011.9364125728607,3144136, 0.8948101034807685, 0.9070166349411011, 0.899789035320282, 0.025001009302653924, 0.25467720046132586, 0.28017832648976543, 1.0043362083378415e-05, 9.917182859194334e-06, 24810015, 0
811, 1.0000, 0.000552244921119106, 2014.3973515033722,3145925, 0.8947502508774228, 0.9070293307304382, 0.8997476100921631, 0.025026227498439767, 0.25466383623848554, 0.2801634342358988, 1.3364223922562868e-05, 1.0217481578289918e-05, 24810015, 0
812, 1.0000, 0.0016954433699850422, 2016.9266965389252,3150597, 0.8945939449172042, 0.9070548415184021, 0.8996727466583252, 0.02509433213981258, 0.2546481529778121, 0.28021691418084066, 1.568326212697535e-05, 1.0664809865376245e-05, 24810015, 0
813, 1.0000, 0.0015284163536634756, 2021.7081685066223,3150831, 0.8945861162368336, 0.9071065783500671, 0.89967942237854, 0.0251008928374135, 0.2546417491655174, 0.28026126066079327, 6.403811143584903e-06, 1.0134484364584201e-05, 24810015, 0
814, 1.0000, 0.0007268290803694633, 2024.182689666748,3150791, 0.8945874544727944, 0.9071111083030701, 0.8996874690055847, 0.025106578487841837, 0.25463781032086497, 0.2802802845897544, 3.938845261342028e-06, 9.220583036765116e-06, 24810015, 0
815, 1.0000, 0.0006747583173840852, 2026.720058441162,3151105, 0.8945769493205024, 0.9071294069290161, 0.8996714353561401, 0.025135039891454342, 0.2546268938432336, 0.2803253408127439, 1.091647704887233e-05, 9.377580383244797e-06, 24810015, 0
816, 1.0000, 0.0004866630952279509, 2029.2143807411194,3150594, 0.8945940452849013, 0.9071491360664368, 0.8996580839157104, 0.025178988102011392, 0.25461125756655906, 0.2803714028101529, 1.563627921324917e-05, 9.86949787076977e-06, 24810015, 0
817, 1.0000, 0.001092869333262959, 2031.6888043880463,3149129, 0.8946430581769647, 0.9071869254112244, 0.899639368057251, 0.025198450760959237, 0.25459968818952805, 0.2804020828594367, 1.1569376256015396e-05, 1.0027589489255919e-05, 24810015, 0
818, 1.0000, 0.0007952616098715585, 2034.2184474468231,3148809, 0.8946537640646508, 0.9072079062461853, 0.8996099829673767, 0.025232239504625914, 0.25459064656740843, 0.2804704899438907, 9.04161794162972e-06, 9.924337087276385e-06, 24810015, 0
819, 1.0000, 0.0007023153241221432, 2036.7058906555176,3147730, 0.8946898629796928, 0.9072000980377197, 0.8996300101280212, 0.025236188394039266, 0.25458405005775153, 0.28045482353045625, 6.59651345219503e-06, 9.527145579906088e-06, 24810015, 0
820, 1.0000, 0.0005892937108149555, 2039.1712107658386,3147593, 0.8946944464378584, 0.9072072505950928, 0.8996286988258362, 0.025256897792549242, 0.2545765313594059, 0.2804915646963042, 7.518695292529909e-06, 9.30423711808756e-06, 24810015, 0
821, 1.0000, 0.00037962256141473624, 2041.7131896018982,3146852, 0.8947192372590318, 0.9072207808494568, 0.8996861577033997, 0.02527435844030585, 0.254566008263593, 0.2805316459408288, 1.0523100123505102e-05, 9.419482923119597e-06, 24810015, 0
822, 1.0000, 0.0006561071771469015, 2044.1735746860504,3146697, 0.8947244229233798, 0.9072130918502808, 0.8997035026550293, 0.02530779667933386, 0.2545508306329994, 0.28054349898468184, 1.5177629360763056e-05, 9.879722607895703e-06, 24810015, 0
823, 1.0000, 0.0017652889868406594, 2046.6619837284088,3143644, 0.894826563783086, 0.9072195291519165, 0.8996540904045105, 0.025331351829257887, 0.2545357116553718, 0.2805069382809657, 1.5118977161387992e-05, 1.0309141890382252e-05, 24810015, 0
824, 1.0000, 0.0008838349321558681, 2048.9481196403503,3139209, 0.894974940695237, 0.907217264175415, 0.8996701240539551, 0.02533724808327831, 0.25452257514364973, 0.28047942830670197, 1.3136511448796906e-05, 1.0562051244651068e-05, 24810015, 0
825, 1.0000, 0.0010781219810573337, 2051.4025156497955,3138552, 0.8949969212208927, 0.9072654247283936, 0.8996473550796509, 0.025354238824385485, 0.25451379312931693, 0.2805445370860341, 8.782021018116648e-06, 1.0368904879687091e-05, 24810015, 0
826, 1.0000, 0.0008352301419140651, 2053.924446582794,3137488, 0.8950325182974493, 0.9072861671447754, 0.8996527194976807, 0.025367779202671685, 0.254504734348847, 0.28058769179063625, 9.058768788539062e-06, 1.022978529903734e-05, 24810015, 0
827, 1.0000, 0.000525717235436626, 2056.427805662155,3138444, 0.8950005344579868, 0.9073145389556885, 0.8996754288673401, 0.02539949784735246, 0.25449145454174704, 0.28065404197729515, 1.327981263377076e-05, 1.0500236037007584e-05, 24810015, 0
828, 1.0000, 0.0006303928790341553, 2058.938405752182,3138067, 0.8950131473319172, 0.9073204398155212, 0.8996447324752808, 0.025420590667822, 0.25448053103259644, 0.2806985581710447, 1.0923505781745835e-05, 1.0541814258322522e-05, 24810015, 0
829, 1.0000, 0.0008598151190647524, 2061.434452533722,3137885, 0.8950192363055387, 0.9073193073272705, 0.8996220231056213, 0.025446743891356108, 0.2544683624761109, 0.2807319917206146, 1.2168560540037898e-05, 1.0694186277206086e-05, 24810015, 0
830, 1.0000, 0.0004662181062720539, 2063.912997484207,3137420, 0.8950347932985827, 0.9072988629341125, 0.8996366858482361, 0.02546120188233754, 0.25446024792408656, 0.2807365200613848, 8.114550092808148e-06, 1.0403019551580368e-05, 24810015, 0
831, 1.0000, 0.0004609107794601608, 2066.41504073143,3137662, 0.89502669697102, 0.9073190093040466, 0.8996206521987915, 0.025482459475089172, 0.2544495904005522, 0.28076228012891297, 1.0657522142853981e-05, 1.0428193896031398e-05, 24810015, 0
832, 1.0000, 0.004252033945101176, 2068.890688896179,3136769, 0.8950565730888443, 0.9073507785797119, 0.8996152877807617, 0.02552440214365589, 0.25443791570281055, 0.28074713018668035, 1.167469495932938e-05, 1.054660648798644e-05, 24810015, 0
833, 1.0000, 0.001925453549947525, 2071.336771965027,3136040, 0.8950809624392294, 0.9073958396911621, 0.899601936340332, 0.025529409335498614, 0.2544294704115241, 0.28077423854143463, 8.445294136794068e-06, 1.0314850689976285e-05, 24810015, 0
834, 1.0000, 0.00045781419042541146, 2073.852281808853,3135822, 0.8950882558252157, 0.9073837399482727, 0.899601936340332, 0.025529061240146696, 0.25442526146361755, 0.28075802164131236, 4.208948816308844e-06, 9.430484719308251e-06, 24810015, 0
835, 1.0000, 0.0002814744140548979, 2076.2768290042877,3135172, 0.8951100021595783, 0.9073870778083801, 0.8995979428291321, 0.02553080135549586, 0.25442111874772594, 0.28075013748763994, 4.142711727050941e-06, 8.685785209393256e-06, 24810015, 0
836, 1.0000, 0.0008292209169560383, 2078.7450652122498,3130338, 0.895271727975438, 0.9074102640151978, 0.8996112942695618, 0.025550154807166946, 0.25440608841999235, 0.2807472756827159, 1.5030333561871778e-05, 9.175400686624957e-06, 24810015, 0
837, 1.0000, 0.0010159733409264573, 2081.158821105957,3127499, 0.8953667092727541, 0.9074456691741943, 0.899600625038147, 0.025555346215024394, 0.2543996792951284, 0.2808081829750618, 6.409120297423687e-06, 8.852019812142999e-06, 24810015, 0
838, 1.0000, 0.00028385980303724046, 2083.5374670028687,3125658, 0.8954283015828488, 0.9074405431747437, 0.8995885848999023, 0.02555939412917219, 0.254394862218386, 0.2807940820224272, 4.817081583730065e-06, 8.329454107514564e-06, 24810015, 0
839, 1.0000, 0.0005828776997523578, 2085.995593070984,3124857, 0.8954550997579633, 0.9074360728263855, 0.8996086120605469, 0.025558868335161997, 0.25439088800118814, 0.2807997948268274, 3.974212987534198e-06, 7.73535054590147e-06, 24810015, 0
840, 1.0000, 0.0005226770554167685, 2088.413223028183,3123685, 0.8954943100716141, 0.9074273705482483, 0.8995992541313171, 0.02555569693640927, 0.25440772349103014, 0.28081816577294183, 8.649429966700595e-08, 4.9354953636944305e-06, 26627733, 0
841, 1.0000, 0.00039786385039491186, 2090.8369710445404,3122560, 0.8955319479580108, 0.90742427110672, 0.8995872735977173, 0.025555345705895863, 0.2544034042901427, 0.28079841183975335, 4.319203469216326e-06, 4.870101804348123e-06, 26627733, 0
842, 1.0000, 0.0005784764048904407, 2093.2727801799774,3121620, 0.895563396503089, 0.9074195623397827, 0.8995872735977173, 0.02555506342713871, 0.2544002105256077, 0.28080178445001347, 3.193761597242162e-06, 4.6688990655481275e-06, 26627733, 0
843, 1.0000, 0.0008674451806185553, 2095.567747116089,3117583, 0.8956984579674303, 0.9073988199234009, 0.8996166586875916, 0.025553968151244454, 0.25439611675153107, 0.2807927568704198, 4.093774275015782e-06, 4.607925257002947e-06, 26627733, 0
844, 1.0000, 0.00045432476256253486, 2100.404466152191,3117458, 0.8957026399548078, 0.9074188470840454, 0.8995979428291321, 0.025553906780360697, 0.2543939122336118, 0.28081517472901457, 2.2045241807044924e-06, 4.2804198567292e-06, 26627733, 0
845, 1.0000, 0.00029550055719767865, 2102.9024364948273,3116449, 0.8957363969569183, 0.9074102640151978, 0.8996220231056213, 0.025553609370348094, 0.2543924897596477, 0.28081275743675865, 1.42247019313535e-06, 3.8339112079066526e-06, 26627733, 0
846, 1.0000, 0.0007024729640452776, 2105.4496426582336,3111346, 0.8959071224096142, 0.9073997735977173, 0.8996366858482361, 0.025552358100063424, 0.2543876396381579, 0.28082124458195196, 4.850121225197235e-06, 3.925121501916941e-06, 26627733, 0
847, 1.0000, 0.0010306112263541052, 2107.9674706459045,3101493, 0.8962367633826523, 0.9073894023895264, 0.8996981382369995, 0.025550255576566674, 0.25438444736999727, 0.2808155738071279, 3.192268968332801e-06, 3.844835310504669e-06, 26627733, 0
848, 1.0000, 0.00027947360680945915, 2110.5206775665283,3101184, 0.8962471012554494, 0.9074049592018127, 0.8996834754943848, 0.025550096040999556, 0.25437936283104945, 0.2808088622660235, 5.084537079258489e-06, 3.953803756241823e-06, 26627733, 0
849, 1.0000, 0.00024250392091662982, 2113.0463087558746,3098395, 0.8963404097578144, 0.9074047207832336, 0.899678111076355, 0.0255494638371512, 0.25437683453949267, 0.2808058743930293, 2.528292133430199e-06, 3.7809098642816625e-06, 26627733, 0
850, 1.0000, 0.00025533517864561483, 2115.5768117904663,3090251, 0.8966128745994284, 0.9074302911758423, 0.8996941447257996, 0.025547852656468285, 0.25437257178114153, 0.2807948705458331, 4.262758502460162e-06, 3.8265356567785295e-06, 26627733, 0
851, 1.0000, 0.0018443911305621292, 2118.116269826889,3078870, 0.896993636186168, 0.9074487686157227, 0.8996633887290955, 0.025545759899793585, 0.25436920779569067, 0.28079946337760486, 3.3639878890823205e-06, 3.7775535580529183e-06, 26627733, 0
852, 1.0000, 0.0009411513795132393, 2120.6284329891205,3076179, 0.8970836660104292, 0.9074236154556274, 0.8996647596359253, 0.025545237431048976, 0.2543650641908661, 0.28077517316275563, 4.1436092206859065e-06, 3.8126544552405506e-06, 26627733, 0
853, 1.0000, 0.0005168365448149865, 2123.2007009983063,3073742, 0.8971651980363394, 0.9074221849441528, 0.8996674418449402, 0.02554480592460778, 0.2543624010565519, 0.2807752301335613, 2.6631288450595925e-06, 3.678272665002258e-06, 26627733, 0
854, 1.0000, 0.000358150660267353, 2125.746911048889,3062981, 0.8975252169656871, 0.9074188470840454, 0.8996954560279846, 0.02554317491887345, 0.25435589787816093, 0.28077774259169763, 6.503172395255774e-06, 3.893965096841877e-06, 26627733, 0
855, 1.0000, 0.0006525064948392702, 2128.3004338741302,3051351, 0.8979143090712827, 0.9074122309684753, 0.899678111076355, 0.025541709688102085, 0.2543499386374438, 0.2807843301684846, 5.959248078502011e-06, 4.063235512147601e-06, 26627733, 0
856, 1.0000, 0.0006104457688493046, 2130.8156962394714,3043764, 0.8981681389771428, 0.9074364900588989, 0.8996861577033997, 0.02554075383014692, 0.2543452548991439, 0.2807827677669805, 4.683730218335569e-06, 4.121392563642807e-06, 26627733, 0
857, 1.0000, 0.0004020223091522936, 2133.289994239807,3037553, 0.8983759335659522, 0.9074452519416809, 0.8996447324752808, 0.025539974217948447, 0.25434146079607006, 0.280793719868591, 3.7941059083390627e-06, 4.087431897833234e-06, 26627733, 0
858, 1.0000, 0.0009690169349482555, 2135.7917473316193,3025512, 0.8987787760460447, 0.9074711799621582, 0.899601936340332, 0.02553850155945791, 0.25433622275058687, 0.2808067274339922, 5.238051363709584e-06, 4.190081323539912e-06, 26627733, 0
859, 1.0000, 0.0007406968183262399, 2138.3859491348267,3021755, 0.8989044698586606, 0.9074553847312927, 0.8996112942695618, 0.025537776538281955, 0.2543312644225393, 0.2807973600231872, 4.958318486458779e-06, 4.261216978882515e-06, 26627733, 0
860, 1.0000, 0.0006414895948183332, 2140.9195239543915,3015003, 0.8991303640888395, 0.9074310064315796, 0.899639368057251, 0.02553682166537827, 0.2543274646572017, 0.28076661236804523, 3.7997692656221993e-06, 4.212656095407382e-06, 26627733, 0
861, 1.0000, 0.0003818140395598715, 2143.4513659477234,3010977, 0.8992650575382916, 0.9074296355247498, 0.8996166586875916, 0.025536172015720136, 0.254324623175764, 0.2807621207046797, 2.8414821178768257e-06, 4.04999883760408e-06, 26627733, 0
862, 1.0000, 0.00028443842951447876, 2146.0300691127777,3007427, 0.8993838259798104, 0.907439112663269, 0.8996260166168213, 0.025535468811989485, 0.2543205502477695, 0.2807588558809912, 4.072932519805228e-06, 4.052286382764294e-06, 26627733, 0
863, 1.0000, 0.0010857784156502485, 2148.5637681484222,2999613, 0.8996452503747479, 0.9074200987815857, 0.8996861577033997, 0.025533622869057478, 0.25431307124757174, 0.28073772644739975, 7.479000409704728e-06, 4.308384679386683e-06, 26627733, 0
864, 1.0000, 0.0012187317926687679, 2151.1019899845123,2998776, 0.8996732529622271, 0.9074466824531555, 0.8996473550796509, 0.025533154955571607, 0.2543086548741449, 0.28074470693372755, 4.416371061743973e-06, 4.31906341972647e-06, 26627733, 0
865, 1.0000, 0.00023256430686593397, 2153.6179559230804,2997269, 0.8997236710020493, 0.9074384570121765, 0.8996286988258362, 0.025532595907104265, 0.2543040107524273, 0.2807458024932103, 4.644118627938898e-06, 4.350517835987422e-06, 26627733, 0
866, 1.0000, 0.0012499628083232361, 2156.1401739120483,2995436, 0.8997849956649518, 0.9074615240097046, 0.8995952606201172, 0.02553178578114989, 0.2542989933410884, 0.2807673083590475, 5.017414536567788e-06, 4.413009440538068e-06, 26627733, 0
867, 1.0000, 0.001400580572082981, 2158.7008118629456,2993971, 0.8998340085570153, 0.9074603915214539, 0.8995912671089172, 0.025531197044757398, 0.25429478901929564, 0.28075813491877444, 4.204324894896416e-06, 4.3916831357258735e-06, 26627733, 0
868, 1.0000, 0.0005422420755545129, 2161.2454957962036,2993488, 0.8998501677562416, 0.9074665307998657, 0.8995898962020874, 0.025530950591343866, 0.25429179994114925, 0.28076181078113627, 2.989078231041553e-06, 4.225923453636571e-06, 26627733, 0
869, 1.0000, 0.00037173660534950306, 2163.7655630111694,2991644, 0.8999118604340334, 0.9074670076370239, 0.8996366858482361, 0.025530291096320417, 0.25428741653192505, 0.2807602926375036, 4.383405146080044e-06, 4.24141360271747e-06, 26627733, 0
870, 1.0000, 0.0009952475409736388, 2166.3489570617676,2990177, 0.8999609402378949, 0.9074667096138, 0.8996273279190063, 0.025529922925625014, 0.2542817802212875, 0.2807606776056017, 5.636311759371626e-06, 4.363741974535299e-06, 26627733, 0
871, 1.0000, 0.0004968098578357631, 2168.8637709617615,2988489, 0.9000174137954395, 0.9074625372886658, 0.8996286988258362, 0.025529511427680843, 0.25427596891019594, 0.28075873926981104, 5.81130755028525e-06, 4.490560406059005e-06, 26627733, 0
872, 1.0000, 0.0004960503888528367, 2171.3956570625305,2988100, 0.9000304281401581, 0.9074763655662537, 0.8996500372886658, 0.025529422361623935, 0.2542708606977543, 0.2807548665261696, 5.108214433557912e-06, 4.548805846184677e-06, 26627733, 0
873, 1.0000, 0.0008898483392423446, 2173.722221851349,2987989, 0.9000341417449493, 0.9074735641479492, 0.8996633887290955, 0.025529699368308616, 0.2542656675613601, 0.2807483765720521, 5.193135562964191e-06, 4.609466111566756e-06, 26627733, 0
874, 1.0000, 0.0008541391951937537, 2178.6369898319244,2988098, 0.9000304950519562, 0.9074903726577759, 0.8996527194976807, 0.02552971680977295, 0.25426372694317134, 0.28075896420435703, 1.9406150980616488e-06, 4.227459974232366e-06, 26627733, 0
875, 1.0000, 0.0004282142974380943, 2181.2140769958496,2988107, 0.900030193948865, 0.9074867367744446, 0.8996633887290955, 0.025529883760052715, 0.25426195309886374, 0.28075427357659555, 1.7738479856643785e-06, 3.8758163803681205e-06, 26627733, 0
876, 1.0000, 0.00025435583686438, 2183.730203151703,2988553, 0.9000152726179024, 0.9074801206588745, 0.8996767997741699, 0.02553031397256791, 0.2542583170943479, 0.28074542921971807, 3.6360041690830514e-06, 3.851140043923439e-06, 26627733, 0
877, 1.0000, 0.0005233638127607768, 2186.2723870277405,2989282, 0.8999908832675172, 0.9074784517288208, 0.8996340036392212, 0.025530870922729862, 0.25425347567204354, 0.2807540685400422, 4.841421752943553e-06, 3.940285334509611e-06, 26627733, 0
878, 1.0000, 0.0008242535963699422, 2188.967476129532,2989410, 0.8999866009124428, 0.9075077176094055, 0.8996286988258362, 0.025532324471757312, 0.254250253585019, 0.2807936852386563, 3.2220895954115925e-06, 3.861790112654209e-06, 26627733, 0
879, 1.0000, 0.00027146708458980945, 2191.4883291721344,2989337, 0.8999890431930712, 0.90749591588974, 0.8996487259864807, 0.025532499700594704, 0.25424642513644735, 0.2807820417273941, 3.828447412701497e-06, 3.858442816733117e-06, 26627733, 0
880, 1.0000, 0.00020050485703689667, 2194.0575540065765,2988823, 0.9000062395251671, 0.9074967503547668, 0.8996567130088806, 0.02553240544793646, 0.2542443858287416, 0.28077687627946774, 2.039311076174055e-06, 3.62008867850457e-06, 26627733, 0
881, 1.0000, 0.001631314725622532, 2196.561628103256,2987727, 0.9000429071904924, 0.9075133204460144, 0.899640679359436, 0.025534101714563818, 0.25423865722308087, 0.28078331697088277, 5.728604278221194e-06, 3.7901131066232924e-06, 26627733, 0
882, 1.0000, 0.002513116206597713, 2199.100702047348,2986555, 0.9000821175041431, 0.9074605107307434, 0.8996554017066956, 0.025534168119205457, 0.2542364410297343, 0.28074288167941885, 2.2161933114217547e-06, 3.5920942028160805e-06, 26627733, 0
883, 1.0000, 0.0007982190889597695, 2201.6339547634125,2986449, 0.9000856638294391, 0.907485842704773, 0.899640679359436, 0.025534673348034095, 0.25423284158381365, 0.28075549617529344, 3.599442539525821e-06, 3.592828360900986e-06, 26627733, 0
884, 1.0000, 0.0007015738352050868, 2204.1420679092407,2986713, 0.900076831472098, 0.9074884057044983, 0.8996433615684509, 0.025535304826471678, 0.25423085924913197, 0.2807570082494437, 1.9823355619230654e-06, 3.3854042919234343e-06, 26627733, 0
885, 1.0000, 0.0006312926740706397, 2206.725126028061,2987532, 0.9000494310908012, 0.9074938297271729, 0.8996233344078064, 0.02553945575649095, 0.25422439132030517, 0.28076575980561136, 6.4679325681993305e-06, 3.6118194697381406e-06, 26627733, 0
886, 1.0000, 0.001807166543846429, 2209.253294944763,2984828, 0.9001398958417496, 0.9074756503105164, 0.8996701240539551, 0.025538239630530365, 0.2542222243144211, 0.280776400742919, 2.16700309635387e-06, 3.4319376128747222e-06, 26627733, 0
887, 1.0000, 0.0003128855979002916, 2211.7681686878204,2986551, 0.9000822513277391, 0.9075003862380981, 0.8996567130088806, 0.025541257757375726, 0.25421712960256115, 0.28077473603536207, 5.094714134679101e-06, 3.570240137235187e-06, 26627733, 0
888, 1.0000, 0.0003262723131663818, 2214.3503766059875,2985283, 0.9001246734076958, 0.9074976444244385, 0.8996767997741699, 0.025540420906934425, 0.2542149271718528, 0.2807730026374042, 2.2024331004510955e-06, 3.40187191507432e-06, 26627733, 0
889, 1.0000, 0.0005334832371919916, 2216.8622908592224,2981804, 0.9002410664803843, 0.9075124859809875, 0.8996607661247253, 0.025541083494954684, 0.25420911404598173, 0.2807767486121944, 5.813118125364003e-06, 3.5891125449545712e-06, 26627733, 0
890, 1.0000, 0.001919402364851334, 2219.351577758789,2979615, 0.9003143014433377, 0.9075474143028259, 0.8996514081954956, 0.02554096708155202, 0.2542077140563876, 0.2807912444185594, 1.3999942337639126e-06, 3.2666378801404156e-06, 26627733, 0
891, 1.0000, 0.0005163509341160426, 2221.8877635002136,2979086, 0.900331999613919, 0.9075356721878052, 0.8996567130088806, 0.02554099413939752, 0.2542053094708693, 0.2807796807561592, 2.40458802674981e-06, 3.1680714118406247e-06, 26627733, 0
892, 1.0000, 0.00036288649465190606, 2224.4392817020416,2978092, 0.9003652547775443, 0.9075316190719604, 0.8996460437774658, 0.02554137727254738, 0.2542036788180642, 0.2807748793104556, 1.6306502969576364e-06, 2.9645006482245806e-06, 26627733, 0
893, 1.0000, 0.0003857951501928035, 2226.833373785019,2972786, 0.9005427717777411, 0.9075233936309814, 0.8996714353561401, 0.02554243565844192, 0.2541999377354653, 0.2807607639064887, 3.741084573571918e-06, 3.034283442997685e-06, 26627733, 0
894, 1.0000, 0.0011590815556692879, 2229.2204625606537,2969937, 0.9006380876340473, 0.9075291156768799, 0.8996754288673401, 0.02554139319640945, 0.2541959682286112, 0.28075960575149417, 3.969505750434088e-06, 3.1169093813923573e-06, 26627733, 0
895, 1.0000, 0.00036219033496502005, 2231.592202425003,2965802, 0.9007764277764925, 0.907520592212677, 0.8996701240539551, 0.025542410410852225, 0.2541926925422589, 0.2807611352846571, 3.275686150827628e-06, 3.1324344164144754e-06, 26627733, 0
896, 1.0000, 0.00021570387052860998, 2233.974948644638,2965281, 0.9007938582998816, 0.9075166583061218, 0.8997141718864441, 0.02554145933476124, 0.2541909769486413, 0.2807606556687808, 1.715590313311477e-06, 2.949409989245516e-06, 26627733, 0
897, 1.0000, 0.0012482202173208464, 2236.327209711075,2961436, 0.9009224962316111, 0.9075241088867188, 0.8997021913528442, 0.02554189733121873, 0.254188873659606, 0.28077213810055146, 2.1032892055239394e-06, 2.8513565765514692e-06, 26627733, 0
898, 1.0000, 0.0002899221084239788, 2238.6752259731293,2957804, 0.9010440080568496, 0.9074995517730713, 0.8997249007225037, 0.025541420736021236, 0.25418538296179677, 0.2807586115198701, 3.4906929782252405e-06, 2.909628510127921e-06, 26627733, 0
899, 1.0000, 0.0002919189873424214, 2241.2484629154205,2955125, 0.9011336364103225, 0.907505214214325, 0.8997328877449036, 0.025541461690740692, 0.25418339791631966, 0.280760443584968, 1.985045249508488e-06, 2.800469391397668e-06, 26627733, 0
900, 1.0000, 0.0002031580605567892, 2243.6578640937805,2951308, 0.9012613375768795, 0.907505452632904, 0.8997074961662292, 0.02554170758260909, 0.25417980727597866, 0.2807583512783898, 3.5906500365778804e-06, 2.8709462064762405e-06, 26627733, 0
901, 1.0000, 0.0007563325296197015, 2246.334473133087,2940898, 0.9016096134856715, 0.9075031876564026, 0.8996847867965698, 0.025543028135126773, 0.2541739922003896, 0.28076752347793965, 5.815075248161161e-06, 3.0809034143300903e-06, 26627733, 0
902, 1.0000, 0.0006453322818339906, 2248.902619123459,2937771, 0.9017142300819051, 0.9075271487236023, 0.8996460437774658, 0.02554375344886823, 0.25417014871914473, 0.2807838360694919, 3.843476636955501e-06, 3.1497979767195974e-06, 26627733, 0
903, 1.0000, 0.00023029485785880182, 2251.4628031253815,2934275, 0.9018311919048768, 0.907525360584259, 0.8996527194976807, 0.025544494709253754, 0.25416696278707007, 0.28078953288688546, 3.1859345586693344e-06, 3.1533931131206442e-06, 26627733, 0
904, 1.0000, 0.0002684409116334258, 2254.053686141968,2926818, 0.9020806725438645, 0.907531201839447, 0.8996447324752808, 0.025546894089224115, 0.25416215247696217, 0.28079836302653916, 4.810309745639785e-06, 3.2894069642474336e-06, 26627733, 0
905, 1.0000, 0.0021528110501963385, 2256.6897192001343,2919210, 0.902335205023604, 0.907534122467041, 0.8996701240539551, 0.02555249581335725, 0.25415841427292135, 0.28075655191332805, 3.738201334146929e-06, 3.331747769321271e-06, 26627733, 0
906, 1.0000, 0.003127571992743121, 2259.235047340393,2919889, 0.9023124884681698, 0.9074893593788147, 0.8997182250022888, 0.025552677635899794, 0.2541583477606901, 0.28073185865595407, 6.651271033941697e-08, 2.252658553635244e-06, 26627733, 0
907, 1.0000, 0.0006454601143414564, 2261.668961286545,2917717, 0.9023851546808399, 0.9075166583061218, 0.8996887803077698, 0.025551810342843106, 0.2541538160017337, 0.2807518692580737, 4.531761709669624e-06, 2.4157530598272826e-06, 26627733, 0
908, 1.0000, 0.00033546582665542273, 2264.205037355423,2917410, 0.9023954256418388, 0.9075239300727844, 0.8996767997741699, 0.02555163523912421, 0.2541530366408937, 0.2807558211854059, 7.793586485616011e-07, 2.1573520432693807e-06, 26627733, 0
909, 1.0000, 0.0001765787888988421, 2266.7562215328217,2919216, 0.9023350042882099, 0.9075301289558411, 0.8997008204460144, 0.025552329660482306, 0.2541500342100362, 0.280761610023945, 3.002429691478792e-06, 2.229852842071813e-06, 26627733, 0
910, 1.0000, 0.0007726913956565222, 2269.3028695583344,2938974, 0.9016739826353848, 0.9075327515602112, 0.8997182250022888, 0.02555472113234528, 0.25414707144120724, 0.28077837700993696, 2.9627692292866215e-06, 2.2941318016735066e-06, 26627733, 0
911, 1.0000, 0.0002695595253137744, 2274.245128631592,2940612, 0.901619181872791, 0.9075429439544678, 0.8997048139572144, 0.02555499978142897, 0.2541440747679151, 0.2807633471786152, 2.996675966260298e-06, 2.3562453320644284e-06, 26627733, 0
912, 1.0000, 0.00045044310587265344, 2276.80837059021,2944815, 0.9014785667292124, 0.9075365662574768, 0.8996995091438293, 0.02555516843717568, 0.25414221107807256, 0.28077760786777173, 1.8636852566755735e-06, 2.301631080065393e-06, 26627733, 0
913, 1.0000, 0.0007484654825732422, 2279.3967792987823,2953378, 0.9011920838659094, 0.9075658917427063, 0.8997035026550293, 0.025555811967384937, 0.25413765738683197, 0.2807840517165633, 4.553692681263932e-06, 2.464157789011136e-06, 26627733, 0
914, 1.0000, 0.0028702677175971468, 2281.949209213257,2978574, 0.9003491290342168, 0.9075292944908142, 0.8997008204460144, 0.025559078197324513, 0.25413643761824256, 0.28078431602480863, 1.2197690648085846e-06, 2.2968330244915062e-06, 26627733, 0
915, 1.0000, 0.0006018730182000051, 2284.495896100998,2985279, 0.9001248072312918, 0.9075586199760437, 0.8996928334236145, 0.025560181126722564, 0.2541306859477733, 0.2808023030161717, 5.751669642395374e-06, 2.5176530140077856e-06, 26627733, 0
916, 1.0000, 0.00032525448524897395, 2287.0763483047485,2991845, 0.8999051357983305, 0.9075607061386108, 0.8996861577033997, 0.025561477690657176, 0.25412878986554105, 0.28080675375160435, 1.8960862610550855e-06, 2.4472711841464638e-06, 26627733, 0
917, 1.0000, 0.0005514159364760793, 2289.639421224594,3018465, 0.8990145397664343, 0.9075363874435425, 0.8996901512145996, 0.025568940646377908, 0.2541236073774148, 0.2808066929873252, 5.1824832190683345e-06, 2.637956789182995e-06, 26627733, 0
918, 1.0000, 0.0009836741289877863, 2292.2096712589264,3010455, 0.8992825215175797, 0.9075770974159241, 0.8996954560279846, 0.0255662711642122, 0.2541215088457922, 0.28082219661341046, 2.0985346579349695e-06, 2.5782945121308348e-06, 26627733, 0
919, 1.0000, 0.00031368933995761834, 2294.7561473846436,3028122, 0.8986914561496041, 0.9075523614883423, 0.8997048139572144, 0.025572330895521557, 0.25411668312491703, 0.2808126656839116, 4.825721976797759e-06, 2.745083134498738e-06, 26627733, 0
920, 1.0000, 0.00039115157185689323, 2297.3187294006348,3027094, 0.898725848813796, 0.9075549840927124, 0.8996968269348145, 0.025572008892563038, 0.25411372318582215, 0.28080608462954726, 2.9599379169353845e-06, 2.765847377529929e-06, 26627733, 0
921, 1.0000, 0.0011910437877535574, 2299.9218575954437,3039511, 0.8983104269156722, 0.9075222611427307, 0.8996701240539551, 0.025578237622269538, 0.2541108644186234, 0.280791616463827, 2.85876103056637e-06, 2.7750012032335625e-06, 26627733, 0
922, 1.0000, 0.0005521423249045182, 2302.457418680191,3036494, 0.8984113633630137, 0.9075413942337036, 0.8996487259864807, 0.025576982425857882, 0.25410802281742, 0.2807957086093933, 2.841604003600562e-06, 2.7815906240177594e-06, 26627733, 0
923, 1.0000, 0.00023654746799155318, 2305.0158319473267,3035050, 0.8984596736811977, 0.9075418710708618, 0.899635374546051, 0.025576684408591625, 0.25410591780275915, 0.2807899959001008, 2.1050178197756786e-06, 2.7051382800178102e-06, 26627733, 0
924, 1.0000, 0.0003728633454268719, 2307.5560200214386,3033405, 0.8985147086350846, 0.9075453281402588, 0.8996460437774658, 0.02557831943441712, 0.2541001767869356, 0.28078480503807957, 5.741018355043259e-06, 2.916549935739366e-06, 26627733, 0
925, 1.0000, 0.0011028883161075614, 2310.0829429626465,3030306, 0.8986183884661457, 0.907551646232605, 0.8996874690055847, 0.025581304778309052, 0.2540947785050427, 0.28082031286261927, 5.398279461721334e-06, 3.1017587162421314e-06, 26627733, 0
926, 1.0000, 0.00048719813269507595, 2312.6253612041473,3029991, 0.8986289270743368, 0.9075296521186829, 0.8996887803077698, 0.025582650596120075, 0.25409115995167936, 0.2808041224249964, 3.6185513980213635e-06, 3.1499284192859316e-06, 26627733, 0
927, 1.0000, 0.0003656791184675268, 2315.19060921669,3029247, 0.8986538182632072, 0.9075322151184082, 0.8996807932853699, 0.025583592101997975, 0.25408921659460065, 0.2808077735222707, 1.9433577011507275e-06, 3.0014139093878358e-06, 26627733, 0
928, 1.0000, 0.0010127938437799473, 2317.7693519592285,3026790, 0.8987360194070979, 0.9075484275817871, 0.8996995091438293, 0.025585888578879577, 0.25408474435442047, 0.28080115169322617, 4.47224370020427e-06, 3.123531196565783e-06, 26627733, 0
929, 1.0000, 0.001795595110500822, 2320.3048870563507,3025483, 0.8987797462671162, 0.9075803756713867, 0.8996701240539551, 0.0255882421063939, 0.25408345577025643, 0.28080410613341866, 1.2885814527074935e-06, 2.8588571196764768e-06, 26627733, 0
930, 1.0000, 0.0004482844695915298, 2322.8598861694336,3024919, 0.8987986153941632, 0.9075734615325928, 0.8996861577033997, 0.025588309509975184, 0.2540810138455457, 0.2807932568624678, 2.441925641971654e-06, 2.814144859111656e-06, 26627733, 0
931, 1.0000, 0.0002586453101966235, 2325.4403030872345,3024134, 0.8988248782748934, 0.9075751900672913, 0.8996714353561401, 0.025588756710458366, 0.2540798331282551, 0.2807879878016163, 1.1807168530109102e-06, 2.5800396511913157e-06, 26627733, 0
932, 1.0000, 0.0005190044259627509, 2327.9839248657227,3019990, 0.8989635195204297, 0.9075948596000671, 0.8996807932853699, 0.025590603454812948, 0.2540758067393335, 0.2807854250946834, 4.026391941469587e-06, 2.6974620736867395e-06, 26627733, 0
933, 1.0000, 0.0017491267150544242, 2330.5471987724304,3017614, 0.8990430107364998, 0.9075943231582642, 0.8996954560279846, 0.025591306461537806, 0.2540753321542045, 0.2807820598814497, 4.74581625609094e-07, 2.267205593971283e-06, 26627733, 0
934, 1.0000, 0.00046454793284129357, 2333.1005177497864,3016226, 0.8990894475243387, 0.9075987935066223, 0.8996834754943848, 0.025592297295911264, 0.25407114754273324, 0.28078721139722146, 4.184611742230615e-06, 2.4105010830461996e-06, 26627733, 0
935, 1.0000, 0.00037354383693101445, 2335.666000843048,3015722, 0.8991063092974445, 0.907598078250885, 0.8996874690055847, 0.025592190911827118, 0.25406995946387406, 0.2807895797055957, 1.1880781907724902e-06, 2.2458518295888616e-06, 26627733, 0
936, 1.0000, 0.0010214040814449314, 2337.955628156662,3010015, 0.8992972421131482, 0.9075679183006287, 0.8996968269348145, 0.025593444058500017, 0.25406673513125205, 0.28079200922722275, 3.2243331428150057e-06, 2.328557576861923e-06, 26627733, 0
937, 1.0000, 0.0012893968657251033, 2340.486188173294,3009048, 0.8993295939674999, 0.9075958728790283, 0.899678111076355, 0.025593780225265497, 0.2540652590937364, 0.2808049213932454, 1.4760426036430907e-06, 2.2247856371864436e-06, 26627733, 0
938, 1.0000, 0.00031124366768731955, 2343.070057153702,3006991, 0.8993984127517828, 0.9075812101364136, 0.8996821045875549, 0.02559450010472224, 0.25406358288260417, 0.2807980094250689, 1.676202279421446e-06, 2.162678673470769e-06, 26627733, 0
939, 1.0000, 0.0002944201629430201, 2345.591867208481,3005377, 0.8994524105728001, 0.9075846672058105, 0.899674117565155, 0.025595122998477188, 0.25406245298576047, 0.28079562085358123, 1.1299025210464997e-06, 2.02673466473832e-06, 26627733, 0
940, 1.0000, 0.0012450699784252533, 2348.131809234619,2995621, 0.8997788063236333, 0.9076046943664551, 0.8996674418449402, 0.0255993339286335, 0.2540584377366919, 0.28079890414898173, 4.015248340427657e-06, 2.1701434740681757e-06, 26627733, 0
941, 1.0000, 0.0013432624556345381, 2350.6861531734467,2993084, 0.8998636839394455, 0.9075995087623596, 0.8997035026550293, 0.025599943368914153, 0.2540557034378185, 0.2807836046793591, 2.7342964771803757e-06, 2.2208752424162565e-06, 26627733, 0
942, 1.0000, 0.0005431183039817657, 2353.258595228195,2990497, 0.8999502343502086, 0.90760737657547, 0.8996901512145996, 0.025600968855118724, 0.25405342113899, 0.2807915779606372, 2.2823010813466382e-06, 2.226942686936957e-06, 26627733, 0
943, 1.0000, 0.0006909538912796352, 2355.8137600421906,2985529, 0.900116443256537, 0.9076057076454163, 0.89967942237854, 0.025603296323173572, 0.2540500704572434, 0.2807971316981999, 3.350677655500345e-06, 2.3198045773229383e-06, 26627733, 0
944, 1.0000, 0.0006672069932678167, 2358.3336958885193,2975598, 0.9004486937896986, 0.9075880646705627, 0.8997195363044739, 0.025608990037675413, 0.25404305636135366, 0.28079771273100107, 7.014096627289135e-06, 2.591214918405181e-06, 26627733, 0
945, 1.0000, 0.0014049597927880502, 2360.911108016968,2970487, 0.9006196868895867, 0.9075930714607239, 0.8996500372886658, 0.02561220321108873, 0.25403873790564113, 0.28079279724397976, 4.3184594444301005e-06, 2.727005264661743e-06, 26627733, 0
946, 1.0000, 0.00031432259488671906, 2363.468421936035,2971011, 0.9006021559985005, 0.9075799584388733, 0.8996674418449402, 0.02561582645370717, 0.254034080554709, 0.2807971445267544, 4.657350325676379e-06, 2.876943079395617e-06, 26627733, 0
947, 1.0000, 0.00025137736633330744, 2366.0408511161804,2970762, 0.9006104865173563, 0.9075852632522583, 0.8996847867965698, 0.025616236474927345, 0.2540320675431027, 0.28080349694518825, 2.0130113529970295e-06, 2.7760211135114326e-06, 26627733, 0
948, 1.0000, 0.0007330678789288673, 2368.594290971756,2974750, 0.900477064392067, 0.9075832962989807, 0.8997462391853333, 0.025622070634150233, 0.2540256930491293, 0.2808379017248746, 6.374497411198998e-06, 3.0166510992489383e-06, 26627733, 0
949, 1.0000, 0.0010430641454344258, 2373.445499897003,2975198, 0.9004620761493063, 0.9075807332992554, 0.8997342586517334, 0.02562276340130964, 0.2540234536480771, 0.2808184490444127, 2.239394785219506e-06, 2.928098224406908e-06, 26627733, 0
950, 1.0000, 0.0007357638097037921, 2376.016548871994,2978366, 0.9003560878612129, 0.9075862169265747, 0.8997288942337036, 0.02562500038635849, 0.25402064131216834, 0.28082173442279884, 2.8123390449774632e-06, 2.9163110590451366e-06, 26627733, 0
951, 1.0000, 0.00024706423292198353, 2378.5570199489594,2997681, 0.8997098871716533, 0.907609760761261, 0.8997262120246887, 0.02563288126208799, 0.2540142462977265, 0.2808380594303695, 6.395014439386504e-06, 3.1545296459900857e-06, 26627733, 0
952, 1.0000, 0.0010012025135639551, 2381.1324439048767,3007164, 0.8993926248812525, 0.9075837135314941, 0.8997489213943481, 0.025636221722286318, 0.2540118976311839, 0.280826767734868, 2.348666158835666e-06, 3.0628327407474506e-06, 26627733, 0
953, 1.0000, 0.00045413764377564506, 2383.688318967819,3009980, 0.8992984130696139, 0.9075908660888672, 0.8997315764427185, 0.02563739844421134, 0.25400944571872164, 0.2808298979180949, 2.451912808287826e-06, 2.995445725829091e-06, 26627733, 0
954, 1.0000, 0.00025423071240767233, 2386.2689957618713,3017031, 0.8990625155256281, 0.9076013565063477, 0.8997422456741333, 0.025640552145322428, 0.2540066758669228, 0.280844045321868, 2.7698481794291574e-06, 2.9720828116414283e-06, 26627733, 0
955, 1.0000, 0.00024746643501732203, 2388.8386313915253,3021003, 0.8989296286947231, 0.9076148867607117, 0.8996941447257996, 0.02564304346949313, 0.25400328512695786, 0.2808665750869709, 3.3907390878940014e-06, 3.011509605598786e-06, 26627733, 0
956, 1.0000, 0.001585590486661875, 2391.3680934906006,3018514, 0.8990129004273824, 0.9076235890388489, 0.8997088670730591, 0.025644002062549968, 0.25400038782890333, 0.28087705752332304, 2.8973037082824504e-06, 2.999889305125805e-06, 26627733, 0
957, 1.0000, 0.0003085027631129499, 2393.9381246566772,3018702, 0.8990066107183667, 0.9076279401779175, 0.8997088670730591, 0.025645289622617636, 0.25399778953000735, 0.28086704885332275, 2.598299716549679e-06, 2.9570837950246806e-06, 26627733, 0
958, 1.0000, 0.00027577733343985434, 2396.47829079628,3016442, 0.8990822210501506, 0.9076277613639832, 0.899712860584259, 0.025644743124689555, 0.2539965575546382, 0.28086441602894974, 1.2319676894190223e-06, 2.70917587737343e-06, 26627733, 0
959, 1.0000, 0.0004071089087099625, 2399.057795524597,3010009, 0.8992974428485423, 0.9076441526412964, 0.899678111076355, 0.02564661183498329, 0.25399064318810693, 0.28088217334223187, 5.914374249404997e-06, 2.9291685342611117e-06, 26627733, 0
960, 1.0000, 0.0004745025854109339, 2401.3616046905518,3001695, 0.8995755951929896, 0.9076316952705383, 0.8996901512145996, 0.02564844628197261, 0.2539853317920287, 0.28086518373089986, 5.3113910155055954e-06, 3.108785457227049e-06, 26627733, 0
961, 1.0000, 0.00035957600183531474, 2403.5604515075684,2994178, 0.8998270831859183, 0.9076287746429443, 0.8997008204460144, 0.025650049271575118, 0.2539808910557211, 0.2808552440446868, 4.440739172106856e-06, 3.2216414405036854e-06, 26627733, 0
962, 1.0000, 0.0008198755878908717, 2405.7893946170807,2986066, 0.9000984774387636, 0.9076171517372131, 0.8997141718864441, 0.02565159414324034, 0.2539774142325309, 0.28085648172145855, 3.476821739956115e-06, 3.246293074009783e-06, 26627733, 0
963, 1.0000, 0.0009438681164549499, 2407.987193584442,2983093, 0.9001979418265482, 0.9076340794563293, 0.8996767997741699, 0.025652947010838242, 0.2539749631455079, 0.2808724068685906, 2.4510885494044565e-06, 3.1563478030259243e-06, 26627733, 0
964, 1.0000, 0.000753599528860476, 2410.1755723953247,2980095, 0.9002982426118084, 0.9076398015022278, 0.8996633887290955, 0.025654608106878706, 0.25397247789645605, 0.2808763542911823, 2.4852454875157193e-06, 3.081791811568065e-06, 26627733, 0
965, 1.0000, 0.0004472499907872192, 2412.3691005706787,2970126, 0.9006317644691326, 0.9076334834098816, 0.8996714353561401, 0.02566192177832582, 0.25396675666371954, 0.2808739476707004, 5.721235501077171e-06, 3.278475553969692e-06, 26627733, 0
966, 1.0000, 0.0003078913863388762, 2414.569011449814,2968152, 0.9006978064137969, 0.9076548218727112, 0.8996633887290955, 0.025662583558104492, 0.2539626919722895, 0.2808749008700743, 4.064693081062831e-06, 3.3497124741339058e-06, 26627733, 0
967, 1.0000, 0.00028539751304122637, 2416.7631452083588,2964047, 0.9008351428792716, 0.9076530933380127, 0.89967942237854, 0.025667123682420252, 0.25395817191986575, 0.2808766030487033, 4.520047217626555e-06, 3.4516048824565277e-06, 26627733, 0
968, 1.0000, 0.0005736976146661004, 2418.961349964142,2958941, 0.9010059686996645, 0.9076352119445801, 0.8996727466583252, 0.025677174576439275, 0.25395151603534794, 0.28088418242716945, 6.655890231521688e-06, 3.685866338865503e-06, 26627733, 0
969, 1.0000, 0.002786340554924709, 2421.1451239585876,2957453, 0.9010557510774054, 0.9076572060585022, 0.8996473550796509, 0.025680759282079475, 0.2539503711057653, 0.2809166354741195, 1.1449270941876755e-06, 3.2791660376558752e-06, 26627733, 0
970, 1.0000, 0.0004963999826748467, 2423.3542749881744,2957115, 0.9010670591712739, 0.9076410531997681, 0.8996807932853699, 0.025682297791628058, 0.25394618343104824, 0.280900910478007, 4.187678744715928e-06, 3.3603491359442684e-06, 26627733, 0
971, 1.0000, 0.0003623517194299711, 2425.594256877899,2956839, 0.9010762929994033, 0.9076391458511353, 0.8996580839157104, 0.025683420665031813, 0.2539447823823471, 0.2809020531940349, 1.4010411716891547e-06, 3.0788678729736557e-06, 26627733, 0
972, 1.0000, 0.0005516464568136058, 2427.9750208854675,2957359, 0.9010588959319132, 0.9076578617095947, 0.8996914625167847, 0.025693129322038266, 0.25393932603541663, 0.28091950656149794, 5.456349579935349e-06, 3.2601844034007707e-06, 26627733, 0
973, 1.0000, 0.001350489846003786, 2430.1734747886658,2956437, 0.9010897422708091, 0.907640278339386, 0.8996995091438293, 0.025693504000240192, 0.25393659570900423, 0.28090784441090083, 2.7303260841105015e-06, 3.2028706570399487e-06, 26627733, 0
974, 1.0000, 0.0003190504591817368, 2432.375939846039,2960747, 0.9009455473460355, 0.9076545238494873, 0.8996981382369995, 0.02569943970158897, 0.25393186327579415, 0.2809255667019106, 4.7324360327727355e-06, 3.330381120146596e-06, 26627733, 0
975, 1.0000, 0.00022336654005904893, 2434.565379858017,2961599, 0.900917042920071, 0.9076551795005798, 0.8997008204460144, 0.025701037631160786, 0.25392940871810876, 0.2809272045630828, 2.4545552967936146e-06, 3.230292315984163e-06, 26627733, 0
976, 1.0000, 0.0022153772324030444, 2436.77210688591,2974672, 0.9004796739521905, 0.907651424407959, 0.8997182250022888, 0.025712990919980562, 0.25392560399745384, 0.28093212811047047, 3.8047190337175962e-06, 3.2835973840656023e-06, 26627733, 0
977, 1.0000, 0.0014950838544072055, 2438.9750969409943,2969993, 0.9006362141037022, 0.9076847434043884, 0.8996901512145996, 0.02571046913402046, 0.2539215840354869, 0.2809573353082734, 4.0199629254278335e-06, 3.3507121131897758e-06, 26627733, 0
978, 1.0000, 0.00036855480667790025, 2441.195739030838,2971315, 0.9005919854051986, 0.9076734185218811, 0.8996954560279846, 0.025711750120592132, 0.2539199457076855, 0.28095102767641794, 1.6383250042162345e-06, 3.119344997290409e-06, 26627733, 0
979, 1.0000, 0.0002632684524975724, 2443.4508838653564,2972806, 0.9005421026597606, 0.9076747894287109, 0.8996928334236145, 0.02571321260744054, 0.253918236387819, 0.2809531494572892, 1.7093254240929667e-06, 2.9372407466004627e-06, 26627733, 0
980, 1.0000, 0.000632717157802041, 2445.680776834488,2983310, 0.900190681896461, 0.9076748490333557, 0.899755597114563, 0.025725370807676704, 0.2539127601679842, 0.2809669381670826, 5.47622017610383e-06, 3.126033875390695e-06, 26627733, 0
981, 1.0000, 0.0009447558872210204, 2447.9218089580536,2978972, 0.9003358135864071, 0.9076811075210571, 0.8996807932853699, 0.025723334791626674, 0.2539087653957805, 0.2809626615459133, 3.99476805545973e-06, 3.203638238888338e-06, 26627733, 0
982, 1.0000, 0.0005492165997841137, 2450.1271557807922,2987957, 0.9000352123337179, 0.9077014327049255, 0.8996540904045105, 0.025734216644627193, 0.2539037068591911, 0.2809719800751638, 5.058538501856447e-06, 3.3533711827890877e-06, 26627733, 0
983, 1.0000, 0.00030650244050582426, 2452.328134059906,2988203, 0.9000269821825592, 0.90768963098526, 0.8996527194976807, 0.025735867428698947, 0.2539011097519386, 0.28097183596196607, 2.597109353019711e-06, 3.268755889772042e-06, 26627733, 0
984, 1.0000, 0.00021714537823814073, 2454.5566079616547,2991022, 0.8999326700032235, 0.9076912999153137, 0.8996647596359253, 0.025741706132359952, 0.25389715350178693, 0.2809744516879638, 3.956247309477856e-06, 3.3317513553929397e-06, 26627733, 0
985, 1.0000, 0.0031788151084331654, 2456.7449719905853,2993512, 0.8998493648146652, 0.9077341556549072, 0.8996166586875916, 0.02575268660130991, 0.2538953279574951, 0.28102820476152796, 1.8255471921913013e-06, 3.1372175164377587e-06, 26627733, 0
986, 1.0000, 0.0004048251067114935, 2458.9683589935303,2992437, 0.899885329906111, 0.90770423412323, 0.8996366858482361, 0.025751717714506343, 0.25388994298789386, 0.28099419839122014, 5.384966748012143e-06, 3.3113758007e-06, 26627733, 0
987, 1.0000, 0.0003091551474794405, 2461.182899951935,2991634, 0.8999121949930236, 0.9076989889144897, 0.8996366858482361, 0.02575224153491342, 0.2538889031107293, 0.280991040694085, 1.0398789632715122e-06, 2.9492113923913596e-06, 26627733, 0
988, 1.0000, 0.0003019346990229102, 2463.445704936981,2986458, 0.900085362726348, 0.9076856970787048, 0.8996647596359253, 0.02575345699059594, 0.2538857191118702, 0.28096871221939956, 3.1839993818172374e-06, 2.9718891747846153e-06, 26627733, 0
989, 1.0000, 0.0002460544930439864, 2465.63467168808,2980922, 0.9002705745833193, 0.9076948165893555, 0.8996580839157104, 0.025754420727157126, 0.2538826783635821, 0.2809680213718963, 3.0407472050852924e-06, 2.9787042197969345e-06, 26627733, 0
990, 1.0000, 0.00023347592397823526, 2467.837502717972,2971634, 0.9005813129734115, 0.9077082872390747, 0.8996527194976807, 0.02575468209051924, 0.2538783293339514, 0.28096967309762216, 4.349030439887436e-06, 3.093598064397473e-06, 26627733, 0
991, 1.0000, 0.0006424478521403601, 2470.04372882843,2955433, 0.9011233319934245, 0.9077176451683044, 0.8996366858482361, 0.025756042222399324, 0.25387351571794275, 0.28096733230327137, 4.813613058207711e-06, 3.233438583267316e-06, 26627733, 0
992, 1.0000, 0.0005870846261830535, 2472.2346618175507,2947171, 0.9013997446311228, 0.9077155590057373, 0.8996807932853699, 0.025756637620900736, 0.2538693457003272, 0.2809976739871153, 4.170017494808942e-06, 3.316743924909466e-06, 26627733, 0
993, 1.0000, 0.0004593525670986083, 2474.440216779709,2938185, 0.901700379339711, 0.9077253341674805, 0.8996767997741699, 0.02575840552241007, 0.2538661317391858, 0.2810141403208358, 3.2139605437575547e-06, 3.30631937583488e-06, 26627733, 0
994, 1.0000, 0.0005646369319671507, 2476.6483426094055,2925818, 0.9021141284428839, 0.9077176451683044, 0.8996807932853699, 0.025760499231131644, 0.2538627566948142, 0.2810124484165204, 3.3750438422353035e-06, 3.3131283739971784e-06, 26627733, 0
995, 1.0000, 0.0003014573960271853, 2478.8699085712433,2918534, 0.9023578212113411, 0.907715380191803, 0.8996834754943848, 0.02576159723987438, 0.25385952361026926, 0.2810102631618342, 3.2330835615379527e-06, 3.305035513078146e-06, 26627733, 0
996, 1.0000, 0.00026644499473031766, 2481.0727455615997,2907244, 0.90273553831127, 0.9077179431915283, 0.8996593952178955, 0.025763719207895747, 0.25385618040681734, 0.28099954029518226, 3.3432063936689183e-06, 3.30883290690986e-06, 26627733, 0
997, 1.0000, 0.0004163483470434233, 2483.259991645813,2888491, 0.9033629367855807, 0.9077306389808655, 0.8996366858482361, 0.02576716298465906, 0.2538508699441043, 0.2809916212133321, 5.310463602914428e-06, 3.469130172885028e-06, 26627733, 0
998, 1.0000, 0.0006921560565216976, 2485.4632115364075,2882594, 0.903560226222098, 0.9077413082122803, 0.8996460437774658, 0.02576730114999442, 0.25384786090162115, 0.28099982815564317, 3.009044390489546e-06, 3.4201204088427097e-06, 26627733, 0
999, 1.0000, 0.00025788230241691055, 2487.6738176345825,2876244, 0.9037726711808711, 0.9077421426773071, 0.8996607661247253, 0.025768388575629558, 0.2538455315546398, 0.2810052355959898, 2.3293475238661543e-06, 3.2912485837327014e-06, 26627733, 0
1000, 1.0000, 0.0003332471957229451, 2489.882688999176,2868756, 0.9040231889527284, 0.9077569246292114, 0.8996540904045105, 0.02576928969831697, 0.25384275688801045, 0.28102241767191366, 2.7746703747388857e-06, 3.2355324246454536e-06, 26627733, 0
1001, 1.0000, 0.0013779103381271506, 2492.213606119156,2860431, 0.9043017093120648, 0.9077311754226685, 0.8996687531471252, 0.025770637006383802, 0.2538405999540449, 0.28100660105992603, 2.1569302273150015e-06, 3.1069537646397433e-06, 26627733, 0
1002, 1.0000, 0.0001867898708600207, 2494.4671502113342,2858106, 0.9043794942772848, 0.9077404141426086, 0.8996660709381104, 0.025771149089489413, 0.25383897216124657, 0.2810143312951421, 1.6277911630835362e-06, 2.912468118685801e-06, 26627733, 0
1003, 1.0000, 0.00019519902746379682, 2496.715754508972,2856530, 0.9044322207741394, 0.9077394604682922, 0.8996580839157104, 0.025771434912653567, 0.2538381336981744, 0.2810111025137017, 8.384665321492513e-07, 2.5714828680357393e-06, 26627733, 0
1004, 1.0000, 0.0003659908291578005, 2498.975863456726,2846423, 0.9047703595455284, 0.9077363610267639, 0.899678111076355, 0.02577403580232576, 0.25383393710978874, 0.2809893554778091, 4.196581781190645e-06, 2.7005662812051887e-06, 26627733, 0
1005, 1.0000, 0.001230809104068828, 2501.2250657081604,2842226, 0.9049107739537128, 0.9077772498130798, 0.8996166586875916, 0.025775000694857456, 0.25383249430770055, 0.28104556287215593, 1.4428040404634856e-06, 2.5364721122032276e-06, 26627733, 0
1006, 1.0000, 0.00018311338161521628, 2503.5009377002716,2839597, 0.9049987295122347, 0.9077546000480652, 0.8996233344078064, 0.025777192802950728, 0.25382932005448094, 0.28101661044856446, 3.1742540073653736e-06, 2.5940076361724684e-06, 26627733, 0
1007, 1.0000, 0.00048566640905507475, 2505.706386566162,2839227, 0.905011108194872, 0.9077602028846741, 0.8996246457099915, 0.025776312278944283, 0.2538278672091323, 0.2810284406876288, 1.4528424117088434e-06, 2.447912985446125e-06, 26627733, 0
1008, 1.0000, 0.0012849671550615132, 2507.9239418506622,2836150, 0.9051140519961546, 0.9077432155609131, 0.8996674418449402, 0.025778108691187376, 0.25382582402936876, 0.2810104238718021, 2.0431802659759413e-06, 2.4040696571125448e-06, 26627733, 0
1009, 1.0000, 0.0002812427138605078, 2510.1281349658966,2832996, 0.9052195719016617, 0.9077531695365906, 0.8996527194976807, 0.025778939869214916, 0.2538232406618307, 0.28102562862159436, 2.5833697818167245e-06, 2.4214248767659366e-06, 26627733, 0
1010, 1.0000, 0.0001808234705272904, 2512.357805967331,2831615, 0.9052657744982076, 0.9077575206756592, 0.8996580839157104, 0.02577970231244278, 0.2538215882648387, 0.2810237551946011, 1.6523991094863355e-06, 2.3306410694036167e-06, 26627733, 0
1011, 1.0000, 0.0002816286899191833, 2514.564460039139,2827613, 0.9053996650060832, 0.9077556729316711, 0.8996660709381104, 0.02578235642743775, 0.25381731363753823, 0.28102766403386875, 4.274622925071192e-06, 2.476381988852766e-06, 26627733, 0
1012, 1.0000, 0.0011858050477969765, 2516.7572531700134,2823889, 0.9055242547740313, 0.9077643752098083, 0.8996073007583618, 0.025782302042503605, 0.2538158475587444, 0.281011500467152, 1.4660794930287935e-06, 2.3499121399712133e-06, 26627733, 0
1013, 1.0000, 0.00037297628000760913, 2518.9494020938873,2822527, 0.9055698217084958, 0.9077622890472412, 0.8996500372886658, 0.025782492533843078, 0.2538134162743784, 0.2810148296637999, 2.431286171278302e-06, 2.3579254522223825e-06, 26627733, 0
1014, 1.0000, 0.00016834800113563498, 2521.2317690849304,2819913, 0.9056572754285325, 0.9077650904655457, 0.8996727466583252, 0.02578281574892128, 0.2538116575281645, 0.28101566072544676, 1.758749388069969e-06, 2.2897995162734926e-06, 26627733, 0
1015, 1.0000, 0.0006465155714454881, 2523.8076322078705,2810146, 0.9059840391942549, 0.9077774286270142, 0.8996968269348145, 0.02578393296545016, 0.2538071225463204, 0.28102469954060316, 4.5349785857129454e-06, 2.4517446564026337e-06, 26627733, 0
1016, 1.0000, 0.0006590749442246098, 2528.7281572818756,2808928, 0.9060247884792605, 0.9077619910240173, 0.8996941447257996, 0.025784049942775073, 0.25380615946638263, 0.28101014258623086, 9.630794990944658e-07, 2.2330267596432506e-06, 26627733, 0
1017, 1.0000, 0.00038495141161838355, 2531.2813262939453,2807366, 0.9060770465935287, 0.9077597856521606, 0.8997114896774292, 0.025783983743832867, 0.25380515881545757, 0.28100853603368114, 1.000653976124255e-06, 2.0607861518080657e-06, 26627733, 0
1018, 1.0000, 0.0001321291804998952, 2533.6055195331573,2803249, 0.9062147845297915, 0.9077597856521606, 0.8997222185134888, 0.025783985810672424, 0.25380324644110347, 0.2810099571300468, 1.9123698161704894e-06, 2.0454403672576707e-06, 26627733, 0
1019, 1.0000, 0.00042628585079563743, 2536.2156076431274,2797113, 0.9064200699261745, 0.9077677130699158, 0.8997061848640442, 0.025783709618757093, 0.25380063115649737, 0.2810179447991898, 2.6152895301612133e-06, 2.0963322610322544e-06, 26627733, 0
1020, 1.0000, 0.00031688354849018167, 2538.8051238059998,2791210, 0.906617560098086, 0.9077560901641846, 0.8996914625167847, 0.02578350110114277, 0.2537979525581773, 0.28100885491637145, 2.678599114958047e-06, 2.1483492183303474e-06, 26627733, 0
1021, 1.0000, 0.00022470540280468038, 2541.3712060451508,2785680, 0.9068025712196632, 0.9077640771865845, 0.8996847867965698, 0.02578336741498946, 0.25379595418592726, 0.28101044461126634, 1.998369913158715e-06, 2.132858178580802e-06, 26627733, 0
1022, 1.0000, 0.00028852379420851357, 2543.9442689418793,2780398, 0.9069792852782836, 0.9077726006507874, 0.8996620774269104, 0.02578336692764492, 0.25379435786519566, 0.28102530351190913, 1.5963168309984788e-06, 2.0719424580257033e-06, 26627733, 0
1023, 1.0000, 0.0002916766249327616, 2546.497351169586,2776534, 0.9071085588720946, 0.9077701568603516, 0.8996674418449402, 0.025783300512034736, 0.2537928705832322, 0.28101683595667015, 1.487284872481176e-06, 2.004376660601367e-06, 26627733, 0
1024, 1.0000, 0.0009673231898177655, 2549.062255382538,2769903, 0.9073304049384922, 0.9077737331390381, 0.8996660709381104, 0.02578329272994359, 0.25379181125739847, 0.281015400656905, 1.0593288439220139e-06, 1.8805482602246445e-06, 26627733, 0
1025, 1.0000, 0.00016405010313919882, 2551.623277425766,2769341, 0.907349207153741, 0.9077652096748352, 0.8996928334236145, 0.02578324362370591, 0.25379067642115316, 0.28100868319011446, 1.1348332109584192e-06, 1.7879247591239042e-06, 26627733, 0
1026, 1.0000, 0.00013166957724122623, 2554.218366384506,2767310, 0.9074171560846495, 0.9077671766281128, 0.8996767997741699, 0.02578319673045557, 0.2537899168536209, 0.28100707198524155, 7.595629427092909e-07, 1.6412347037359567e-06, 26627733, 0
1027, 1.0000, 0.00025695401276826837, 2556.8061213493347,2755182, 0.9078229092279566, 0.907773494720459, 0.8996473550796509, 0.025783442997806393, 0.25378752692720236, 0.2810018148726144, 2.389930987389821e-06, 1.7040885500181044e-06, 26627733, 0
1028, 1.0000, 0.0007840014698914607, 2559.3440732955933,2751868, 0.9079337820773069, 0.9077820181846619, 0.8996647596359253, 0.025783034201084038, 0.2537866791266463, 0.2810078446233566, 8.478070489537082e-07, 1.589178368273898e-06, 26627733, 0
1029, 1.0000, 0.00021606682883601558, 2561.833596229553,2748215, 0.9080559964764248, 0.907781720161438, 0.8996620774269104, 0.025783275491369256, 0.2537847580460281, 0.28100154754483125, 1.92107239416206e-06, 1.6196074040835726e-06, 26627733, 0
1030, 1.0000, 0.00015043772652614817, 2564.372703075409,2745699, 0.9081401715183575, 0.9077834486961365, 0.8996580839157104, 0.02578328832627509, 0.2537838972041744, 0.2810032353183018, 8.608456699699119e-07, 1.5204120679790654e-06, 26627733, 0
1031, 1.0000, 0.0009424394077429272, 2566.9667677879333,2732854, 0.9085699125412616, 0.90776127576828, 0.8996527194976807, 0.025783805052278102, 0.2537816484533173, 0.2810028665320503, 2.2487519141800583e-06, 1.581099975242422e-06, 26627733, 0
1032, 1.0000, 0.001344716333674153, 2569.523376941681,2732514, 0.9085812875469281, 0.9077872037887573, 0.8996701240539551, 0.025783450235755505, 0.25378082873891933, 0.28102542467035324, 8.197116035946195e-07, 1.480571914956233e-06, 26627733, 0
1033, 1.0000, 0.00022985731119150855, 2572.068727016449,2730977, 0.908632709263721, 0.9077770113945007, 0.8996607661247253, 0.02578351793150245, 0.25377974476528165, 0.2810191713317262, 1.0839761691583405e-06, 1.435121033849611e-06, 26627733, 0
1034, 1.0000, 0.0001425103412601209, 2574.6565067768097,2729617, 0.9086782092863873, 0.9077768325805664, 0.8996593952178955, 0.025783484443492505, 0.25377926866335987, 0.2810217400415757, 4.7609903131018427e-07, 1.285196122325267e-06, 26627733, 0
1035, 1.0000, 0.00047685518424771576, 2577.2109665870667,2719797, 0.9090067462147577, 0.9077856540679932, 0.8996874690055847, 0.025783608672520407, 0.2537770159192586, 0.2810401800192634, 2.2527454966447813e-06, 1.3593887732360853e-06, 26627733, 0
1036, 1.0000, 0.000989857530565961, 2579.799635887146,2716045, 0.9091322727478786, 0.9077767133712769, 0.8996821045875549, 0.025783155604127462, 0.25377602575856106, 0.2810058520766098, 9.901601444872732e-07, 1.3169820482369625e-06, 26627733, 0
1037, 1.0000, 0.00019106344458175105, 2582.356153011322,2714363, 0.9091885455700291, 0.9077759981155396, 0.8997061848640442, 0.025783255863758778, 0.2537744572294969, 0.2810124611284605, 1.5685287278466298e-06, 1.3402046404800093e-06, 26627733, 0
1038, 1.0000, 0.00010355550950138732, 2584.9411911964417,2713279, 0.9092248117645662, 0.9077789187431335, 0.8997195363044739, 0.025783145583511285, 0.25377389341646117, 0.2810133405402393, 5.638114193295962e-07, 1.2290438907806764e-06, 26627733, 0
1039, 1.0000, 0.00032144664336706955, 2587.5018684864044,2706695, 0.9094450854037098, 0.9077776670455933, 0.899712860584259, 0.025782978555275386, 0.25377214101869827, 0.2810155067346491, 1.7523957221432518e-06, 1.2734264656893064e-06, 26627733, 0
1040, 1.0000, 0.0006004460586081199, 2592.417595386505,2705417, 0.9094878420426566, 0.9077849388122559, 0.8996995091438293, 0.025782782597681488, 0.2537713657054295, 0.2810182627750206, 7.75314287160267e-07, 1.2117813470906507e-06, 26627733, 0
1041, 1.0000, 0.0003261702487144362, 2595.0049862861633,2702976, 0.909569507892163, 0.9077845215797424, 0.8996928334236145, 0.025782716230096904, 0.25377060995926326, 0.2810170488788283, 7.557493748588939e-07, 1.1558982772994143e-06, 26627733, 0
1042, 1.0000, 0.0001354008285108471, 2597.575847387314,2699280, 0.9096931608949386, 0.9077807664871216, 0.8997101783752441, 0.02578253085687176, 0.2537693027991827, 0.28101773234363875, 1.3071599048730675e-06, 1.1702011663471304e-06, 26627733, 0
1043, 1.0000, 0.0006191932096143653, 2600.166426420212,2695098, 0.9098330734646377, 0.9077785015106201, 0.8997061848640442, 0.025781989384833417, 0.25376756993687394, 0.2810257506264891, 1.7328588458598304e-06, 1.2170566473535642e-06, 26627733, 0
1044, 1.0000, 0.0006426753689341808, 2602.745309114456,2689085, 0.9100342437854413, 0.90776127576828, 0.8996901512145996, 0.025782255785712308, 0.25376636604046116, 0.28100587522151094, 1.2038987816653801e-06, 1.215734415242037e-06, 26627733, 0
1045, 1.0000, 0.00019641941214061399, 2605.3027291297913,2688667, 0.9100482283512314, 0.9077691435813904, 0.8996901512145996, 0.025781979741953318, 0.25376547632045393, 0.2810108295561854, 8.897212709357838e-07, 1.1783660925991702e-06, 26627733, 0
1046, 1.0000, 0.0004389172848952112, 2607.774470090866,2685388, 0.910157930244116, 0.9077649712562561, 0.8996928334236145, 0.025782076481993967, 0.2537647034782673, 0.2810142461296426, 7.728438022880368e-07, 1.1296954676122404e-06, 26627733, 0
1047, 1.0000, 0.0003803804651821715, 2610.177098274231,2681072, 0.9103023259042837, 0.9077814817428589, 0.8996874690055847, 0.025782076423969902, 0.25376340384198737, 0.28102258197525565, 1.2996272937826348e-06, 1.1456372603825772e-06, 26627733, 0
1048, 1.0000, 9.234395707033204e-05, 2612.810535430908,2678571, 0.9103859991077312, 0.9077818393707275, 0.8996834754943848, 0.025782088365137255, 0.25376259438557514, 0.28102387485791586, 8.094604214692325e-07, 1.1065269069240953e-06, 26627733, 0
1049, 1.0000, 0.00012079190122778777, 2615.3399844169617,2676864, 0.9104431083273573, 0.9077814221382141, 0.8996714353561401, 0.025781966302561826, 0.25376180757913175, 0.2810200177346167, 7.868133721777859e-07, 1.0694314562181735e-06, 26627733, 0
1050, 1.0000, 0.00022458750427679523, 2617.834192276001,2669034, 0.910705068016679, 0.907784104347229, 0.8996139764785767, 0.025782411650040957, 0.25376032639874907, 0.2810202431942197, 1.4811756565702439e-06, 1.1048372683183737e-06, 26627733, 0
1051, 1.0000, 0.0007206084959540017, 2620.367066383362,2665769, 0.9108143015269774, 0.9077667593955994, 0.8996580839157104, 0.025782368316543798, 0.2537594259432972, 0.28100407262349547, 9.004573146564887e-07, 1.082467327877343e-06, 26627733, 0
1052, 1.0000, 0.00045369764955752466, 2622.9157893657684,2662366, 0.9109281519513404, 0.9077765941619873, 0.8996660709381104, 0.025782655396577946, 0.2537583015862392, 0.28101104656283277, 1.1243540081751213e-06, 1.0865847974292095e-06, 26627733, 0
1053, 1.0000, 0.00022197866371417168, 2625.5718245506287,2661357, 0.910961908953451, 0.9077754020690918, 0.8996554017066956, 0.02578263795284083, 0.25375777526699417, 0.2810117267300847, 5.26320816540693e-07, 1.0106070341240605e-06, 26627733, 0
1054, 1.0000, 0.00017311365832605303, 2628.113589286804,2656468, 0.9111254748437567, 0.9077818393707275, 0.8996674418449402, 0.025782917835997333, 0.25375652753276384, 0.28102004442128714, 1.2477384250253465e-06, 1.0321348447498702e-06, 26627733, 0
1055, 1.0000, 0.00012434682969568843, 2630.6320543289185,2653615, 0.9112209245236591, 0.9077765941619873, 0.899678111076355, 0.025783012745191174, 0.25375547319080827, 0.2810184382196361, 1.054339211881139e-06, 1.034334074085238e-06, 26627733, 0
1056, 1.0000, 0.00012386990475464867, 2633.1494681835175,2648799, 0.9113820481333365, 0.907787024974823, 0.8996647596359253, 0.02578326573904189, 0.25375414369683286, 0.2810183154126843, 1.3294932129093162e-06, 1.0606286669351653e-06, 26627733, 0
1057, 1.0000, 0.0002383956262807843, 2635.730587244034,2644045, 0.9115410974772746, 0.9077940583229065, 0.8996620774269104, 0.0257835344105134, 0.2537528648997311, 0.2810295197917082, 1.2787962065941016e-06, 1.0806552283436426e-06, 26627733, 0
1058, 1.0000, 0.00014810314102792912, 2638.296602010727,2639839, 0.9116818129885502, 0.9077990651130676, 0.8996500372886658, 0.02578413264012394, 0.2537516364385314, 0.28102431661352123, 1.2284632451842192e-06, 1.0945980239809645e-06, 26627733, 0
1059, 1.0000, 0.00019824523144588437, 2640.9009540081024,2635753, 0.9118185137919435, 0.9077849388122559, 0.8996674418449402, 0.025784730473912738, 0.25375038015129364, 0.2810160763479404, 1.256286766004866e-06, 1.1097830113248346e-06, 26627733, 0
1060, 1.0000, 0.0014063856024062135, 2643.4567658901215,2630674, 0.9119884363030629, 0.9078013300895691, 0.8996487259864807, 0.025785954432020985, 0.2537494833778212, 0.28103169719174176, 8.967741907950355e-07, 1.0863820347007228e-06, 26627733, 0
1061, 1.0000, 0.00024699576584430113, 2645.991444826126,2629548, 0.9120261076453587, 0.9077853560447693, 0.8996647596359253, 0.025786293407253462, 0.2537484170313953, 0.28102301740141816, 1.066344957556531e-06, 1.0843614998447984e-06, 26627733, 0
1062, 1.0000, 0.00013075539664060418, 2648.569300889969,2628531, 0.9120601322946615, 0.9077862501144409, 0.8996660709381104, 0.025786641299595642, 0.25374792039823296, 0.281023355106932, 4.966311664689194e-07, 1.0029056493504955e-06, 26627733, 0
1063, 1.0000, 0.0004309499341365712, 2651.128463745117,2622556, 0.9122600312913024, 0.9077937602996826, 0.8996714353561401, 0.02578899359063527, 0.25374633682027686, 0.2810239157233127, 1.5835772282923877e-06, 1.0497792753757599e-06, 26627733, 0
1064, 1.0000, 0.00028946010230349343, 2653.7184977531433,2622183, 0.9122725103416366, 0.9077930450439453, 0.8996807932853699, 0.025788701917044923, 0.25374504697985123, 0.28101675417456384, 1.2898431232533092e-06, 1.071622650381324e-06, 26627733, 0
1065, 1.0000, 0.0001847486366486373, 2656.2704205513,2617254, 0.9124374144679032, 0.9077931046485901, 0.8996901512145996, 0.02579134222069037, 0.25374386790509557, 0.28101702529905853, 1.1790744477435666e-06, 1.0819117036484064e-06, 26627733, 0
1066, 1.0000, 0.0001738039090997585, 2658.856873512268,2616553, 0.9124608670531158, 0.9077940583229065, 0.8996887803077698, 0.02579106444657336, 0.25374289217351736, 0.28101772178015544, 9.757322728676243e-07, 1.0707934449650864e-06, 26627733, 0
1067, 1.0000, 0.0003494172914261987, 2661.429769515991,2612958, 0.9125811410100905, 0.9077936410903931, 0.8996834754943848, 0.02579282121991138, 0.2537417122225536, 0.2810271490912554, 1.179949772167621e-06, 1.0812384607631562e-06, 26627733, 0
1068, 1.0000, 0.0008131072543928772, 2663.990626335144,2609880, 0.9126841182672721, 0.9077894687652588, 0.8996834754943848, 0.025794143184218046, 0.2537404695092292, 0.2810279652133623, 1.242716897331686e-06, 1.0963937656976317e-06, 26627733, 0
1069, 1.0000, 0.00013732176046708978, 2666.5886244773865,2608636, 0.9127257374056523, 0.9077969789505005, 0.8996660709381104, 0.025794641716213373, 0.25373940434155434, 0.28103748416003843, 1.0651634657077302e-06, 1.0932299671057274e-06, 26627733, 0
1070, 1.0000, 0.0001720588609930589, 2669.154943704605,2606299, 0.9128039238416605, 0.907804012298584, 0.8996313214302063, 0.02579597902241408, 0.2537382255534792, 0.2810477688768493, 1.1787919577677108e-06, 1.101498960147167e-06, 26627733, 0
1071, 1.0000, 0.00023007934068446876, 2671.735915660858,2602627, 0.9129267739028598, 0.9078102707862854, 0.8996727466583252, 0.025798227618314476, 0.25373617136989507, 0.2810545853921287, 2.0541818023245284e-06, 1.1723291668381928e-06, 26627733, 0
1072, 1.0000, 0.000427253696682529, 2674.2804815769196,2600448, 0.912999674306823, 0.9078053832054138, 0.8996447324752808, 0.02579987371737433, 0.25373437727850406, 0.28104595045918224, 1.7940925927661944e-06, 1.2232890785791255e-06, 26627733, 0
1073, 1.0000, 0.0002848776725343196, 2676.81729054451,2598054, 0.9130797677290755, 0.9078055024147034, 0.8996326923370361, 0.025802598120406642, 0.2537328191185064, 0.28105585112950715, 1.558158260417386e-06, 1.2532489378273128e-06, 26627733, 0
1074, 1.0000, 0.00022220062696137974, 2679.3703474998474,2596355, 0.9131366093015094, 0.907809853553772, 0.899640679359436, 0.025804960262742718, 0.25373115512172306, 0.28105875744977393, 1.6639968076770373e-06, 1.2892847910203638e-06, 26627733, 0
1075, 1.0000, 0.0007757730882584749, 2681.7892146110535,2594284, 0.9132058964683786, 0.9078235626220703, 0.8996620774269104, 0.02580770539837255, 0.253729838356469, 0.28107015299970606, 1.3167650093626193e-06, 1.292006805760013e-06, 26627733, 0
1076, 1.0000, 0.00022196932377740775, 2684.339106798172,2593358, 0.9132368766308705, 0.9078121185302734, 0.8996633887290955, 0.0258087790767567, 0.2537284860704656, 0.2810580478684304, 1.3522869897752976e-06, 1.2979118817041384e-06, 26627733, 0
1077, 1.0000, 0.00028847976439163204, 2686.9284176826477,2592076, 0.9132797670934134, 0.907810389995575, 0.8996887803077698, 0.025810438036320063, 0.2537274423939373, 0.28105270673444466, 1.0436771593624883e-06, 1.2699227554472473e-06, 26627733, 0
1078, 1.0000, 0.00041659903845975716, 2689.470939874649,2588064, 0.9134139921602792, 0.9078130722045898, 0.8996460437774658, 0.025820008838540198, 0.25372468852082236, 0.2810484380586254, 2.7538748235134136e-06, 1.3721260018786785e-06, 26627733, 0
1079, 1.0000, 0.0003469401555574153, 2692.0256509780884,2587374, 0.9134370767306026, 0.9078229069709778, 0.8996527194976807, 0.025821013185931815, 0.2537228847030998, 0.28108741719002994, 1.8038145532806027e-06, 1.4101775081281186e-06, 26627733, 0
1080, 1.0000, 0.00015380815535520167, 2694.573765039444,2586428, 0.9134687260110749, 0.9078231453895569, 0.8996660709381104, 0.02582431723695549, 0.2537211177653717, 0.2810809866140596, 1.7669397938679943e-06, 1.4423430969964836e-06, 26627733, 0
1081, 1.0000, 0.00012497442918138176, 2697.1542530059814,2585564, 0.9134976319078276, 0.9078201055526733, 0.8996674418449402, 0.02582654306139783, 0.2537196219945926, 0.28109045176988645, 1.4957711303997812e-06, 1.447598875246185e-06, 26627733, 0
1082, 1.0000, 0.0006848345970687541, 2699.7149238586426,2583446, 0.9135684915019507, 0.9078140258789062, 0.8996593952178955, 0.025834973095843247, 0.2537161762445178, 0.28110110133855126, 3.445749348962579e-06, 1.57874424915894e-06, 26627733, 0
1083, 1.0000, 0.0006943572325187902, 2704.72264957428,2583010, 0.9135830782739232, 0.907825231552124, 0.8996366858482361, 0.02583608848600769, 0.25371507755578915, 0.28111203288375786, 1.0986870161433515e-06, 1.522537515981994e-06, 26627733, 0
1084, 1.0000, 0.00047622897262625805, 2707.268230676651,2582541, 0.9135987690905633, 0.9078237414360046, 0.8996554017066956, 0.025838734994994006, 0.25371392308343765, 0.28110906377505657, 1.154477144493793e-06, 1.4809818507389826e-06, 26627733, 0
1085, 1.0000, 0.00020264580194808172, 2709.8330495357513,2583341, 0.9135720043713478, 0.9078231453895569, 0.8996473550796509, 0.025847517196511256, 0.253710482225653, 0.28110387716278395, 3.4408506465744004e-06, 1.6112441178806392e-06, 26627733, 0
1086, 1.0000, 0.00019556830525065388, 2712.439528465271,2594181, 0.9132093424259775, 0.9078329205513, 0.8996607661247253, 0.02585596718056049, 0.2537076921489049, 0.28111658132234446, 2.7900769402622316e-06, 1.7021852715192723e-06, 26627733, 0
1087, 1.0000, 0.00034085060573356993, 2714.9978964328766,2616146, 0.9124744836040166, 0.9078405499458313, 0.8996647596359253, 0.02586373429369257, 0.25370561029893074, 0.2811337621975487, 2.0818543825518177e-06, 1.736805478825395e-06, 26627733, 0
1088, 1.0000, 0.00021896101558188533, 2717.5682322978973,2633373, 0.9118981388316096, 0.9078438878059387, 0.8996633887290955, 0.02586890105598272, 0.25370364403857326, 0.2811321627487227, 1.966258373620189e-06, 1.75849088253447e-06, 26627733, 0
1089, 1.0000, 0.0006705492499640607, 2720.136494398117,2662054, 0.9109385901918344, 0.9078395366668701, 0.8996527194976807, 0.02587850917473607, 0.25370099208489794, 0.28113324506829745, 2.6519574221617326e-06, 1.8322417021355838e-06, 26627733, 0
1090, 1.0000, 0.001527654665265449, 2722.7262995243073,2679732, 0.9103471568089696, 0.9078256487846375, 0.8996340036392212, 0.02588508475779888, 0.2536993015143676, 0.2811263098233546, 1.6905639219078061e-06, 1.8175553564203107e-06, 26627733, 0
1091, 1.0000, 0.00021650461914266128, 2725.3468194007874,2691204, 0.9099633507354192, 0.9078387022018433, 0.899640679359436, 0.02588926384304168, 0.25369744510334935, 0.28114120133133885, 1.856412055301071e-06, 1.8214041432328019e-06, 26627733, 0
1092, 1.0000, 0.000250292720999917, 2727.9012603759766,2700274, 0.9096599057313133, 0.9078441262245178, 0.8996433615684509, 0.02589277083453568, 0.25369640760295153, 0.2811488235660822, 1.0375012974295217e-06, 1.7217280422036348e-06, 26627733, 0
1093, 1.0000, 0.0005722679446008802, 2730.4871923923492,2738369, 0.9083854032581696, 0.9078496098518372, 0.8996206521987915, 0.02590891516301956, 0.25369310953427315, 0.2811757231632256, 3.298071978186101e-06, 1.8373593791606395e-06, 26627733, 0
1094, 1.0000, 0.0005214303228333549, 2733.0361275672913,2747062, 0.9080945711279941, 0.907858669757843, 0.8996420502662659, 0.025913734864152004, 0.25368999331507025, 0.28118631064372474, 3.116219482957039e-06, 1.9370351580586686e-06, 26627733, 0
1095, 1.0000, 0.00022876050371934716, 2735.576354265213,2771182, 0.9072876148436464, 0.9078675508499146, 0.899601936340332, 0.02592660690683484, 0.253687705192714, 0.28121697824086284, 2.288118905124925e-06, 1.969570868267747e-06, 26627733, 0
1096, 1.0000, 0.0001577133951404374, 2738.1621294021606,2776074, 0.9071239485856435, 0.9078720211982727, 0.8996073007583618, 0.025930426545351284, 0.253685350128232, 0.28122677317459654, 2.3550630858792942e-06, 2.005093851929852e-06, 26627733, 0
1097, 1.0000, 0.0020617394900981794, 2740.718191385269,2814156, 0.9058498810391871, 0.9078550934791565, 0.8995645642280579, 0.02595357872458818, 0.2536833539298999, 0.2812544662553284, 1.996199577580793e-06, 2.0042026440802992e-06, 26627733, 0
1098, 1.0000, 0.0004444758790362614, 2743.2926983833313,2810958, 0.9059568730042511, 0.9078819155693054, 0.8995779156684875, 0.025954110300398365, 0.2536796703284803, 0.2812730594878414, 3.683601384418811e-06, 2.1299761004015437e-06, 26627733, 0
1099, 1.0000, 0.00020216195598581248, 2745.8645691871643,2816908, 0.9057578104050857, 0.9078816771507263, 0.8995845913887024, 0.025958071570135223, 0.25367836965282514, 0.28127509248029225, 1.3006792292102887e-06, 2.027469258195475e-06, 26627733, 0
1100, 1.0000, 0.0006906981137039475, 2748.4895510673523,2839185, 0.9050125133426308, 0.907907247543335, 0.8995792269706726, 0.025975826137127216, 0.2536747046031665, 0.2813042877989448, 3.665045367029496e-06, 2.151130636588764e-06, 26627733, 0
1101, 1.0000, 0.00043648608311879763, 2751.259195804596,2851735, 0.9045926418099374, 0.907916247844696, 0.8995458483695984, 0.025987524756868892, 0.25367112777449824, 0.2813234944764369, 3.5768341358211053e-06, 2.2633409818561698e-06, 26627733, 0
1102, 1.0000, 0.00034445226724456185, 2753.8483567237854,2862059, 0.9042472431084612, 0.9079211354255676, 0.8995391726493835, 0.025997890869750115, 0.2536686003232221, 0.2813263397723785, 2.527445289168817e-06, 2.288459151616921e-06, 26627733, 0
1103, 1.0000, 0.00038210390432216225, 2756.404336452484,2873918, 0.9038504896019902, 0.9079221487045288, 0.8995591998100281, 0.02600956230890088, 0.25366591688459544, 0.28133706497272215, 2.6834378241136214e-06, 2.3251876202181743e-06, 26627733, 0
1104, 1.0000, 0.0006098440811027679, 2758.7713644504547,2900510, 0.9029608303352665, 0.9079223871231079, 0.8995444774627686, 0.026038734058940746, 0.253660913234348, 0.28138301130659843, 5.003654851676309e-06, 2.5103884972827195e-06, 26627733, 0
1105, 1.0000, 0.0004807254931584596, 2761.4437794685364,2901840, 0.9029163339895708, 0.907912015914917, 0.8995645642280579, 0.026042214716177202, 0.25365722131662416, 0.2813646638813928, 3.6919203044161186e-06, 2.6091081081079246e-06, 26627733, 0
1106, 1.0000, 0.0014251402538300846, 2763.994959592819,2911662, 0.9025877301494023, 0.9079304933547974, 0.8995404839515686, 0.026056700396232257, 0.2536546326374975, 0.28139241483337446, 2.5886754578263727e-06, 2.6070576065428763e-06, 26627733, 0
1107, 1.0000, 0.00033175604130583435, 2766.545699596405,2915225, 0.9024685267811963, 0.9079323410987854, 0.8995444774627686, 0.026062784276512596, 0.2536524834426575, 0.2813967140671052, 2.1491949131480226e-06, 2.5571908703294306e-06, 26627733, 0
1108, 1.0000, 0.00028261346757048464, 2769.1036026477814,2919372, 0.9023297851679628, 0.9079369306564331, 0.8995444774627686, 0.026070907907462686, 0.2536505711777758, 0.2814082935549717, 1.9122618120648305e-06, 2.483942658275366e-06, 26627733, 0
1109, 1.0000, 0.00023111145083096063, 2771.7024579048157,2924616, 0.9021543424335051, 0.9079504013061523, 0.8995712399482727, 0.026082918334742987, 0.2536471328858914, 0.2814294225184979, 3.4382938498556115e-06, 2.5660298753182834e-06, 26627733, 0
1110, 1.0000, 0.000287615524569695, 2774.292974948883,2929855, 0.9019790669785426, 0.9079692959785461, 0.8995832204818726, 0.02609668974556612, 0.253642606304606, 0.2814481917934699, 4.526579744201786e-06, 2.7158923708439177e-06, 26627733, 0
1111, 1.0000, 0.00042453392651661646, 2776.848768234253,2936505, 0.9017565852500636, 0.9079649448394775, 0.8995898962020874, 0.026109788521277235, 0.25363897747010206, 0.28146303644427406, 3.628833465219028e-06, 2.795747874603341e-06, 26627733, 0
1112, 1.0000, 0.00023801951248677596, 2779.42076420784,2940928, 0.9016086098087008, 0.9079632759094238, 0.8995872735977173, 0.026120034574810505, 0.25363559042960887, 0.28146129330420666, 3.3870451263129375e-06, 2.849904462374925e-06, 26627733, 0
1113, 1.0000, 0.0008649197455865813, 2782.0051760673523,2950439, 0.9012904107531274, 0.9079871773719788, 0.8995912671089172, 0.02613809449378715, 0.2536324884454676, 0.28148110622178635, 3.101983308384515e-06, 2.874161825975278e-06, 26627733, 0
1114, 1.0000, 0.0009239117051562075, 2784.5551941394806,2954085, 0.9011684305453027, 0.9079666137695312, 0.8996112942695618, 0.02614631150895951, 0.25362992494582276, 0.281472888780463, 2.563498768759498e-06, 2.841472167918336e-06, 26627733, 0
1115, 1.0000, 0.0006108367720192103, 2787.099880218506,2958620, 0.9010167080432497, 0.9079794883728027, 0.8995859026908875, 0.026154770709767704, 0.25362749215673763, 0.2814847925569033, 2.432787363781941e-06, 2.797689294454548e-06, 26627733, 0
1116, 1.0000, 0.0003458030623297744, 2789.6507391929626,2972677, 0.9005464184707342, 0.9080167412757874, 0.8995698690414429, 0.02618021387512007, 0.2536226897209818, 0.2815355149265579, 4.802435849993181e-06, 2.9530152525090335e-06, 26627733, 0
1117, 1.0000, 0.00023392606170938985, 2792.2106940746307,2976787, 0.9004089147257646, 0.9080126881599426, 0.8995912671089172, 0.026188510122573363, 0.25361986172190176, 0.28154112229143236, 2.828000257082408e-06, 2.9402690034825783e-06, 26627733, 0
1118, 1.0000, 0.0003147942846647913, 2794.7696402072906,2991031, 0.8999323689001323, 0.9080116748809814, 0.8995885848999023, 0.02621512423887082, 0.2536148342088016, 0.2815724223202173, 5.027512658628552e-06, 3.1022991674367577e-06, 26627733, 0
1119, 1.0000, 0.0006384029915806621, 2797.3366091251373,3007551, 0.8993796774483319, 0.9080529808998108, 0.8995952606201172, 0.02624731620743373, 0.253611277951985, 0.2816420617388904, 3.556257350101344e-06, 3.1449563841037392e-06, 26627733, 0
1120, 1.0000, 0.0010021182829593545, 2799.908335208893,3008042, 0.8993632506019135, 0.9080309867858887, 0.8995765447616577, 0.026250217773776004, 0.25360841097422093, 0.281623347161955, 2.8669734967734506e-06, 3.115986245407304e-06, 26627733, 0
1121, 1.0000, 0.00024213220520855416, 2802.452616214752,3010837, 0.8992697413641543, 0.9080390930175781, 0.8995685577392578, 0.02625661100229766, 0.25360643935240945, 0.28163948071940503, 1.9716264892388757e-06, 2.9765860576317127e-06, 26627733, 0
1122, 1.0000, 0.00028044938418531057, 2805.034196138382,3014001, 0.8991638868996569, 0.9080413579940796, 0.8995511531829834, 0.02626481873704278, 0.2536045409447731, 0.28165811047051204, 1.8984082277295755e-06, 2.8456767108973286e-06, 26627733, 0
1123, 1.0000, 0.0007035377348336594, 2807.580506324768,3022302, 0.8988861694818969, 0.9080424904823303, 0.8995498418807983, 0.026285855232804325, 0.25360245866684966, 0.2817055957917428, 2.0822802437869825e-06, 2.758169308252149e-06, 26627733, 0
1124, 1.0000, 0.00017068338298841733, 2810.1573452949524,3020451, 0.8989480963509818, 0.908056914806366, 0.8995444774627686, 0.02628280445128943, 0.25359933505537596, 0.28169340151730166, 3.123609037480879e-06, 2.792701359451511e-06, 26627733, 0
1125, 1.0000, 0.00024107191054232062, 2812.7132682800293,3026586, 0.8987428444104979, 0.9080629348754883, 0.8995338082313538, 0.02629738480527229, 0.2535969662821997, 0.2817168688211867, 2.368773538652391e-06, 2.747099570992836e-06, 26627733, 0
1126, 1.0000, 0.0005369197151080381, 2815.293657064438,3031797, 0.8985685057207078, 0.9080862402915955, 0.8995030522346497, 0.026315544273750515, 0.2535925846805805, 0.28173866525277125, 4.381601772629473e-06, 2.8783940703867812e-06, 26627733, 0
1127, 1.0000, 0.0015271620102570152, 2817.8710210323334,3040602, 0.8982739265298421, 0.9080566167831421, 0.8995137810707092, 0.026337957247531338, 0.25358982411820447, 0.28175812442853027, 2.7605603304947657e-06, 2.8663878249630084e-06, 26627733, 0
1128, 1.0000, 0.0003807940456266905, 2820.423770904541,3041881, 0.8982311364349963, 0.9080750942230225, 0.8995164632797241, 0.026343940555823696, 0.25358707518537393, 0.28177343552607237, 2.7489284057935492e-06, 2.8544194917845145e-06, 26627733, 0
1129, 1.0000, 0.0003034013078944351, 2823.0158960819244,3043285, 0.898184164352773, 0.9080818295478821, 0.899523138999939, 0.02635121696034911, 0.25358521652193555, 0.2817812150619989, 1.8586694115474423e-06, 2.734552298383094e-06, 26627733, 0
1130, 1.0000, 0.0013217627240505445, 2825.5799338817596,3049180, 0.8979869418280537, 0.9080725312232971, 0.8994923830032349, 0.026380366955278928, 0.25358149061523827, 0.2818035755568661, 3.7259043621507004e-06, 2.8204654274511513e-06, 26627733, 0
1131, 1.0000, 0.0003750196642942357, 2828.13499212265,3047696, 0.8980365903821985, 0.9080880880355835, 0.8994803428649902, 0.026379551073415882, 0.2535771252349858, 0.2818127833565735, 4.365381800819357e-06, 2.9463947086856187e-06, 26627733, 0
1132, 1.0000, 0.0003097270156516742, 2830.6784069538116,3050313, 0.8979490362944648, 0.9080907702445984, 0.8994790315628052, 0.026389267303691566, 0.2535753169082168, 0.2818213345383376, 1.80832664820052e-06, 2.8060119843697076e-06, 26627733, 0
1133, 1.0000, 0.0005002538409813929, 2833.1126170158386,3055267, 0.8977832957707227, 0.9081219434738159, 0.8994803428649902, 0.026411488647158584, 0.2535697808271417, 0.2818506017178012, 5.5360842315943515e-06, 3.0033146760186826e-06, 26627733, 0
1134, 1.0000, 0.00210591500843077, 2835.606737136841,3063644, 0.8975030357046373, 0.908096194267273, 0.8995417952537537, 0.026442769499478883, 0.2535675960879276, 0.2818587343029647, 2.1847351121540015e-06, 2.9092472558734185e-06, 26627733, 0
1135, 1.0000, 0.000606516037481405, 2838.163885116577,3063740, 0.8974998239383314, 0.9081215262413025, 0.8995204567909241, 0.026445720110230376, 0.25356404338591204, 0.2818746585021937, 3.552704462284062e-06, 2.9679629701668544e-06, 26627733, 0
1136, 1.0000, 0.0002524664958720166, 2840.7300469875336,3064390, 0.8974780776039688, 0.908132016658783, 0.8995271325111389, 0.026452477828094977, 0.2535617896136687, 0.28188774753373647, 2.2537703412428556e-06, 2.88737768876659e-06, 26627733, 0
1137, 1.0000, 0.0011068994438310329, 2843.275808095932,3066654, 0.8974023334485889, 0.9081448912620544, 0.899523138999939, 0.026480330009209834, 0.2535587261678346, 0.2819346021523867, 3.0634431918974414e-06, 2.9045189866960654e-06, 26627733, 0
1138, 1.0000, 0.0007834197455281968, 2845.8174300193787,3066958, 0.897392162855287, 0.9081304669380188, 0.8994936943054199, 0.026477814435838777, 0.2535565801388016, 0.2819338587708555, 2.146032834271505e-06, 2.817931514511751e-06, 26627733, 0
1139, 1.0000, 0.0002473334030951072, 2848.38334107399,3068236, 0.8973494062163402, 0.9081465601921082, 0.8995071053504944, 0.026492299402789167, 0.25355336367459497, 0.2819574324105971, 3.2164614792162816e-06, 2.8554543801466613e-06, 26627733, 0
1140, 1.0000, 0.00028486337252702247, 2850.921053171158,3067638, 0.8973694128439538, 0.9081460237503052, 0.8995071053504944, 0.02649389043256833, 0.2535507286343251, 0.28195913835248826, 2.6350421253318324e-06, 2.8326078849692077e-06, 26627733, 0
1141, 1.0000, 0.0017495145427093442, 2853.4814763069153,3071265, 0.8972480682982105, 0.9081740379333496, 0.8994923830032349, 0.026543390413956855, 0.2535434603709375, 0.2819975429114853, 7.268261048465341e-06, 3.1125107887207747e-06, 26627733, 0
1142, 1.0000, 0.001486084356687653, 2856.0539903640747,3071696, 0.8972336488057331, 0.9081957340240479, 0.8994870185852051, 0.026561912710945854, 0.25353842890323836, 0.28203459449503415, 5.0314712499166525e-06, 3.26564730516671e-06, 26627733, 0
1143, 1.0000, 0.0005361776182065132, 2858.650170326233,3071967, 0.8972245822570989, 0.9081860780715942, 0.8995044231414795, 0.026566494555320584, 0.2535366049358458, 0.2820300418568831, 1.8239622991966797e-06, 3.0808739945576542e-06, 26627733, 0
1144, 1.0000, 0.00029810441554862144, 2861.205949306488,3073853, 0.8971614844315483, 0.9081870317459106, 0.8995164632797241, 0.02658201694970064, 0.2535344469930852, 0.28204273980883526, 2.15794344893272e-06, 2.973107063168159e-06, 26627733, 0
1145, 1.0000, 0.0005041540384073924, 2863.803420305252,3076644, 0.8970681090173852, 0.9082127809524536, 0.8995017409324646, 0.02661240633007936, 0.25353029458379917, 0.2820892509006192, 4.1524135129811235e-06, 3.0741110595384956e-06, 26627733, 0
1146, 1.0000, 0.0009075980025512614, 2866.3534665107727,3077991, 0.8970230439214061, 0.9082376956939697, 0.8994709849357605, 0.02664154055899213, 0.25352363853156673, 0.28215925791835356, 6.6560507299140426e-06, 3.3210029422245848e-06, 26627733, 0
1147, 1.0000, 0.0003854396968219344, 2868.8964273929596,3080844, 0.8969275942415037, 0.9082393646240234, 0.8994696736335754, 0.026665123161598057, 0.2535196937307325, 0.2821772885295703, 3.9448038457456924e-06, 3.3786629982361293e-06, 26627733, 0
1148, 1.0000, 0.00033771605486038994, 2871.5278985500336,3079142, 0.8969845361816348, 0.9082326292991638, 0.8994696736335754, 0.026666867721155486, 0.25351637045844055, 0.28217773182088063, 3.323270385602317e-06, 3.3730824406605288e-06, 26627733, 0
1149, 1.0000, 0.0017741615291718019, 2874.095314502716,3081666, 0.8969000934925098, 0.9082443118095398, 0.8994683623313904, 0.026699099638660195, 0.25351313625579686, 0.2822319307400252, 3.234203378110756e-06, 3.3589303063431912e-06, 26627733, 0
1150, 1.0000, 0.0005543088310207639, 2876.677346467972,3079766, 0.8969636597006466, 0.9082323908805847, 0.8994536399841309, 0.026695806250683286, 0.25350945173824907, 0.28221477576169657, 3.68451077381593e-06, 3.390149705742482e-06, 26627733, 0
1151, 1.0000, 0.00023405156002890401, 2879.2242453098297,3080290, 0.8969461288095605, 0.9082375764846802, 0.8994429707527161, 0.026702801962733724, 0.25350806285612204, 0.2822248204848515, 1.3888854009103113e-06, 3.1007277091358906e-06, 26627733, 0
1152, 1.0000, 0.00021438026906038074, 2881.8136444091797,3082728, 0.8968645633277512, 0.9082462787628174, 0.8994455933570862, 0.026727629822287307, 0.25350373932600995, 0.2822468569278174, 4.323532524719287e-06, 3.2055395551979343e-06, 26627733, 0
1153, 1.0000, 0.00018733960712062476, 2884.3985662460327,3086086, 0.8967522184188441, 0.9082785844802856, 0.8994616270065308, 0.026752012530049173, 0.253498648564753, 0.28228138546018516, 5.090760616721646e-06, 3.357293377824212e-06, 26627733, 0
1154, 1.0000, 0.0006722992494965277, 2886.989255428314,3094942, 0.8964559329771283, 0.9082868099212646, 0.8995110988616943, 0.026796061823118736, 0.2534934877492242, 0.28233222519097356, 5.160815169269473e-06, 3.504791565259383e-06, 26627733, 0
1155, 1.0000, 0.0002597192585597063, 2889.543281555176,3096832, 0.8963927013279818, 0.9083001017570496, 0.89948970079422, 0.026812700383117647, 0.2534884695307888, 0.2823562740051947, 5.018216526431196e-06, 3.632878849670682e-06, 26627733, 0
1156, 1.0000, 0.00024829036252180123, 2892.147180557251,3103938, 0.89615496370955, 0.9083022475242615, 0.8994870185852051, 0.026844627812650304, 0.25348477598216773, 0.2823844208194405, 3.6935483140321246e-06, 3.6389006791787104e-06, 26627733, 0
1157, 1.0000, 0.0018573132672892398, 2897.0645275115967,3108633, 0.8959978882636539, 0.9083331823348999, 0.8994603157043457, 0.026869760079791888, 0.2534809220019645, 0.28242518427745467, 3.853979676615715e-06, 3.6598570599900236e-06, 26627733, 0
1158, 1.0000, 0.0006572197450794992, 2899.5924804210663,3116471, 0.8957356609271399, 0.9083368182182312, 0.8994629979133606, 0.02690460887226589, 0.25347639112928, 0.2824548750088465, 4.53087595408963e-06, 3.7388318071969267e-06, 26627733, 0
1159, 1.0000, 0.00029054312361348657, 2902.1326031684875,3121218, 0.8955768457744948, 0.9083524942398071, 0.8994736671447754, 0.026927157025907096, 0.2534729150903347, 0.28248268315149627, 3.476041241234906e-06, 3.711682573437268e-06, 26627733, 0
1160, 1.0000, 0.0002951262011987322, 2904.667452096939,3132716, 0.8951921698475699, 0.9083888530731201, 0.8994723558425903, 0.0269829533750394, 0.2534668593378742, 0.2825733327691357, 6.055752988842755e-06, 3.897898807449853e-06, 26627733, 0
1161, 1.0000, 0.0011371772940174172, 2907.2276492118835,3133640, 0.895161256596876, 0.9083846211433411, 0.8994923830032349, 0.027002628823354365, 0.25346497996430156, 0.2826043742731598, 1.8793723118304406e-06, 3.623671219632483e-06, 26627733, 0
1162, 1.0000, 0.00035278746238659724, 2909.6579842567444,3138974, 0.8949828028315066, 0.9084084630012512, 0.8994696736335754, 0.027024878874374984, 0.2534611719137357, 0.2826381820645354, 3.8080473421242544e-06, 3.6416997968973563e-06, 26627733, 0
1163, 1.0000, 0.00020783089317394336, 2912.147634267807,3138509, 0.8949983598245506, 0.9084110856056213, 0.8994549512863159, 0.02703267840336198, 0.2534583780596436, 0.28264691866179514, 2.7938526996895696e-06, 3.5464519349603445e-06, 26627733, 0
1164, 1.0000, 0.0005356935938869155, 2914.6985092163086,3150716, 0.8945899636652208, 0.9084441661834717, 0.8994188904762268, 0.027110892988972506, 0.25345138378232995, 0.2827608147758542, 6.994283663408485e-06, 3.7956747830060614e-06, 26627733, 0
1165, 1.0000, 0.0011404938129113509, 2919.768248319626,3150253, 0.8946054537464668, 0.9084329605102539, 0.8994202017784119, 0.027116076504115273, 0.2534494190598474, 0.2827609039130189, 1.9647199084871225e-06, 3.553776897155544e-06, 26627733, 0
1166, 1.0000, 0.0006806726061012975, 2922.3633041381836,3151330, 0.894569421743223, 0.9084417819976807, 0.8994215726852417, 0.02712742345457605, 0.2534473479951055, 0.28278300586411276, 2.071064500175357e-06, 3.3669797637862648e-06, 26627733, 0
1167, 1.0000, 0.00026799108022215344, 2924.9151492118835,3153049, 0.8945119110528086, 0.9084573984146118, 0.899412214756012, 0.02716191521371919, 0.2534434971794734, 0.28283205603402506, 3.850816439110449e-06, 3.412492749403437e-06, 26627733, 0
1168, 1.0000, 0.0003155569444096904, 2927.502331972122,3148487, 0.894664536864135, 0.9084653854370117, 0.8994295597076416, 0.027175634750350425, 0.2534394480077968, 0.2828396633804835, 4.049171693054632e-06, 3.471372212959566e-06, 26627733, 0
1169, 1.0000, 0.0004511779047449714, 2930.0703880786896,3142247, 0.8948733016740161, 0.9084568619728088, 0.8994376063346863, 0.02720033195680439, 0.25343573744215186, 0.2828530395089013, 3.7105600869113964e-06, 3.494580195705299e-06, 26627733, 0
1170, 1.0000, 0.00025059119957741757, 2932.649585008621,3138540, 0.894997322691681, 0.9084752202033997, 0.8994322419166565, 0.027206156518055694, 0.2534320887031907, 0.2828677399306152, 3.64874353298017e-06, 3.5096987746009614e-06, 26627733, 0
1171, 1.0000, 0.0002735390262018641, 2935.2211151123047,3127701, 0.8953599511811522, 0.9084805250167847, 0.8994683623313904, 0.027234909318490128, 0.2534264540641295, 0.28290876492360306, 5.634636699780593e-06, 3.6798443697812712e-06, 26627733, 0
1172, 1.0000, 0.003517475563660218, 2937.724360227585,3112555, 0.8958666742276998, 0.9085222482681274, 0.8994402885437012, 0.027248397241161636, 0.25342532186125283, 0.28296839383245964, 1.1322060420870805e-06, 3.270687515961158e-06, 26627733, 0
1173, 1.0000, 0.0006461608146645099, 2940.2238252162933,3112058, 0.8958833018095125, 0.9084957838058472, 0.8994496464729309, 0.027252145057008112, 0.2534193281462773, 0.28294674316962765, 5.99371427201234e-06, 3.4749195267579326e-06, 26627733, 0
1174, 1.0000, 0.00036240987146682005, 2942.810908317566,3109513, 0.8959684470725169, 0.9084944128990173, 0.8994415998458862, 0.02725518963006665, 0.25341803692887954, 0.28294997985841097, 1.2912187111191464e-06, 3.147387802802291e-06, 26627733, 0
1175, 1.0000, 0.0008261228031392876, 2945.3679583072662,3093574, 0.8965017006469869, 0.9085131287574768, 0.8994188904762268, 0.02728254637705521, 0.2534124267342225, 0.28298381542671824, 5.610191806171283e-06, 3.3346710764979687e-06, 26627733, 0
1176, 1.0000, 0.00043343470063095956, 2947.947412252426,3088594, 0.8966683110241035, 0.9085143804550171, 0.8994336128234863, 0.027290016740144352, 0.25340753318085996, 0.28298277527803833, 4.893558113228114e-06, 3.4650553586306784e-06, 26627733, 0
1177, 1.0000, 0.00023531883158462745, 2950.466861486435,3076578, 0.8970703171067205, 0.908543050289154, 0.8994576334953308, 0.027313331162716465, 0.25340226499148544, 0.28301354434979165, 5.268187405982339e-06, 3.613310484673585e-06, 26627733, 0
1178, 1.0000, 0.000464957314941369, 2952.9631984233856,3070178, 0.8972844348604445, 0.9085474610328674, 0.8994536399841309, 0.02732399374167531, 0.2533977371549154, 0.2830421336435192, 4.5278321433306346e-06, 3.695760206362164e-06, 26627733, 0
1179, 1.0000, 0.0006767053395309953, 2955.526553630829,3062150, 0.8975530188177723, 0.9085569381713867, 0.8994482755661011, 0.02734203922031606, 0.25339345634779514, 0.2830622432740283, 4.2808115173764705e-06, 3.750472773794803e-06, 26627733, 0
1180, 1.0000, 0.0011822800804075202, 2958.1192467212677,3055859, 0.8977634898785032, 0.9085459113121033, 0.8994215726852417, 0.02735404012005022, 0.2533906920794525, 0.2830447601464744, 2.7642686026285723e-06, 3.6377716952363993e-06, 26627733, 0
1181, 1.0000, 0.00028185983263994855, 2960.672485589981,3054533, 0.8978078524006029, 0.9085586071014404, 0.899408221244812, 0.027355156030411956, 0.25338795045759316, 0.2830455282431466, 2.7416204491648166e-06, 3.536328723836919e-06, 26627733, 0
1182, 1.0000, 0.00024713778029521345, 2963.2423956394196,3048939, 0.8979950046997174, 0.9085811376571655, 0.8994109034538269, 0.027367949453556317, 0.2533844987979321, 0.2830578720583531, 3.4516600901923766e-06, 3.527769229599019e-06, 26627733, 0
1183, 1.0000, 0.0005849999958023643, 2965.750690460205,3043936, 0.8981623845625114, 0.9086041450500488, 0.899412214756012, 0.027387148026335923, 0.25337822037137886, 0.28307249670284085, 6.2784244545532886e-06, 3.7371042955128003e-06, 26627733, 0
1184, 1.0000, 0.0008151424019982019, 2968.2546253204346,3048657, 0.8980044392632409, 0.9085912108421326, 0.8993974924087524, 0.02740830396901271, 0.253373022233824, 0.28309899983429676, 5.1981416573365635e-06, 3.8624823472178055e-06, 26627733, 0
1185, 1.0000, 0.000298654787073163, 2970.807738304138,3054241, 0.8978176215231166, 0.9086080193519592, 0.8993841409683228, 0.02741877939404163, 0.2533686525806632, 0.28312598791897453, 4.369651843416644e-06, 3.910430218870117e-06, 26627733, 0
1186, 1.0000, 0.0004519303691042205, 2973.3878421783447,3055746, 0.8977672703950924, 0.9085997343063354, 0.899373471736908, 0.02742213293728031, 0.25336549315300705, 0.2831554116929336, 3.1594276763136087e-06, 3.827920663727286e-06, 26627733, 0
1187, 1.0000, 0.0016937647121402334, 2975.929188966751,3079641, 0.896967841688024, 0.9085965752601624, 0.8993841409683228, 0.027451928691112265, 0.25336239376734127, 0.28318963490682414, 3.099385892268991e-06, 3.7479535557964457e-06, 26627733, 0
1188, 1.0000, 0.0003255396656352978, 2978.464844942093,3086743, 0.8967302378931884, 0.9086036682128906, 0.8993667960166931, 0.027459540364920168, 0.25335825142849366, 0.2832064958322836, 4.142343403401583e-06, 3.7856406849221885e-06, 26627733, 0
1189, 1.0000, 0.0003340579235770082, 2981.0072288513184,3104461, 0.8961374662743627, 0.9086011648178101, 0.8993774652481079, 0.02747691889669065, 0.2533554492038257, 0.2832274991360913, 2.802218063868711e-06, 3.6734627827594666e-06, 26627733, 0
1190, 1.0000, 0.0003443896950244536, 2983.4650099277496,3149039, 0.8946460692078764, 0.9086213111877441, 0.8993721008300781, 0.02752010709480574, 0.25334812375284105, 0.28329865519834085, 7.325452035633617e-06, 3.935967671879688e-06, 26627733, 0
1191, 1.0000, 0.0008481289233303772, 2985.972554922104,3173647, 0.8938227864448072, 0.9086729288101196, 0.8993614315986633, 0.027547084596537316, 0.2533426477837561, 0.28333673133102594, 5.475967381818325e-06, 4.0681078279892716e-06, 26627733, 0
1192, 1.0000, 0.0002805438290138894, 2988.5464408397675,3194239, 0.8931338625722, 0.9086779952049255, 0.8994322419166565, 0.027569443096096304, 0.2533388228907005, 0.2833605197430293, 3.824891805781494e-06, 4.043105981451872e-06, 26627733, 0
1193, 1.0000, 0.00025770731040418714, 2991.1209840774536,3211163, 0.8925676549371957, 0.9086910486221313, 0.8994309306144714, 0.02758963138406381, 0.25333554580642625, 0.28337977392828506, 3.277087194719641e-06, 3.959063000525565e-06, 26627733, 0
1194, 1.0000, 0.000454911869358171, 2993.6645789146423,3253703, 0.8911444409929109, 0.9087292551994324, 0.8993921875953674, 0.027641812701430613, 0.25332921642291484, 0.2834530049035949, 6.329380743852475e-06, 4.149247047213785e-06, 26627733, 0
1195, 1.0000, 0.000632960471631793, 2996.1798951625824,3264375, 0.8907873996385759, 0.908708930015564, 0.899373471736908, 0.02765843711067816, 0.25332544651718886, 0.28344371933519863, 3.769908801465327e-06, 4.109655791996419e-06, 26627733, 0
1196, 1.0000, 0.0002990240240539047, 2998.6717331409454,3275089, 0.8904289531364822, 0.9087167978286743, 0.8993387222290039, 0.027674614055023666, 0.2533219433374222, 0.2834788376108264, 3.503177090913301e-06, 4.044558422053885e-06, 26627733, 0
1197, 1.0000, 0.0002510836144049577, 3001.178692340851,3292568, 0.8898441774775222, 0.9087249040603638, 0.8993333578109741, 0.02770295544982784, 0.25331709378193273, 0.2835231957993108, 4.849559663511194e-06, 4.11864378737e-06, 26627733, 0
1198, 1.0000, 0.0018622469798610494, 3003.6608736515045,3323108, 0.88882243432147, 0.9087263941764832, 0.8993801474571228, 0.027767455357883348, 0.2533073333130608, 0.2836039138363869, 9.760469553254936e-06, 4.489788469328167e-06, 26627733, 0
1199, 1.0000, 0.0038969098211932606, 3006.1736936569214,3341500, 0.8882071134267054, 0.9088084697723389, 0.8993120193481445, 0.027810993550337837, 0.2533069916456755, 0.2837198195997053, 3.416646052745165e-07, 3.4702702031796867e-06, 26627733, 0
1200, 1.0000, 0.0006079728160369488, 3008.657395839691,3337400, 0.8883442826126849, 0.908769965171814, 0.8993160128593445, 0.027802288423140007, 0.25330066475959084, 0.2836785953921324, 6.3268835598373485e-06, 3.685071734160353e-06, 26627733, 0
1201, 1.0000, 0.0005000285713757946, 3011.3858439922333,3337911, 0.888327186648286, 0.9087730646133423, 0.8993266820907593, 0.027805469818122062, 0.25329953658419435, 0.2836838713114066, 1.1281821237218992e-06, 3.27370297510434e-06, 26627733, 0
1202, 1.0000, 0.0004064027113186079, 3013.8981919288635,3350649, 0.887901025406577, 0.9088032245635986, 0.899336040019989, 0.027859561302669863, 0.2532897620185375, 0.28375798132505736, 9.774559719566422e-06, 3.6521202289667113e-06, 26627733, 0
1203, 1.0000, 0.00048066345697468654, 3016.360709667206,3351654, 0.8878674022280625, 0.9088046550750732, 0.8993427157402039, 0.02788394163580855, 0.2532838045323373, 0.28375411528255645, 5.957489501162705e-06, 3.8352783436087374e-06, 26627733, 0
1204, 1.0000, 0.00028949670259220916, 3018.944372653961,3349708, 0.8879325074075543, 0.9088109731674194, 0.8993801474571228, 0.02789689671860604, 0.25327830758353576, 0.283761155770222, 5.496948424388304e-06, 3.97584427364074e-06, 26627733, 0
1205, 1.0000, 0.00030806282136686076, 3021.5394027233124,3345407, 0.8880764012292366, 0.9088277220726013, 0.8993628025054932, 0.027914137757951617, 0.25327172295308986, 0.2837857017361059, 6.584626323080656e-06, 4.181571647040022e-06, 26627733, 0
1206, 1.0000, 0.0012466582782540948, 3024.014979839325,3342766, 0.8881647582585468, 0.908848226070404, 0.8993774652481079, 0.027960675945726755, 0.2532619791144704, 0.2838252494424475, 9.743845678256147e-06, 4.550704419754101e-06, 26627733, 0
1207, 1.0000, 0.003448448125949915, 3026.52321600914,3342712, 0.8881665648770939, 0.9089298844337463, 0.8993186950683594, 0.02799915966743671, 0.2532608493708491, 0.28393151948539785, 1.1297387224606936e-06, 3.958845622700449e-06, 26627733, 0
1208, 1.0000, 0.000837585209923943, 3029.0422859191895,3342333, 0.8881792446628223, 0.9089029431343079, 0.8993266820907593, 0.027994859523691372, 0.253255286344, 0.2839028616081548, 5.563027027088996e-06, 4.095838527486937e-06, 26627733, 0
1209, 1.0000, 0.0007197388740510521, 3031.546744823456,3342174, 0.8881845641507663, 0.9089043140411377, 0.899340033531189, 0.028000763111809393, 0.2532534652744073, 0.2839116532360411, 1.8210717768196716e-06, 3.7769501301281414e-06, 26627733, 0
1210, 1.0000, 0.0005828780920100204, 3034.0535247325897,3342550, 0.8881719847327351, 0.9089022278785706, 0.8993774652481079, 0.028081522447697287, 0.2532421214407492, 0.2840295887845563, 1.1343830581989067e-05, 4.216024235063819e-06, 26627733, 0
1211, 1.0000, 0.00042045761518294306, 3036.571895837784,3341094, 0.8882206965217073, 0.9089267253875732, 0.8993374109268188, 0.02809804348908338, 0.25323623017020275, 0.28407140012399545, 5.8912734720584226e-06, 4.359470137880549e-06, 26627733, 0
1212, 1.0000, 0.0004055862178782684, 3039.055592775345,3341754, 0.8881986156283544, 0.9089198708534241, 0.8993333578109741, 0.028135449106182712, 0.2532324465179148, 0.28411326850563556, 3.7836503130050936e-06, 4.298148692062741e-06, 26627733, 0
1213, 1.0000, 0.00025235897890444074, 3041.542220592499,3339759, 0.8882653601468982, 0.9089232087135315, 0.899330735206604, 0.02814488129419372, 0.25322815439448526, 0.28411771448212264, 4.292121721538589e-06, 4.297545614369712e-06, 26627733, 0
1214, 1.0000, 0.0005130597592903675, 3044.032271385193,3334103, 0.8884545867117518, 0.9089327454566956, 0.8993160128593445, 0.028179718773509013, 0.2532198924895819, 0.284139386440334, 8.261909388906918e-06, 4.587821246044423e-06, 26627733, 0
1215, 1.0000, 0.0011262170366800029, 3048.8018493652344,3333590, 0.8884717495879488, 0.908958911895752, 0.8992986083030701, 0.028190751142056873, 0.2532173953180393, 0.28415932523260323, 2.4971699735254482e-06, 4.317085499107173e-06, 26627733, 0
1216, 1.0000, 0.0006349147279738643, 3051.126456260681,3331111, 0.8885546867616179, 0.9089734554290771, 0.8993079662322998, 0.028198507188596414, 0.2532139394103346, 0.284164534650303, 3.4559046629412116e-06, 4.22209265899749e-06, 26627733, 0
1217, 1.0000, 0.000304094422877514, 3053.6890392303467,3327466, 0.8886766335135435, 0.9089877009391785, 0.8993320465087891, 0.02822571766922018, 0.2532084968500801, 0.28420906945724705, 5.442561047952488e-06, 4.33067223005194e-06, 26627733, 0
1218, 1.0000, 0.0010486635338359258, 3056.22163939476,3322872, 0.8888303299136386, 0.9090217351913452, 0.8992946147918701, 0.02825834567499078, 0.2532017280404782, 0.284278794955294, 6.768808911372659e-06, 4.5284649320779535e-06, 26627733, 0
1219, 1.0000, 0.0007434792057734968, 3058.7943081855774,3319910, 0.888929426286534, 0.9089832305908203, 0.8993226885795593, 0.028272347165699412, 0.2531966093407608, 0.2842472561228799, 5.11870194497277e-06, 4.584287985639924e-06, 26627733, 0
1220, 1.0000, 0.00036443321745804235, 3061.331830263138,3319454, 0.8889446821764869, 0.9089986085891724, 0.8993053436279297, 0.028287189338033817, 0.25319338161520055, 0.28427539745947944, 3.227726285359722e-06, 4.426234031127192e-06, 26627733, 0
1221, 1.0000, 0.00040142052994685803, 3063.8824622631073,3317442, 0.889011995445314, 0.909008264541626, 0.8993147015571594, 0.028296890122587504, 0.25318952999524036, 0.284291604986277, 3.851617029482224e-06, 4.365110534072447e-06, 26627733, 0
1222, 1.0000, 0.0005528010094548077, 3066.4141154289246,3314868, 0.8890981109293898, 0.9090622067451477, 0.8993213772773743, 0.028344904545341415, 0.25318212361077674, 0.28441862827531916, 7.406387111996704e-06, 4.602103288947374e-06, 26627733, 0
1223, 1.0000, 0.002364388853326301, 3068.9842755794525,3313677, 0.8891379569051219, 0.9090303778648376, 0.8993414044380188, 0.028359822072633305, 0.2531783935102674, 0.28442540808860994, 3.7300999446432392e-06, 4.506431483451926e-06, 26627733, 0
1224, 1.0000, 0.0007316549753983683, 3071.587920665741,3312511, 0.8891769664833785, 0.909060537815094, 0.8993053436279297, 0.028369524053767678, 0.25317360034903774, 0.2844448752482628, 4.793163104421794e-06, 4.5343152976616e-06, 26627733, 0
1225, 1.0000, 0.00027555659318132284, 3074.13894367218,3311369, 0.8892151731200587, 0.9090683460235596, 0.8993253707885742, 0.02838592584702129, 0.2531704791332713, 0.2844630802992184, 3.1212113406065e-06, 4.368102913826337e-06, 26627733, 0
1226, 1.0000, 0.0007321390691600516, 3076.7251076698303,3306461, 0.8893793746724459, 0.9090694189071655, 0.8993560671806335, 0.028419996311825985, 0.25316276705589025, 0.284456080819828, 7.71207545308128e-06, 4.623604765981179e-06, 26627733, 0
1227, 1.0000, 0.0009426193695278407, 3081.628664970398,3304695, 0.8894384577901141, 0.909092128276825, 0.8993534445762634, 0.028424394720305352, 0.25315869980842265, 0.2844918776158118, 4.067249836148257e-06, 4.564705016373044e-06, 26627733, 0
1228, 1.0000, 0.0004665448584555636, 3084.225541114807,3303736, 0.8894705419972737, 0.9091012477874756, 0.899334728717804, 0.028444949089025527, 0.25315451497390995, 0.2845108216093044, 4.184831878972783e-06, 4.525215304674004e-06, 26627733, 0
1229, 1.0000, 0.0004019942790751969, 3086.794906139374,3300527, 0.8895779019772269, 0.9090979695320129, 0.8993493914604187, 0.028465683774151113, 0.25314698011263376, 0.2845396648842842, 7.534864173264211e-06, 4.76192844654939e-06, 26627733, 0
1230, 1.0000, 0.0005747542709598945, 3089.3900673389435,3301064, 0.8895599361594535, 0.9091176390647888, 0.8993079662322998, 0.02849356599967222, 0.25314099088600356, 0.2845723340758757, 5.989226967872963e-06, 4.87238565559468e-06, 26627733, 0
1231, 1.0000, 0.0008290535651191492, 3091.943669319153,3300420, 0.889581481758422, 0.9091410040855408, 0.8992986083030701, 0.028508527653270423, 0.25313558344534337, 0.2845854132310928, 5.4074400677728285e-06, 4.923417464123917e-06, 26627733, 0
1232, 1.0000, 0.000468455225474751, 3094.5291979312897,3305438, 0.8894136000571427, 0.9091285467147827, 0.8993467688560486, 0.028534764410324133, 0.25312978646004675, 0.284588042506172, 5.79698918096172e-06, 5.004494826562658e-06, 26627733, 0
1233, 1.0000, 0.0004126134034811463, 3097.101133823395,3305955, 0.8893963033573496, 0.909140408039093, 0.899330735206604, 0.028545635620112746, 0.25312399812051584, 0.2845920067771647, 5.788334801637429e-06, 5.077846689188269e-06, 26627733, 0
1234, 1.0000, 0.0002550955085466305, 3099.6593627929688,3311575, 0.8892082812048607, 0.9091532826423645, 0.899254560470581, 0.028572743062546382, 0.2531153984298365, 0.2846518426646335, 8.599694639122024e-06, 5.352540093348095e-06, 26627733, 0
1235, 1.0000, 0.0009467586394047456, 3102.2050788402557,3318193, 0.8889868700651503, 0.9091563820838928, 0.8992491960525513, 0.028601451890167773, 0.2531105611698288, 0.2847261160656996, 4.837259249601544e-06, 5.298633397562901e-06, 26627733, 0
1236, 1.0000, 0.000431994130551777, 3104.739913702011,3316372, 0.8890477932572647, 0.9091736078262329, 0.899262547492981, 0.02860336429976251, 0.2531060325912124, 0.2847141577375652, 4.528579469087468e-06, 5.216073285954197e-06, 26627733, 0
1237, 1.0000, 0.0003044379250590348, 3107.277914762497,3317170, 0.8890210954498472, 0.9091801643371582, 0.8992452025413513, 0.028609322793625134, 0.25310335425331737, 0.28472051644166335, 2.678336377681667e-06, 4.8797303978176774e-06, 26627733, 0
1238, 1.0000, 0.0010363565024889406, 3109.837012529373,3320918, 0.8888957027403225, 0.9091781973838806, 0.8992452025413513, 0.028631831644401244, 0.25309830988594906, 0.284739594330709, 5.044369077444877e-06, 4.895949514086686e-06, 26627733, 0
1239, 1.0000, 0.0012696534236676731, 3112.3840985298157,3323148, 0.8888210960855093, 0.9092139005661011, 0.8992531895637512, 0.02864332982358955, 0.25309361483492626, 0.28477034192282014, 4.695045129010644e-06, 4.875478154518239e-06, 26627733, 0
1240, 1.0000, 0.0006075328838748877, 3114.921363592148,3326616, 0.88870507102771, 0.9092121720314026, 0.8992772698402405, 0.028657907446846674, 0.25308991147997995, 0.28478125167625723, 3.703359127360528e-06, 4.743239743200062e-06, 26627733, 0
1241, 1.0000, 0.00042356294779226947, 3117.4869866371155,3332088, 0.8885220003482759, 0.9092095494270325, 0.8992745876312256, 0.02868011323465698, 0.2530851105962837, 0.28479435033202005, 4.8008813817723706e-06, 4.7489726258149675e-06, 26627733, 0
1242, 1.0000, 0.00018521996241783003, 3120.0644795894623,3334656, 0.8884360855995941, 0.909225344657898, 0.8993173241615295, 0.02869151655731456, 0.2530811876091226, 0.2848063516748356, 3.922990425120343e-06, 4.659093482062602e-06, 26627733, 0
1243, 1.0000, 0.0003275887000627044, 3122.6559295654297,3337431, 0.8883432454798152, 0.9092400670051575, 0.8993147015571594, 0.02870971972844375, 0.2530768430900968, 0.2848267037764831, 4.344515785625891e-06, 4.626636928337947e-06, 26627733, 0
1244, 1.0000, 0.0007313727535073279, 3125.1890852451324,3338173, 0.888318421202743, 0.9092336297035217, 0.8992919325828552, 0.02873857615957388, 0.2530694069912621, 0.28485222466211707, 7.436098924062939e-06, 4.851470487207712e-06, 26627733, 0
1245, 1.0000, 0.0009102985136287714, 3127.603641271591,3342126, 0.8881861700339193, 0.90926593542099, 0.8992358446121216, 0.028768906161760435, 0.2530643211046922, 0.284922162623919, 5.0858913457907384e-06, 4.8744179251357e-06, 26627733, 0
1246, 1.0000, 0.0006476370775414995, 3130.1706154346466,3341709, 0.8882001211438103, 0.9092664122581482, 0.8992412090301514, 0.028777123615365868, 0.25305986934178903, 0.2849312878049911, 4.451762768531431e-06, 4.830406579944391e-06, 26627733, 0
1247, 1.0000, 0.000392211669522359, 3132.749781370163,3345915, 0.8880594056325348, 0.9093052744865417, 0.899219810962677, 0.028803243117131866, 0.2530536133218439, 0.2849759514576843, 6.2560146695256336e-06, 4.9569563474648045e-06, 26627733, 0
1248, 1.0000, 0.0007718095966288977, 3135.310377597809,3350179, 0.887916749679116, 0.9093243479728699, 0.899219810962677, 0.028832666920415438, 0.2530463518284691, 0.2850116753957737, 7.2614978227081295e-06, 5.149869288117966e-06, 26627733, 0
1249, 1.0000, 0.0006247898330866097, 3137.850642681122,3352906, 0.8878255154424902, 0.9093040227890015, 0.8992037773132324, 0.02885488380570802, 0.2530410031488932, 0.28505006566537217, 5.348676919258999e-06, 5.169412897613555e-06, 26627733, 0
1250, 1.0000, 0.00030909433593147425, 3140.4110145568848,3357662, 0.887666399186754, 0.9093299508094788, 0.8991997838020325, 0.028874515444281944, 0.25303669480156704, 0.2850915488324887, 4.308350174175857e-06, 5.0760769759118365e-06, 26627733, 0
1251, 1.0000, 0.00043641846764776626, 3142.9460124969482,3356642, 0.8877005242037538, 0.9093259572982788, 0.8991971015930176, 0.028880224719531205, 0.2530330863215126, 0.285089188759052, 3.6084791473212086e-06, 4.905776961694271e-06, 26627733, 0
1252, 1.0000, 0.001281670772251193, 3145.5490624904633,3358325, 0.8876442179257041, 0.909349262714386, 0.8991971015930176, 0.028905188361789205, 0.25302904643884827, 0.28511879124391476, 4.039884082041034e-06, 4.8114270980992986e-06, 26627733, 0
1253, 1.0000, 0.0004114638762555894, 3148.1049194335938,3357208, 0.8876815881649088, 0.909346878528595, 0.8992064595222473, 0.02891553047064135, 0.25302547965382144, 0.2851085812882286, 3.566776677121908e-06, 4.669540114744263e-06, 26627733, 0
1254, 1.0000, 0.0004086531721273396, 3150.716078519821,3356904, 0.8876917587582107, 0.9093573689460754, 0.8992452025413513, 0.028927395500256466, 0.25302294249570245, 0.28512168737518745, 2.5371659929107615e-06, 4.393206199230313e-06, 26627733, 0
1255, 1.0000, 0.0005683612289533967, 3153.282193183899,3351678, 0.887866599286486, 0.9093939065933228, 0.8992277979850769, 0.028969153201320524, 0.2530157895076806, 0.28518466136038595, 7.152988664937965e-06, 4.612667846878402e-06, 26627733, 0
1256, 1.0000, 0.0006131757930920812, 3155.8368141651154,3348978, 0.8879569302138384, 0.9093858599662781, 0.8992398381233215, 0.028968389344580483, 0.2530099175165685, 0.285176979664509, 5.871988490446789e-06, 4.725366346392523e-06, 26627733, 0
1257, 1.0000, 0.0003780661487275437, 3158.3921122550964,3347081, 0.8880203960542782, 0.909398078918457, 0.8992612361907959, 0.02899109613581394, 0.2530054768806648, 0.2852030439301838, 4.440634301716706e-06, 4.696090270123553e-06, 26627733, 0
1258, 1.0000, 0.0003444262835063101, 3160.983166217804,3344162, 0.8881180538235158, 0.909390389919281, 0.8992358446121216, 0.02900206346075888, 0.25300196079301784, 0.28521520190539884, 3.5160887751906067e-06, 4.562141759869767e-06, 26627733, 0
1259, 1.0000, 0.0016903705085770597, 3163.563457965851,3342297, 0.888180449075187, 0.9094280004501343, 0.8992077708244324, 0.029028403369839934, 0.2529984585540478, 0.2852679421944103, 3.5022422071318005e-06, 4.4431043812565015e-06, 26627733, 0
1260, 1.0000, 0.00042794736343608784, 3166.239171028137,3340744, 0.888232406086364, 0.909411609172821, 0.8992211222648621, 0.029035509477626217, 0.25299444180127023, 0.28526857546611506, 4.0167473155938715e-06, 4.398507286734907e-06, 26627733, 0
1261, 1.0000, 0.000392439547389383, 3168.861732006073,3338516, 0.8883069458293793, 0.9094045162200928, 0.8992184400558472, 0.029049616978015638, 0.2529907179570708, 0.2852871013546877, 3.7238500041891776e-06, 4.325875360348656e-06, 26627733, 0
1262, 1.0000, 0.0006626129631337839, 3171.4184579849243,3335300, 0.8884145400006256, 0.9094139933586121, 0.8992839455604553, 0.0290778782921366, 0.2529873672148636, 0.2853470633328905, 3.3507392325771157e-06, 4.216777297060764e-06, 26627733, 0
1263, 1.0000, 0.00019245548231459187, 3173.9805359840393,3334711, 0.888434245525148, 0.9094294309616089, 0.8992505073547363, 0.029080384617874926, 0.25298248048764005, 0.28533942407055696, 4.886724345620763e-06, 4.27941478368861e-06, 26627733, 0
1264, 1.0000, 0.00032531468130202754, 3176.533802986145,3332181, 0.8885188889496671, 0.9094427227973938, 0.8992692232131958, 0.029107450732587598, 0.2529778087156685, 0.2853719808215399, 4.671775420739266e-06, 4.317120194120751e-06, 26627733, 0
1265, 1.0000, 0.0009015221449879851, 3179.1079490184784,3329399, 0.888611963260739, 0.9094750285148621, 0.8992304801940918, 0.029149711348612852, 0.25297220884481064, 0.28540360209097454, 5.599871714834226e-06, 4.4309059713416465e-06, 26627733, 0
1266, 1.0000, 0.0005987375021423908, 3181.677464723587,3327302, 0.8886821202809827, 0.9094774127006531, 0.8992612361907959, 0.02915760282773647, 0.2529685318842019, 0.28541525221956476, 3.6769583319773425e-06, 4.3490274754136435e-06, 26627733, 0
1267, 1.0000, 0.0005807575177662375, 3184.2698378562927,3326403, 0.8887121971342011, 0.9095037579536438, 0.8992385268211365, 0.029171984211596586, 0.25296574418440876, 0.28544286241496475, 2.787698764494806e-06, 4.159848561398932e-06, 26627733, 0
1268, 1.0000, 0.0003203508944904452, 3186.8316469192505,3324051, 0.8887908854086948, 0.9095295071601868, 0.899215817451477, 0.029193531509456833, 0.25296166442474677, 0.2854730611224062, 4.079763803788161e-06, 4.151769847642242e-06, 26627733, 0
1269, 1.0000, 0.0010717952151662853, 3189.421264886856,3319847, 0.8889315340081723, 0.9095225930213928, 0.899215817451477, 0.029231887562577327, 0.2529557370351404, 0.2855228023091046, 5.927386420134795e-06, 4.30225618423444e-06, 26627733, 0
1270, 1.0000, 0.0008107253769795191, 3191.984002828598,3317444, 0.8890119285335158, 0.9095272421836853, 0.8992131352424622, 0.02924704258601487, 0.2529511923026185, 0.28555311342349027, 4.544734955258534e-06, 4.325910170192729e-06, 26627733, 0
1271, 1.0000, 0.0001937043560900889, 3194.569683074951,3316552, 0.8890417711954411, 0.9095302224159241, 0.8992091417312622, 0.029264471649670908, 0.25294868617223226, 0.285565487943746, 2.5061297835304863e-06, 4.096095776596868e-06, 26627733, 0
1272, 1.0000, 0.0002565013030069787, 3197.1057543754578,3313891, 0.8891307973427318, 0.90953129529953, 0.899219810962677, 0.02927575089372141, 0.2529448989583634, 0.2855695309779611, 3.787210723860124e-06, 4.064106121535675e-06, 26627733, 0
1273, 1.0000, 0.00029667394678132794, 3199.6836643218994,3310755, 0.8892357150420566, 0.9095590114593506, 0.8992184400558472, 0.029308629337844148, 0.2529392577975555, 0.28562034336180564, 5.641165658876179e-06, 4.199575767258753e-06, 26627733, 0
1274, 1.0000, 0.0004315801638580906, 3202.229250431061,3304786, 0.8894354133033033, 0.90956711769104, 0.8991650342941284, 0.0293294274537073, 0.25293385344959585, 0.2856654546817013, 5.4043424318472866e-06, 4.306844233816306e-06, 26627733, 0
1275, 1.0000, 0.00041381268520934375, 3204.5748584270477,3301220, 0.8895547170392064, 0.9095951318740845, 0.8991636633872986, 0.02935411526379297, 0.25292947516124475, 0.28570551102824854, 4.378289992501561e-06, 4.313936029119586e-06, 26627733, 0
1276, 1.0000, 0.0005101563292425291, 3207.1747703552246,3294766, 0.8897706414114777, 0.9095886945724487, 0.8992144465446472, 0.02935468670253587, 0.25292537266073256, 0.28569208218360337, 4.1025029696162285e-06, 4.292311392822393e-06, 26627733, 0
1277, 1.0000, 0.0011196831085618691, 3209.715688228607,3288748, 0.8899719790117763, 0.9095945358276367, 0.8991957306861877, 0.029365115582587916, 0.25292231235909024, 0.2856999597614148, 3.060301504043128e-06, 4.1495262903823914e-06, 26627733, 0
1278, 1.0000, 0.0005514041556129777, 3212.3023552894592,3283820, 0.8901368496821439, 0.9095808267593384, 0.8992171287536621, 0.029369108288726218, 0.252918760236838, 0.28567918679214965, 3.552122412764369e-06, 4.0855211288906734e-06, 26627733, 0
1279, 1.0000, 0.000292772237834279, 3214.9232442379,3274805, 0.8904384546118037, 0.9095845222473145, 0.8992277979850769, 0.029380710660069836, 0.25291406188669874, 0.28568628930870865, 4.698351798670952e-06, 4.143022272286062e-06, 26627733, 0
1280, 1.0000, 0.0005197737682650875, 3217.575357198715,3265154, 0.8907613374932398, 0.9096165299415588, 0.8991556763648987, 0.029393842064120927, 0.25290833614764113, 0.28573594711918937, 5.725739040562949e-06, 4.279260217109958e-06, 26627733, 0
1281, 1.0000, 0.0005716334259237822, 3220.1336591243744,3253434, 0.8911534406297471, 0.9096168279647827, 0.8991917371749878, 0.029414741902216057, 0.2529028536630286, 0.2857581554936122, 5.482481665597394e-06, 4.38661526335203e-06, 26627733, 0
1282, 1.0000, 0.00030588362584017353, 3222.7240920066833,3248387, 0.8913222925520979, 0.909628689289093, 0.8991877436637878, 0.029422706112522054, 0.2528986483178455, 0.28577708765008436, 4.205345755459167e-06, 4.368142137983188e-06, 26627733, 0
1283, 1.0000, 0.0010563861525793197, 3225.261859893799,3237278, 0.8916939541343043, 0.9096263647079468, 0.899181067943573, 0.02944262750093502, 0.2528925840198302, 0.2857969234961569, 6.064296844132677e-06, 4.513829294129825e-06, 26627733, 0
1284, 1.0000, 0.0020316643114654622, 3227.8244597911835,3229056, 0.8919690285360418, 0.909650981426239, 0.8991209268569946, 0.029460837799731784, 0.25289014856771597, 0.2858370059272255, 2.4354509601809404e-06, 4.243737931492012e-06, 26627733, 0
1285, 1.0000, 0.0006170222819948922, 3230.3635947704315,3227619, 0.8920171046629326, 0.909641444683075, 0.8991490006446838, 0.029463443614741333, 0.2528871636789511, 0.2858293119636985, 2.9848913957741807e-06, 4.097005569309137e-06, 26627733, 0
1286, 1.0000, 0.0004225291199343118, 3232.9275257587433,3224710, 0.8921144278731801, 0.9096477627754211, 0.8991369605064392, 0.02946875194118845, 0.2528845712529022, 0.28583321219388846, 2.5924257094356307e-06, 3.913727022249311e-06, 26627733, 0
1287, 1.0000, 0.0005811158700593354, 3235.484733581543,3212783, 0.8925134563807844, 0.9096842408180237, 0.899185061454773, 0.029490205686610538, 0.25287807867733586, 0.285872586089641, 6.492573493055431e-06, 4.116926989680107e-06, 26627733, 0
1288, 1.0000, 0.0018325362833945835, 3238.0293576717377,3208928, 0.8926424288715041, 0.9096198678016663, 0.8992452025413513, 0.029493671610944815, 0.25287618157872377, 0.28585014121740476, 1.8970961957465171e-06, 3.809998318488725e-06, 26627733, 0
1289, 1.0000, 0.00028254218178612656, 3240.5690166950226,3202494, 0.8928576841257948, 0.9096605181694031, 0.8991917371749878, 0.02951019273635685, 0.25287028233795905, 0.2858792899782348, 5.8992405483904164e-06, 3.98026434414936e-06, 26627733, 0
1290, 1.0000, 0.0003956552513804051, 3243.1079490184784,3202014, 0.8928737429573241, 0.9096561670303345, 0.8992318511009216, 0.02950805788981407, 0.25286805121208017, 0.285869739190373, 2.23113008557263e-06, 3.756411952668317e-06, 26627733, 0
1291, 1.0000, 0.0010816393572164907, 3245.6821360588074,3194045, 0.8931403530166097, 0.9096991419792175, 0.8991957306861877, 0.029519735655960493, 0.2528635795543611, 0.2858926691695987, 4.47165943612271e-06, 3.822458371308583e-06, 26627733, 0
1292, 1.0000, 0.0012512528272034102, 3248.215973138809,3188266, 0.8933336946570427, 0.9096736311912537, 0.8992211222648621, 0.02952601556501246, 0.2528611879231771, 0.28588083635786404, 2.3916306581828195e-06, 3.6473538541088252e-06, 26627733, 0
1293, 1.0000, 0.0003323791558431536, 3250.7583253383636,3186343, 0.8933980303508571, 0.909684419631958, 0.8992104530334473, 0.02952965049072207, 0.2528591538803817, 0.2858934445551737, 2.0340402975271843e-06, 3.4404564475272107e-06, 26627733, 0
1294, 1.0000, 0.0002800566671078971, 3253.3021664619446,3180037, 0.8936090032500733, 0.9096887707710266, 0.8992050886154175, 0.02954161238664482, 0.25285626304698444, 0.2859123251937119, 2.890829516211113e-06, 3.38108980422827e-06, 26627733, 0
1295, 1.0000, 0.0008476999298470567, 3255.844027519226,3167841, 0.8940170313945138, 0.9096651077270508, 0.8992024064064026, 0.029573207231864424, 0.2528500462479123, 0.2859366015074737, 6.216806160974642e-06, 3.5934182416127154e-06, 26627733, 0
1296, 1.0000, 0.0005620396318887829, 3258.4022653102875,3162875, 0.8941831733890441, 0.9096999764442444, 0.8991984128952026, 0.029569756471971985, 0.25284394536170807, 0.2859379419835564, 6.10088463981473e-06, 3.78875281997144e-06, 26627733, 0
1297, 1.0000, 0.000549025587462626, 3260.939918279648,3159905, 0.8942825374091317, 0.9097124338150024, 0.8991650342941284, 0.029602375875628206, 0.25283911111473234, 0.28598656190141786, 4.8342476360319075e-06, 3.882214565891732e-06, 26627733, 0
1298, 1.0000, 0.0006553133425201453, 3263.512440443039,3153818, 0.8944861834664627, 0.909748375415802, 0.8991583585739136, 0.02959031679572516, 0.2528359676253177, 0.2859870425049, 3.1434911547667532e-06, 3.801130723159144e-06, 26627733, 0
1299, 1.0000, 0.001674351227044559, 3266.08221244812,3153334, 0.8945023761215881, 0.9097259640693665, 0.8991623520851135, 0.029608578979654198, 0.25283320744532983, 0.28600170061338814, 2.7601774844066007e-06, 3.6814188002990535e-06, 26627733, 0
1300, 1.0000, 0.0006444345607267967, 3268.6364884376526,3150761, 0.894588458149765, 0.9097384810447693, 0.8991529941558838, 0.02961315448552872, 0.25282976459842943, 0.28601792285493527, 3.4428497512339895e-06, 3.65683622337185e-06, 26627733, 0
1301, 1.0000, 0.0002435398557882141, 3271.353745698929,3145762, 0.8947557041889629, 0.9097458720207214, 0.899146318435669, 0.029621535033404162, 0.2528256699739461, 0.28602861585561923, 4.094623196393421e-06, 3.698421060343197e-06, 26627733, 0
1302, 1.0000, 0.001972799706796093, 3273.912348508835,3147257, 0.894705687619929, 0.9097216129302979, 0.8992024064064026, 0.0296567879273159, 0.2528204954268406, 0.28603305312912086, 5.17454814369378e-06, 3.8247403832758156e-06, 26627733, 0
1303, 1.0000, 0.0003265823040097802, 3276.4697864055634,3143028, 0.894847172616882, 0.9097442030906677, 0.8991569876670837, 0.029655619888261705, 0.25281365713075027, 0.2860548645085637, 6.838290424360238e-06, 4.05355919364157e-06, 26627733, 0
1304, 1.0000, 0.00041399189455577185, 3279.046410560608,3145622, 0.8947603880148256, 0.9097493886947632, 0.8991543054580688, 0.0296669162050174, 0.25281032623911376, 0.28606765759729047, 3.3308971731371706e-06, 3.97474242194671e-06, 26627733, 0
1305, 1.0000, 0.0012996418371233622, 3281.4564275741577,3162917, 0.8941817682412853, 0.9097890853881836, 0.8992171287536621, 0.029710645603199255, 0.25280258553937424, 0.28612438856746714, 7.740695617874938e-06, 4.248700228250149e-06, 26627733, 0
1306, 1.0000, 0.0009494036341085568, 3283.9940123558044,3165042, 0.8941106744558691, 0.9097656011581421, 0.8992144465446472, 0.029718306618845225, 0.25279687407042645, 0.28612136664013116, 5.711469350799803e-06, 4.376281664345248e-06, 26627733, 0
1307, 1.0000, 0.00036244554015066105, 3286.5048644542694,3168238, 0.8940037494026031, 0.9097882509231567, 0.8991917371749878, 0.02972551073463372, 0.2527937426212973, 0.286133213865246, 3.1314500779644483e-06, 4.232230266940387e-06, 26627733, 0
1308, 1.0000, 0.0004183656677997939, 3289.0254094600677,3181701, 0.8935533326341051, 0.9098173379898071, 0.8991730213165283, 0.029749197860147587, 0.25278843227018427, 0.2861659895867855, 5.3103484375371934e-06, 4.329369583990854e-06, 26627733, 0
1309, 1.0000, 0.0014906801234257638, 3293.9356276988983,3191922, 0.8932113798902278, 0.9098219871520996, 0.899215817451477, 0.02977009774139342, 0.2527832575164103, 0.2861764799400115, 5.1747576569338705e-06, 4.407285626531179e-06, 26627733, 0
1310, 1.0000, 0.0007563441209359228, 3296.4521658420563,3194367, 0.8931295802171254, 0.9098394513130188, 0.8991650342941284, 0.029777309274875118, 0.2527781003258543, 0.28620532024924855, 5.1571932283556166e-06, 4.47708580380399e-06, 26627733, 0
1311, 1.0000, 0.00048320584118739714, 3299.0227477550507,3200748, 0.8929160981254827, 0.909841001033783, 0.8991583585739136, 0.029788887273543157, 0.25277538942498573, 0.28622049324377924, 2.710898845403875e-06, 4.258015198256786e-06, 26627733, 0
1312, 1.0000, 0.0003667949146053298, 3301.483689546585,3206711, 0.8927166005996301, 0.9098407626152039, 0.8991556763648987, 0.02980431089427503, 0.2527680580799746, 0.2862415263645053, 7.331345487804342e-06, 4.4957779725206885e-06, 26627733, 0
1313, 1.0000, 0.001180720136682236, 3304.0435473918915,3220948, 0.892240288965291, 0.909824550151825, 0.8991931080818176, 0.02983153381444198, 0.2527644443885455, 0.28627416225520347, 3.613690482073828e-06, 4.398650589438112e-06, 26627733, 0
1314, 1.0000, 0.00026744626196279197, 3306.573990345001,3222180, 0.8921990712976992, 0.9098648428916931, 0.8991356492042542, 0.029835047262585446, 0.2527603095341707, 0.28628679866233736, 4.134847452375023e-06, 4.37153004394288e-06, 26627733, 0
1315, 1.0000, 0.00016361076685939395, 3309.0886623859406,3224956, 0.8921061977220213, 0.909878134727478, 0.8991650342941284, 0.029841398170681824, 0.2527579086772095, 0.2862963544747186, 2.4008631495098243e-06, 4.117246426766576e-06, 26627733, 0
1316, 1.0000, 0.0006240996918292542, 3311.6138672828674,3238478, 0.8916538070554811, 0.9099150896072388, 0.8991289138793945, 0.029875983730397952, 0.2527498544936234, 0.28633274582717, 8.05418236554667e-06, 4.4029963056276485e-06, 26627733, 0
1317, 1.0000, 0.001261271766502876, 3316.4495663642883,3236533, 0.8917188787790737, 0.9098982810974121, 0.8991583585739136, 0.029876213908485126, 0.2527477142490323, 0.2863090315146723, 2.1402440580353677e-06, 4.096564705458532e-06, 26627733, 0
1318, 1.0000, 0.0006858003069318438, 3319.0158231258392,3236124, 0.8917325622417728, 0.9099009037017822, 0.8991516828536987, 0.02987960425904244, 0.2527451295741401, 0.28630254884224815, 2.5846769534099145e-06, 3.91217671715239e-06, 26627733, 0
1319, 1.0000, 0.00022485074510208405, 3321.5464022159576,3237178, 0.8916972997242063, 0.9099047183990479, 0.8991610407829285, 0.029892290242964224, 0.2527410495458979, 0.2863026214420699, 4.080030019282255e-06, 3.928646507479112e-06, 26627733, 0
1320, 1.0000, 0.00040474473293484526, 3324.100686073303,3233521, 0.8918196479469203, 0.9099082350730896, 0.8991904258728027, 0.029902748721644515, 0.25273489293909224, 0.2863131631731614, 6.1566069275986735e-06, 4.109157624754469e-06, 26627733, 0
1321, 1.0000, 0.001209206852273569, 3326.6575231552124,3225492, 0.892088265360147, 0.909932553768158, 0.8991449475288391, 0.029924454423768468, 0.25272761309781205, 0.28637490241870167, 7.279834598306056e-06, 4.351005897671184e-06, 26627733, 0
1322, 1.0000, 0.00022063313568145132, 3329.207664489746,3223153, 0.8921665187079533, 0.9099202752113342, 0.8991663455963135, 0.02993206854299732, 0.25272264497070995, 0.28636967204167385, 4.9681307253135465e-06, 4.409100582301182e-06, 26627733, 0
1323, 1.0000, 0.00022288321309510065, 3331.7526643276215,3221568, 0.892219546307899, 0.9099218845367432, 0.8991503119468689, 0.029937046122355274, 0.2527201527451101, 0.2863754668986159, 2.492222008321221e-06, 4.164603677782233e-06, 26627733, 0
1324, 1.0000, 0.0030553566689319853, 3334.3184983730316,3222850, 0.8921766558453561, 0.90993732213974, 0.8992184400558472, 0.02997359949631066, 0.2527182485550487, 0.28637782320596966, 1.9041920162332637e-06, 3.851122954029726e-06, 26627733, 0
1325, 1.0000, 0.0008048201435504974, 3336.8583233356476,3221038, 0.8922372779343792, 0.9099661111831665, 0.899186372756958, 0.02996906546148965, 0.2527118741864639, 0.2863902820713744, 6.374376582851671e-06, 4.050162215237211e-06, 26627733, 0
1326, 1.0000, 0.00023209428520551547, 3339.435201406479,3221433, 0.8922240628542666, 0.9099567532539368, 0.8991796970367432, 0.029970146207076293, 0.2527107469664339, 0.2863866207802681, 1.127216915974838e-06, 3.563903414638862e-06, 26627733, 0
1327, 1.0000, 0.00020699095069641268, 3341.956176519394,3222631, 0.8921839826872414, 0.9099541306495667, 0.8992037773132324, 0.029981933982843316, 0.25270797624658664, 0.2863955543524527, 2.7707148722022623e-06, 3.475301731394352e-06, 26627733, 0
1328, 1.0000, 0.001084280637541778, 3344.5509746074677,3248590, 0.891315501004597, 0.9099651575088501, 0.8991837501525879, 0.030051462752718736, 0.2527072501265144, 0.2864996609383564, 7.261233754274343e-07, 2.9716270764168584e-06, 26627733, 0
1329, 1.0000, 0.00033660990504837075, 3349.4007177352905,3237088, 0.891700310755118, 0.9099717736244202, 0.8992024064064026, 0.030030992298393736, 0.2527008417172686, 0.2864597872516502, 6.408406915181519e-06, 3.209001234646771e-06, 26627733, 0
1330, 1.0000, 0.00042458779402808176, 3351.970333814621,3237556, 0.891684653394377, 0.9099769592285156, 0.899181067943573, 0.030035472053553624, 0.2526983807096559, 0.2864739437078954, 2.4610109043421424e-06, 3.1249584665971617e-06, 26627733, 0
1331, 1.0000, 0.0002666232981868849, 3354.5061688423157,3234434, 0.8917891027111156, 0.9099807143211365, 0.8991329669952393, 0.030041245044975007, 0.2526925241835138, 0.28649132317053816, 5.856524351310899e-06, 3.3275441004301392e-06, 26627733, 0
1332, 1.0000, 0.0020240032263214663, 3357.0713827610016,3245064, 0.8914334665045394, 0.9100022315979004, 0.8991409540176392, 0.03009201388292855, 0.25268590836228705, 0.2865894745953156, 6.61582283917328e-06, 3.56426367601943e-06, 26627733, 0
1333, 1.0000, 0.0037880269551055007, 3359.4035139083862,3240419, 0.8915888691554844, 0.9099419713020325, 0.8992091417312622, 0.030091392565768378, 0.252683941418913, 0.2865297371540606, 1.966943116660236e-06, 3.3585515779860907e-06, 26627733, 0
1334, 1.0000, 0.0013599595464060864, 3361.844463825226,3242003, 0.8915358750114377, 0.9099672436714172, 0.8991890549659729, 0.030094376949097425, 0.25267865527890804, 0.2865451772102427, 5.286137257920487e-06, 3.5143957380360685e-06, 26627733, 0
1335, 1.0000, 0.0007501510735692836, 3364.4292187690735,3243575, 0.8914832823381793, 0.9099805355072021, 0.8991703391075134, 0.030098508893751236, 0.25267708221331775, 0.28655315068740783, 1.5730674359781815e-06, 3.242950586628592e-06, 26627733, 0
1336, 1.0000, 0.0003682140957151434, 3366.953132867813,3251550, 0.8912164715434996, 0.9099923372268677, 0.8992144465446472, 0.03011612824661708, 0.2526732019263207, 0.2865709369030762, 3.880284113466637e-06, 3.3016622997999907e-06, 26627733, 0
1337, 1.0000, 0.00034408099735227696, 3369.5275497436523,3268995, 0.8906328333851063, 0.9100179076194763, 0.8992452025413513, 0.03014592692276661, 0.2526686993200603, 0.2865924202813801, 4.502608885958992e-06, 3.405695441782749e-06, 26627733, 0
1338, 1.0000, 0.0012773261687621781, 3372.094138622284,3282708, 0.8901740526418535, 0.9100561141967773, 0.8992104530334473, 0.030173684746553266, 0.2526657674516242, 0.2866599836699308, 2.931868899713752e-06, 3.3550552928756566e-06, 26627733, 0
1339, 1.0000, 0.0002746155012292975, 3374.6670145988464,3307646, 0.8893397294321078, 0.9100706577301025, 0.8992077708244324, 0.030205289002000986, 0.2526608778243119, 0.2866778949426905, 4.889621794235133e-06, 3.483832293729478e-06, 26627733, 0
1340, 1.0000, 0.0008498890102257671, 3377.2016735076904,3290115, 0.8899262447978168, 0.9100641012191772, 0.8991931080818176, 0.030186010963979618, 0.25265871838739196, 0.2866734710659263, 2.159445537552873e-06, 3.3211289783723215e-06, 26627733, 0
1341, 1.0000, 0.0022027623363845986, 3379.7704865932465,3309330, 0.8892833896981592, 0.9100432395935059, 0.8992117643356323, 0.03021546808041257, 0.2526560150561665, 0.28667928097986467, 2.7033242917529066e-06, 3.253471318887013e-06, 26627733, 0
1342, 1.0000, 0.0005135791576911373, 3382.3168954849243,3311429, 0.8892131657661175, 0.9100683331489563, 0.8991757035255432, 0.03022329000762876, 0.2526513722376442, 0.2867051882983659, 4.642819219469185e-06, 3.3712461356943173e-06, 26627733, 0
1343, 1.0000, 0.0002956170651215089, 3384.8912575244904,3314797, 0.8891004862982201, 0.9100778698921204, 0.899146318435669, 0.030233989153415953, 0.2526490649723709, 0.2867231726353053, 2.3072717409977628e-06, 3.245796519202838e-06, 26627733, 0
1344, 1.0000, 0.0010078971593622348, 3387.415145635605,3326697, 0.8887023610998894, 0.9100825786590576, 0.899142324924469, 0.03026488334070211, 0.2526419713784167, 0.2867458543611688, 7.093592294393769e-06, 3.509746774048533e-06, 26627733, 0
1345, 1.0000, 0.0017168686216098706, 3390.0045034885406,3324845, 0.8887643214248734, 0.9101206660270691, 0.8992024064064026, 0.030282978284217003, 0.2526354751769195, 0.2867521022844364, 6.496201829908621e-06, 3.7326232434013613e-06, 26627733, 0
1346, 1.0000, 0.0004787003052730102, 3392.5312836170197,3333887, 0.8884618131859401, 0.9101256728172302, 0.8991783857345581, 0.030305823544253766, 0.2526305780921111, 0.28677901929975197, 4.8970792810298924e-06, 3.835362821218788e-06, 26627733, 0
1347, 1.0000, 0.0004061681823084707, 3395.1154878139496,3332266, 0.8885160451982504, 0.9101361632347107, 0.8991757035255432, 0.030307736167401397, 0.25262728921366473, 0.2867801283429345, 3.288882179985908e-06, 3.776857855595027e-06, 26627733, 0
1348, 1.0000, 0.0011147868862942385, 3397.6435356140137,3345515, 0.8880727879921425, 0.9101564884185791, 0.8991997838020325, 0.03036592143939333, 0.25261943911879375, 0.28685524204780544, 7.850094571104638e-06, 4.063544920700314e-06, 26627733, 0
1349, 1.0000, 0.0007433063455440359, 3400.2235996723175,3341109, 0.888220194683222, 0.9101516008377075, 0.8991917371749878, 0.030367958452395243, 0.25261274284451285, 0.2868331954851441, 6.696271848405377e-06, 4.2716716867318e-06, 26627733, 0
1350, 1.0000, 0.0004188405788841127, 3402.7713968753815,3346656, 0.8880346148113614, 0.9101724028587341, 0.8992024064064026, 0.030390813582474037, 0.2526092309027778, 0.2868731188470284, 3.5119386785353868e-06, 4.188830354191628e-06, 26627733, 0
1351, 1.0000, 0.00032309316997297904, 3405.339043855667,3345550, 0.8880716170356768, 0.9101678133010864, 0.8992117643356323, 0.03040340512197322, 0.252605890544374, 0.2868829736977861, 3.3403672981546784e-06, 4.095084966552764e-06, 26627733, 0
1352, 1.0000, 0.0013339458591174593, 3407.910183906555,3340105, 0.8882537844058375, 0.9102064371109009, 0.8992104530334473, 0.030419526944364752, 0.25260209815670176, 0.28691380797643223, 3.7923878118961696e-06, 4.06375858157531e-06, 26627733, 0
1353, 1.0000, 0.0002582305140727116, 3410.4865469932556,3339507, 0.888273791033451, 0.9101983308792114, 0.8991917371749878, 0.030424789473568824, 0.2525979987473439, 0.2869168250136232, 4.099406393565097e-06, 4.067309368635781e-06, 26627733, 0
1354, 1.0000, 0.0003127288540311746, 3412.975912094116,3336737, 0.8883664638737347, 0.9102043509483337, 0.8992024064064026, 0.03042753959781904, 0.2525962261504925, 0.2869228432424325, 1.7725952664582323e-06, 3.743151843177182e-06, 26627733, 0
1355, 1.0000, 0.0005186616649602326, 3415.5155351161957,3330179, 0.888585867659504, 0.9102159738540649, 0.8991944193840027, 0.03044223811925576, 0.2525921628279508, 0.2869408732442992, 4.063319779312735e-06, 3.773999172632075e-06, 26627733, 0
1356, 1.0000, 0.0011266768934010433, 3418.060353040695,3327215, 0.8886850309441974, 0.9102005362510681, 0.8992024064064026, 0.030449179688559713, 0.25258930905478133, 0.28692903165877, 2.853777042011174e-06, 3.669979383308222e-06, 26627733, 0
1357, 1.0000, 0.0003302669547198804, 3420.582624912262,3323801, 0.8887992493834496, 0.9102155566215515, 0.8991931080818176, 0.030456830033852706, 0.25258602576911937, 0.2869518350706077, 3.2832843469554618e-06, 3.6293438147530386e-06, 26627733, 0
1358, 1.0000, 0.0002565573294215258, 3423.0966210365295,3322278, 0.8888502027176561, 0.9102101922035217, 0.8991997838020325, 0.030458819543862686, 0.25258438968926905, 0.28694717927402175, 1.6360797732151156e-06, 3.3513960085309983e-06, 26627733, 0
1359, 1.0000, 0.001730225071858922, 3425.5964019298553,3311109, 0.8892238716538037, 0.9102218747138977, 0.8992077708244324, 0.03047413786100118, 0.25257925927374497, 0.28695882713753545, 5.1304187871359375e-06, 3.497183776354769e-06, 26627733, 0
1360, 1.0000, 0.0009462685166175639, 3428.0756990909576,3304354, 0.8894498662516797, 0.9102035164833069, 0.8992478847503662, 0.030480383651664764, 0.25257575395361015, 0.2869450033319875, 3.5053139156304702e-06, 3.497995941001749e-06, 26627733, 0
1361, 1.0000, 0.00044633415754665785, 3430.5371112823486,3301289, 0.8895524085821741, 0.9102186560630798, 0.8992291688919067, 0.030483936070556786, 0.2525739993127232, 0.2869554319949513, 1.754638896234173e-06, 3.264796726546889e-06, 26627733, 0
1362, 1.0000, 0.0005334469030286959, 3433.076129436493,3291895, 0.8898666932975623, 0.9102394580841064, 0.8992251753807068, 0.030494080295750643, 0.2525702894810402, 0.28697825453980247, 3.7098392877688013e-06, 3.306785627085647e-06, 26627733, 0
1363, 1.0000, 0.0005763005789295922, 3435.449032306671,3275675, 0.8904093479796568, 0.9102495908737183, 0.899258553981781, 0.030511599364061878, 0.2525652615099237, 0.2870070992552548, 5.0279673016184745e-06, 3.4482971375363317e-06, 26627733, 0
1364, 1.0000, 0.0002972937098516506, 3438.0357921123505,3267655, 0.8906776642897923, 0.9102535843849182, 0.8992077708244324, 0.030519648119879818, 0.25256060057315566, 0.28700589122426645, 4.660937346800953e-06, 3.5537881917433284e-06, 26627733, 0
1365, 1.0000, 0.0003140603874195836, 3440.5850200653076,3256867, 0.8910385865284135, 0.9102519750595093, 0.8992144465446472, 0.03053130939192421, 0.2525566625934125, 0.28701864230726615, 3.9379803406514036e-06, 3.590457086456999e-06, 26627733, 0
1366, 1.0000, 0.001407280056663215, 3443.1781191825867,3232490, 0.8918541409788092, 0.9102734923362732, 0.8992371559143066, 0.030569647689170216, 0.25255148442873243, 0.2870703007196876, 5.1781618658486295e-06, 3.7243657876607687e-06, 26627733, 0
1367, 1.0000, 0.002506538376539792, 3445.720108985901,3230154, 0.8919322939589185, 0.9103098511695862, 0.8992064595222473, 0.030564428813334425, 0.25254837323430834, 0.28709863225927906, 3.111195265304012e-06, 3.6579673317392193e-06, 26627733, 0
1368, 1.0000, 0.00038331108193835855, 3448.309900045395,3228193, 0.8919979009768955, 0.9102946519851685, 0.899223804473877, 0.030570980534097937, 0.2525441852007122, 0.28708901295229367, 4.188035587104899e-06, 3.7078049224252827e-06, 26627733, 0
1369, 1.0000, 0.00032025515116537517, 3450.8574211597443,3226307, 0.892060998802446, 0.9102996587753296, 0.8992224931716919, 0.03057460317903769, 0.25254283892848756, 0.2870924235812629, 1.3462751874415702e-06, 3.3505690551716324e-06, 26627733, 0
1370, 1.0000, 0.0005008928544499736, 3453.467833042145,3225531, 0.8920869605800852, 0.9103206396102905, 0.8992050886154175, 0.030604417045756897, 0.252538440958066, 0.28712191223696726, 4.397966192171143e-06, 3.4429594241696896e-06, 26627733, 0
1371, 1.0000, 0.0010190640649456464, 3456.025496006012,3220372, 0.8922595595631262, 0.9102936387062073, 0.8992104530334473, 0.030604088776105053, 0.2525358298171417, 0.28711115058016173, 2.611139892583214e-06, 3.3490507450049706e-06, 26627733, 0
1372, 1.0000, 0.0002713562737226835, 3458.611597776413,3230820, 0.8919100123301715, 0.9103291630744934, 0.8991944193840027, 0.030640603429438276, 0.2525294844145373, 0.28714648583540153, 6.3454014971320305e-06, 3.570059595512696e-06, 26627733, 0
1373, 1.0000, 0.0003303148485061321, 3461.168254852295,3224898, 0.8921081381641645, 0.9103164672851562, 0.8992037773132324, 0.030635080463228197, 0.2525263130752941, 0.2871398327133371, 3.1713441632774675e-06, 3.528029897985835e-06, 26627733, 0
1374, 1.0000, 0.0015305616249707758, 3463.7791244983673,3229324, 0.8919600623551046, 0.9103448390960693, 0.8991837501525879, 0.030653693280148674, 0.2525222642401319, 0.2871742244712192, 4.048832877134867e-06, 3.5769429729455167e-06, 26627733, 0
1375, 1.0000, 0.0004181114337840771, 3466.338005542755,3229694, 0.8919476836724675, 0.91032874584198, 0.8992131352424622, 0.030663988457734208, 0.25251818751237565, 0.2871767855182587, 4.07673093894001e-06, 3.6240319645438e-06, 26627733, 0
1376, 1.0000, 0.00029140923647534583, 3468.934999704361,3227152, 0.8920327285677747, 0.9103376269340515, 0.899219810962677, 0.030665539958105316, 0.25251568904409555, 0.28718358391441995, 2.4984660228488664e-06, 3.491726045306337e-06, 26627733, 0
1377, 1.0000, 0.00022173738835870512, 3471.501341819763,3220802, 0.8922451735265479, 0.9103461503982544, 0.8992184400558472, 0.03066968115286617, 0.25251101950913274, 0.2871841387853546, 4.66953533823089e-06, 3.59470712763712e-06, 26627733, 0
1378, 1.0000, 0.0006514783243247919, 3474.089533805847,3206017, 0.8927398189935496, 0.9103469848632812, 0.8992037773132324, 0.03067053530957809, 0.2525051634799064, 0.28716360761648413, 5.856028550688119e-06, 3.7744830553945256e-06, 26627733, 0
1379, 1.0000, 0.0009998693537914343, 3476.6410796642303,3197639, 0.893020112515534, 0.9103675484657288, 0.8991636633872986, 0.030678415094416833, 0.252500021924054, 0.2872038201570352, 5.141557637866612e-06, 3.892971308253171e-06, 26627733, 0
1380, 1.0000, 0.0005359348143004997, 3479.2249007225037,3189849, 0.8932807339688951, 0.9103490710258484, 0.8991796970367432, 0.03067950044395798, 0.25249596674551583, 0.2871946529371603, 4.055176809292238e-06, 3.908895516924321e-06, 26627733, 0
1381, 1.0000, 0.001094222048317958, 3481.802635908127,3179795, 0.893617099577636, 0.9103627800941467, 0.8991315960884094, 0.03068236871875567, 0.2524921342411145, 0.2872026738867061, 3.832501800193899e-06, 3.901188116476967e-06, 26627733, 0
1382, 1.0000, 0.00033737938944214445, 3484.383193731308,3174897, 0.893780966571033, 0.9103602766990662, 0.8991329669952393, 0.030685161243148684, 0.2524885581913205, 0.2872013645688177, 3.57605415707285e-06, 3.8673868134913426e-06, 26627733, 0
1383, 1.0000, 0.0003912181998961741, 3486.9289815425873,3168778, 0.8939856832171327, 0.9103637337684631, 0.8991490006446838, 0.03068877435306298, 0.2524859144068185, 0.2872098540048532, 2.643779515032474e-06, 3.7230457602937114e-06, 26627733, 0
1384, 1.0000, 0.0004368003998795319, 3489.5275344848633,3156242, 0.8944050863672397, 0.9103828072547913, 0.8991503119468689, 0.030703000423318912, 0.2524798321289922, 0.2872534042138473, 6.082279094932197e-06, 3.9103458592604746e-06, 26627733, 0
1385, 1.0000, 0.00037808368071457827, 3492.0547864437103,3153921, 0.8944827375088638, 0.910381555557251, 0.8991690278053284, 0.0307043446322457, 0.2524753132341509, 0.2872262025467134, 4.518898518823811e-06, 3.967317088853755e-06, 26627733, 0
1386, 1.0000, 0.00038418608818803946, 3494.6413893699646,3148489, 0.8946644699523371, 0.9103775024414062, 0.8991717100143433, 0.030711178848761764, 0.2524723147195383, 0.2872283828187523, 2.998513083996013e-06, 3.857783191191942e-06, 26627733, 0
1387, 1.0000, 0.0002788744448361361, 3497.177921295166,3144139, 0.8948100031130715, 0.9103858470916748, 0.8991837501525879, 0.030716505506815175, 0.2524688458967595, 0.2872187126445122, 3.4688235878155282e-06, 3.817000846029505e-06, 26627733, 0
1388, 1.0000, 0.0003267222546408508, 3499.7934424877167,3139403, 0.8949684502508273, 0.9103899598121643, 0.8991931080818176, 0.03072420520995217, 0.25246484240142225, 0.2872399815065902, 4.003496892723835e-06, 3.835252663068257e-06, 26627733, 0
1389, 1.0000, 0.00022847203537264838, 3502.324727296829,3134852, 0.8951207080472645, 0.9103923439979553, 0.8991984128952026, 0.030730073976620965, 0.25246089051551607, 0.28723986584097977, 3.9518872340105204e-06, 3.846759513409115e-06, 26627733, 0
1390, 1.0000, 0.0008317379058525507, 3504.9137432575226,3128346, 0.8953383721262846, 0.9103785753250122, 0.8992224931716919, 0.030739653418415842, 0.2524562254396979, 0.2872340440121177, 4.66507464069732e-06, 3.921673129855767e-06, 26627733, 0
1391, 1.0000, 0.002274337122308844, 3507.4583690166473,3125671, 0.8954278666561615, 0.9104117751121521, 0.8992104530334473, 0.030745013629402906, 0.2524544197413667, 0.2872600937863227, 1.8056955087830673e-06, 3.6290145134596652e-06, 26627733, 0
1392, 1.0000, 0.0010620222929497113, 3510.0369188785553,3125223, 0.8954428548989222, 0.910399317741394, 0.899219810962677, 0.03074568576919841, 0.2524520140779793, 0.2872523332104612, 2.4056601143906953e-06, 3.4828378964545367e-06, 26627733, 0
1393, 1.0000, 0.0005991080538764448, 3512.4493708610535,3123365, 0.8955050159593002, 0.9104018211364746, 0.899219810962677, 0.030749675467027233, 0.2524487322870294, 0.2872575231554186, 3.281793033993452e-06, 3.4621912470953647e-06, 26627733, 0
1394, 1.0000, 0.0008987192524725141, 3514.9672586917877,3125185, 0.8954441262230849, 0.9104294180870056, 0.8992318511009216, 0.030773314217385585, 0.25244393557719924, 0.2873037636747796, 4.796709736465399e-06, 3.5769287761090286e-06, 26627733, 0
1395, 1.0000, 0.0011123393910553582, 3517.538631916046,3119999, 0.8956176285153995, 0.9104146957397461, 0.8992171287536621, 0.030762243472084286, 0.2524418671888158, 0.28726535122373104, 2.068391695253524e-06, 3.386277475589883e-06, 26627733, 0
1396, 1.0000, 0.0008880951328194618, 3520.1011667251587,3123676, 0.8954946111747052, 0.9104480147361755, 0.8991957306861877, 0.03077574034250996, 0.2524390269041248, 0.2873042365594571, 2.8402835016705374e-06, 3.32725783773238e-06, 26627733, 0
1397, 1.0000, 0.0005119452526161567, 3522.6295669078827,3119630, 0.8956299737421376, 0.910425066947937, 0.8991917371749878, 0.030771163802019278, 0.25243652660646243, 0.2872816268696626, 2.5002969960552512e-06, 3.233530568877266e-06, 26627733, 0
1398, 1.0000, 0.0008451764528002048, 3525.2137730121613,3122523, 0.8955331858262745, 0.9104595184326172, 0.8991971015930176, 0.030779121628445264, 0.2524347004086429, 0.2873031249231261, 1.8261966156507548e-06, 3.0539648013242095e-06, 26627733, 0
1399, 1.0000, 0.00042959032599832343, 3527.748944759369,3122217, 0.8955434233313745, 0.9104400277137756, 0.8991997838020325, 0.030782956023103002, 0.2524320383520061, 0.28728994463049706, 2.6620581212721817e-06, 3.012308018563532e-06, 26627733, 0
1400, 1.0000, 0.00023094351054668978, 3530.3269698619843,3126558, 0.8953981912737313, 0.9104594588279724, 0.8991743922233582, 0.030793961108257457, 0.25242954381588567, 0.28730444221832063, 2.4945397565923066e-06, 2.956027588951964e-06, 26627733, 0
1401, 1.0000, 0.0005561147993567996, 3532.9588351249695,3129413, 0.895302674682031, 0.9104670286178589, 0.8991556763648987, 0.03080684685534086, 0.2524243891621074, 0.28733098194553197, 5.1546520060119505e-06, 3.1250543140403857e-06, 26627733, 0
1402, 1.0000, 0.0007617488078698679, 3535.5387139320374,3126866, 0.8953878868568333, 0.9104287028312683, 0.8992277979850769, 0.030812184523039597, 0.2524210184676352, 0.2873009715080021, 3.3706874393857333e-06, 3.1487897363532837e-06, 26627733, 0
1403, 1.0000, 0.000145284808601032, 3538.0847289562225,3128727, 0.8953256254287583, 0.9104406237602234, 0.8992184400558472, 0.030815774967514097, 0.25241876184845496, 0.2873247765013732, 2.2566205891139113e-06, 3.0456160301699826e-06, 26627733, 0
1404, 1.0000, 0.0005136686676544763, 3540.6316640377045,3133029, 0.8951816981511769, 0.910452663898468, 0.8992251753807068, 0.03082418628731146, 0.25241575500133856, 0.28734560143116195, 3.006849452757976e-06, 3.0417169866775184e-06, 26627733, 0
1405, 1.0000, 0.0006355212772863303, 3543.1917910575867,3142217, 0.8948743053509867, 0.9104635119438171, 0.899177074432373, 0.030843119265315664, 0.2524109985686797, 0.2873758091319144, 4.756435027453154e-06, 3.1807906030052516e-06, 26627733, 0
1406, 1.0000, 0.0011338716204257742, 3545.7383399009705,3148185, 0.8946746405456389, 0.9104512333869934, 0.8992465138435364, 0.030854593564360076, 0.25240861568561707, 0.28736510104102175, 2.3828818421223197e-06, 3.090237244730587e-06, 26627733, 0
1407, 1.0000, 0.00035128883573170064, 3548.26598405838,3150294, 0.8946040820546071, 0.910460352897644, 0.8992291688919067, 0.03085831318644577, 0.2524067896460818, 0.2873683218362487, 1.8260388346402756e-06, 2.931862787087015e-06, 26627733, 0
1408, 1.0000, 0.0002988535095997041, 3550.842740058899,3156519, 0.8943958190832113, 0.910476565361023, 0.8992304801940918, 0.030869153496156303, 0.2524039451371984, 0.28737459757397227, 2.8445121165177056e-06, 2.9230083493537624e-06, 26627733, 0
1409, 1.0000, 0.00038732810864566114, 3553.3957867622375,3169440, 0.8939635354119818, 0.9105045795440674, 0.8992010951042175, 0.030891759110924424, 0.2523996710445184, 0.28738334368552915, 4.274090901812411e-06, 3.0362073394411016e-06, 26627733, 0
1410, 1.0000, 0.0012186221233742803, 3555.9710297584534,3166468, 0.8940629663438674, 0.9105181097984314, 0.8991931080818176, 0.03089112444177762, 0.25239865554347113, 0.2874085975918192, 1.0155008731138615e-06, 2.7212366614405382e-06, 26627733, 0
1411, 1.0000, 0.00027724175958039913, 3558.510234594345,3176561, 0.8937252959550647, 0.9105276465415955, 0.8991877436637878, 0.030907834997081433, 0.2523945880407085, 0.2874033886618841, 4.067500864235463e-06, 2.8328426174606967e-06, 26627733, 0
1412, 1.0000, 0.0005197663711997623, 3561.0753004550934,3172426, 0.8938636360975099, 0.9105237126350403, 0.8991837501525879, 0.030904588133357426, 0.2523926527761202, 0.2874116718490592, 1.9352672301353735e-06, 2.7269319282920335e-06, 26627733, 0
1413, 1.0000, 0.0013470741514461288, 3563.6188056468964,3178462, 0.8936616962910289, 0.910521924495697, 0.8991931080818176, 0.03092061989626382, 0.25238870294129545, 0.2874184015320632, 3.949833161320804e-06, 2.8298586440948373e-06, 26627733, 0
1414, 1.0000, 0.0003735175425724949, 3566.1853578090668,3180316, 0.8935996690542469, 0.9105463624000549, 0.899146318435669, 0.03093213578714265, 0.25238511721643614, 0.28745272770681257, 3.585721379484319e-06, 2.8976499683471658e-06, 26627733, 0
1415, 1.0000, 0.0002178506722957554, 3568.7093868255615,3183624, 0.8934889969402907, 0.9105436205863953, 0.8991382718086243, 0.030939671847571838, 0.25238279125958046, 0.2874545359992518, 2.3259614286841312e-06, 2.834663951672987e-06, 26627733, 0
1416, 1.0000, 0.0004369821278019844, 3571.301754951477,3192944, 0.8931771879614301, 0.9105519652366638, 0.8991529941558838, 0.030961825891543473, 0.25237899062682057, 0.2874802343143947, 3.8006298113124615e-06, 2.919019389637763e-06, 26627733, 0
1417, 1.0000, 0.00046705564423649295, 3573.8276739120483,3192049, 0.8932071309910524, 0.910560667514801, 0.8991382718086243, 0.030969315294330727, 0.2523748343066732, 0.28750604076280434, 4.156325281723383e-06, 3.0240170447290817e-06, 26627733, 0
1418, 1.0000, 0.00040358030701190343, 3576.3306391239166,3188893, 0.8933127178083575, 0.9105571508407593, 0.8991342782974243, 0.03097948080943619, 0.2523711690412136, 0.2875259394248318, 3.6652602314890537e-06, 3.0827357061552445e-06, 26627733, 0
1419, 1.0000, 0.0007114436171436525, 3578.9239373207092,3187301, 0.8933659795995965, 0.9105658531188965, 0.8991302847862244, 0.03098532918208544, 0.25236807612482925, 0.2875217508308104, 3.0929170885540813e-06, 3.0837523343757507e-06, 26627733, 0
1420, 1.0000, 0.0007649951937848122, 3581.465484380722,3179262, 0.8936349315718133, 0.9105627536773682, 0.8991743922233582, 0.03098549175706597, 0.2523656515779684, 0.2875162377165059, 2.424549502610951e-06, 3.0104723843501566e-06, 26627733, 0
1421, 1.0000, 0.0004927136437085692, 3584.0408973693848,3177530, 0.8936928771889149, 0.9105781316757202, 0.8991409540176392, 0.03098917876275232, 0.25236372466075935, 0.28752714783783345, 1.9269159876600384e-06, 2.879104716209911e-06, 26627733, 0
1422, 1.0000, 0.0002930566882516117, 3586.566190481186,3175085, 0.8937746768620174, 0.9105756282806396, 0.8991356492042542, 0.030991857337792587, 0.2523621416231302, 0.28752527422904733, 1.5830352111390056e-06, 2.7119443431996133e-06, 26627733, 0
1423, 1.0000, 0.0003710162926760405, 3589.163295507431,3168958, 0.8939796611553091, 0.9105760455131531, 0.899186372756958, 0.03100304270151579, 0.25235742501888436, 0.2875145338520065, 4.716606662014122e-06, 2.866260515901542e-06, 26627733, 0
1424, 1.0000, 0.0005089728063541275, 3591.477573633194,3162668, 0.8941900987601411, 0.9105743765830994, 0.8991904258728027, 0.03101948577826671, 0.25235300936633986, 0.28752197259363294, 4.415652646583279e-06, 2.9928405898026037e-06, 26627733, 0
1425, 1.0000, 0.00017122065901610734, 3594.0716819763184,3158555, 0.8943277028728078, 0.9105849266052246, 0.8991877436637878, 0.031027037038113582, 0.2523497886397042, 0.28752936648266614, 3.2207242225412713e-06, 3.0148838174962874e-06, 26627733, 0
1426, 1.0000, 0.0003470569801611318, 3596.6048278808594,3153951, 0.8944817338318931, 0.910590648651123, 0.8991890549659729, 0.031035346833797477, 0.25234686824043784, 0.2875410504604934, 2.920401791506322e-06, 3.0052996670077982e-06, 26627733, 0
1427, 1.0000, 0.00033855660942008563, 3599.193831920624,3145688, 0.8947581799254903, 0.9106020927429199, 0.8991529941558838, 0.031049548837853144, 0.25234267977185854, 0.2875729376024651, 4.188468907928566e-06, 3.1067373203424047e-06, 26627733, 0
1428, 1.0000, 0.00239398874301244, 3601.7257277965546,3139080, 0.8949792565062105, 0.9106473326683044, 0.8991142511367798, 0.031058911237681938, 0.2523415247911876, 0.2876206965193211, 1.154983815865318e-06, 2.8140491008023366e-06, 26627733, 0
1429, 1.0000, 0.0006320838992638766, 3604.3152697086334,3138143, 0.8950106046835917, 0.910629391670227, 0.8991409540176392, 0.031059654891113894, 0.2523385332279813, 0.287607826914413, 2.9915602527963436e-06, 2.8313155833132766e-06, 26627733, 0
1430, 1.0000, 0.000353821363713373, 3606.8711397647858,3135837, 0.8950877539867304, 0.9106310606002808, 0.8991329669952393, 0.03106276031965079, 0.2523373550347742, 0.2876110329760706, 1.1781918966002891e-06, 2.5936481166270327e-06, 26627733, 0
1431, 1.0000, 0.0005796903888540503, 3609.4511456489563,3126688, 0.8953938420068588, 0.9106202721595764, 0.8991022109985352, 0.03107583154879969, 0.2523337567595002, 0.28762133817743774, 3.5982758557762118e-06, 2.6799666801850966e-06, 26627733, 0
1432, 1.0000, 0.0003315664215109056, 3612.030314683914,3122350, 0.8955389736968049, 0.9106295108795166, 0.89910888671875, 0.031080243172139695, 0.2523304931270553, 0.28762774176048306, 3.263629497374243e-06, 2.733295208495322e-06, 26627733, 0
1433, 1.0000, 0.0002981725749613718, 3614.6564378738403,3115444, 0.8957700201354328, 0.9106366634368896, 0.8991329669952393, 0.031089699031331054, 0.25232715385601684, 0.28764452555811315, 3.339273537683596e-06, 2.788579854779092e-06, 26627733, 0
1434, 1.0000, 0.0002890621442017349, 3617.217029809952,3108383, 0.8960062522384087, 0.9106420278549194, 0.8991529941558838, 0.03109506882417616, 0.25232202503073226, 0.2876404853901488, 5.128828091949256e-06, 2.963784287692085e-06, 26627733, 0
1435, 1.0000, 0.0020265443885440705, 3619.8031668663025,3099431, 0.8963057494464304, 0.9106740355491638, 0.8991155624389648, 0.031118194719897067, 0.25231967558104573, 0.2876788754011617, 2.3494482176977804e-06, 2.895733030226642e-06, 26627733, 0
1436, 1.0000, 0.00046872478258438863, 3622.3442389965057,3096115, 0.8964166892075787, 0.9106364250183105, 0.8991904258728027, 0.031117136801993982, 0.2523162748373029, 0.28765041526525176, 3.4007426603088753e-06, 2.9426597223401363e-06, 26627733, 0
1437, 1.0000, 0.00024203731534403876, 3624.9424242973328,3095687, 0.8964310083323589, 0.9106389284133911, 0.8991890549659729, 0.031118349299765202, 0.2523147779419085, 0.2876519320687044, 1.496896544883608e-06, 2.7503326151797162e-06, 26627733, 0
1438, 1.0000, 0.0003189215956424789, 3627.4852633476257,3093426, 0.8965066521200418, 0.9106405973434448, 0.8991703391075134, 0.031133051445953342, 0.25231006098885217, 0.28765485863868756, 4.7169510496991585e-06, 2.9027713903352054e-06, 26627733, 0
1439, 1.0000, 0.0009380735511379216, 3630.073383331299,3106434, 0.8960714577855975, 0.9106730222702026, 0.899181067943573, 0.031160081210453706, 0.25230579077878085, 0.2877122377035146, 4.270217382973396e-06, 3.0170086062840713e-06, 26627733, 0
1440, 1.0000, 0.00047411320649980203, 3632.6108164787292,3109740, 0.8959608525834394, 0.9106906652450562, 0.8991636633872986, 0.03116390290471968, 0.25230250555540534, 0.2877214287020705, 3.285218172388582e-06, 3.042813369476941e-06, 26627733, 0
1441, 1.0000, 0.00020134019803469435, 3635.1980311870575,3119152, 0.8956459656618689, 0.9106881618499756, 0.8991596698760986, 0.031171883686694987, 0.2523007063554015, 0.2877276875674422, 1.7992007811939992e-06, 2.8870595855501383e-06, 26627733, 0
1442, 1.0000, 0.00038579829393464314, 3637.73401594162,3124826, 0.8954561368908329, 0.9106929302215576, 0.8991730213165283, 0.031177637430287373, 0.25229868234967767, 0.2877304833685042, 2.0240032950757936e-06, 2.786321936280128e-06, 26627733, 0
1443, 1.0000, 0.0013420539140202097, 3640.2986760139465,3136429, 0.895067948094511, 0.9106646776199341, 0.8991957306861877, 0.031189151940999287, 0.2522962465418813, 0.28772561761662346, 2.43580450626224e-06, 2.7491118360339243e-06, 26627733, 0
1444, 1.0000, 0.00022983047286184857, 3642.8575596809387,3139938, 0.8949505513448519, 0.9106776714324951, 0.8992077708244324, 0.031192886431067636, 0.2522939270570406, 0.2877390731543256, 2.3194858259079076e-06, 2.7027902225235346e-06, 26627733, 0
1445, 1.0000, 0.00024690021589542256, 3645.438973426819,3142648, 0.8948598858585093, 0.9106819033622742, 0.8991957306861877, 0.031196551886925886, 0.25229259283740857, 0.2877427518984995, 1.3342239085778473e-06, 2.518569716888683e-06, 26627733, 0
1446, 1.0000, 0.0003057620012938383, 3647.974617242813,3146218, 0.8947404482990101, 0.9106829762458801, 0.8992304801940918, 0.031206119543303396, 0.2522889863886942, 0.2877403900590076, 3.6064472802022074e-06, 2.610637296525658e-06, 26627733, 0
1447, 1.0000, 0.0003154729836092256, 3650.5233311653137,3140943, 0.8949169281663374, 0.9107010364532471, 0.8991971015930176, 0.03120782776393524, 0.25228421188790406, 0.2877487840576459, 4.774499194615256e-06, 2.773094483091545e-06, 26627733, 0
1448, 1.0000, 0.0006936010560476849, 3653.087861061096,3141688, 0.894892003521568, 0.9106999635696411, 0.8992077708244324, 0.0312195661418487, 0.2522812127899831, 0.2877601376358318, 2.999097837463882e-06, 2.7949063700924906e-06, 26627733, 0
1449, 1.0000, 0.0007094079459099865, 3655.673460006714,3133164, 0.8951771816048092, 0.9107186794281006, 0.8991823792457581, 0.031216629805423498, 0.252278643785855, 0.2877643750523464, 2.5690097200103956e-06, 2.7714504087975325e-06, 26627733, 0
1450, 1.0000, 0.0006542720028655416, 3658.201037168503,3132586, 0.8951965191144424, 0.9107047915458679, 0.8992077708244324, 0.03122231529980297, 0.2522760056513966, 0.2877590808504984, 2.6381357867699684e-06, 2.7578212599915218e-06, 26627733, 0
1451, 1.0000, 0.000278852654342581, 3660.815936088562,3126928, 0.8953858125910942, 0.910714328289032, 0.8992091417312622, 0.03122581737925802, 0.25227315143330065, 0.28777299559467784, 2.8542088366112495e-06, 2.7673116942494597e-06, 26627733, 0
1452, 1.0000, 0.0002845624002294122, 3663.4049501419067,3120249, 0.8956092645406446, 0.9107128381729126, 0.899219810962677, 0.03122962774658521, 0.2522694322225793, 0.28778064499001366, 3.71921366398853e-06, 2.8503446985991206e-06, 26627733, 0
1453, 1.0000, 0.0005660969573106486, 3665.9878582954407,3114508, 0.8958013348569149, 0.9107120037078857, 0.8992385268211365, 0.031238807854307306, 0.2522652011473698, 0.28777257691401414, 4.231079157202e-06, 2.96519159278567e-06, 26627733, 0
1454, 1.0000, 0.00038626686684369667, 3668.500206232071,3109792, 0.8959591128766904, 0.9107168316841125, 0.8992505073547363, 0.031243013899973544, 0.2522622773693699, 0.2877929305381453, 2.92377580712877e-06, 2.9610237505500925e-06, 26627733, 0
1455, 1.0000, 0.00026044895275533815, 3670.8330335617065,3107526, 0.8960349239438683, 0.9107254147529602, 0.8992211222648621, 0.031246734729393297, 0.25226049150392005, 0.2877990584841454, 1.7858662588188245e-06, 2.8150271965673407e-06, 26627733, 0
1456, 1.0000, 0.0007767071149162941, 3673.3880455493927,3104097, 0.8961496442216058, 0.9107452630996704, 0.8991944193840027, 0.031255169334363085, 0.25225694289243045, 0.28781062375955013, 3.5486101143678006e-06, 2.880979474201642e-06, 26627733, 0
1457, 1.0000, 0.0009663778356286289, 3675.963051557541,3102292, 0.8962100321193358, 0.9107182621955872, 0.8992064595222473, 0.03125960303309882, 0.2522550891992281, 0.2877908332038859, 1.8536901220111979e-06, 2.7567022535624276e-06, 26627733, 0
1458, 1.0000, 0.0002756219297820783, 3678.5259127616882,3101864, 0.8962243512441161, 0.9107270836830139, 0.8992211222648621, 0.031260733519397996, 0.25225371499213595, 0.2877939885963701, 1.37421087048617e-06, 2.5713205049620246e-06, 26627733, 0
1459, 1.0000, 0.00021476390767670173, 3681.109391927719,3101836, 0.8962252880092887, 0.9107325673103333, 0.8992224931716919, 0.03126510028107089, 0.2522517167666917, 0.28779698167750156, 1.998224708033014e-06, 2.5072926310114237e-06, 26627733, 0
1460, 1.0000, 0.0009636039882306233, 3683.6438360214233,3106787, 0.8960596478532437, 0.9107286334037781, 0.8992037773132324, 0.031281800179629, 0.25225024452060596, 0.28782349746741587, 1.4722487211016322e-06, 2.3772926105041597e-06, 26627733, 0
1461, 1.0000, 0.0005046954726897681, 3686.1687140464783,3102968, 0.8961874159315988, 0.9107480645179749, 0.8992050886154175, 0.0312772979065911, 0.25224627581407166, 0.287828292650898, 3.968702591672368e-06, 2.50229916996066e-06, 26627733, 0
1462, 1.0000, 0.0001974725091092806, 3688.6725268363953,3107639, 0.8960311434272792, 0.9107542037963867, 0.8991957306861877, 0.03128441665134916, 0.25224413364762943, 0.2878330075489521, 2.142169808205807e-06, 2.463716307114118e-06, 26627733, 0
1463, 1.0000, 0.00017444261026087666, 3691.1986935138702,3108587, 0.8959994272350088, 0.9107587337493896, 0.8991636633872986, 0.0312871563826952, 0.2522422335373223, 0.2878432962189412, 1.9001100334814502e-06, 2.400543075547077e-06, 26627733, 0
1464, 1.0000, 0.0012420847031394417, 3693.7742915153503,3117611, 0.8956975212022578, 0.910752534866333, 0.8991543054580688, 0.03129912335569917, 0.2522395734888453, 0.2878521526005583, 2.660041196311802e-06, 2.4253107364230755e-06, 26627733, 0
1465, 1.0000, 0.0004812279902234241, 3696.322576522827,3119348, 0.8956394083056611, 0.9107670783996582, 0.8991516828536987, 0.03130230163152746, 0.2522370781250094, 0.2878635020932074, 2.4953701528440675e-06, 2.4322272394813743e-06, 26627733, 0
1466, 1.0000, 0.0004488364463363677, 3698.9020805358887,3121630, 0.8955630619440988, 0.9107589721679688, 0.8991823792457581, 0.03130584166529831, 0.25223550641373443, 0.28786266592538134, 1.5717143276861023e-06, 2.3283115600086014e-06, 26627733, 0
1467, 1.0000, 0.00046068088134646796, 3701.3810093402863,3126140, 0.8954121758395214, 0.910749614238739, 0.8992184400558472, 0.031315863816909116, 0.2522316690812522, 0.2878565202474803, 3.8373270722091846e-06, 2.4475967437198207e-06, 26627733, 0
1468, 1.0000, 0.0006484696721596866, 3703.8955793380737,3118174, 0.8956786855311099, 0.9107792973518372, 0.8992131352424622, 0.031313810819671016, 0.2522283635933227, 0.2878888281783857, 3.3054932871978693e-06, 2.5222579990262963e-06, 26627733, 0
1469, 1.0000, 0.00016488110636911783, 3706.4933111667633,3118500, 0.8956677789080296, 0.9107744097709656, 0.8992385268211365, 0.03131833411830287, 0.2522253603214599, 0.2878777143339393, 3.003269590684532e-06, 2.5666697317876876e-06, 26627733, 0
1470, 1.0000, 0.00016681510370701217, 3709.034986257553,3113424, 0.8958376010514519, 0.9107886552810669, 0.8992264866828918, 0.03131987423156731, 0.25222241772983756, 0.2878792288223613, 2.9425880433975315e-06, 2.601991879076065e-06, 26627733, 0
1471, 1.0000, 0.0016083148372066135, 3711.6901943683624,3110100, 0.8959488084597924, 0.9107861518859863, 0.8992505073547363, 0.03132660960021081, 0.252220203457548, 0.2878687220786231, 2.214272530498551e-06, 2.5603447700823996e-06, 26627733, 0
1472, 1.0000, 0.0005390202966639874, 3714.2176530361176,3107584, 0.8960329835017252, 0.9108075499534607, 0.8992358446121216, 0.031326680965947394, 0.2522175636548553, 0.2878834603880956, 2.6398001196636933e-06, 2.568181479498996e-06, 26627733, 0
1473, 1.0000, 0.0003409208878219152, 3716.803062915802,3106037, 0.8960847397775082, 0.9108045101165771, 0.899223804473877, 0.03132693462289886, 0.2522165597152772, 0.2878829683767436, 1.0039486985080615e-06, 2.337945003550181e-06, 26627733, 0
1474, 1.0000, 0.00018873281859212388, 3719.346613883972,3100778, 0.8962606843504513, 0.9107851386070251, 0.8992291688919067, 0.03132947462037119, 0.2522137048958035, 0.28787661773100565, 2.8548120651894493e-06, 2.3851111030884027e-06, 26627733, 0
1475, 1.0000, 0.0005158158974943547, 3721.9360778331757,3092410, 0.8965406433134455, 0.9107919931411743, 0.8992010951042175, 0.03133197112543227, 0.2522104337685863, 0.28788142388811483, 3.2711255307793508e-06, 2.4616566274649863e-06, 26627733, 0
1476, 1.0000, 0.00024226547870963964, 3724.4919238090515,3086820, 0.8967276617889639, 0.910783052444458, 0.8992037773132324, 0.03133280127873425, 0.2522070326913651, 0.2878796194766228, 3.4010833440678567e-06, 2.542532153653795e-06, 26627733, 0
1477, 1.0000, 0.00027732381917064587, 3727.071202993393,3077918, 0.8970254862020345, 0.9107847213745117, 0.8992010951042175, 0.03133547972497557, 0.2522044466155194, 0.2878738039165458, 2.5860732904559036e-06, 2.5468530727001614e-06, 26627733, 0
1478, 1.0000, 0.00021343498562020893, 3729.622505903244,3073164, 0.8971845355459727, 0.9107965230941772, 0.8992344737052917, 0.031336731050496267, 0.25220184482797287, 0.28787872571149564, 2.601790851819441e-06, 2.552294240491555e-06, 26627733, 0
1479, 1.0000, 0.0003461391048508166, 3732.1992077827454,3062506, 0.8975411085177214, 0.9107975959777832, 0.8992131352424622, 0.0313389539415073, 0.2521982085479467, 0.28788325980076224, 3.6362777784404443e-06, 2.644255227517706e-06, 26627733, 0
1480, 1.0000, 0.0011167695368849788, 3737.0716438293457,3057703, 0.8977017972007115, 0.91078782081604, 0.8992505073547363, 0.031340060955125176, 0.2521961941067233, 0.28786753675225507, 2.0144377626540866e-06, 2.5732881486360114e-06, 26627733, 0
1481, 1.0000, 0.0004994845685838099, 3739.601848602295,3051941, 0.8978945700908612, 0.9108009934425354, 0.8992064595222473, 0.031341502549091224, 0.2521939060617203, 0.28787309272268014, 2.2880518714130105e-06, 2.5432330836195774e-06, 26627733, 0
1482, 1.0000, 0.00022165299740802908, 3742.1316227912903,3046408, 0.8980796815801355, 0.9108057022094727, 0.8992131352424622, 0.03134299358687388, 0.25219163734154165, 0.2878873131647723, 2.268715156183987e-06, 2.5143489200900034e-06, 26627733, 0
1483, 1.0000, 0.00021220455175355597, 3744.669753551483,3040332, 0.8982829596225773, 0.9108142852783203, 0.8992144465446472, 0.03134422855455561, 0.25218897605101764, 0.2879038909117763, 2.661292781647173e-06, 2.5286705833181644e-06, 26627733, 0
1484, 1.0000, 0.00027544860823673905, 3746.9992125034332,3032782, 0.8985355516601737, 0.9108089208602905, 0.8992077708244324, 0.03134547730340628, 0.2521856997726767, 0.28790759619910533, 3.276277636798941e-06, 2.5950223369256874e-06, 26627733, 0
1485, 1.0000, 0.0006777269595078628, 3749.5475645065308,3022007, 0.8988960389721077, 0.9107963442802429, 0.8991757035255432, 0.03134726288388884, 0.2521829170984622, 0.28791326040509263, 2.78267821635092e-06, 2.6132038491441664e-06, 26627733, 0
1486, 1.0000, 0.0006931606458678277, 3752.096086502075,3018434, 0.8990155768993039, 0.910814106464386, 0.8991677165031433, 0.03134632261895469, 0.25218069528754455, 0.2879085254583811, 2.2218083950975576e-06, 2.5711453032299952e-06, 26627733, 0
1487, 1.0000, 0.00030566799180269225, 3754.627851486206,3016104, 0.8990935291440191, 0.910802960395813, 0.899185061454773, 0.0313472433042723, 0.25217958938417595, 0.2879033724556019, 1.1059046461370237e-06, 2.363119733532992e-06, 26627733, 0
1488, 1.0000, 0.00024964337458937625, 3757.1621403694153,3013793, 0.899170845726653, 0.9108046293258667, 0.8991971015930176, 0.0313472328288916, 0.2521786482832121, 0.28790148881972444, 9.411019973870616e-07, 2.155265731166277e-06, 26627733, 0
1489, 1.0000, 0.0002598808326749057, 3759.7244153022766,3005929, 0.8994339429165414, 0.9108123183250427, 0.899185061454773, 0.031348594962680366, 0.2521756282737302, 0.2879058712057161, 3.0200076384101493e-06, 2.229212889102879e-06, 26627733, 0
1490, 1.0000, 0.0006637872602276687, 3762.3188121318817,2998463, 0.8996837246586202, 0.9108191728591919, 0.8991971015930176, 0.031348403973068074, 0.2521737434050177, 0.28790156422674074, 1.884867350143704e-06, 2.1921207351837114e-06, 26627733, 0
1491, 1.0000, 0.00027774231569043005, 3764.878065109253,2995280, 0.8997902147851989, 0.9108125567436218, 0.8992224931716919, 0.031348445326369774, 0.25217195886884836, 0.28789498795366353, 1.784535502591389e-06, 2.1474869942132437e-06, 26627733, 0
1492, 1.0000, 0.00018608704516943352, 3767.4516303539276,2992460, 0.8998845604204336, 0.9108145833015442, 0.8992211222648621, 0.03134779425636857, 0.25217071968673627, 0.28788483069923076, 1.239185010937227e-06, 2.032596171517827e-06, 26627733, 0
1493, 1.0000, 0.001229645595580306, 3769.9992492198944,2982083, 0.9002317322845578, 0.9108322262763977, 0.8992264866828918, 0.03134705387961809, 0.2521687113983653, 0.2878884164972141, 2.0082868548709776e-06, 2.030152056901646e-06, 26627733, 0
1494, 1.0000, 0.00018008815248645422, 3772.580101251602,2978014, 0.9003678643376677, 0.9108218550682068, 0.8992304801940918, 0.03134656919958162, 0.2521667878849096, 0.28788568740339726, 1.9235124214533883e-06, 2.019227304495956e-06, 26627733, 0
1495, 1.0000, 0.00024681690297682094, 3775.1167283058167,2973097, 0.9005323669931461, 0.9108264446258545, 0.8992064595222473, 0.03134610228062925, 0.25216571515951836, 0.2878896548906463, 1.072720927919324e-06, 1.8954632325119894e-06, 26627733, 0
1496, 1.0000, 0.00031637046783271973, 3777.6599004268646,2954212, 0.9011641816461272, 0.9108261466026306, 0.8991703391075134, 0.03134405761298239, 0.25216294735277356, 0.28789028298020747, 2.7678115618323673e-06, 1.968599996605682e-06, 26627733, 0
1497, 1.0000, 0.0006550689880058022, 3780.181568145752,2955168, 0.9011321978066648, 0.910831868648529, 0.8991917371749878, 0.03134376713849922, 0.2521609904303618, 0.28788075806423485, 1.9569208145053807e-06, 1.9674289486021942e-06, 26627733, 0
1498, 1.0000, 0.00040699332355742545, 3782.720726251602,2940546, 0.9016213899621263, 0.9108251929283142, 0.8991650342941284, 0.03134317720486719, 0.252158406093944, 0.2878905459136334, 2.5843388914426058e-06, 2.0218274932401228e-06, 26627733, 0
1499, 1.0000, 0.00035957347984565363, 3785.3116652965546,2938445, 0.901691680805966, 0.9108158349990845, 0.8991837501525879, 0.031342796120384264, 0.2521568519199877, 0.28787407573233376, 1.554170211026662e-06, 1.9693347581914896e-06, 26627733, 0
1500, 1.0000, 0.00045345111351781717, 3787.845372438431,2928277, 0.9020318603871952, 0.9108203053474426, 0.899177074432373, 0.03134263946589011, 0.25215540536255965, 0.2878824901601309, 1.4465583472178523e-06, 1.9095067024190688e-06, 26627733, 0
1501, 1.0000, 0.00027934764671563384, 3790.6629922389984,2922007, 0.9022416288740467, 0.9108093976974487, 0.8991677165031433, 0.03134250421237724, 0.2521541428053001, 0.28787866070645973, 1.2625570257052132e-06, 1.8321210674970452e-06, 26627733, 0
1502, 1.0000, 0.00022348872733349084, 3793.1947553157806,2916509, 0.9024255694068554, 0.9108083844184875, 0.8991957306861877, 0.03134234295211057, 0.2521526511263985, 0.28787987882297345, 1.4916859379376923e-06, 1.7948431065140357e-06, 26627733, 0
1503, 1.0000, 0.0005168436920017157, 3795.7966742515564,2902533, 0.9028931490515504, 0.9108117818832397, 0.8992211222648621, 0.031342075658528264, 0.2521506941973361, 0.2878736691899237, 1.956925806345655e-06, 1.810428085477143e-06, 26627733, 0
1504, 1.0000, 0.00020472358555884284, 3798.392477273941,2900284, 0.902968391368445, 0.910818338394165, 0.8992131352424622, 0.03134181220294892, 0.2521488301649267, 0.2878819890666415, 1.8640282810622466e-06, 1.8157180051310316e-06, 26627733, 0
1505, 1.0000, 0.0002549118245874677, 3800.9534742832184,2895040, 0.9031438341029027, 0.9108200073242188, 0.8991997838020325, 0.03134158086995476, 0.2521474252888908, 0.28788509873494245, 1.404877135957605e-06, 1.7697315550452648e-06, 26627733, 0
1506, 1.0000, 0.00047399382691102807, 3803.4752724170685,2880518, 0.9036296806684623, 0.9108243584632874, 0.8991997838020325, 0.031341041980011586, 0.2521441423933908, 0.287887832934429, 3.282896865020035e-06, 1.882532051276399e-06, 26627733, 0
1507, 1.0000, 0.0007381049537298393, 3808.443175315857,2878340, 0.9037025476165265, 0.9108478426933289, 0.8991743922233582, 0.03134077154428256, 0.2521431990970968, 0.28789700417702485, 9.432976578738206e-07, 1.7568432597209902e-06, 26627733, 0
1508, 1.0000, 0.00043314154307966946, 3810.966579437256,2875582, 0.903794818986022, 0.9108437895774841, 0.8991796970367432, 0.031340552877418035, 0.25214231767148065, 0.28789346285209727, 8.814270473500585e-07, 1.639752691411651e-06, 26627733, 0
1509, 1.0000, 0.00016765373579078543, 3813.5403254032135,2870153, 0.9039764510617982, 0.9108332991600037, 0.8991957306861877, 0.03134012789961801, 0.2521406986458812, 0.2878947168841734, 1.6190245645253398e-06, 1.6376679923512546e-06, 26627733, 0
1510, 1.0000, 0.0004367748142625944, 3816.1088557243347,2863657, 0.9041937805818282, 0.9108291268348694, 0.8991650342941284, 0.03133919629714007, 0.2521382904334203, 0.2878939601691518, 2.408207872894863e-06, 1.7020514036081142e-06, 26627733, 0
1511, 1.0000, 0.0006512495967968588, 3818.6701395511627,2856802, 0.9044231207696061, 0.910815417766571, 0.8991730213165283, 0.031338467340337864, 0.25213654626636167, 0.28788125391619485, 1.744171116369042e-06, 1.7062171929783253e-06, 26627733, 0
1512, 1.0000, 0.0002403872584882972, 3821.1959614753723,2855219, 0.9044760814577538, 0.9108136892318726, 0.8991650342941284, 0.031338161868850425, 0.2521350923100258, 0.28787920309761755, 1.4539581135175617e-06, 1.679136770169596e-06, 26627733, 0
1513, 1.0000, 0.0004977302657083324, 3823.6382184028625,2851174, 0.9046114105692873, 0.9108092188835144, 0.8991757035255432, 0.03133761526727928, 0.25213338439859784, 0.28786982787709436, 1.7079087081817157e-06, 1.68199201650926e-06, 26627733, 0
1514, 1.0000, 0.0005956239002421003, 3826.018319606781,2846928, 0.9047534643165236, 0.9108229279518127, 0.8991944193840027, 0.031337196814186806, 0.25213169139715247, 0.2878806220757215, 1.6929967738277263e-06, 1.6830892655698227e-06, 26627733, 0
1515, 1.0000, 0.00018088765266709508, 3828.5754857063293,2844653, 0.9048295764867927, 0.9108152389526367, 0.8992211222648621, 0.03133685670865778, 0.2521306828462087, 0.28787492249656965, 1.0085579176255521e-06, 1.5990664794755196e-06, 26627733, 0
1516, 1.0000, 0.00017891479100599135, 3831.11621761322,2843268, 0.9048759129069346, 0.9108160734176636, 0.8992224931716919, 0.03133641310791968, 0.25212943564953727, 0.28787269567202955, 1.2471989150331098e-06, 1.5598162481308608e-06, 26627733, 0
1517, 1.0000, 0.0002716179143659263, 3833.6076254844666,2837005, 0.905085447202493, 0.9108328819274902, 0.8991757035255432, 0.03133475678524361, 0.2521270696338567, 0.2878847314264651, 2.366006863208092e-06, 1.6261765569309446e-06, 26627733, 0
1518, 1.0000, 0.0005801669953780132, 3838.4158165454865,2835749, 0.9051274678116613, 0.9108299612998962, 0.8991984128952026, 0.03133467183757934, 0.2521259262519647, 0.28787942384582904, 1.1433930424686878e-06, 1.5698945467579294e-06, 26627733, 0
1519, 1.0000, 0.00023907770041769978, 3840.981761455536,2833356, 0.9052075277780147, 0.9108347296714783, 0.8991877436637878, 0.03133410356412801, 0.2521246440921573, 0.2878794707004229, 1.282151878001514e-06, 1.5384287242030761e-06, 26627733, 0
1520, 1.0000, 0.0005158603324890786, 3843.5182597637177,2828578, 0.9053673800635293, 0.9108264446258545, 0.8991944193840027, 0.03133299205551077, 0.2521225710858037, 0.28786374607936055, 2.073010938075104e-06, 1.5850019520820277e-06, 26627733, 0
1521, 1.0000, 0.001052098781191917, 3846.1055166721344,2825151, 0.9054820334294689, 0.9108545780181885, 0.8991556763648987, 0.03133240623191184, 0.25212117388917504, 0.28788558579513335, 1.3971921827837797e-06, 1.565137279906746e-06, 26627733, 0
1522, 1.0000, 0.000402940887609343, 3848.654191493988,2823467, 0.9055383731634175, 0.9108465909957886, 0.8991717100143433, 0.03133210348849988, 0.25212004949280314, 0.2878802746159569, 1.1243999594734433e-06, 1.514221033527979e-06, 26627733, 0
1523, 1.0000, 0.00016996222092711673, 3851.2481215000153,2821208, 0.9056139500393023, 0.9108383655548096, 0.899181067943573, 0.031331733026170004, 0.25211902562849836, 0.28788018162422513, 1.0238616827140667e-06, 1.4561109778202178e-06, 26627733, 0
1524, 1.0000, 0.000337699925303556, 3853.820811510086,2816858, 0.9057594832000366, 0.9108323454856873, 0.8991663455963135, 0.031330900915610777, 0.25211703182573186, 0.2878716555017776, 1.993801734212486e-06, 1.5025994495948924e-06, 26627733, 0
1525, 1.0000, 0.0006729826073574888, 3856.4080424308777,2813165, 0.9058830358351153, 0.9108162522315979, 0.899186372756958, 0.031330214766798016, 0.25211577610328806, 0.2878536250802833, 1.2557202296870074e-06, 1.4758702957411986e-06, 26627733, 0
1526, 1.0000, 0.00022737005833317047, 3858.951679468155,2811795, 0.9059288704167718, 0.9108158349990845, 0.8991877436637878, 0.031330039188561004, 0.2521144298831542, 0.2878546510623311, 1.346225325771222e-06, 1.4623628592043863e-06, 26627733, 0
1527, 1.0000, 0.00015462821921812434, 3861.5269162654877,2810394, 0.9059757421312981, 0.9108191728591919, 0.8991997838020325, 0.031329624719197285, 0.25211324717770983, 0.2878542991377443, 1.1827019892329815e-06, 1.4316510175933384e-06, 26627733, 0
1528, 1.0000, 0.0004866269278921411, 3864.062609910965,2803595, 0.9062032087887308, 0.910831868648529, 0.8992024064064026, 0.03132868546473911, 0.25211107744174865, 0.28785944564812427, 2.1697374489315635e-06, 1.4924306795327832e-06, 26627733, 0
1529, 1.0000, 0.0006198464359019483, 3868.9504969120026,2803266, 0.9062142157795082, 0.9108468890190125, 0.8992184400558472, 0.03132847774900249, 0.25211011775764813, 0.2878658066202535, 9.59685454937631e-07, 1.427965262251352e-06, 26627733, 0
1530, 1.0000, 0.00034450416140343704, 3871.503227710724,2801371, 0.9062776147081499, 0.9108409881591797, 0.899215817451477, 0.03132818893770986, 0.2521090848033528, 0.2878646658145707, 1.032947196999423e-06, 1.38246355304169e-06, 26627733, 0
1531, 1.0000, 0.00023873217872419448, 3874.031660556793,2797655, 0.906401936828906, 0.9108418226242065, 0.8991944193840027, 0.031327435898633106, 0.25210711768379745, 0.2878663010555196, 1.9671256565878537e-06, 1.4320940215068533e-06, 26627733, 0
1532, 1.0000, 0.00023191803496084383, 3876.605837583542,2793053, 0.9065559008761933, 0.9108439087867737, 0.8992037773132324, 0.03132651621587939, 0.25210459255133255, 0.28788239645898145, 2.5251326250530504e-06, 1.5156635200115452e-06, 26627733, 0
1533, 1.0000, 0.0005845333709974686, 3879.133540391922,2788189, 0.9067186303690236, 0.9108436703681946, 0.8991931080818176, 0.03132573709799381, 0.2521028551436294, 0.28787552360348573, 1.7374064798514333e-06, 1.5365003437693483e-06, 26627733, 0
1534, 1.0000, 0.00017135612733639558, 3881.7313554286957,2786001, 0.906791831876078, 0.9108356833457947, 0.8991984128952026, 0.031325292422116444, 0.25210137314222625, 0.28787295826906656, 1.4820013694016865e-06, 1.5309614531286623e-06, 26627733, 0
1535, 1.0000, 0.00020227866084386172, 3884.2700695991516,2783343, 0.9068807576556716, 0.9108355641365051, 0.8991931080818176, 0.03132477347157126, 0.25210022355509026, 0.2878703749319495, 1.1495848865616942e-06, 1.4877225129722847e-06, 26627733, 0
1536, 1.0000, 0.0006502708524873794, 3886.839279651642,2776430, 0.9071120382855926, 0.9108636379241943, 0.8991743922233582, 0.031323843579280024, 0.25209805467767, 0.28786872507854233, 2.1688769279437636e-06, 1.5448745986113395e-06, 26627733, 0
1537, 1.0000, 0.0004857789396406229, 3891.757782459259,2775194, 0.9071533897767806, 0.9108461737632751, 0.8991677165031433, 0.03132358257096004, 0.25209716099120333, 0.28785884512087345, 8.936862195274564e-07, 1.4625893788041062e-06, 26627733, 0
1538, 1.0000, 0.0004096438824315196, 3894.2837126255035,2774354, 0.9071814927319568, 0.9108486771583557, 0.8991677165031433, 0.031323369999612, 0.25209655345881576, 0.28785809721852357, 6.075357474322196e-07, 1.339575998112941e-06, 26627733, 0
1539, 1.0000, 0.0002137635539685377, 3896.847235441208,2767834, 0.9073996251935633, 0.9108519554138184, 0.8991717100143433, 0.03132228310899045, 0.2520938328240609, 0.2878618835032414, 2.720640493114601e-06, 1.4379299763056117e-06, 26627733, 0
1540, 1.0000, 0.000682220707887667, 3899.3937633037567,2762448, 0.9075798186656817, 0.9108349680900574, 0.8991904258728027, 0.03132160329717612, 0.2520923415061115, 0.2878418539693186, 1.4913132882488078e-06, 1.4431811658198434e-06, 26627733, 0
1541, 1.0000, 0.00013982774380790825, 3901.980865240097,2760365, 0.9076495073033392, 0.9108383059501648, 0.8991890549659729, 0.03132122201037563, 0.2520908668321744, 0.2878521582840376, 1.4746751887395604e-06, 1.4463000611917557e-06, 26627733, 0
1542, 1.0000, 0.00016356511474238306, 3904.2794222831726,2759525, 0.9076776102585153, 0.9108365178108215, 0.899181067943573, 0.031320764280672715, 0.25208993642190247, 0.28785640846931937, 9.304044242264276e-07, 1.3838841676603207e-06, 26627733, 0
1543, 1.0000, 0.0009448404965979791, 3906.8244013786316,2752802, 0.9079025342676228, 0.9108499884605408, 0.8991931080818176, 0.031318696408994144, 0.2520877974176273, 0.28788464939963887, 2.1390066773374627e-06, 1.4454763178903842e-06, 26627733, 0
1544, 1.0000, 0.0003743548469134748, 3911.829222679138,2751945, 0.9079312059730824, 0.9108347296714783, 0.899181067943573, 0.03131857547434656, 0.25208679669711215, 0.2878729458557545, 1.0007193333994024e-06, 1.3932886898609218e-06, 26627733, 0
1545, 1.0000, 0.00036798031289315774, 3914.4182329177856,2751470, 0.9079470975251166, 0.9108389019966125, 0.8991783857345581, 0.03131841113528973, 0.252086190487241, 0.28786901161691, 6.062134282336373e-07, 1.2820340377021277e-06, 26627733, 0
1546, 1.0000, 0.00023723618981341874, 3916.9570877552032,2746732, 0.9081056115746705, 0.9108501076698303, 0.8991730213165283, 0.03131716034003118, 0.2520838842312363, 0.2878687137534881, 2.3062553600738944e-06, 1.3595661385093646e-06, 26627733, 0
1547, 1.0000, 0.0002654572345361039, 3919.545803785324,2741675, 0.9082747980560115, 0.9108397364616394, 0.899186372756958, 0.0313160011733095, 0.2520818876208457, 0.28784792338066323, 1.9966064729870503e-06, 1.4128288446820242e-06, 26627733, 0
1548, 1.0000, 0.00042642768986041695, 3922.082535505295,2738728, 0.9083733925904217, 0.9108461737632751, 0.8992144465446472, 0.03131532567010051, 0.2520805795573545, 0.28785082845434073, 1.308071576833214e-06, 1.401986231557451e-06, 26627733, 0
1549, 1.0000, 0.00018865773105218703, 3924.6395874023438,2736457, 0.9084493709370947, 0.9108397364616394, 0.8992224931716919, 0.03131489270754742, 0.25207960373374116, 0.28784361101835043, 9.758179821961477e-07, 1.352092038113273e-06, 26627733, 0
1550, 1.0000, 0.0002379737680338624, 3927.1901893615723,2732978, 0.9085657640097832, 0.9108424186706543, 0.8992277979850769, 0.03131422980055085, 0.25207844473282937, 0.28784207247886817, 1.1590006825379362e-06, 1.331416697045244e-06, 26627733, 0
1551, 1.0000, 0.000213742911894479, 3929.717496395111,2728414, 0.9087184567329076, 0.910836398601532, 0.8992211222648621, 0.031313558301149985, 0.25207694422220145, 0.28783848652589716, 1.500513420349403e-06, 1.34743116356652e-06, 26627733, 0
1552, 1.0000, 0.00018320014640264677, 3932.2778301239014,2723100, 0.9088962413802967, 0.9108415246009827, 0.8992251753807068, 0.031312875703508505, 0.2520757151928443, 0.2878351911487256, 1.2290241948043068e-06, 1.3350943931696885e-06, 26627733, 0
1553, 1.0000, 0.0004194447216774113, 3934.8102090358734,2719831, 0.9090056087141911, 0.9108431339263916, 0.8992184400558472, 0.031312210275579955, 0.2520742774319865, 0.2878387003296751, 1.4377665452647292e-06, 1.3450226945616013e-06, 26627733, 0
1554, 1.0000, 0.0003817235011987125, 3937.3981409072876,2710987, 0.9093014926851186, 0.9108615517616272, 0.8992211222648621, 0.03131140367899639, 0.2520726537035794, 0.28785134500952175, 1.6237275148323072e-06, 1.3705912851026459e-06, 26627733, 0
1555, 1.0000, 0.0007034848495269936, 3939.929834842682,2708246, 0.9093931953043307, 0.9108394980430603, 0.8992064595222473, 0.031310801469533175, 0.2520715569993643, 0.28783249054019944, 1.0967004635542565e-06, 1.340373929461624e-06, 26627733, 0
1556, 1.0000, 0.00029157902537004914, 3942.4516031742096,2705105, 0.9094982802831506, 0.9108460545539856, 0.8991931080818176, 0.03131057032071885, 0.2520706854076832, 0.2878340718539796, 8.71585777162398e-07, 1.2839094291986226e-06, 26627733, 0
1557, 1.0000, 0.00021146299158770156, 3944.987081050873,2701794, 0.9096090527648039, 0.9108434915542603, 0.8991837501525879, 0.031310219342410135, 0.25206977214170917, 0.28783244719275447, 9.132730672267719e-07, 1.2409120863919893e-06, 26627733, 0
1558, 1.0000, 0.00024562184277524565, 3947.507818222046,2694051, 0.909868101790911, 0.9108361005783081, 0.8991703391075134, 0.03130955097675148, 0.25206802871683887, 0.28783687013892406, 1.743422496869318e-06, 1.2838289884702579e-06, 26627733, 0
1559, 1.0000, 0.00012104665002519255, 3950.0708861351013,2690474, 0.9099877735417033, 0.9108342528343201, 0.8991757035255432, 0.031308842393932834, 0.2520665022841039, 0.2878461823353435, 1.5264321103214407e-06, 1.3062437012057154e-06, 26627733, 0
1560, 1.0000, 0.00011392335488459166, 3952.6023852825165,2684903, 0.9101741563551404, 0.9108289480209351, 0.8991837501525879, 0.031308437058452765, 0.25206534643574746, 0.28784500743524, 1.1558527813759767e-06, 1.2903634130569582e-06, 26627733, 0
1561, 1.0000, 0.0004674659122752536, 3955.176463365555,2679563, 0.9103528108559039, 0.9108534455299377, 0.8991837501525879, 0.03130713827670314, 0.25206326448226113, 0.28784246120151796, 2.081953500321365e-06, 1.353592499091144e-06, 26627733, 0
1562, 1.0000, 0.0009428963747329706, 3957.700131416321,2674892, 0.9105090833602235, 0.91083163022995, 0.8991730213165283, 0.031306462326216145, 0.25206191837034697, 0.28783028231423335, 1.346112249944742e-06, 1.3528426074523531e-06, 26627733, 0
1563, 1.0000, 0.00032951115865318195, 3960.2749614715576,2674332, 0.9105278186636744, 0.910847008228302, 0.8991556763648987, 0.031306081052959615, 0.2520608288585873, 0.2878383085916254, 1.0895125644450054e-06, 1.3238713077893747e-06, 26627733, 0
1564, 1.0000, 0.00027957636801922834, 3962.8158855438232,2673594, 0.9105525091171507, 0.9108461737632751, 0.8991529941558838, 0.0313056916836081, 0.25206022187616045, 0.2878375846797397, 6.069825529975148e-07, 1.2245564597740801e-06, 26627733, 0
1565, 1.0000, 0.0003974884374974079, 3965.407666683197,2673692, 0.9105492304390468, 0.9108476042747498, 0.8991743922233582, 0.0313043578032367, 0.2520582615527646, 0.28783893682958955, 1.9603214610475206e-06, 1.2835525732684702e-06, 26627733, 0
1566, 1.0000, 0.0001362079088248941, 3967.9324235916138,2673560, 0.9105536466177173, 0.9108461737632751, 0.8991677165031433, 0.03130372991901431, 0.25205660360500215, 0.28784405503068927, 1.6579465275667893e-06, 1.3168288945703363e-06, 26627733, 0
1567, 1.0000, 0.0002519151301129572, 3970.4701347351074,2674756, 0.9105136333624901, 0.9108449220657349, 0.8991783857345581, 0.03130290660471459, 0.252055150736769, 0.2878363408518028, 1.4528704025962291e-06, 1.3298391075004131e-06, 26627733, 0
1568, 1.0000, 0.00025517426769338595, 3973.004053592682,2674776, 0.9105129642445098, 0.910847008228302, 0.8991823792457581, 0.03130171458490266, 0.25205295843782627, 0.28783377135083144, 2.1922990183220747e-06, 1.3980064312538006e-06, 26627733, 0
1569, 1.0000, 0.0005397691483503121, 3975.526757478714,2673286, 0.9105628135340487, 0.9108625650405884, 0.8991636633872986, 0.03130070598537663, 0.25205193657938485, 0.2878400835622028, 1.0218591310340308e-06, 1.3548691539048279e-06, 26627733, 0
1570, 1.0000, 0.00032217147494628467, 3978.07253074646,2672785, 0.9105795749394574, 0.9108491539955139, 0.8991569876670837, 0.031300361503018, 0.25205098193346764, 0.2878331970292263, 9.54642242922965e-07, 1.3082528352995294e-06, 26627733, 0
1571, 1.0000, 0.00013830361976266262, 3980.6234714984894,2671688, 0.9106162760606816, 0.9108523726463318, 0.8991730213165283, 0.03129977248456082, 0.2520501223177972, 0.28783252528703723, 8.596223554091509e-07, 1.2544497991243221e-06, 26627733, 0
1572, 1.0000, 0.0001281259997281805, 3982.9747264385223,2670247, 0.9106644860111686, 0.9108480215072632, 0.8991783857345581, 0.03129904546154123, 0.25204907487247935, 0.2878279587547478, 1.0474416032302258e-06, 1.2320290257552895e-06, 26627733, 0
1573, 1.0000, 0.0007830336077882171, 3985.4999434947968,2666473, 0.9107907485740677, 0.910834550857544, 0.8992091417312622, 0.031297585648696113, 0.25204754049599076, 0.28782637282465084, 1.5343772619691443e-06, 1.2593662809951244e-06, 26627733, 0
1574, 1.0000, 0.00023339311959561423, 3988.0341506004333,2665170, 0.91083434161049, 0.9108394980430603, 0.8992064595222473, 0.03129714822002909, 0.2520461545806996, 0.28782349972036114, 1.3859128696891432e-06, 1.271482677336255e-06, 26627733, 0
1575, 1.0000, 0.00012599322960444426, 3990.5851995944977,2663262, 0.910898175465819, 0.9108414053916931, 0.8992037773132324, 0.03129656036965061, 0.2520452588264695, 0.28781664525848527, 8.957557670052907e-07, 1.2277172678683345e-06, 26627733, 0
1576, 1.0000, 9.655235311017654e-05, 3993.166930437088,2659619, 0.9110200553059467, 0.910849928855896, 0.8992211222648621, 0.03129567787379166, 0.2520437516664442, 0.2878208271851821, 1.5071613672090756e-06, 1.253154168720954e-06, 26627733, 0
1577, 1.0000, 0.0005640369273186812, 3995.618232488632,2653410, 0.911227782982958, 0.9108563661575317, 0.8992104530334473, 0.03129423115138836, 0.2520418015205937, 0.2878230276708918, 1.9501451233860934e-06, 1.3098173715050685e-06, 26627733, 0
1578, 1.0000, 0.0005505020602231928, 3998.1084413528442,2649487, 0.9113590304748111, 0.9108478426933289, 0.8992091417312622, 0.03129353957429296, 0.252040769458369, 0.2878150564852934, 1.0320612067737933e-06, 1.2789695852414665e-06, 26627733, 0
1579, 1.0000, 0.00020144578599894949, 4000.684949159622,2648722, 0.911384624237561, 0.9108505249023438, 0.8992050886154175, 0.03129320291188386, 0.2520399261819526, 0.28782032177085404, 8.432748728748329e-07, 1.2267924966979752e-06, 26627733, 0
1580, 1.0000, 0.00037571506130575804, 4003.2330498695374,2644400, 0.9115292206331228, 0.9108561277389526, 0.899177074432373, 0.03129242160446323, 0.25203860846070325, 0.2878268071194082, 1.3177250616780434e-06, 1.2355959626539957e-06, 26627733, 0
1581, 1.0000, 0.0003844446018646757, 4005.807008743286,2639486, 0.9116936229209041, 0.910845935344696, 0.8991944193840027, 0.031291477756805484, 0.25203717043782836, 0.28782775562068663, 1.4380172141947867e-06, 1.2544843304842321e-06, 26627733, 0
1582, 1.0000, 0.00015581799597821534, 4008.4698357582092,2636320, 0.9117995442971994, 0.9108370542526245, 0.8992091417312622, 0.031290772781775805, 0.2520361277758396, 0.28781743753707645, 1.0426654215578424e-06, 1.2314965910861202e-06, 26627733, 0
1583, 1.0000, 0.00010928005936284652, 4011.0928106307983,2634206, 0.9118702700677265, 0.9108407497406006, 0.8991931080818176, 0.03129023135733543, 0.2520353181570405, 0.28781645544906176, 8.096191536077768e-07, 1.1809131807377402e-06, 26627733, 0
1584, 1.0000, 0.00023774644679449503, 4013.647393465042,2627345, 0.9120998109908984, 0.9108446836471558, 0.8992131352424622, 0.03128866026931832, 0.2520335310594872, 0.28781618928459474, 1.7870933883279427e-06, 1.2308663468915435e-06, 26627733, 0
1585, 1.0000, 0.00046557988930135774, 4016.2402243614197,2623403, 0.912231694144833, 0.9108554124832153, 0.8991796970367432, 0.03128786513213922, 0.252032361344075, 0.2878222232880476, 1.169721837834814e-06, 1.2246107509475045e-06, 26627733, 0
1586, 1.0000, 0.00038242472171066673, 4018.778160095215,2620688, 0.9123225269106706, 0.9108503460884094, 0.8991743922233582, 0.03128729772771425, 0.25203158388646674, 0.2878135677240772, 7.774590313758267e-07, 1.1702159475662298e-06, 26627733, 0
1587, 1.0000, 0.0001655981229123251, 4021.3345382213593,2618267, 0.9124035236421966, 0.9108526110649109, 0.8991944193840027, 0.031286765161982255, 0.2520308002911749, 0.2878110422259971, 7.835912082532204e-07, 1.124212387921721e-06, 26627733, 0
1588, 1.0000, 0.00012475822696419962, 4023.879106283188,2615272, 0.9125037240597595, 0.9108549952507019, 0.8991984128952026, 0.031285866906700155, 0.2520296819563255, 0.287809370489231, 1.1183358517574682e-06, 1.1236233473967568e-06, 26627733, 0
1589, 1.0000, 0.00018290939246241582, 4026.434909105301,2612514, 0.9125959954292551, 0.9108555912971497, 0.8992131352424622, 0.03128492275101506, 0.25202840305974994, 0.2878085227375402, 1.2788970661925525e-06, 1.1382620021477045e-06, 26627733, 0
1590, 1.0000, 0.0002493915659216725, 4028.9831972122192,2608689, 0.9127239642430043, 0.9108557105064392, 0.8991877436637878, 0.03128345038267218, 0.25202658132241573, 0.2878123868992959, 1.8217362937611448e-06, 1.193071758577348e-06, 26627733, 0
1591, 1.0000, 0.0002058130229541256, 4031.5158450603485,2606990, 0.9127808058154382, 0.9108552932739258, 0.8992024064064026, 0.03128247600331359, 0.25202531948092466, 0.2878219469460924, 1.2618372705608394e-06, 1.1997762042083024e-06, 26627733, 0
1592, 1.0000, 0.0002771914666409754, 4034.1005852222443,2606055, 0.9128120870810214, 0.9108530282974243, 0.8991997838020325, 0.03128161347601054, 0.2520242392722669, 0.2878238346186278, 1.0802135434473392e-06, 1.1872472751110398e-06, 26627733, 0
1593, 1.0000, 0.0005164095001192261, 4036.63348531723,2605074, 0.9128449073179593, 0.9108390212059021, 0.8991957306861877, 0.031280581190324765, 0.25202306012249126, 0.28779938832057606, 1.1791505982738926e-06, 1.1864351118790842e-06, 26627733, 0
1594, 1.0000, 0.00025343160612761233, 4039.230172395706,2604787, 0.9128545091609779, 0.91084885597229, 0.8991957306861877, 0.031280033268076206, 0.25202231932361974, 0.28780156392597994, 7.407975675666201e-07, 1.13185174979618e-06, 26627733, 0
1595, 1.0000, 0.00023299757219388212, 4041.7702322006226,2604605, 0.9128605981345994, 0.91084885597229, 0.899185061454773, 0.03127957480019949, 0.25202173056281524, 0.2878013849853233, 5.887569257678749e-07, 1.0602400240708155e-06, 26627733, 0
1596, 1.0000, 0.0002227551973933627, 4044.370404958725,2603246, 0.9129060647013668, 0.9108465909957886, 0.899177074432373, 0.03127801332495244, 0.25201993864459094, 0.28780317572251496, 1.7919205680394512e-06, 1.1173665108965667e-06, 26627733, 0
1597, 1.0000, 0.000288791446865777, 4046.8992850780487,2601929, 0.9129501261203753, 0.9108515381813049, 0.899215817451477, 0.03127697585340244, 0.2520187374228578, 0.2877952054027615, 1.2012214776202512e-06, 1.1254815877318958e-06, 26627733, 0
1598, 1.0000, 0.00021751057039767557, 4049.4698362350464,2601133, 0.9129767570159948, 0.9108555316925049, 0.8991931080818176, 0.031276321936602576, 0.2520177206824618, 0.2877953682756234, 1.0167427841323295e-06, 1.114103824302444e-06, 26627733, 0
1599, 1.0000, 0.00019489426215616142, 4052.0013811588287,2599609, 0.9130277438061003, 0.9108573794364929, 0.8991997838020325, 0.0312756287787025, 0.25201681669472575, 0.2878011349130747, 9.039847835290438e-07, 1.0910614480309054e-06, 26627733, 0
1600, 1.0000, 0.0004466317123264203, 4054.526908159256,2597857, 0.9130863585411823, 0.9108484387397766, 0.8992131352424622, 0.03127474278329267, 0.2520159157732595, 0.2877969408735333, 9.009222223244073e-07, 1.0703677598935024e-06, 26627733, 0
1601, 1.0000, 0.0001427733065629802, 4057.21235704422,2596475, 0.9131325945936271, 0.9108526110649109, 0.8992171287536621, 0.0312741295461725, 0.25201507729220907, 0.2877996216572899, 8.384778242276347e-07, 1.0445491393602865e-06, 26627733, 0
1602, 1.0000, 0.00013276530959649115, 4059.6565709114075,2594669, 0.9131930159472561, 0.910854697227478, 0.899215817451477, 0.0312734038903401, 0.25201419525702884, 0.2877986547824676, 8.820434874157179e-07, 1.0270343940219937e-06, 26627733, 0
1603, 1.0000, 0.000300850623048703, 4062.1551580429077,2590870, 0.9133201149076308, 0.9108503460884094, 0.8992010951042175, 0.031272146482176376, 0.25201292900395156, 0.28780153495073607, 1.2662494985882233e-06, 1.0487655608653545e-06, 26627733, 0
1604, 1.0000, 0.00019184532369275912, 4064.715873003006,2590010, 0.9133488869807874, 0.9108595848083496, 0.8992077708244324, 0.03127165385697801, 0.25201215510415464, 0.28780107780989667, 7.738986585459351e-07, 1.0173701362770457e-06, 26627733, 0
1605, 1.0000, 0.0001466911309385532, 4067.263680934906,2588697, 0.9133928145761999, 0.9108552932739258, 0.8991957306861877, 0.03127122551232366, 0.2520115646796277, 0.28779894200246725, 5.904253993493924e-07, 9.634908395852082e-07, 26627733, 0
1606, 1.0000, 0.0004487897755034054, 4069.8050179481506,2586011, 0.913482677120966, 0.9108613133430481, 0.8991944193840027, 0.031270180839760305, 0.2520106375277375, 0.2878010099840334, 9.271548627731718e-07, 9.597940625743052e-07, 26627733, 0
1607, 1.0000, 0.0004941823010074245, 4072.332986831665,2584435, 0.9135354036178206, 0.9108428359031677, 0.8992104530334473, 0.0312696870450052, 0.2520099312082804, 0.28779119366073747, 7.063141996832556e-07, 9.308078704996659e-07, 26627733, 0
1608, 1.0000, 0.0001938038460575542, 4074.923238515854,2583113, 0.9135796323163242, 0.9108465909957886, 0.8992050886154175, 0.031269176072813015, 0.25200935413787007, 0.287791351469339, 5.770695993834174e-07, 8.873538986225465e-07, 26627733, 0
1609, 1.0000, 8.388749719878367e-05, 4077.451978445053,2580718, 0.9136597591944756, 0.9108458757400513, 0.8992131352424622, 0.031268370005994216, 0.2520086395936188, 0.28779009581642384, 7.145475063863316e-07, 8.683409580028666e-07, 26627733, 0
1610, 1.0000, 0.00032923642113303334, 4080.0513463020325,2577751, 0.9137590228468662, 0.9108465909957886, 0.8991957306861877, 0.031267101292976496, 0.2520074330045129, 0.28778094688758726, 1.206592208535806e-06, 8.973819076837469e-07, 26627733, 0
1611, 1.0000, 0.000418778110267985, 4082.5858862400055,2573967, 0.9138856199687555, 0.9108590483665466, 0.8992010951042175, 0.03126598676411535, 0.252006551473272, 0.28778331738707963, 8.815325595601387e-07, 8.957842334019566e-07, 26627733, 0
1612, 1.0000, 6.798603901953121e-05, 4085.163024187088,2573340, 0.9139065968174407, 0.9108507633209229, 0.8991957306861877, 0.03126568072972784, 0.25200594447202534, 0.2877848632720133, 6.069910146178081e-07, 8.615912881438394e-07, 26627733, 0
1613, 1.0000, 0.00011747808126041746, 4087.694506883621,2571388, 0.9139719027323265, 0.9108496904373169, 0.8992077708244324, 0.031265153307445545, 0.2520055054757739, 0.28778991099384266, 4.390031891343682e-07, 8.054117045005257e-07, 26627733, 0
1614, 1.0000, 0.0003659630336256746, 4090.2200849056244,2567965, 0.91408642227467, 0.9108507633209229, 0.8991931080818176, 0.031264218681462466, 0.2520045992135309, 0.28778888633911176, 9.062641118662285e-07, 8.149699981967525e-07, 26627733, 0
1615, 1.0000, 0.00020589514147021073, 4092.754605770111,2564923, 0.9141881951194869, 0.9108544588088989, 0.8991984128952026, 0.031263404582360585, 0.25200389280187957, 0.28779487485249333, 7.064064036499396e-07, 8.034020245704948e-07, 26627733, 0
1616, 1.0000, 0.0001321433796720548, 4095.2819039821625,2563730, 0.914228108007017, 0.9108542799949646, 0.8992064595222473, 0.03126296084260923, 0.25200327801224115, 0.28779168785467807, 6.147903331421567e-07, 7.821901319890646e-07, 26627733, 0
1617, 1.0000, 0.00011789242230017462, 4097.8887729644775,2559873, 0.9143571474095349, 0.9108564257621765, 0.8991904258728027, 0.031261929235835026, 0.25200245908632013, 0.28779266428015954, 8.189247291401358e-07, 7.8578819119092e-07, 26627733, 0
1618, 1.0000, 0.00023365638520458026, 4100.423153877258,2556466, 0.9144711316574939, 0.9108579754829407, 0.8992064595222473, 0.03126093236187548, 0.2520015118047847, 0.2877867088419642, 9.472862552706296e-07, 8.006138001520278e-07, 26627733, 0
1619, 1.0000, 0.0003046578683749812, 4102.955216884613,2553222, 0.9145796625939128, 0.9108555316925049, 0.8992010951042175, 0.03126008852686431, 0.25200068365866934, 0.28777872622919937, 8.281433807599825e-07, 8.033250654246337e-07, 26627733, 0
1620, 1.0000, 0.0002991580228456598, 4105.482535600662,2551755, 0.9146287423977743, 0.910862386226654, 0.8991877436637878, 0.03125957119181833, 0.25200016361816013, 0.2877797059162795, 5.200450693410019e-07, 7.691415702746133e-07, 26627733, 0
1621, 1.0000, 0.0002785556748809856, 4107.940942525864,2551650, 0.9146322552671713, 0.9108534455299377, 0.899186372756958, 0.03125934406677866, 0.25200735698004306, 0.2877802853167733, 1.3887492600339613e-08, 5.148349719250026e-07, 26939674, 0
1622, 1.0000, 0.0006751982622029162, 4110.275604724884,2551507, 0.914637039460731, 0.9108418822288513, 0.8992104530334473, 0.03125906765158296, 0.2520070216579422, 0.2877716883622413, 3.353268266392817e-07, 4.932283895699879e-07, 26939674, 0
1623, 1.0000, 7.163876984856042e-05, 4112.734909772873,2551477, 0.9146380431377017, 0.9108499884605408, 0.8992010951042175, 0.0312590035969926, 0.25200672041535377, 0.28777835544994135, 3.0124181460422506e-07, 4.694991225552209e-07, 26939674, 0
1624, 1.0000, 0.00033572303126241476, 4115.2757687568665,2551306, 0.914643764096434, 0.9108448028564453, 0.8992010951042175, 0.031258769003007836, 0.2520064600240495, 0.28777682968897195, 2.603884943774837e-07, 4.426224986628493e-07, 26939674, 0
1625, 1.0000, 0.00020687053645113617, 4117.821136474609,2550983, 0.9146545703518172, 0.9108513593673706, 0.8991957306861877, 0.03125836378946517, 0.25200593545170014, 0.2877873885400506, 5.245726084623925e-07, 4.502053979601654e-07, 26939674, 0
1626, 1.0000, 0.00020778553831952176, 4120.488701581955,2550582, 0.914667986167324, 0.9108412861824036, 0.8992104530334473, 0.031258062073163846, 0.2520056560466814, 0.28778904244630704, 2.794083572288386e-07, 4.2923345817373623e-07, 26939674, 0
1627, 1.0000, 9.015439476898306e-05, 4123.0558495521545,2550393, 0.9146743093322387, 0.9108471870422363, 0.8991917371749878, 0.031257855157349426, 0.2520053714105951, 0.28779082403450557, 2.846376087606295e-07, 4.1195847214581165e-07, 26939674, 0
1628, 1.0000, 7.925231227631461e-05, 4125.646080493927,2549645, 0.9146993343447052, 0.9108496904373169, 0.8991957306861877, 0.031257436441669985, 0.25200499892701334, 0.28779210164773733, 3.7247796491612917e-07, 4.0782904604451306e-07, 26939674, 0
1629, 1.0000, 8.605192736357472e-05, 4128.243803262711,2548939, 0.9147229542094129, 0.9108503460884094, 0.8991997838020325, 0.03125701465439929, 0.25200452331432127, 0.2877878548922191, 4.756136230965602e-07, 4.141481891009222e-07, 26939674, 0
1630, 1.0000, 4.9986878292954924e-05, 4130.8790962696075,2548338, 0.9147430612047235, 0.9108503460884094, 0.8992037773132324, 0.031256715200858376, 0.2520041964812183, 0.28778634648364987, 3.268321999150281e-07, 4.0445729572271524e-07, 26939674, 0
1631, 1.0000, 5.279354868720755e-05, 4133.404995203018,2547634, 0.9147666141576332, 0.9108490943908691, 0.8991917371749878, 0.03125633147626557, 0.25200383256963493, 0.2877837544339178, 3.63913763345991e-07, 4.002075288550185e-07, 26939674, 0
1632, 1.0000, 7.635596889224181e-05, 4135.98535823822,2546605, 0.9148010402777241, 0.9108484387397766, 0.8991931080818176, 0.03125589948779362, 0.2520034308337926, 0.2877818671592377, 4.017353837371118e-07, 4.0036005249897535e-07, 26939674, 0
1633, 1.0000, 0.0003540781122063038, 4138.528048276901,2545224, 0.9148472428742699, 0.9108463525772095, 0.8991890549659729, 0.0312554296672129, 0.2520030394977165, 0.28778211571081996, 3.913368920582805e-07, 3.9944845243646654e-07, 26939674, 0
1634, 1.0000, 0.0005225826406448383, 4141.07755112648,2544131, 0.9148838101718981, 0.9108608961105347, 0.8991783857345581, 0.03125510540354639, 0.2520028413942818, 0.2877889080934338, 1.9810487711380276e-07, 3.7239529509043237e-07, 26939674, 0
1635, 1.0000, 0.00014352544884915907, 4143.617997169495,2544077, 0.9148856167904451, 0.9108538627624512, 0.8991877436637878, 0.03125502361897402, 0.25200261718516725, 0.28778529839186157, 2.2420597423078448e-07, 3.539716537899445e-07, 26939674, 0
1636, 1.0000, 8.874271578820307e-05, 4146.169627904892,2543501, 0.9149048873882804, 0.9108531475067139, 0.8991944193840027, 0.031254813599901496, 0.25200240128803036, 0.28778261575178943, 2.1590062859733195e-07, 3.368969095598603e-07, 26939674, 0
1637, 1.0000, 0.0001688468203809202, 4148.741146802902,2541699, 0.9149651749183132, 0.910845935344696, 0.8991997838020325, 0.03125432297470187, 0.25200200051359495, 0.2877754375002303, 4.0077277579930737e-07, 3.4279710507997665e-07, 26939674, 0
1638, 1.0000, 9.199654005455418e-05, 4151.292182922363,2540888, 0.914992307652418, 0.9108527898788452, 0.899186372756958, 0.031253952583080225, 0.2520015720593449, 0.2877840966850679, 4.28453847400867e-07, 3.5052890468410277e-07, 26939674, 0
1639, 1.0000, 8.046362312966196e-05, 4153.875030994415,2539855, 0.915026867596105, 0.910849928855896, 0.8991957306861877, 0.03125361499353762, 0.25200124067995755, 0.2877826323403236, 3.3137945931738244e-07, 3.4856518780084007e-07, 26939674, 0
1640, 1.0000, 5.605413050634783e-05, 4156.415967226028,2538508, 0.9150719326920841, 0.9108453392982483, 0.8991944193840027, 0.03125315523588194, 0.25200078285156285, 0.28777936795714115, 4.5782648905312584e-07, 3.582000987987573e-07, 26939674, 0
1641, 1.0000, 0.00022881759187498525, 4159.015721082687,2537037, 0.9151211463195417, 0.9108418226242065, 0.8991997838020325, 0.03125267776095807, 0.2520003561783363, 0.28777589123382763, 4.266716299716755e-07, 3.645209621031377e-07, 26939674, 0
1642, 1.0000, 0.0005595618316840218, 4161.54270195961,2535572, 0.915170159211605, 0.9108527302742004, 0.899185061454773, 0.031252235979077315, 0.25200004219323346, 0.28778069639864007, 3.1398805971916133e-07, 3.591216356166987e-07, 26939674, 0
1643, 1.0000, 0.00014679415205172674, 4164.140861749649,2535199, 0.9151826382619392, 0.9108478426933289, 0.8991877436637878, 0.03125208929413458, 0.25199977910160287, 0.28777859312012516, 2.630912923073936e-07, 3.4811926729724854e-07, 26939674, 0
1644, 1.0000, 8.660749391063637e-05, 4166.680939912796,2534311, 0.9152123471002684, 0.9108446836471558, 0.899186372756958, 0.031251806074546924, 0.25199950629096884, 0.28777812284247467, 2.7280742376234457e-07, 3.397354555148384e-07, 26939674, 0
1645, 1.0000, 0.00023438051874062843, 4169.212508201599,2532304, 0.9152794930896004, 0.9108446836471558, 0.8991730213165283, 0.031251229343864914, 0.2519989889953487, 0.28777787805692756, 5.172993752800004e-07, 3.543243354103325e-07, 26939674, 0
1646, 1.0000, 0.0002552348603811862, 4171.765629291534,2530387, 0.9153436280480206, 0.9108527898788452, 0.8991796970367432, 0.031250594776868326, 0.2519984175854912, 0.28777675894300986, 5.714076424245818e-07, 3.7166827119115487e-07, 26939674, 0
1647, 1.0000, 0.00011423766147831658, 4174.308392524719,2529379, 0.9153773515942322, 0.9108480215072632, 0.8991690278053284, 0.031250163990525326, 0.2519978888936662, 0.28777517631550853, 5.286917206803743e-07, 3.8499952149841857e-07, 26939674, 0
1648, 1.0000, 0.00012791209538157513, 4176.916926383972,2528627, 0.9154025104302947, 0.9108461737632751, 0.8991984128952026, 0.031249758230944953, 0.25199741955640176, 0.2877712462976876, 4.6934114905639035e-07, 3.927019284649961e-07, 26939674, 0
1649, 1.0000, 0.0002511971079289545, 4179.467694282532,2526414, 0.9154765483348246, 0.9108544588088989, 0.8991971015930176, 0.031249064313429293, 0.2519966967667803, 0.2877782377013809, 7.227904739171009e-07, 4.174053128675013e-07, 26939674, 0
1650, 1.0000, 0.0008635554449722232, 4182.0277733802795,2525341, 0.9155124465144724, 0.9108404517173767, 0.8991984128952026, 0.031248546037752973, 0.2519963586448006, 0.2877728713160333, 3.3811816202433675e-07, 4.0870412902922946e-07, 26939674, 0
1651, 1.0000, 0.0001718109706338648, 4184.577579259872,2524827, 0.9155296428465685, 0.9108480215072632, 0.8991984128952026, 0.031248363931835478, 0.2519958780051353, 0.2877775573543294, 4.806403363089018e-07, 4.153843635842717e-07, 26939674, 0
1652, 1.0000, 0.00011695424741459148, 4187.128256320953,2524271, 0.9155482443264232, 0.9108490943908691, 0.8991971015930176, 0.03124811745630174, 0.2519955929504285, 0.2877775844155877, 2.850542411003687e-07, 4.0003489875721484e-07, 26939674, 0
1653, 1.0000, 0.00035705438614273437, 4189.572847127914,2522311, 0.9156138178885012, 0.9108451008796692, 0.8991984128952026, 0.03124744586225917, 0.25199485145343226, 0.2877733458842499, 7.414983927422902e-07, 4.2549955857045734e-07, 26939674, 0
1654, 1.0000, 0.00012944681933807421, 4192.047430276871,2521120, 0.9156536638642333, 0.910845935344696, 0.8991890549659729, 0.03124688072308176, 0.25199410918592546, 0.28777681207556244, 7.422666272738354e-07, 4.498473805814549e-07, 26939674, 0
1655, 1.0000, 0.00010661168750230297, 4194.599541187286,2520690, 0.9156680499008116, 0.9108530282974243, 0.8991971015930176, 0.031246344358167238, 0.25199340470080417, 0.28777661204845306, 7.044862310734423e-07, 4.7048515762543704e-07, 26939674, 0
1656, 1.0000, 0.0001256795694322932, 4197.148636341095,2520077, 0.9156885583669105, 0.9108557105064392, 0.8991690278053284, 0.03124571735803705, 0.2519926389430162, 0.2877737921741177, 7.657581193587504e-07, 4.939699108836923e-07, 26939674, 0
1657, 1.0000, 8.67083810665301e-05, 4199.713862419128,2519698, 0.9157012381526388, 0.9108503460884094, 0.8991890549659729, 0.031245179358509102, 0.2519918186684549, 0.2877670646535063, 8.20273273360872e-07, 5.196683917941815e-07, 26939674, 0
1658, 1.0000, 0.00029206946261227623, 4202.250024557114,2519185, 0.9157184010288358, 0.9108548760414124, 0.8991877436637878, 0.031244615166547186, 0.25199111167856614, 0.28776856037386844, 7.069884484511846e-07, 5.359137547207661e-07, 26939674, 0
1659, 1.0000, 0.000922242443773139, 4204.834855556488,2518589, 0.9157383407446513, 0.9108356833457947, 0.8991944193840027, 0.031244056534328952, 0.2519906509665545, 0.2877604400838996, 4.6071445441997483e-07, 5.278719646529555e-07, 26939674, 0
1660, 1.0000, 0.00028615056945588256, 4207.365854501724,2518407, 0.9157444297182729, 0.9108432531356812, 0.8991957306861877, 0.031243934896563942, 0.25199016798868723, 0.28776444558451936, 4.829784271964677e-07, 5.232009341771614e-07, 26939674, 0
1661, 1.0000, 0.00011931462756694705, 4209.965966701508,2518110, 0.9157543661202816, 0.9108449220657349, 0.8992037773132324, 0.03124373795861496, 0.25198986776130516, 0.2877645504314143, 3.0022101149551617e-07, 4.949322665355245e-07, 26939674, 0
1662, 1.0000, 0.00019671876548245173, 4212.505329847336,2517290, 0.9157817999574775, 0.9108430743217468, 0.8992024064064026, 0.031243233275111547, 0.25198919252977753, 0.2877639444825501, 6.752343135740801e-07, 5.105480733492133e-07, 26939674, 0
1663, 1.0000, 0.00031567583131242137, 4215.039766788483,2516563, 0.9158061223960646, 0.9108465909957886, 0.8992064595222473, 0.031242723899841084, 0.25198851915471715, 0.28776970250527745, 6.733778847300975e-07, 5.248785951852175e-07, 26939674, 0
1664, 1.0000, 8.427057841556975e-05, 4217.581867933273,2516092, 0.9158218801245028, 0.9108482599258423, 0.8991890549659729, 0.031242454960277433, 0.2519879927184276, 0.2877690630447857, 5.264371681357183e-07, 5.250342446101e-07, 26939674, 0
1665, 1.0000, 7.395338634267325e-05, 4220.104844093323,2515497, 0.9158417863844193, 0.9108532071113586, 0.8991944193840027, 0.031242011800228398, 0.2519873694500453, 0.2877681576808789, 6.23267864596766e-07, 5.341169262596877e-07, 26939674, 0
1666, 1.0000, 0.0001493620469697321, 4222.697074174881,2514520, 0.9158744727977612, 0.9108506441116333, 0.8991783857345581, 0.031241540872840142, 0.2519867178417598, 0.2877660530327485, 6.51603745183138e-07, 5.448426092892372e-07, 26939674, 0
1667, 1.0000, 0.0006350826012301728, 4225.22417807579,2513666, 0.9159030441355238, 0.9108433723449707, 0.8991971015930176, 0.03124107995887403, 0.2519861293329308, 0.2877661490714924, 5.885096206470486e-07, 5.49059378832283e-07, 26939674, 0
1668, 1.0000, 0.00018003411431363205, 4227.875261068344,2512945, 0.9159271658387168, 0.910849392414093, 0.8991931080818176, 0.03124085060098384, 0.25198564428671594, 0.2877725483918653, 4.850468268147168e-07, 5.422951866949725e-07, 26939674, 0
1669, 1.0000, 0.00013815577276244203, 4230.413125991821,2512631, 0.9159376709910089, 0.9108467698097229, 0.8991944193840027, 0.031240723840649007, 0.25198541839125327, 0.2877697213164518, 2.2589883358348217e-07, 4.968251514646609e-07, 26939674, 0
1670, 1.0000, 0.0001639250774252691, 4232.985978841782,2511433, 0.9159777511580341, 0.9108424186706543, 0.8991917371749878, 0.03124017335132619, 0.2519847513881594, 0.2877547768812859, 6.670057746127611e-07, 5.116773297295824e-07, 26939674, 0
1671, 1.0000, 9.87464477805349e-05, 4235.530932664871,2510631, 0.9160045827890477, 0.9108487367630005, 0.8991917371749878, 0.031239796984763445, 0.2519841133803587, 0.28775752767528734, 6.380042002485098e-07, 5.230930042122541e-07, 26939674, 0
1672, 1.0000, 9.568874351073214e-05, 4238.075090885162,2508858, 0.9160639000980091, 0.9108554124832153, 0.8991917371749878, 0.031239299563671764, 0.25198334107855136, 0.2877596658635122, 7.723014157634545e-07, 5.438757607476828e-07, 26939674, 0
1673, 1.0000, 0.0003156639425595881, 4240.623016834259,2507540, 0.9161079949729166, 0.9108603000640869, 0.8992037773132324, 0.031238691342066596, 0.2519826779075118, 0.2877591066727527, 6.631686286229233e-07, 5.547689305944842e-07, 26939674, 0
1674, 1.0000, 0.00042481608135569394, 4243.158512592316,2506368, 0.9161472052865673, 0.9108462929725647, 0.8991997838020325, 0.031238336359600317, 0.2519820888324287, 0.2877557785442752, 5.890764745442034e-07, 5.581077915347661e-07, 26939674, 0
1675, 1.0000, 0.00020534017273604087, 4245.781258583069,2505701, 0.9161695203712132, 0.910847544670105, 0.8991757035255432, 0.031238105109560255, 0.2519817394106728, 0.2877600601389861, 3.4942410587213146e-07, 5.325759653900295e-07, 26939674, 0
1676, 1.0000, 0.00018247180583931796, 4248.3050627708435,2505269, 0.9161839733195897, 0.9108465909957886, 0.8991796970367432, 0.031237915325536637, 0.2519814516271704, 0.28775963572289265, 2.8777897675968944e-07, 5.007826953854101e-07, 26939674, 0
1677, 1.0000, 0.00015988122646815202, 4250.88117980957,2503540, 0.9162418185689942, 0.9108424186706543, 0.8992171287536621, 0.031237282640894256, 0.2519805806806309, 0.2877556980945233, 8.709500839976236e-07, 5.292778368174021e-07, 26939674, 0
1678, 1.0000, 0.00010341439459039311, 4253.413761854172,2502632, 0.9162721965253038, 0.9108473062515259, 0.8992117643356323, 0.031236855847915766, 0.25197995965156533, 0.28775665503065834, 6.210304800413624e-07, 5.378072212394895e-07, 26939674, 0
1679, 1.0000, 0.00012535239260206665, 4255.953542947769,2501601, 0.9163066895571927, 0.9108518958091736, 0.8992010951042175, 0.031236427516116667, 0.25197938600578085, 0.2877546648835165, 5.736451552662558e-07, 5.412878755981052e-07, 26939674, 0
1680, 1.0000, 0.00016778353092528197, 4258.506530761719,2500080, 0.9163575759796012, 0.910851776599884, 0.8992091417312622, 0.031235723921071313, 0.25197845863212837, 0.2877530570193531, 9.273720184554968e-07, 5.712298164541423e-07, 26939674, 0
1681, 1.0000, 0.0007717440378121621, 4261.03379368782,2498119, 0.9164231829975783, 0.9108342528343201, 0.899215817451477, 0.031235089165079513, 0.25197777484825185, 0.2877415506696613, 6.837865353381822e-07, 5.815965690308233e-07, 26939674, 0
1682, 1.0000, 9.935951280386546e-05, 4263.628671646118,2497478, 0.9164446282288498, 0.9108457565307617, 0.8992144465446472, 0.03123487135317135, 0.25197722083781515, 0.28774730912087243, 5.540103057977142e-07, 5.787772295661194e-07, 26939674, 0
1683, 1.0000, 8.649540287903927e-05, 4266.161309480667,2497012, 0.9164602186777928, 0.9108477234840393, 0.8992117643356323, 0.031234710010648342, 0.251976973059455, 0.2877483798354996, 2.477788527688318e-07, 5.317000690952023e-07, 26939674, 0
1684, 1.0000, 0.000267315961145898, 4268.642883777618,2494956, 0.9165290040061767, 0.9108554124832153, 0.8991917371749878, 0.031233831534494477, 0.2519759764534263, 0.2877588448125157, 9.965976089931772e-07, 5.661767474394616e-07, 26939674, 0
1685, 1.0000, 0.00023827408164120968, 4271.06138586998,2495040, 0.916526193710659, 0.9108428359031677, 0.8992024064064026, 0.03123322008635497, 0.2519750883867253, 0.28774473487704466, 8.880727855320458e-07, 5.922453811601233e-07, 26939674, 0
1686, 1.0000, 0.00011648973583738774, 4273.685298681259,2499098, 0.9163904296724383, 0.9108457565307617, 0.899219810962677, 0.031232731453724866, 0.2519743648021625, 0.28774492641456123, 7.23587352757793e-07, 6.042276719959588e-07, 26939674, 0
1687, 1.0000, 0.0001716808021305422, 4276.275789499283,2504274, 0.9162172619391139, 0.9108486771583557, 0.8992277979850769, 0.031232132903566967, 0.2519735977247284, 0.287748736681041, 7.670738567666646e-07, 6.188198952658288e-07, 26939674, 0
1688, 1.0000, 8.682379385271667e-05, 4278.8641192913055,2509593, 0.9160393100122298, 0.9108498096466064, 0.8992277979850769, 0.03123140261282103, 0.2519726468409523, 0.2877494552957915, 9.508864290963537e-07, 6.459824303901601e-07, 26939674, 0
1689, 1.0000, 0.00024911677685431966, 4281.43195104599,2514520, 0.9158744727977612, 0.9108483195304871, 0.8992131352424622, 0.03123047151651707, 0.2519716105450331, 0.28774502392150303, 1.0362915006667528e-06, 6.772465932892608e-07, 26939674, 0
1690, 1.0000, 0.000996419488441277, 4284.03492808342,2518685, 0.9157351289783455, 0.9108579754829407, 0.8991971015930176, 0.03122983592267183, 0.25197109498601095, 0.28774938392823135, 5.155663710398883e-07, 6.590230494301472e-07, 26939674, 0
1691, 1.0000, 0.00023104161804111254, 4286.57008934021,2519651, 0.9157028105798928, 0.9108478426933289, 0.8992184400558472, 0.031229657991618486, 0.251970501611954, 0.28774230225202635, 5.933707874494765e-07, 6.521434851686212e-07, 26939674, 0
1692, 1.0000, 0.0001342220738522467, 4289.100291490555,2520998, 0.9156577454839137, 0.9108451008796692, 0.8992224931716919, 0.031229409405323646, 0.2519701958459141, 0.2877393437784584, 3.057615957646753e-07, 6.045707585608723e-07, 26939674, 0
1693, 1.0000, 0.0003039456213119767, 4291.657062530518,2524804, 0.9155304123322459, 0.9108430743217468, 0.8992465138435364, 0.031228731401551905, 0.2519693977773369, 0.287736589813112, 7.980711768662552e-07, 6.215936748283147e-07, 26939674, 0
1694, 1.0000, 0.00012744637494584127, 4294.196276664734,2528976, 0.9153908343215369, 0.9108508229255676, 0.8992452025413513, 0.031227845565696737, 0.25196850772130214, 0.28774129442239327, 8.90055214641805e-07, 6.443140812416603e-07, 26939674, 0
1695, 1.0000, 0.00023211675723599321, 4296.791384935379,2528114, 0.9154196733064917, 0.9108537435531616, 0.8992184400558472, 0.031227174215333064, 0.2519676448104285, 0.2877385831547781, 8.6291118267523e-07, 6.63413752608533e-07, 26939674, 0
1696, 1.0000, 0.00010215131252854473, 4299.339383125305,2531854, 0.9152945482441591, 0.9108527898788452, 0.8992171287536621, 0.031226492422361474, 0.2519668700502332, 0.28773756352711494, 7.747644977795787e-07, 6.737875692276301e-07, 26939674, 0
1697, 1.0000, 0.00021080938369546907, 4301.924184083939,2533621, 0.9152354316705918, 0.9108540415763855, 0.899215817451477, 0.03122569532415791, 0.25196600655651713, 0.28773397519030874, 8.634857497913373e-07, 6.907107454459555e-07, 26939674, 0
1698, 1.0000, 0.00025198603557693695, 4304.450329065323,2535927, 0.9151582823674531, 0.9108478426933289, 0.8992251753807068, 0.031224955710388556, 0.25196526311001355, 0.287732606138474, 7.434506413828146e-07, 6.958118251788077e-07, 26939674, 0
1699, 1.0000, 0.00040380583510723263, 4306.999750852585,2536826, 0.9151282055142347, 0.9108559489250183, 0.8992171287536621, 0.03122446620265278, 0.2519647901032124, 0.2877389258877612, 4.7301209427086377e-07, 6.694680405095594e-07, 26939674, 0
1700, 1.0000, 0.00021943251734218071, 4309.564886569977,2537650, 0.9151006378534428, 0.9108544588088989, 0.8992251753807068, 0.031224032881752073, 0.251964278971396, 0.28773923386274314, 5.111242845634578e-07, 6.51642672100654e-07, 26939674, 0
1701, 1.0000, 0.0003387936457216734, 4312.358026504517,2539308, 0.9150451679728686, 0.9108508229255676, 0.8992318511009216, 0.031223141389429988, 0.2519634270446114, 0.2877382084254912, 8.51926379219492e-07, 6.69343069339532e-07, 26939674, 0
1702, 1.0000, 8.128623994396402e-05, 4314.903470277786,2540378, 0.9150093701609179, 0.910849928855896, 0.8992331624031067, 0.031222517938360058, 0.2519627562308314, 0.28773848587181156, 6.708162268442841e-07, 6.694902393907672e-07, 26939674, 0
1703, 1.0000, 0.0001005952516531129, 4317.442524194717,2541342, 0.9149771186742631, 0.9108483195304871, 0.8992277979850769, 0.0312217655898369, 0.2519621122862329, 0.2877332448395534, 6.439450228601373e-07, 6.668907656658888e-07, 26939674, 0
1704, 1.0000, 0.00010195481978090507, 4320.06871509552,2541867, 0.9149595543272779, 0.910854160785675, 0.8992251753807068, 0.031220829358974248, 0.2519611829672615, 0.28773220057756815, 9.29315437381284e-07, 6.893909035251802e-07, 26939674, 0
1705, 1.0000, 0.0004514084937533892, 4322.607605934143,2542407, 0.9149414881418075, 0.9108513593673706, 0.8992277979850769, 0.03121982446443193, 0.251960415541198, 0.28773116546448396, 7.674291602755012e-07, 6.968235559681076e-07, 26939674, 0
1706, 1.0000, 0.00038294627541036655, 4325.190201759338,2542756, 0.9149298120330498, 0.9108597636222839, 0.8992224931716919, 0.031219221289977728, 0.2519598314614064, 0.2877339618716872, 5.840784911836927e-07, 6.846327379145043e-07, 26939674, 0
1707, 1.0000, 0.00020282749713459463, 4327.755206823349,2542847, 0.914926767546239, 0.9108552932739258, 0.8992277979850769, 0.031218887924438794, 0.2519594859710068, 0.28772913335401595, 3.454928447221839e-07, 6.393752221886211e-07, 26939674, 0
1708, 1.0000, 0.0001114370685265182, 4330.260204076767,2542997, 0.9149217491613861, 0.9108455181121826, 0.8992425203323364, 0.031218218199507666, 0.25195890536261534, 0.28772262556190875, 5.806075858427739e-07, 6.332402218181136e-07, 26939674, 0
1709, 1.0000, 8.760393044760765e-05, 4332.812920093536,2542638, 0.914933759829134, 0.910846471786499, 0.8992371559143066, 0.031217375965982296, 0.251958067502794, 0.2877254256737703, 8.378605765857472e-07, 6.512216326263999e-07, 26939674, 0
1710, 1.0000, 0.000462300551093966, 4335.359064102173,2541760, 0.9149631341084731, 0.91084885597229, 0.8992452025413513, 0.03121612592242096, 0.25195731140121486, 0.28772988549332695, 7.561030189728868e-07, 6.610191389244154e-07, 26939674, 0
1711, 1.0000, 0.00025653805184745103, 4337.942671060562,2540986, 0.9149890289743141, 0.9108506441116333, 0.8992318511009216, 0.031215681607703695, 0.2519566660821912, 0.2877331448898781, 6.453181993770762e-07, 6.594320058457159e-07, 26939674, 0
1712, 1.0000, 0.00014531063273601, 4340.495557069778,2540369, 0.915009671264009, 0.910849928855896, 0.8992277979850769, 0.031215421181383252, 0.2519562916488364, 0.28773056493808824, 3.744309670650203e-07, 6.231465512016283e-07, 26939674, 0
1713, 1.0000, 0.00010246846482552044, 4343.051592826843,2538798, 0.9150622304813685, 0.9108515381813049, 0.8992304801940918, 0.031214814530779757, 0.25195571257924226, 0.2877308666637958, 5.790747169553967e-07, 6.185924805757555e-07, 26939674, 0
1714, 1.0000, 0.00012995240947280155, 4345.61789894104,2535992, 0.9151561077340169, 0.9108557105064392, 0.8992291688919067, 0.031213999984843713, 0.2519547133059258, 0.28772829702561886, 9.99266168533186e-07, 6.489814617561277e-07, 26939674, 0
1715, 1.0000, 0.0005566516452353817, 4348.074977874756,2532383, 0.9152768500735778, 0.9108374714851379, 0.8992371559143066, 0.03121302205072424, 0.25195384975690815, 0.28771774449820453, 8.635565656445188e-07, 6.677872782329039e-07, 26939674, 0
1716, 1.0000, 0.00033761662895423174, 4350.397809743881,2530283, 0.9153471074615186, 0.9108453392982483, 0.8992318511009216, 0.031212554723737, 0.25195330669464683, 0.2877216982300892, 5.430535764405775e-07, 6.541217574572361e-07, 26939674, 0
1717, 1.0000, 0.00021450883974932688, 4352.935045719147,2529588, 0.9153703593113371, 0.9108443260192871, 0.8992385268211365, 0.031212320339713225, 0.2519530011361163, 0.2877203817221701, 3.055632866733049e-07, 6.061817437803287e-07, 26939674, 0
1718, 1.0000, 0.00014723747538205004, 4355.462234735489,2523976, 0.9155581138166339, 0.9108426570892334, 0.8992478847503662, 0.031211243222996923, 0.2519517725847484, 0.28771735812123883, 1.228552692467133e-06, 6.505518949421876e-07, 26939674, 0
1719, 1.0000, 0.00017759125973583492, 4358.010677576065,2520154, 0.915685982262686, 0.9108507633209229, 0.8992505073547363, 0.03121046399425467, 0.25195088002740484, 0.2877125139875456, 8.925574181417595e-07, 6.714557047541413e-07, 26939674, 0
1720, 1.0000, 0.00012442593487588968, 4360.598764419556,2516241, 0.9158168951955489, 0.9108532071113586, 0.8992465138435364, 0.031209810569252778, 0.2519499398086169, 0.28771744020828527, 9.402162522431645e-07, 6.944458814529705e-07, 26939674, 0
1721, 1.0000, 0.00019465308646929937, 4363.158458471298,2512486, 0.9159425220963667, 0.9108555316925049, 0.8992491960525513, 0.031209036288777855, 0.251949082616293, 0.28772447625710207, 8.571936012113923e-07, 7.092224230581496e-07, 26939674, 0
1722, 1.0000, 0.00030741930678229886, 4365.7363295555115,2508727, 0.9160682828207806, 0.9108608961105347, 0.8992452025413513, 0.031208394275589642, 0.2519481082581436, 0.28772551555907905, 9.743621067204167e-07, 7.321098512563966e-07, 26939674, 0
1723, 1.0000, 0.0005385764529575139, 4368.258886814117,2504899, 0.9161963520022268, 0.9108344316482544, 0.899257242679596, 0.031207496871487862, 0.2519472712698399, 0.2877140320150975, 8.369878491398808e-07, 7.419771672359015e-07, 26939674, 0
1724, 1.0000, 0.0001784659438452409, 4370.786988973618,2504112, 0.9162226817947551, 0.9108394980430603, 0.899254560470581, 0.031207195850251772, 0.2519466021870824, 0.2877140834617626, 6.69080378212783e-07, 7.343436034493915e-07, 26939674, 0
1725, 1.0000, 0.00015197305613322382, 4373.329028844833,2503037, 0.916258646886201, 0.9108455181121826, 0.8992478847503662, 0.031206626885609042, 0.2519458021315609, 0.2877088528225794, 8.000559784671069e-07, 7.40664316980102e-07, 26939674, 0
1726, 1.0000, 0.0001865547641362491, 4375.918938875198,2503079, 0.9162572417384421, 0.9108536243438721, 0.8992318511009216, 0.03120577185343777, 0.2519445353181061, 0.2877138059552462, 1.2668104164004212e-06, 7.815026274710962e-07, 26939674, 0
1727, 1.0000, 0.00012729237583965826, 4378.516805887222,2504001, 0.9162263953995462, 0.9108540415763855, 0.8992358446121216, 0.03120518908391597, 0.25194343501628175, 0.2877143081055438, 1.1002996342934779e-06, 8.0870195891439e-07, 26939674, 0
1728, 1.0000, 0.00013469268504054833, 4381.064332008362,2505411, 0.9161792225819289, 0.9108501076698303, 0.8992358446121216, 0.031204744912421326, 0.2519426056595112, 0.2877120252715967, 8.293592179686726e-07, 8.107443171326891e-07, 26939674, 0
1729, 1.0000, 0.0006564425664735215, 4383.65386390686,2506589, 0.916139811532884, 0.9108415246009827, 0.8992679119110107, 0.031203661797470642, 0.2519409912188144, 0.28770502234804624, 1.6144432516962404e-06, 8.685559510520758e-07, 26939674, 0
1730, 1.0000, 0.0013482023441393363, 4386.183643102646,2506258, 0.9161508854354594, 0.9108551740646362, 0.8992478847503662, 0.031203226571732728, 0.2519408690652295, 0.2877231176603002, 1.221498157066847e-07, 7.13850555568821e-07, 26939674, 0
1731, 1.0000, 0.0003081512730179488, 4388.72368311882,2506320, 0.9161488111697202, 0.9108399152755737, 0.899258553981781, 0.031203248669974894, 0.25193986369886767, 0.2877120993752708, 1.0053660137732123e-06, 7.387185277301173e-07, 26939674, 0
1732, 1.0000, 0.00025448493465442707, 4391.263452291489,2506213, 0.9161523909509154, 0.9108406901359558, 0.8992505073547363, 0.031203140958356575, 0.2519396303294249, 0.2877108260569476, 2.3337412680124459e-07, 6.583189597938086e-07, 26939674, 0
1733, 1.0000, 0.000345043082279901, 4393.794449329376,2506009, 0.9161592159543153, 0.9108492732048035, 0.8992331624031067, 0.031202134308477705, 0.25193777483296725, 0.28769749929767174, 1.8554914717472393e-06, 7.301946103341185e-07, 26939674, 0
1734, 1.0000, 0.00022552826161847736, 4396.386918306351,2505463, 0.9161774828751799, 0.910862386226654, 0.8992371559143066, 0.03120154199966817, 0.2519365727196021, 0.2877178331206561, 1.2021139381146462e-06, 7.67519333526074e-07, 26939674, 0
1735, 1.0000, 0.00012465529135313378, 4398.938992500305,2505719, 0.9161689181650309, 0.9108636975288391, 0.8992304801940918, 0.03120128350689278, 0.2519355857522836, 0.28771212056236384, 9.86968185401338e-07, 7.870651935113061e-07, 26939674, 0
1736, 1.0000, 0.00020014391692044177, 4401.519224643707,2505902, 0.9161627957355104, 0.9108510613441467, 0.8992438316345215, 0.031200755387634983, 0.2519342957591605, 0.2877130953112894, 1.2899944765720761e-06, 8.269293782345761e-07, 26939674, 0
1737, 1.0000, 0.0003813290186879829, 4404.085569620132,2507383, 0.9161132475490626, 0.9108432531356812, 0.8992531895637512, 0.031200520678000738, 0.2519331311362856, 0.28770660365545875, 1.1646212943472456e-06, 8.55736490905406e-07, 26939674, 0
1738, 1.0000, 0.0006582326504497029, 4406.645283699036,2507361, 0.9161139835788411, 0.9108307957649231, 0.8992692232131958, 0.031200020588789252, 0.2519323289848425, 0.2877004437324298, 8.021528650759002e-07, 8.502208687971546e-07, 26939674, 0
1739, 1.0000, 0.00017767424151977153, 4409.19539475441,2507582, 0.9161065898251578, 0.9108349680900574, 0.899262547492981, 0.03119985637992405, 0.25193161607318276, 0.2877019946646753, 7.129088864799016e-07, 8.353759871928257e-07, 26939674, 0
1740, 1.0000, 0.00019988228948634006, 4411.713442564011,2507337, 0.9161147865204176, 0.9108409881591797, 0.8992438316345215, 0.03119952525501657, 0.2519308600087652, 0.2877017575501681, 7.560676485440787e-07, 8.270844469855445e-07, 26939674, 0
1741, 1.0000, 0.00032542819589371493, 4414.298792362213,2507773, 0.9161001997484451, 0.9108507633209229, 0.8992465138435364, 0.03119914388801229, 0.25192945842151904, 0.28769845383725395, 1.4015876310113917e-06, 8.718803590283599e-07, 26939674, 0
1742, 1.0000, 0.0002209920632004, 4416.860381364822,2506975, 0.9161268975558625, 0.9108555316925049, 0.8992358446121216, 0.031198676597847124, 0.2519283511105816, 0.28771047199193284, 1.107307952330494e-06, 8.929724224037053e-07, 26939674, 0
1743, 1.0000, 0.0001359384909364094, 4419.467819452286,2506164, 0.9161540302899673, 0.9108555316925049, 0.8992531895637512, 0.031198431748271437, 0.25192725228827095, 0.28770914633040573, 1.0988225566110899e-06, 9.116895959580186e-07, 26939674, 0
1744, 1.0000, 0.000549425635369644, 4422.052538394928,2504676, 0.9162038126677081, 0.9108457565307617, 0.8992692232131958, 0.031198122397574735, 0.251925866522932, 0.28770014606056327, 1.3857683991425063e-06, 9.506734476460421e-07, 26939674, 0
1745, 1.0000, 0.0013150229913783096, 4424.683530330658,2503481, 0.9162437924670364, 0.9108656048774719, 0.8992692232131958, 0.031197604120797057, 0.25192560241832174, 0.2877072161301977, 2.641063678310296e-07, 8.363847681471499e-07, 26939674, 0
1746, 1.0000, 0.0002955291891188162, 4427.217746257782,2503716, 0.9162359303307668, 0.9108540415763855, 0.8992639183998108, 0.03119770205948869, 0.2519247455931363, 0.2877011515657952, 8.56817880034999e-07, 8.38405957463392e-07, 26939674, 0
1747, 1.0000, 0.0002425194650072065, 4429.5849714279175,2503473, 0.9162440601142284, 0.9108527898788452, 0.8992679119110107, 0.03119763270986255, 0.25192446268802393, 0.28770053788656885, 2.829093848077946e-07, 7.520966521600881e-07, 26939674, 0
1748, 1.0000, 0.00018467776326706005, 4432.129289388657,2501713, 0.9163029424965026, 0.9108484387397766, 0.8992277979850769, 0.031197888789491795, 0.2519229383425836, 0.28770241736926544, 1.5243480108173557e-06, 8.071508394520673e-07, 26939674, 0
1749, 1.0000, 0.0008106996458978841, 4434.698595523834,2500293, 0.9163504498731101, 0.9108514785766602, 0.8992478847503662, 0.03119700857043536, 0.2519223571615543, 0.28769889872427207, 5.811752586959429e-07, 7.810699764121043e-07, 26939674, 0
1750, 1.0000, 8.975847912956038e-05, 4437.248047590256,2499980, 0.9163609215695032, 0.9108474254608154, 0.8992277979850769, 0.031197917708879475, 0.25192102676932543, 0.2877059538851863, 1.330395062781875e-06, 8.237947355656736e-07, 26939674, 0
1751, 1.0000, 0.00015138596256429853, 4439.723868370056,2499357, 0.9163817645945923, 0.9108521938323975, 0.8992304801940918, 0.03119747361180447, 0.251920563940989, 0.2877039641601059, 4.628288513552903e-07, 7.776410060108379e-07, 26939674, 0
1752, 1.0000, 0.0002390615257176788, 4442.207772493362,2497768, 0.9164349260181341, 0.9108531475067139, 0.8992318511009216, 0.031197112208164384, 0.25191945397350746, 0.28770758948116854, 1.1099685239823742e-06, 8.058093539393279e-07, 26939674, 0
1753, 1.0000, 0.0007946306056163064, 4444.766745567322,2495149, 0.9165225470176659, 0.9108448028564453, 0.8992344737052917, 0.031196409285421715, 0.2519182814069983, 0.28769797183032825, 1.172561326534538e-06, 8.366091893936479e-07, 26939674, 0
1754, 1.0000, 0.00013396027362283188, 4447.3003895282745,2493664, 0.9165722290277096, 0.9108536243438721, 0.8992291688919067, 0.031195978998293898, 0.2519172697669471, 0.28769900209243127, 1.01164649302099e-06, 8.526548084901772e-07, 26939674, 0
1755, 1.0000, 0.00018841533707788884, 4450.168571710587,2492070, 0.9166255577307466, 0.9108551740646362, 0.8992277979850769, 0.031195596646896768, 0.2519165336666581, 0.28769639246952766, 7.361003593331361e-07, 8.402134395892332e-07, 26939674, 0
1756, 1.0000, 0.000304493437822985, 4452.702167749405,2487515, 0.9167779493507799, 0.910854697227478, 0.8992412090301514, 0.031194694737175115, 0.25191500631653, 0.2876900612670841, 1.527342231744111e-06, 8.919577793768403e-07, 26939674, 0
1757, 1.0000, 0.0004284812331577107, 4455.1643216609955,2485404, 0.9168485747536098, 0.9108531475067139, 0.8992264866828918, 0.031194251303084963, 0.2519143780573825, 0.28770431550452874, 6.282639984922511e-07, 8.612397877820382e-07, 26939674, 0
1758, 1.0000, 0.0001714664633201946, 4457.610459804535,2484690, 0.9168724622655097, 0.9108540415763855, 0.8992291688919067, 0.03119404941533504, 0.251913780540083, 0.2876994638733473, 5.975169193872532e-07, 8.303222914523813e-07, 26939674, 0
1759, 1.0000, 8.743059552993867e-05, 4460.111753940582,2483547, 0.9169107023580889, 0.9108555316925049, 0.8992264866828918, 0.03119356542026723, 0.25191314992994174, 0.2877008199192304, 6.306089084251454e-07, 8.077891915466197e-07, 26939674, 0
1760, 1.0000, 0.0003430310050360418, 4462.616847991943,2479521, 0.917045395807541, 0.9108439087867737, 0.8992224931716919, 0.031192856093436198, 0.2519123407344838, 0.287697459926022, 8.091954067923623e-07, 8.079297030339753e-07, 26939674, 0
1761, 1.0000, 0.0010337921474690257, 4465.080096960068,2478900, 0.917066171920832, 0.9108700752258301, 0.899215817451477, 0.031192408517205523, 0.251912010401287, 0.2877057905029115, 3.303355113892792e-07, 7.388082626202837e-07, 26939674, 0
1762, 1.0000, 0.0002686112716430146, 4467.545745849609,2478194, 0.9170897917855396, 0.9108611345291138, 0.899215817451477, 0.031192314670264544, 0.25191138879595965, 0.287699374731589, 6.216061598784961e-07, 7.261562846444954e-07, 26939674, 0
1763, 1.0000, 0.00015160112723949738, 4470.006083726883,2477249, 0.917121407610113, 0.9108605980873108, 0.899215817451477, 0.031192135962270537, 0.25191110061870586, 0.28769800481470287, 2.8817336206188315e-07, 6.620525668159697e-07, 26939674, 0
1764, 1.0000, 0.00023002144471910682, 4472.519724607468,2473338, 0.9172522536311778, 0.9108549952507019, 0.8992291688919067, 0.031191507485416995, 0.2519101445931683, 0.2876956362467112, 9.560264790930972e-07, 6.868315214017185e-07, 26939674, 0
1765, 1.0000, 0.00043003015239280375, 4474.978988409042,2471008, 0.917330205875893, 0.9108511209487915, 0.8992344737052917, 0.03119079382419934, 0.2519092139577768, 0.28769740917848047, 9.306415830190318e-07, 7.080166029136433e-07, 26939674, 0
1766, 1.0000, 0.00015929553398077848, 4477.466086149216,2468678, 0.9174081581206082, 0.9108523726463318, 0.899223804473877, 0.031190398801427523, 0.2519085914699001, 0.2877002187759762, 6.224848090319313e-07, 6.989594380180051e-07, 26939674, 0
1767, 1.0000, 0.00014984405680041582, 4479.897309064865,2468394, 0.9174176595959297, 0.910849928855896, 0.8992091417312622, 0.03119001786937511, 0.2519081333081932, 0.2876961722244728, 4.581594441610548e-07, 6.700518961032087e-07, 26939674, 0
1768, 1.0000, 0.00031189773423891413, 4482.4098970890045,2463238, 0.9175901582112737, 0.9108542799949646, 0.899219810962677, 0.031189122719441624, 0.25190697930089834, 0.2876881455265642, 1.1540056796821574e-06, 7.074868809434447e-07, 26939674, 0
1769, 1.0000, 0.0003403535026930131, 4487.185730218887,2462870, 0.9176024699821128, 0.9108519554138184, 0.899223804473877, 0.031188832874305034, 0.2519065389859682, 0.28768524383095506, 4.40319682160073e-07, 6.747196553576895e-07, 26939674, 0
1770, 1.0000, 0.00028708948719769514, 4489.706346273422,2461792, 0.9176385354412557, 0.9108551144599915, 0.8992184400558472, 0.03118848158695502, 0.25190614168615305, 0.28768519650226143, 3.972980819333394e-07, 6.399155629697343e-07, 26939674, 0
1771, 1.0000, 0.00020365399783345238, 4492.183175086975,2459608, 0.9177116031247141, 0.9108639359474182, 0.8992531895637512, 0.031187383289197543, 0.2519053539398189, 0.2876858530766223, 7.877457730565141e-07, 6.533546906476307e-07, 26939674, 0
1772, 1.0000, 0.0003245486766143714, 4494.653913974762,2459960, 0.9176998266482592, 0.9108501076698303, 0.8992505073547363, 0.0311869673001086, 0.25190463784755435, 0.28768462602316536, 7.160941519757102e-07, 6.593729469695405e-07, 26939674, 0
1773, 1.0000, 0.00013866139825434253, 4497.170384883881,2457610, 0.9177784480109548, 0.910851776599884, 0.8992518782615662, 0.031186438560748746, 0.2519040484812372, 0.2876920429746725, 5.893627864073103e-07, 6.520130426393229e-07, 26939674, 0
1774, 1.0000, 0.0001275741050053788, 4499.560391664505,2456654, 0.9178104318504173, 0.9108501076698303, 0.8992452025413513, 0.03118595761197344, 0.25190348956997816, 0.28769005230430117, 5.589156613639013e-07, 6.420447260204436e-07, 26939674, 0
1775, 1.0000, 0.0005604739846082146, 4501.992059707642,2454118, 0.9178952760103305, 0.9108562469482422, 0.8992184400558472, 0.03118528103330966, 0.25190280249257496, 0.28769249038684086, 6.870696925842523e-07, 6.464111421881568e-07, 26939674, 0
1776, 1.0000, 0.00010085073922391407, 4504.469594717026,2452467, 0.9179505116996115, 0.9108492732048035, 0.899219810962677, 0.03118478996820668, 0.2519021978380647, 0.28768550710753427, 6.046631085832033e-07, 6.421097990862766e-07, 26939674, 0
1777, 1.0000, 0.00013886367553284573, 4506.986278772354,2451389, 0.9179865771587544, 0.910849928855896, 0.899215817451477, 0.031184418090360932, 0.25190180462320966, 0.2876833119270922, 3.9321174155615424e-07, 6.113797016076789e-07, 26939674, 0
1778, 1.0000, 0.0001475406452494011, 4509.450083971024,2446932, 0.9181356901006839, 0.9108552932739258, 0.8992505073547363, 0.031183264364301213, 0.251900673789446, 0.2876833503219986, 1.1308320901903812e-06, 6.501592211553474e-07, 26939674, 0
1779, 1.0000, 0.0002853264853257027, 4511.915386915207,2446100, 0.918163525408668, 0.9108548760414124, 0.8992665410041809, 0.031182686546356583, 0.25189991009635193, 0.28768400378069475, 7.636945449918109e-07, 6.607082393299935e-07, 26939674, 0
1780, 1.0000, 0.00011224756553400988, 4514.369351148605,2444744, 0.9182088916077382, 0.9108544588088989, 0.8992518782615662, 0.031182247290014533, 0.25189930334426597, 0.2876851090125967, 6.067543729115776e-07, 6.551036843185393e-07, 26939674, 0
1781, 1.0000, 0.00029320977375072354, 4516.896101236343,2443579, 0.9182478677300958, 0.9108511209487915, 0.8992398381233215, 0.031181630782644267, 0.25189859355411875, 0.28768299463263236, 7.09785119568096e-07, 6.603766772808188e-07, 26939674, 0
1782, 1.0000, 0.000741122373705941, 4519.4471271038055,2443192, 0.9182608151630164, 0.910866916179657, 0.899215817451477, 0.03118116367386326, 0.25189830638523575, 0.28769167049060995, 2.871687386218902e-07, 6.076118989647251e-07, 26939674, 0
1783, 1.0000, 0.00018943033446554096, 4521.9529139995575,2443054, 0.9182654320770811, 0.9108595848083496, 0.8992251753807068, 0.03118103220807014, 0.25189785073131643, 0.2876869339673603, 4.5565540968128815e-07, 5.90374099553218e-07, 26939674, 0
1784, 1.0000, 9.527001178600957e-05, 4524.561745882034,2442831, 0.9182728927425624, 0.9108567833900452, 0.8992264866828918, 0.03118079189862021, 0.25189756671272884, 0.28768564330263163, 2.840176264173877e-07, 5.487178597880172e-07, 26939674, 0
1785, 1.0000, 0.00015363141808470473, 4527.07480597496,2442214, 0.9182935350322573, 0.9108559489250183, 0.8992318511009216, 0.03118039853428554, 0.2518972032743537, 0.2876821203013687, 3.6343704545860334e-07, 5.265712040203737e-07, 26939674, 0
1786, 1.0000, 0.0004290351883536067, 4529.617876291275,2442332, 0.918289587236173, 0.9108613133430481, 0.8992371559143066, 0.03118010437740672, 0.2518969247432432, 0.2876831196076234, 2.7853405526467867e-07, 4.940822195882711e-07, 26939674, 0
1787, 1.0000, 0.00021840366158311172, 4532.151180028915,2441010, 0.9183338159346767, 0.9108574986457825, 0.8992425203323364, 0.03117996314462997, 0.25189666866607985, 0.2876819207824608, 2.560780012483832e-07, 4.6265422222184057e-07, 26939674, 0
1788, 1.0000, 9.90060308551562e-05, 4537.059027194977,2441424, 0.9183199651924827, 0.9108588099479675, 0.8992478847503662, 0.031179581351288732, 0.251896144366673, 0.2876804795721448, 5.242960662843466e-07, 4.684772836119866e-07, 26939674, 0
1789, 1.0000, 0.0001422768717598458, 4539.593044042587,2441300, 0.918324113723961, 0.9108583927154541, 0.8992505073547363, 0.031179206350120513, 0.2518957729487204, 0.28768170288922973, 3.714174980906648e-07, 4.5772635522626047e-07, 26939674, 0
1790, 1.0000, 0.00023582969999524515, 4542.104000091553,2441683, 0.9183113001146367, 0.9108502268791199, 0.8992491960525513, 0.03117860942495554, 0.25189531626475725, 0.28767677976536976, 4.5668514453423015e-07, 4.576221274212627e-07, 26939674, 0
1791, 1.0000, 0.0007175883992325521, 4544.731904029846,2441464, 0.9183186269565219, 0.9108625650405884, 0.8992398381233215, 0.03117834509477885, 0.25189502700642186, 0.287681230348931, 2.892611711824422e-07, 4.371045509477225e-07, 26939674, 0
1792, 1.0000, 0.00013873718633576634, 4547.238169908524,2442225, 0.9182931670173682, 0.9108557105064392, 0.8992331624031067, 0.031178113142057616, 0.25189463604012835, 0.2876771343388561, 3.909613320307592e-07, 4.3225514968012e-07, 26939674, 0
1793, 1.0000, 0.0001042708294789632, 4549.762848138809,2442135, 0.9182961780482799, 0.9108559489250183, 0.8992318511009216, 0.03117793111422968, 0.2518943865727819, 0.2876777267088277, 2.494722033952179e-07, 4.091366403821817e-07, 26939674, 0
1794, 1.0000, 0.0003102772259657514, 4552.288268089294,2442581, 0.9182812567173172, 0.9108526110649109, 0.8992024064064026, 0.031177376470179128, 0.2518938129238957, 0.2876776523975002, 5.736486605734115e-07, 4.2320046436493797e-07, 26939674, 0
1795, 1.0000, 6.391722714893561e-05, 4554.793375015259,2442507, 0.9182837324538446, 0.9108559489250183, 0.8992304801940918, 0.031177042722358505, 0.2518932359199666, 0.2876787012649242, 5.770002856064771e-07, 4.365250038300061e-07, 26939674, 0
1796, 1.0000, 0.00011509229042638455, 4557.358008861542,2442287, 0.9182910927516289, 0.9108604788780212, 0.8992398381233215, 0.031176724093607912, 0.2518927524136158, 0.2876794550375273, 4.835092859978296e-07, 4.410102609398191e-07, 26939674, 0
1797, 1.0000, 0.00024740649603431414, 4559.869887113571,2442006, 0.9183004938592534, 0.9108540415763855, 0.8992438316345215, 0.031176332875478885, 0.2518922537580662, 0.2876814984101021, 4.986551773167314e-07, 4.4646133967707375e-07, 26939674, 0
1798, 1.0000, 0.00011953879203517617, 4562.431776046753,2442762, 0.9182752011995947, 0.9108619689941406, 0.8992304801940918, 0.031176008193354535, 0.25189164562750727, 0.28768119896781863, 6.081327397766678e-07, 4.604742092624149e-07, 26939674, 0
1799, 1.0000, 0.0002718831555546013, 4564.965007066727,2444514, 0.9182165864645128, 0.9108565449714661, 0.8992291688919067, 0.031175735568446425, 0.2518910256098844, 0.28767387976955916, 6.200191471350536e-07, 4.7437881931185185e-07, 26939674, 0
1800, 1.0000, 0.0004072905415253285, 4567.475660324097,2444932, 0.9182026018987226, 0.9108598828315735, 0.8992251753807068, 0.03117547903560908, 0.2518905276970362, 0.2876763701269503, 4.979081912881433e-07, 4.7668083120050885e-07, 26939674, 0
1801, 1.0000, 0.0001794888755728965, 4570.229432344437,2445117, 0.918196412557404, 0.9108583331108093, 0.8992277979850769, 0.031175305471209776, 0.25189015505552526, 0.2876754171113241, 3.7264541474790747e-07, 4.650873180145228e-07, 26939674, 0
1802, 1.0000, 7.171623336556293e-05, 4572.7378013134,2445301, 0.9181902566719845, 0.9108569622039795, 0.8992318511009216, 0.03117503400839067, 0.2518895172943077, 0.28767903920366505, 6.377618386177453e-07, 4.800062591759083e-07, 26939674, 0
1803, 1.0000, 0.000296127174038266, 4575.361878156662,2445271, 0.918191260348955, 0.9108625650405884, 0.8992452025413513, 0.031174788695012227, 0.25188894117628885, 0.2876828063346401, 5.76113653616428e-07, 4.888470821081218e-07, 26939674, 0
1804, 1.0000, 0.00016811875930174914, 4577.777499198914,2444966, 0.918201464398156, 0.9108540415763855, 0.8992385268211365, 0.03117456288612502, 0.25188838041929745, 0.2876744099862386, 5.607640894966792e-07, 4.956027915786388e-07, 26939674, 0
1805, 1.0000, 0.00010716894564699078, 4580.418869256973,2444923, 0.9182029030018138, 0.9108575582504272, 0.8992518782615662, 0.03117443317338371, 0.25188799200631123, 0.2876739049410996, 3.8840727434319433e-07, 4.836699490941857e-07, 26939674, 0
1806, 1.0000, 0.0003215094888821356, 4582.995835065842,2444645, 0.9182122037417412, 0.9108551144599915, 0.8992478847503662, 0.03117422686654587, 0.25188748006983713, 0.2876704231476601, 5.119370196648987e-07, 4.864249558379704e-07, 26939674, 0
1807, 1.0000, 0.0002311100726452897, 4585.498075962067,2444626, 0.9182128394038226, 0.9108589291572571, 0.8992385268211365, 0.03117410499994379, 0.25188698867900916, 0.28767646800673025, 4.913934181227653e-07, 4.869195330228106e-07, 26939674, 0
1808, 1.0000, 0.00011621882944748447, 4588.031580924988,2444331, 0.9182227088940333, 0.9108572006225586, 0.8992251753807068, 0.031174002822597836, 0.25188666204214133, 0.28767555069310874, 3.2663150018041875e-07, 4.6786147289663816e-07, 26939674, 0
1809, 1.0000, 6.394302371551777e-05, 4590.577142953873,2443934, 0.918235990885944, 0.9108535647392273, 0.8992104530334473, 0.031173829123319768, 0.2518860601673447, 0.28767356067528416, 6.018776675387194e-07, 4.797957296402615e-07, 26939674, 0
1810, 1.0000, 6.501831901786745e-05, 4593.102016925812,2443357, 0.9182552949396782, 0.9108603000640869, 0.8992304801940918, 0.031173614501550224, 0.25188546949192026, 0.2876796178718585, 5.906766359919935e-07, 4.898754999627376e-07, 26939674, 0
1811, 1.0000, 8.606534964367954e-05, 4595.675388813019,2442798, 0.91827399678723, 0.9108607769012451, 0.8992344737052917, 0.031173474480056914, 0.2518849036425909, 0.28767674177645897, 5.658510855988119e-07, 4.969896713030903e-07, 26939674, 0
1812, 1.0000, 0.0001190381101657492, 4598.187964916229,2442076, 0.918298151946322, 0.9108586311340332, 0.8992452025413513, 0.031173310421554246, 0.25188440613405155, 0.2876752592628605, 4.975064281653729e-07, 4.970413228262674e-07, 26939674, 0
1813, 1.0000, 0.00016372947737129103, 4600.704352855682,2441361, 0.9183220729141208, 0.9108579754829407, 0.8992465138435364, 0.031173182272819584, 0.2518840067626728, 0.2876715667299508, 3.993696670590019e-07, 4.862848666849072e-07, 26939674, 0
1814, 1.0000, 0.00032330934489680565, 4603.239112615585,2441073, 0.9183317082130384, 0.9108628034591675, 0.8992491960525513, 0.031173121661386933, 0.2518836737558338, 0.2876757012865395, 3.330089740627429e-07, 4.682171021051116e-07, 26939674, 0
1815, 1.0000, 9.994127184186676e-05, 4605.771926403046,2440536, 0.9183496740308119, 0.9108601808547974, 0.8992331624031067, 0.031173079144477017, 0.2518833785426128, 0.28767538180996666, 2.952114449006338e-07, 4.471115248314465e-07, 26939674, 0
1816, 1.0000, 0.0001417257018439568, 4608.343146324158,2440038, 0.9183663350685235, 0.9108557105064392, 0.899223804473877, 0.03117302732619359, 0.25188308998445824, 0.28767556409539613, 2.8855836797792023e-07, 4.2795454722455817e-07, 26939674, 0
1817, 1.0000, 4.284851423617204e-05, 4610.858084440231,2439466, 0.9183854718427626, 0.9108573794364929, 0.8992318511009216, 0.031172908628049185, 0.25188271495683356, 0.28767813214806426, 3.750273258051884e-07, 4.2234190266578444e-07, 26939674, 0
1818, 1.0000, 7.11578748510304e-05, 4613.350735425949,2438741, 0.9184097273695517, 0.9108573794364929, 0.8992412090301514, 0.031172842454509093, 0.2518823583192225, 0.2876772590463207, 3.566384010333934e-07, 4.1526044526048434e-07, 26939674, 0
1819, 1.0000, 0.00010869375538052087, 4615.9518394470215,2438013, 0.9184340832640379, 0.9108587503433228, 0.8992452025413513, 0.031172718841477362, 0.25188197379081567, 0.2876763367694386, 3.84528520303018e-07, 4.1207983638773924e-07, 26939674, 0
1820, 1.0000, 0.00037582832142662293, 4618.4755392074585,2437459, 0.9184526178320945, 0.9108555316925049, 0.8992505073547363, 0.03117259641244529, 0.25188172754255467, 0.28767191074291415, 2.462516494050604e-07, 3.9140028973225576e-07, 26939674, 0
1821, 1.0000, 4.738985189444111e-05, 4621.0087032318115,2437057, 0.9184660671035003, 0.9108586311340332, 0.8992465138435364, 0.031172553249632563, 0.2518814734861814, 0.287674950658578, 2.5405589404448037e-07, 3.7484520178132014e-07, 26939674, 0
1822, 1.0000, 0.00010653600191829618, 4623.531009197235,2436561, 0.9184826612294139, 0.9108573794364929, 0.8992385268211365, 0.031172509216824146, 0.2518812789658689, 0.28767604902662486, 1.945171794193179e-07, 3.5104481011739075e-07, 26939674, 0
1823, 1.0000, 0.00010271260563415309, 4626.043875217438,2435721, 0.9185107641845902, 0.9108540415763855, 0.8992291688919067, 0.031172482879724676, 0.2518810031711102, 0.28767465595883196, 2.7579300670987905e-07, 3.426767395155062e-07, 26939674, 0
1824, 1.0000, 0.00011453865554398774, 4628.620705127716,2435071, 0.9185325105189528, 0.9108579754829407, 0.8992398381233215, 0.031172416429819178, 0.25188069850120004, 0.2876749874868796, 3.046674656448367e-07, 3.3867159369426675e-07, 26939674, 0
1825, 1.0000, 6.0736132417463824e-05, 4631.1317620277405,2434382, 0.9185555616333771, 0.9108603000640869, 0.8992465138435364, 0.03117237999219072, 0.2518804327865179, 0.28767630712405734, 2.6571624506255276e-07, 3.305542192593268e-07, 26939674, 0
1826, 1.0000, 8.722795169631599e-05, 4633.653114080429,2433577, 0.9185824936320879, 0.910859227180481, 0.8992358446121216, 0.031172283947157153, 0.25188014423402516, 0.28767743935083323, 2.885537603858346e-07, 3.2609272373536664e-07, 26939674, 0
1827, 1.0000, 0.0002907615999619962, 4636.183040142059,2432694, 0.9186120351909219, 0.910852313041687, 0.8992398381233215, 0.03117227231219721, 0.2518799112703954, 0.2876720708964384, 2.3296272022577114e-07, 3.1530847229637254e-07, 26939674, 0
1828, 1.0000, 6.399895641134596e-05, 4638.709721088409,2432122, 0.918631171965161, 0.9108567833900452, 0.8992344737052917, 0.03117220832560339, 0.2518797017910173, 0.2876737226260619, 2.0947766360412956e-07, 3.026745103055446e-07, 26939674, 0
1829, 1.0000, 0.0001376799422120259, 4641.288303136826,2431584, 0.9186491712388335, 0.9108586311340332, 0.8992412090301514, 0.03117216808820873, 0.2518795380299727, 0.2876746886122259, 1.637654573061198e-07, 2.846429906992181e-07, 26939674, 0
1830, 1.0000, 8.515914381155959e-05, 4643.801612138748,2430649, 0.9186804525044165, 0.9108593463897705, 0.8992438316345215, 0.03117210787623334, 0.2518792844868437, 0.28767545193207356, 2.5354126942378485e-07, 2.813683932060031e-07, 26939674, 0
1831, 1.0000, 4.638954993480004e-05, 4646.321346282959,2430053, 0.9187003922202321, 0.9108593463897705, 0.8992425203323364, 0.03117199638668603, 0.25187904805372163, 0.2876747690976541, 2.3643474722501168e-07, 2.7651513649597456e-07, 26939674, 0
1832, 1.0000, 4.9738494147156276e-05, 4648.838911294937,2429124, 0.9187314727504212, 0.9108586311340332, 0.8992344737052917, 0.03117194432556261, 0.25187881885096963, 0.2876740006825703, 2.2920459014086347e-07, 2.713746958827638e-07, 26939674, 0
1833, 1.0000, 7.969215556526725e-05, 4651.381534099579,2428058, 0.9187671367387759, 0.9108593463897705, 0.8992344737052917, 0.031171851489904517, 0.2518785471666642, 0.2876767133596615, 2.716859004991967e-07, 2.714058002964438e-07, 26939674, 0
1834, 1.0000, 0.00022036383302849672, 4653.941426992416,2426905, 0.9188057113903452, 0.9108577966690063, 0.8992358446121216, 0.031171801313629413, 0.2518783213146813, 0.28767540467064856, 2.2585283110387877e-07, 2.6646475055643155e-07, 26939674, 0
1835, 1.0000, 9.713959897418922e-05, 4656.345472097397,2425966, 0.9188371264795244, 0.9108610153198242, 0.8992398381233215, 0.031171764238180293, 0.25187810992750015, 0.28767741404328695, 2.1138244754581592e-07, 2.6036504724086994e-07, 26939674, 0
1836, 1.0000, 9.295068890624166e-05, 4658.81442117691,2425062, 0.9188673706122379, 0.9108587503433228, 0.8992358446121216, 0.03117172652751092, 0.25187792746119, 0.2876761999131163, 1.8246566713120416e-07, 2.512710934118137e-07, 26939674, 0
1837, 1.0000, 0.00013959969156588427, 4661.370210170746,2423463, 0.9189208665947699, 0.9108565449714661, 0.8992304801940918, 0.031171706759801392, 0.2518776626690467, 0.287673056159865, 2.6478939813001645e-07, 2.525912696474365e-07, 26939674, 0
1838, 1.0000, 4.3798307762412306e-05, 4663.933057308197,2422335, 0.9189586048488638, 0.9108577966690063, 0.8992211222648621, 0.031171652057999554, 0.25187741279711484, 0.28767528996702973, 2.49872960655928e-07, 2.52318113293406e-07, 26939674, 0
1839, 1.0000, 6.903467035363953e-05, 4666.454271316528,2421008, 0.9190030008268626, 0.910857081413269, 0.8992211222648621, 0.031171628133983224, 0.2518771945471706, 0.2876760996451159, 2.18249793793035e-07, 2.4868464458121695e-07, 26939674, 0
1840, 1.0000, 6.214454364613322e-05, 4668.972065448761,2419211, 0.9190631210774004, 0.9108573794364929, 0.899223804473877, 0.0311715747046842, 0.25187688581946177, 0.28767640080418705, 3.087301972404255e-07, 2.541218357416047e-07, 26939674, 0
1841, 1.0000, 0.00019123402196453632, 4671.541514635086,2417417, 0.9191231409602412, 0.9108564257621765, 0.8992184400558472, 0.031171541459046683, 0.25187662178058484, 0.28767354956824964, 2.640366096873237e-07, 2.550963239770477e-07, 26939674, 0
1842, 1.0000, 0.00018644947594382885, 4674.069474697113,2415886, 0.9191743619416398, 0.9108590483665466, 0.8992291688919067, 0.03117151244115382, 0.25187637974473037, 0.28767626112207034, 2.4203740212058733e-07, 2.537593356124031e-07, 26939674, 0
1843, 1.0000, 6.206030534141486e-05, 4676.663106679916,2414592, 0.919217653874971, 0.9108586311340332, 0.8992344737052917, 0.031171497126547095, 0.25187618110634735, 0.2876763857577416, 1.9863719247226186e-07, 2.47620093101581e-07, 26939674, 0
1844, 1.0000, 0.00012551686220715257, 4679.2387936115265,2412851, 0.9192759005951637, 0.9108563661575317, 0.899223804473877, 0.031171464726824086, 0.2518759237178816, 0.2876757785411995, 2.5739200748553515e-07, 2.4858035276908275e-07, 26939674, 0
1845, 1.0000, 7.394761755562087e-05, 4681.810937643051,2411239, 0.919329831504383, 0.9108590483665466, 0.8992318511009216, 0.03117144757420473, 0.25187566286981977, 0.28767602251597146, 2.608442238871689e-07, 2.4978033424402384e-07, 26939674, 0
1846, 1.0000, 1.5712285354957702e-05, 4684.348153591156,2410284, 0.9193617818879465, 0.9108582139015198, 0.8992277979850769, 0.031171393527530088, 0.2518754336972122, 0.2876756477527408, 2.291737154491713e-07, 2.476389185461585e-07, 26939674, 0
1847, 1.0000, 6.232830430580776e-05, 4686.870372533798,2409252, 0.9193963083757345, 0.9108598828315735, 0.899223804473877, 0.031171349631618096, 0.2518751706501472, 0.2876767919000038, 2.630472208386969e-07, 2.4913823342449015e-07, 26939674, 0
1848, 1.0000, 9.860604266797688e-05, 4689.43932557106,2408382, 0.9194254150078813, 0.9108588099479675, 0.8992251753807068, 0.03117126921538516, 0.25187490400605417, 0.2876756436068876, 2.6664351682192944e-07, 2.508357567565798e-07, 26939674, 0
1849, 1.0000, 0.00016714466625141435, 4691.971415519714,2407478, 0.9194556591405949, 0.9108604788780212, 0.8992264866828918, 0.031171224373161107, 0.2518746646595713, 0.28767793665759345, 2.393495118213629e-07, 2.4966275323001773e-07, 26939674, 0
1850, 1.0000, 0.00013136495373303252, 4694.5382168293,2406722, 0.9194809518002536, 0.9108573794364929, 0.899215817451477, 0.031171178041548796, 0.2518744582832882, 0.2876756832067605, 2.0637691183766904e-07, 2.4495397473728887e-07, 26939674, 0
1851, 1.0000, 6.823715936391623e-05, 4697.088676691055,2406257, 0.9194965087932976, 0.9108586311340332, 0.8992251753807068, 0.031171126432101643, 0.2518742625459279, 0.2876759143809724, 1.9573670201333826e-07, 2.395208192668118e-07, 26939674, 0
1852, 1.0000, 0.00015341700680761113, 4699.614248752594,2405380, 0.9195258496167376, 0.9108611941337585, 0.899223804473877, 0.031171089521183883, 0.25187401339524645, 0.28767742311819267, 2.491530477488624e-07, 2.404670424992487e-07, 26939674, 0
1853, 1.0000, 8.277304129008679e-05, 4702.159468889236,2404650, 0.9195502724230218, 0.9108583927154541, 0.8992144465446472, 0.03117102067452001, 0.25187377351940626, 0.28767614352202, 2.39873159391113e-07, 2.404075880827396e-07, 26939674, 0
1854, 1.0000, 6.56950139264871e-05, 4704.703831911087,2403990, 0.9195723533163745, 0.9108579158782959, 0.8992117643356323, 0.031170974257989828, 0.2518735737698245, 0.2876766363143806, 1.997482584892296e-07, 2.3599437654107597e-07, 26939674, 0
1855, 1.0000, 6.240261354174505e-05, 4707.285829782486,2403211, 0.9195984154617106, 0.9108576774597168, 0.899223804473877, 0.031170907309479155, 0.25187330126524055, 0.2876761130478305, 2.7250701956083034e-07, 2.394138432532985e-07, 26939674, 0
1856, 1.0000, 8.943042528301101e-05, 4709.80774974823,2402402, 0.9196254812840173, 0.9108585119247437, 0.8992264866828918, 0.03117084439991771, 0.25187304338045763, 0.2876774733226657, 2.5788276225569007e-07, 2.4119958922177917e-07, 26939674, 0
1857, 1.0000, 0.0001382324325706642, 4712.295228719711,2401381, 0.9196596397569161, 0.9108586311340332, 0.8992277979850769, 0.03117080561314405, 0.25187278902571697, 0.28767572720447127, 2.543480914218854e-07, 2.424832564341015e-07, 26939674, 0
1858, 1.0000, 0.00013645914562883645, 4714.781213760376,2400563, 0.919687006682314, 0.9108588099479675, 0.899223804473877, 0.031170788465183303, 0.251872557305196, 0.2876776080580042, 2.3172756341560685e-07, 2.4138559514153436e-07, 26939674, 0
1859, 1.0000, 2.175468118710197e-05, 4717.314416646957,2399841, 0.919711161841406, 0.9108583927154541, 0.8992251753807068, 0.03117074756714259, 0.25187234618331195, 0.28767671313367876, 2.1112249493082658e-07, 2.381736244560604e-07, 26939674, 0
1860, 1.0000, 0.00010160527237647892, 4719.833980321884,2398861, 0.919743948622445, 0.9108582139015198, 0.8992224931716919, 0.031170729177982345, 0.2518720839182915, 0.2876764078497074, 2.62262885630804e-07, 2.4047945702015894e-07, 26939674, 0
1861, 1.0000, 0.00012156461327682375, 4722.444872140884,2397957, 0.9197741927551585, 0.9108583927154541, 0.8992318511009216, 0.031170702572289637, 0.25187181262439373, 0.28767820107538333, 2.712928980908025e-07, 2.4339633075748907e-07, 26939674, 0
1862, 1.0000, 5.764394688404929e-05, 4725.004439353943,2397239, 0.9197982140906544, 0.9108579754829407, 0.8992291688919067, 0.031170659927546904, 0.2518715661653224, 0.2876765949608789, 2.4646222424040687e-07, 2.437011959930918e-07, 26939674, 0
1863, 1.0000, 1.899180874584401e-05, 4727.576526403427,2396464, 0.9198241424123945, 0.9108579754829407, 0.8992331624031067, 0.031170622712546003, 0.2518713084068848, 0.2876771853837427, 2.577559813365937e-07, 2.450714778438964e-07, 26939674, 0
1864, 1.0000, 1.9440523406631645e-05, 4730.126758337021,2395438, 0.9198584681647883, 0.9108596444129944, 0.8992344737052917, 0.031170599793523206, 0.25187101303384585, 0.28767776109663856, 2.953765089186433e-07, 2.496899647534508e-07, 26939674, 0
1865, 1.0000, 1.99046009510029e-05, 4732.640568494797,2394488, 0.9198902512688568, 0.9108596444129944, 0.8992264866828918, 0.031170592953590728, 0.25187070033496306, 0.28767756978704684, 3.1269569511493955e-07, 2.5537193632417663e-07, 26939674, 0
1866, 1.0000, 7.229727110763679e-05, 4735.229252338409,2393295, 0.919930164156387, 0.9108607172966003, 0.8992331624031067, 0.03117059684242287, 0.251870373081664, 0.28767743083494, 3.272556438060903e-07, 2.6178488469818897e-07, 26939674, 0
1867, 1.0000, 0.00027029891626578436, 4737.585592508316,2392280, 0.9199641218938917, 0.9108594655990601, 0.8992331624031067, 0.031170607232516773, 0.2518700695009598, 0.2876761898520551, 3.0357864122532163e-07, 2.6569123750170606e-07, 26939674, 0
1868, 1.0000, 0.00032495497049965993, 4740.165722370148,2391497, 0.9199903178628238, 0.910865068435669, 0.8992304801940918, 0.03117064028984496, 0.2518698516825511, 0.28768142019018117, 2.178221770732236e-07, 2.604652067196428e-07, 26939674, 0
1869, 1.0000, 0.000131561911202104, 4742.713436365128,2391145, 0.9200020943392786, 0.9108632206916809, 0.8992318511009216, 0.031170619011742635, 0.2518696855891008, 0.2876796919090062, 1.660907134604095e-07, 2.490056957018698e-07, 26939674, 0
1870, 1.0000, 3.4643910224566354e-05, 4745.3131103515625,2390310, 0.9200300300149598, 0.9108608961105347, 0.8992425203323364, 0.03117067862240177, 0.25186939331095637, 0.2876771303698798, 2.9227842035517426e-07, 2.530276769217224e-07, 26939674, 0
1871, 1.0000, 8.318460863941101e-05, 4747.826500415802,2389287, 0.9200642553996566, 0.9108607172966003, 0.8992331624031067, 0.031170805506307204, 0.2518690681007049, 0.2876764933591526, 3.2521204940128e-07, 2.594584911683276e-07, 26939674, 0
1872, 1.0000, 6.940892320310852e-05, 4750.356206655502,2388619, 0.9200866039402016, 0.9108644127845764, 0.8992264866828918, 0.031170868386571158, 0.25186866495391297, 0.2876808777932994, 4.0314429283760944e-07, 2.7114846549545173e-07, 26939674, 0
1873, 1.0000, 8.204385350951105e-05, 4752.8854014873505,2388241, 0.9200992502700309, 0.9108632206916809, 0.8992251753807068, 0.03117093038438455, 0.25186828278966333, 0.2876790870272656, 3.8216388531520096e-07, 2.806153347964137e-07, 26939674, 0
1874, 1.0000, 0.0002661590247309408, 4755.4140367507935,2388073, 0.9201048708610662, 0.9108600616455078, 0.8992291688919067, 0.0311710029726125, 0.251867931218994, 0.28767574481756664, 3.5157093147830665e-07, 2.870129920838443e-07, 26939674, 0
1875, 1.0000, 0.0003338161867724915, 4758.00041103363,2388857, 0.920078641436235, 0.9108633995056152, 0.8992251753807068, 0.031171198756188782, 0.2518676490880563, 0.28768091584591776, 2.821274144304553e-07, 2.865206511327388e-07, 26939674, 0
1876, 1.0000, 0.0001531582018662183, 4760.561407089233,2389050, 0.9200721844477242, 0.9108628034591675, 0.8992264866828918, 0.031171203661691658, 0.2518674527089047, 0.28768011854734016, 1.9638075016148449e-07, 2.7589906453909615e-07, 26939674, 0
1877, 1.0000, 7.95951836288872e-05, 4763.097719192505,2389811, 0.9200467245085705, 0.9108648300170898, 0.8992318511009216, 0.031171366383547675, 0.25186712507204484, 0.28768026569069594, 3.2763925744694333e-07, 2.806821525481283e-07, 26939674, 0
1878, 1.0000, 9.012531067840052e-05, 4765.643696308136,2390199, 0.920033743619751, 0.9108633995056152, 0.8992211222648621, 0.031171472736551555, 0.25186670519248433, 0.2876797326458771, 4.1987674137544673e-07, 2.922170152061295e-07, 26939674, 0
1879, 1.0000, 9.0621928540673e-05, 4768.1670660972595,2390484, 0.9200242086885304, 0.9108636975288391, 0.8992291688919067, 0.031171556222263166, 0.25186630105394936, 0.2876778914814127, 4.041392070996963e-07, 3.018478236430773e-07, 26939674, 0
1880, 1.0000, 0.00011695314907306394, 4770.777885913849,2390534, 0.9200225358935794, 0.9108619689941406, 0.8992304801940918, 0.03117161468827799, 0.2518658509758899, 0.2876807087333649, 4.500773687077242e-07, 3.1415064923426895e-07, 26939674, 0
1881, 1.0000, 0.00040935182601107705, 4773.295501708984,2390938, 0.9200090197103756, 0.9108595848083496, 0.8992318511009216, 0.031171790434881903, 0.2518654375304647, 0.2876776161933429, 4.134458902460558e-07, 3.2289850432068e-07, 26939674, 0
1882, 1.0000, 0.00020772624384084233, 4775.830513715744,2392016, 0.9199729542512327, 0.910864531993866, 0.899219810962677, 0.031172133476467478, 0.25186509929378065, 0.28768210977414266, 3.382407530172493e-07, 3.244008797138988e-07, 26939674, 0
1883, 1.0000, 0.00011604369434221304, 4778.375113487244,2392431, 0.9199590700531397, 0.9108646512031555, 0.8992318511009216, 0.031172234106063474, 0.2518648859199187, 0.28768161195684644, 2.1337348204975015e-07, 3.110912997296705e-07, 26939674, 0
1884, 1.0000, 0.00014680087739009706, 4780.903623580933,2394134, 0.9199020946571097, 0.9108659029006958, 0.8992291688919067, 0.031172780192280855, 0.25186435957191067, 0.2876826323201558, 5.2634707981003e-07, 3.278885873245804e-07, 26939674, 0
1885, 1.0000, 0.00010550612807215576, 4783.497043609619,2395754, 0.9198478961006983, 0.9108631014823914, 0.8992264866828918, 0.031173178816818355, 0.25186382249632755, 0.287680660543746, 5.370725039699487e-07, 3.4447440799684297e-07, 26939674, 0
1886, 1.0000, 0.00021384112751290772, 4786.035105466843,2397097, 0.9198029648283153, 0.9108629822731018, 0.8992291688919067, 0.031173533939470584, 0.25186336457194486, 0.28768109785372104, 4.5792827646495837e-07, 3.544222777789929e-07, 26939674, 0
1887, 1.0000, 0.00014363267057504445, 4788.579858541489,2397383, 0.9197933964411956, 0.9108654856681824, 0.8992224931716919, 0.031173606646738964, 0.2518629311159481, 0.2876846361558386, 4.3345597339206066e-07, 3.6162913314592283e-07, 26939674, 0
1888, 1.0000, 0.00016769360984018007, 4791.136051654816,2397713, 0.9197823559945193, 0.9108641147613525, 0.899219810962677, 0.031173747519777757, 0.25186256127489975, 0.28768141114524104, 3.6983602491602596e-07, 3.624415596324886e-07, 26939674, 0
1889, 1.0000, 0.00016561938335440406, 4793.666578769684,2398510, 0.9197556916430008, 0.9108654856681824, 0.8992251753807068, 0.031174016244477774, 0.2518621776170888, 0.28768109593526453, 3.836587875727382e-07, 3.6450937824918343e-07, 26939674, 0
1890, 1.0000, 0.0001288333520301122, 4796.284303665161,2399241, 0.9197312353808176, 0.910863995552063, 0.8992211222648621, 0.03117431181404081, 0.2518617269318632, 0.28768051437051684, 4.506877536170073e-07, 3.723277548971859e-07, 26939674, 0
1891, 1.0000, 0.00024828259510156135, 4798.819244623184,2401186, 0.9196661636572249, 0.9108648300170898, 0.8992104530334473, 0.031175278335460112, 0.2518610503800466, 0.2876876110134499, 6.765482316595239e-07, 3.952416892173694e-07, 26939674, 0
1892, 1.0000, 6.194953998809893e-05, 4801.388122558594,2401989, 0.9196392985703123, 0.9108696579933167, 0.8992211222648621, 0.031175571308241064, 0.25186048476230755, 0.287685863840243, 5.656198751036179e-07, 4.0966507256779144e-07, 26939674, 0
1893, 1.0000, 0.0001584529149351906, 4803.953927278519,2403010, 0.9196051400974136, 0.9108688235282898, 0.8992304801940918, 0.031176196564484133, 0.2518600051771062, 0.2876820383198502, 4.795876877849992e-07, 4.1617198978833596e-07, 26939674, 0
1894, 1.0000, 0.0006076716691090426, 4806.480625152588,2403752, 0.9195803158203412, 0.9108708500862122, 0.8992024064064026, 0.031176719840998617, 0.2518595030944779, 0.2876880286402581, 5.020801043809087e-07, 4.240556592251486e-07, 26939674, 0
1895, 1.0000, 6.905956545254428e-05, 4809.066762924194,2404568, 0.9195530158067413, 0.9108672142028809, 0.8992224931716919, 0.031177243462877306, 0.2518590515523624, 0.2876838693200155, 4.5154234401545423e-07, 4.267272976009641e-07, 26939674, 0
1896, 1.0000, 0.00012108264220270866, 4811.597044229507,2404969, 0.9195395999912346, 0.9108684062957764, 0.8992224931716919, 0.031177564401570847, 0.25185875286923476, 0.2876849967976747, 2.9868666662213883e-07, 4.117721466822396e-07, 26939674, 0
1897, 1.0000, 0.00017050401054373497, 4814.199066400528,2405274, 0.9195293959420336, 0.9108744263648987, 0.8992224931716919, 0.031178013217097098, 0.25185817125711374, 0.28768863891382984, 5.816119220125593e-07, 4.262403893501027e-07, 26939674, 0
1898, 1.0000, 0.00016018036806154554, 4816.627761125565,2405588, 0.9195188907897416, 0.9108685851097107, 0.8992291688919067, 0.031178690372561945, 0.25185745815127675, 0.2876844754704742, 7.131059204801282e-07, 4.487500852494024e-07, 26939674, 0
1899, 1.0000, 0.00015736525727045296, 4819.195485115051,2405803, 0.9195116977714524, 0.9108720421791077, 0.8992412090301514, 0.031179400425877562, 0.25185695011082604, 0.28768652020196495, 5.08041788471747e-07, 4.5435366259882936e-07, 26939674, 0
1900, 1.0000, 6.408884163453808e-05, 4821.708863258362,2405855, 0.9195099580647034, 0.9108681678771973, 0.8992358446121216, 0.031179542529731152, 0.2518564231614874, 0.287686729763604, 5.269431500587451e-07, 4.611381004953856e-07, 26939674, 0
1901, 1.0000, 9.86792831451338e-05, 4824.34642124176,2405676, 0.9195159466706279, 0.9108700752258301, 0.8992251753807068, 0.03118036504912777, 0.2518556270831219, 0.28769183916454044, 7.960818528274238e-07, 4.870165031634478e-07, 26939674, 0
1902, 1.0000, 0.0001603781461616001, 4826.891512393951,2405365, 0.9195263514552229, 0.9108721017837524, 0.8992344737052917, 0.03118085732053421, 0.25185486431182724, 0.2876866372448289, 7.627711871016629e-07, 5.093645757312253e-07, 26939674, 0
1903, 1.0000, 0.0008409139304151449, 4829.426490545273,2404629, 0.9195509749969012, 0.9108788967132568, 0.8992171287536621, 0.031181292681246853, 0.251854496526518, 0.28769489654328256, 3.677851555528022e-07, 4.930435526313326e-07, 26939674, 0
1904, 1.0000, 0.0002681772290793043, 4832.014089584351,2404758, 0.9195466591859276, 0.9108735918998718, 0.8992371559143066, 0.031181687713200925, 0.25185401427397597, 0.2876911580357807, 4.822546342264644e-07, 4.9195388730315e-07, 26939674, 0
1905, 1.0000, 5.9714579464380665e-05, 4834.5920996665955,2404580, 0.9195526143359531, 0.910874605178833, 0.8992291688919067, 0.031181901956097758, 0.25185355201943777, 0.2876914913204873, 4.6224858973875627e-07, 4.888994136875265e-07, 26939674, 0
1906, 1.0000, 0.0003884786856122691, 4837.174045801163,2405550, 0.9195201621139043, 0.9108734726905823, 0.8992358446121216, 0.03118418216387523, 0.25185259472401667, 0.28769493049297135, 9.572978615368655e-07, 5.22880292750457e-07, 26939674, 0
1907, 1.0000, 0.0002918020782784656, 4839.705777645111,2405816, 0.9195112628447651, 0.9108706712722778, 0.8992144465446472, 0.031184789961423525, 0.251851791177942, 0.28768906585353676, 8.035494198921356e-07, 5.458374199842599e-07, 26939674, 0
1908, 1.0000, 0.0001548015839617454, 4842.256310462952,2407635, 0.9194504065644489, 0.9108782410621643, 0.8992064595222473, 0.031186512690392965, 0.2518510797821203, 0.2876916643943093, 7.113939247682666e-07, 5.604901569663693e-07, 26939674, 0
1909, 1.0000, 0.00015955665444633343, 4844.792776584625,2408641, 0.9194167499300353, 0.9108835458755493, 0.8992037773132324, 0.031187371317345957, 0.2518504212921556, 0.2876995234176201, 6.584905998807677e-07, 5.695949747707286e-07, 26939674, 0
1910, 1.0000, 7.654602244122849e-05, 4847.317390680313,2409245, 0.9193965425670276, 0.910881757736206, 0.8991984128952026, 0.03118786440476549, 0.2518498028485192, 0.2876986925975671, 6.184447118862124e-07, 5.743010657624457e-07, 26939674, 0
1911, 1.0000, 0.00025957042895858294, 4849.932421684265,2410659, 0.9193492359258142, 0.9108793139457703, 0.8991904258728027, 0.031189017517049587, 0.2518491117437705, 0.2876972544986107, 6.911016613986298e-07, 5.850323125142034e-07, 26939674, 0
1912, 1.0000, 0.0008343938600764479, 4852.478358745575,2411588, 0.9193181553956252, 0.9108748435974121, 0.8992077708244324, 0.031189921915345267, 0.2518487547636513, 0.2876935784535165, 3.569805454572972e-07, 5.568347410906104e-07, 26939674, 0
1913, 1.0000, 0.0002358364957484654, 4855.0310208797455,2411674, 0.9193152781883095, 0.9108821153640747, 0.8991984128952026, 0.03118994852195764, 0.25184824362085045, 0.28769768675457974, 5.111482355713015e-07, 5.520880888957002e-07, 26939674, 0
1914, 1.0000, 9.96901488609893e-05, 4857.572727918625,2412174, 0.9192985502387998, 0.9108830094337463, 0.8991957306861877, 0.031190595939073203, 0.251847840652266, 0.2876997181534796, 4.0296415010354636e-07, 5.349758541423802e-07, 26939674, 0
1915, 1.0000, 0.0001184038283745371, 4860.0983510017395,2414107, 0.9192338799859954, 0.9108870625495911, 0.8992010951042175, 0.03119265776285712, 0.2518470397416674, 0.2877047331817817, 8.009074946579986e-07, 5.570048779326072e-07, 26939674, 0
1916, 1.0000, 0.00027656669033964207, 4862.6798639297485,2414254, 0.9192289619688395, 0.9108893275260925, 0.8991957306861877, 0.03119326567850906, 0.2518465123902214, 0.287698512500808, 5.27349871604077e-07, 5.539658375552403e-07, 26939674, 0
1917, 1.0000, 0.00019857783149789744, 4865.219546794891,2412709, 0.9192806513328244, 0.9108883142471313, 0.8991904258728027, 0.031191957562898668, 0.2518460408458482, 0.287703595621633, 4.715519814069147e-07, 5.451143843010875e-07, 26939674, 0
1918, 1.0000, 0.0001361166729115729, 4867.80246090889,2413045, 0.9192694101507539, 0.9108881950378418, 0.8991931080818176, 0.031192345935042096, 0.25184566554651433, 0.28770405605365196, 3.7529227281396516e-07, 5.25140895276191e-07, 26939674, 0
1919, 1.0000, 0.0001486104863838073, 4870.347212076187,2413870, 0.9192418090340629, 0.9108866453170776, 0.8991944193840027, 0.031193579171270396, 0.25184485092065184, 0.28770730188901616, 8.14622705846979e-07, 5.487113041408596e-07, 26939674, 0
1920, 1.0000, 0.00017750793290703968, 4872.893558979034,2415277, 0.9191947365841426, 0.9108816981315613, 0.8992104530334473, 0.031195911684363017, 0.25184369543849716, 0.2877093614860149, 1.1554893656340326e-06, 5.911342350141514e-07, 26939674, 0
1921, 1.0000, 0.0007726438006162827, 4875.480676174164,2416282, 0.9191611134056282, 0.9108958840370178, 0.8991984128952026, 0.03119709638615174, 0.25184329056244276, 0.28771233049071204, 4.048814498114339e-07, 5.691808614360745e-07, 26939674, 0
1922, 1.0000, 0.00023654944348631466, 4878.031752109528,2416961, 0.919138396850194, 0.9108911156654358, 0.8992131352424622, 0.031197571981307157, 0.2518427756892503, 0.28770677996750105, 5.14868617351727e-07, 5.635012734924673e-07, 26939674, 0
1923, 1.0000, 0.00015243564102342054, 4880.55099105835,2417287, 0.9191274902271137, 0.9108908176422119, 0.8992037773132324, 0.031197946268509386, 0.25184245633413244, 0.28770605267692473, 3.193535012546711e-07, 5.323932981613952e-07, 26939674, 0
1924, 1.0000, 0.0003331037163701109, 4883.103786945343,2419140, 0.9190654964462308, 0.9108913540840149, 0.8992091417312622, 0.031199750847217985, 0.2518415579166143, 0.28770938240366556, 8.984165047465353e-07, 5.609925502771319e-07, 26939674, 0
1925, 1.0000, 0.00022690460306580215, 4885.640567779541,2419467, 0.9190545563672514, 0.910890519618988, 0.8992091417312622, 0.03120005334378071, 0.2518408119375654, 0.2877083455473323, 7.459801927289789e-07, 5.772103558800954e-07, 26939674, 0
1926, 1.0000, 9.14389442708395e-05, 4888.166916847229,2420837, 0.9190087217855949, 0.9108898639678955, 0.8991997838020325, 0.03120134218038435, 0.2518402632139522, 0.28771130424596214, 5.48722103754784e-07, 5.742962075238823e-07, 26939674, 0
1927, 1.0000, 0.00019166988083777178, 4890.715842723846,2421811, 0.91897613573995, 0.9108945727348328, 0.899219810962677, 0.031202416573943285, 0.25183951333853477, 0.28771367904738726, 7.4987448844821e-07, 5.898223312985738e-07, 26939674, 0
1928, 1.0000, 0.00027590413257462017, 4893.227146625519,2423216, 0.9189291302018278, 0.9108905792236328, 0.8992171287536621, 0.031203491250794513, 0.2518388150487721, 0.28771944851208914, 6.982910547570498e-07, 5.99863915694764e-07, 26939674, 0
1929, 1.0000, 0.00044847530053585216, 4895.818120718002,2423871, 0.91890721658797, 0.9108985066413879, 0.8992077708244324, 0.03120406646219932, 0.2518380249131391, 0.2877237184580244, 7.901366950724409e-07, 6.166201143475497e-07, 26939674, 0
1930, 1.0000, 0.00016054732623257633, 4898.13419675827,2424966, 0.9188705823785438, 0.9108939170837402, 0.8992091417312622, 0.03120534844499499, 0.2518372102365084, 0.2877186188223559, 8.146786352747348e-07, 6.340369255730833e-07, 26939674, 0
1931, 1.0000, 0.00010795133156380922, 4900.721125841141,2425947, 0.9188377621416057, 0.9108891487121582, 0.8992131352424622, 0.03120665413747657, 0.2518365461538314, 0.28771295344872655, 6.640812180158662e-07, 6.369791486109195e-07, 26939674, 0
1932, 1.0000, 8.813449557419624e-05, 4903.247884988785,2426168, 0.9188303683879225, 0.9108930826187134, 0.8992064595222473, 0.031207178860245106, 0.2518359035590273, 0.28771772066233003, 6.425975416224361e-07, 6.375387702562257e-07, 26939674, 0
1933, 1.0000, 0.0002344917918176448, 4905.797849178314,2426667, 0.9188136738943118, 0.9109024405479431, 0.8992277979850769, 0.031208606230143394, 0.2518348705608298, 0.2877258877120175, 1.0329967656264039e-06, 6.690611867433166e-07, 26939674, 0
1934, 1.0000, 0.0001155301020706307, 4908.34148311615,2426631, 0.9188148783066765, 0.910902202129364, 0.8992171287536621, 0.031209091599744755, 0.25183403852447456, 0.28772568769104584, 8.320341031708978e-07, 6.83806721846941e-07, 26939674, 0
1935, 1.0000, 0.00016458135013342162, 4910.861568212509,2426713, 0.9188121349229569, 0.9108972549438477, 0.8992171287536621, 0.031209830668532577, 0.2518334568978092, 0.2877229671936833, 5.816302599548351e-07, 6.728290408762741e-07, 26939674, 0
1936, 1.0000, 0.00041326084528137895, 4913.45839715004,2427222, 0.9187951058703561, 0.910899817943573, 0.899215817451477, 0.03121092037953957, 0.25183266555411987, 0.2877248522703819, 7.913383916480221e-07, 6.838336679918525e-07, 26939674, 0
1937, 1.0000, 0.00013607948736232448, 4915.994334936142,2427465, 0.9187869760868943, 0.9108889698982239, 0.8992144465446472, 0.031211577733725886, 0.2518321151684902, 0.2877199315265276, 5.503870829093316e-07, 6.691481082332821e-07, 26939674, 0
1938, 1.0000, 0.0001387999314626203, 4918.685715913773,2427744, 0.9187776418910679, 0.9108920693397522, 0.8992171287536621, 0.031211965409567236, 0.2518316210461336, 0.2877202839246017, 4.94123477634556e-07, 6.491627300012143e-07, 26939674, 0
1939, 1.0000, 0.00019154747598166763, 4921.198669910431,2428027, 0.9187681738716454, 0.9109054207801819, 0.899219810962677, 0.031213394820387805, 0.25183026854091844, 0.28772573146071684, 1.3525051202334382e-06, 6.986056794049469e-07, 26939674, 0
1940, 1.0000, 0.000365893498268393, 4923.725616931915,2428250, 0.9187607132061641, 0.910900354385376, 0.8992171287536621, 0.03121425032201508, 0.2518294345483858, 0.28773315046793635, 8.33993820725798e-07, 7.110910034008518e-07, 26939674, 0
1941, 1.0000, 0.0001320358297786128, 4926.261636972427,2428544, 0.9187508771718524, 0.9108968377113342, 0.8992171287536621, 0.031214981534937125, 0.2518288472343365, 0.2877322339327898, 5.873110452414565e-07, 6.976208989800169e-07, 26939674, 0
1942, 1.0000, 0.0001576510098734426, 4928.810357093811,2429171, 0.9187299003231673, 0.910902202129364, 0.8992264866828918, 0.031215998240882305, 0.2518283209526496, 0.28773587038236775, 5.262832756258717e-07, 6.782338967806381e-07, 26939674, 0
1943, 1.0000, 0.00035697553282395075, 4931.408986091614,2429806, 0.9187086558272899, 0.9108965396881104, 0.8992291688919067, 0.031217074985101, 0.2518273015695027, 0.28773302465890155, 1.0193785406342748e-06, 7.064396890945797e-07, 26939674, 0
1944, 1.0000, 0.00015431714947188973, 4933.928687810898,2431095, 0.918665531173454, 0.9109001755714417, 0.8992331624031067, 0.031218554469695237, 0.2518261796220742, 0.2877300504169495, 1.1219530664519084e-06, 7.398864103943452e-07, 26939674, 0
1945, 1.0000, 0.0002664864123951486, 4936.463037729263,2432392, 0.9186221388724258, 0.9108970165252686, 0.8992412090301514, 0.031220078484827732, 0.25182536012900947, 0.28772523738660344, 8.194937402561386e-07, 7.474860803008041e-07, 26939674, 0
1946, 1.0000, 9.561651224703571e-05, 4939.023070812225,2433960, 0.9185696800227634, 0.9109020233154297, 0.8992251753807068, 0.031221481692244035, 0.2518242636654127, 0.28773431351890166, 1.0964610745456405e-06, 7.766799974383174e-07, 26939674, 0
1947, 1.0000, 0.00044921002545968716, 4941.555540800095,2437386, 0.9184550601127229, 0.91090327501297, 0.8992344737052917, 0.03122450812564212, 0.25182303728939753, 0.2877403173933677, 1.2263808700785361e-06, 8.129810922767765e-07, 26939674, 0
1948, 1.0000, 0.0005773577544908304, 4944.138465881348,2438504, 0.9184176564176193, 0.9109089970588684, 0.8992277979850769, 0.031225443572934688, 0.2518223562554302, 0.28774975027156285, 6.810242179633441e-07, 7.987091436933622e-07, 26939674, 0
1949, 1.0000, 0.00015197347848640343, 4946.665520906448,2439041, 0.9183996905998458, 0.9109077453613281, 0.8992331624031067, 0.031225879417624548, 0.25182184881298997, 0.287746273192985, 5.074441296604171e-07, 7.632883150482814e-07, 26939674, 0
1950, 1.0000, 0.00016269076360132302, 4949.214908838272,2440233, 0.9183598111682147, 0.9109095931053162, 0.899219810962677, 0.031227085469285338, 0.2518210950166478, 0.28774707566343316, 7.537969256565802e-07, 7.62333822813496e-07, 26939674, 0
1951, 1.0000, 0.00028896888182204617, 4951.76712179184,2443169, 0.9182615846486938, 0.9108968377113342, 0.8992104530334473, 0.031230625128948798, 0.2518198270688532, 0.28774389543073214, 1.267953650962994e-06, 8.021230707054475e-07, 26939674, 0
1952, 1.0000, 0.0005720163474537438, 4954.294185876846,2443090, 0.9182642276647164, 0.9108927845954895, 0.8992438316345215, 0.031230576136046344, 0.2518190441810626, 0.2877434142294362, 7.828827611744416e-07, 8.001779506162897e-07, 26939674, 0
1953, 1.0000, 0.00019337799107611934, 4956.887861967087,2443753, 0.9182420464036665, 0.9109046459197998, 0.8992304801940918, 0.031231614443884, 0.251818275482682, 0.287746111476028, 7.687002893108641e-07, 7.969730328167298e-07, 26939674, 0
1954, 1.0000, 8.496730536289715e-05, 4959.411381959915,2444371, 0.9182213706580725, 0.9109117984771729, 0.8992318511009216, 0.03123242951483453, 0.2518176912911389, 0.28774923622741816, 5.841926369876127e-07, 7.726002986222051e-07, 26939674, 0
1955, 1.0000, 0.00014067093238731926, 4961.934015750885,2444909, 0.9182033713844001, 0.9109150767326355, 0.8992358446121216, 0.031233498520351444, 0.2518168587531541, 0.28775051936544505, 8.32539347794814e-07, 7.783946841198639e-07, 26939674, 0
1956, 1.0000, 0.000614933514107391, 4964.496213674545,2444883, 0.9182042412377746, 0.9109163284301758, 0.8992291688919067, 0.031234843854674444, 0.2518159958397096, 0.28776324547452153, 8.6290944534273e-07, 7.864595627485056e-07, 26939674, 0
1957, 1.0000, 8.13751697641958e-05, 4967.040915489197,2445303, 0.9181901897601864, 0.9109126329421997, 0.8992184400558472, 0.031236034186398563, 0.25181513576443076, 0.2877550591236438, 8.60078265496611e-07, 7.93528547058066e-07, 26939674, 0
1958, 1.0000, 7.322347296001062e-05, 4969.631413459778,2445057, 0.9181984199113452, 0.9109095931053162, 0.8992077708244324, 0.031235999954240402, 0.25181474480444765, 0.28775314644076244, 3.9095629078556016e-07, 7.392972999974601e-07, 26939674, 0
1959, 1.0000, 0.0001777983464737981, 4972.139694690704,2444814, 0.918206549694807, 0.9109072089195251, 0.8992291688919067, 0.031237303407266825, 0.2518138304955334, 0.287750707762836, 9.143102777109391e-07, 7.551731985719465e-07, 26939674, 0
1960, 1.0000, 0.00022823437452384812, 4974.664376735687,2444137, 0.918229199338443, 0.9109140634536743, 0.8992318511009216, 0.031238012275947018, 0.2518128592963287, 0.28775817827833994, 9.712031340813887e-07, 7.744135066525974e-07, 26939674, 0
1961, 1.0000, 0.0005231083823157433, 4977.08996462822,2442887, 0.9182710192122173, 0.9108968377113342, 0.8992398381233215, 0.031238091274519868, 0.2518123624243573, 0.28775320587346453, 4.968686231343611e-07, 7.407979711984515e-07, 26939674, 0
1962, 1.0000, 0.00010316401654813042, 4979.56484079361,2442783, 0.9182744986257153, 0.9109049439430237, 0.8992398381233215, 0.031238367452552443, 0.25181181154940346, 0.28775436898815454, 5.508740324455808e-07, 7.191757516586206e-07, 26939674, 0
1963, 1.0000, 0.00010082298890664889, 4982.120859622955,2442395, 0.9182874795145348, 0.9109074473381042, 0.8992251753807068, 0.031238474295867003, 0.251811367931112, 0.28775420501646565, 4.436198536295066e-07, 6.8525565746276e-07, 26939674, 0
1964, 1.0000, 0.00020767049995261324, 4984.655248403549,2441715, 0.918310229525868, 0.9109195470809937, 0.8992131352424622, 0.031239944136934348, 0.25181048766127784, 0.2877586879011592, 8.802697580301277e-07, 7.026336501637414e-07, 26939674, 0
1965, 1.0000, 0.0011316594739770286, 4987.2513835430145,2441259, 0.9183254854158208, 0.9109221696853638, 0.8992211222648621, 0.03124043786666978, 0.25181032852737123, 0.2877701383142923, 1.5913609530127104e-07, 6.056656174242193e-07, 26939674, 0
1966, 1.0000, 0.0002667938059017304, 4989.77700138092,2441124, 0.9183300019621885, 0.9109222888946533, 0.8992091417312622, 0.0312409631510826, 0.2518092166051054, 0.2877609797797267, 1.1119173474183341e-06, 6.436012498182794e-07, 26939674, 0
1967, 1.0000, 0.00016952355098738726, 4992.298209428787,2440989, 0.9183345185085561, 0.9109220504760742, 0.8992091417312622, 0.031240881177638544, 0.25180890597939737, 0.28775984366546364, 3.1063173627776663e-07, 5.983837255081605e-07, 26939674, 0
1968, 1.0000, 0.00032469822403669946, 4994.869466304779,2439838, 0.9183730262483274, 0.9109153151512146, 0.899215817451477, 0.03124234601229764, 0.25180775776199443, 0.28776083266227925, 1.1482127296735811e-06, 6.386810516582181e-07, 26939674, 0
1969, 1.0000, 0.0011196653980822579, 4997.389022350311,2439499, 0.918384367798095, 0.910903811454773, 0.8992091417312622, 0.03124217865930653, 0.25180765681152867, 0.28775948522967104, 1.009524520090288e-07, 5.310890115092724e-07, 26939674, 0
1970, 1.0000, 0.0003064048673209253, 4999.980934619904,2439347, 0.918389453094746, 0.9109125137329102, 0.8992010951042175, 0.031243386522468775, 0.25180648095740776, 0.28776429631787553, 1.1758518646542981e-06, 5.750238331808512e-07, 26939674, 0
1971, 1.0000, 0.0001898816376654636, 5002.5243763923645,2439212, 0.9183939696411135, 0.9109148979187012, 0.8992010951042175, 0.031243663696898814, 0.2518061336545982, 0.28776524691579386, 3.473014407728847e-07, 5.467489017556515e-07, 26939674, 0
1972, 1.0000, 0.0002627085490638207, 5005.038230419159,2438833, 0.9184066494268419, 0.9109178781509399, 0.8992358446121216, 0.03124572274252682, 0.25180511783079884, 0.28776175295785167, 1.0158270670190817e-06, 5.816893406053978e-07, 26939674, 0
1973, 1.0000, 0.0008045650631466789, 5007.622106552124,2438445, 0.9184196303156614, 0.9109196662902832, 0.899223804473877, 0.0312458667847401, 0.2518046872993082, 0.2877730540909009, 4.3053103349066646e-07, 5.644460537750728e-07, 26939674, 0
1974, 1.0000, 0.00014837612381943455, 5010.319429636002,2438264, 0.9184256858333839, 0.9109145998954773, 0.8992291688919067, 0.031246104299148238, 0.2518039689755548, 0.2877662526298002, 7.183238524000046e-07, 5.782188235566382e-07, 26939674, 0
1975, 1.0000, 8.236410563508435e-05, 5012.931398868561,2438000, 0.9184345181907251, 0.910912811756134, 0.8992291688919067, 0.03124628551161588, 0.2518036206783193, 0.2877654818427128, 3.482983856883948e-07, 5.496397701595463e-07, 26939674, 0
1976, 1.0000, 0.00040009598234708855, 5015.487040042877,2436494, 0.9184849027746482, 0.9109172821044922, 0.899219810962677, 0.031246292085071188, 0.25180263682141807, 0.28776872682967874, 9.838538906348226e-07, 5.825904954437831e-07, 26939674, 0
1977, 1.0000, 0.00045509460792066814, 5018.062170267105,2435265, 0.9185260200745431, 0.9109060764312744, 0.8992184400558472, 0.031246136539407332, 0.2518017821886115, 0.28775808451507867, 8.546376641382913e-07, 6.053482043025825e-07, 26939674, 0
1978, 1.0000, 0.00015733477225915248, 5020.601422071457,2434568, 0.9185493388361596, 0.9109139442443848, 0.8992091417312622, 0.031246145399005405, 0.2518012646005759, 0.28776306730611934, 5.175851350291971e-07, 5.959405152565069e-07, 26939674, 0
1979, 1.0000, 8.834715388095754e-05, 5023.12596988678,2433743, 0.9185769399528506, 0.9109223484992981, 0.8992050886154175, 0.031246162190542614, 0.2518007992812985, 0.2877687389460289, 4.6532115499653415e-07, 5.813770724234762e-07, 26939674, 0
1980, 1.0000, 6.87767684805657e-05, 5025.732304811478,2432799, 0.9186085223215249, 0.910923182964325, 0.8992171287536621, 0.03124639580887356, 0.2518002023162089, 0.2877694574228778, 5.969679167661113e-07, 5.829176557693606e-07, 26939674, 0
1981, 1.0000, 0.0002356445550668823, 5028.242893695831,2431002, 0.9186686425720627, 0.9109221696853638, 0.899215817451477, 0.03124685612011995, 0.25179925931791997, 0.2877650573921952, 9.429973604202502e-07, 6.116423333646169e-07, 26939674, 0
1982, 1.0000, 0.0004405124591147976, 5030.787842750549,2430120, 0.9186981506749978, 0.910921037197113, 0.8992104530334473, 0.031246887813056453, 0.25179847286483936, 0.2877721433676662, 7.864496099352358e-07, 6.272127425077334e-07, 26939674, 0
1983, 1.0000, 0.00017098918771850822, 5033.32027387619,2429110, 0.9187319411330075, 0.9109195470809937, 0.8992064595222473, 0.031247275569823273, 0.2517978557021863, 0.28777070379117603, 6.171608675775708e-07, 6.262002313409794e-07, 26939674, 0
1984, 1.0000, 0.0001743831871220593, 5035.838937759399,2428451, 0.9187539885704612, 0.9109247326850891, 0.8992064595222473, 0.031247551257500793, 0.2517973491869588, 0.2877721766446833, 5.065180578300854e-07, 6.130577608579668e-07, 26939674, 0
1985, 1.0000, 0.00013489367138075475, 5038.399256706238,2427645, 0.9187809540250709, 0.9109225869178772, 0.8992104530334473, 0.031248024252038053, 0.25179652936898106, 0.28776780147077613, 8.198136429715674e-07, 6.311357330120016e-07, 26939674, 0
1986, 1.0000, 0.0002011420840677875, 5040.920101642609,2427068, 0.918800258078805, 0.9109194874763489, 0.8991971015930176, 0.031249464881792758, 0.2517952193970227, 0.2877681342858398, 1.3099786466130858e-06, 6.789486264216399e-07, 26939674, 0
1987, 1.0000, 0.0002632548965295834, 5043.470072507858,2427076, 0.9187999904316129, 0.9109194874763489, 0.8991997838020325, 0.031250019745267435, 0.2517943347239361, 0.287772292321389, 8.846672089890539e-07, 6.971580004901092e-07, 26939674, 0
1988, 1.0000, 0.00011049713915684545, 5045.932618379593,2427277, 0.91879326579591, 0.9109259247779846, 0.8992050886154175, 0.03125050986385346, 0.2517934555792512, 0.2877763241837217, 8.791451878154e-07, 7.135167198456143e-07, 26939674, 0
1989, 1.0000, 0.00024862430829964777, 5048.449035406113,2428347, 0.9187574679839592, 0.9109267592430115, 0.8992010951042175, 0.031252193213741196, 0.2517922739668455, 0.28777229776576424, 1.1816200826131329e-06, 7.504323115763163e-07, 26939674, 0
1990, 1.0000, 0.0010814329261031384, 5050.994177341461,2429119, 0.9187316400299163, 0.910936176776886, 0.8991957306861877, 0.031253240018109064, 0.2517915071497539, 0.2877814015361571, 7.668125869275677e-07, 7.520544685453428e-07, 26939674, 0
1991, 1.0000, 0.0004295631779340601, 5053.580023288727,2429761, 0.9187101613427459, 0.9109294414520264, 0.8991957306861877, 0.03125388170741638, 0.2517906323583517, 0.28777688805773344, 8.747893930349804e-07, 7.635099784950386e-07, 26939674, 0
1992, 1.0000, 0.00012990808120619816, 5056.074570178986,2430588, 0.9186824933142568, 0.9109292030334473, 0.8991917371749878, 0.03125495529082221, 0.2517899557409001, 0.2877787602502088, 6.766159675875016e-07, 7.543405773830703e-07, 26939674, 0
1993, 1.0000, 0.00016322287682391282, 5058.434885263443,2431526, 0.9186511116809766, 0.9109342098236084, 0.899185061454773, 0.03125606321348803, 0.2517890226444425, 0.28778404936921265, 9.330950870301002e-07, 7.705544150099789e-07, 26939674, 0
1994, 1.0000, 0.00036913789236674773, 5060.9458639621735,2431580, 0.9186493050624296, 0.9109178185462952, 0.8991917371749878, 0.031256339877251606, 0.2517880752754567, 0.2877765736308174, 9.473695950501515e-07, 7.866380074021432e-07, 26939674, 0
1995, 1.0000, 0.00013493921908326828, 5063.516058921814,2431841, 0.9186405730727855, 0.9109267592430115, 0.8992010951042175, 0.03125703028835315, 0.2517872420984704, 0.2877773542575378, 8.331735049660338e-07, 7.91172126787364e-07, 26939674, 0
1996, 1.0000, 6.861528213104508e-05, 5066.083742141724,2431983, 0.9186358223351248, 0.9109267592430115, 0.8991997838020325, 0.03125767773048064, 0.2517860534956303, 0.28778072288271445, 1.188611012170604e-06, 8.240391693172822e-07, 26939674, 0
1997, 1.0000, 0.0003630188761824302, 5068.591746091843,2432935, 0.9186039723192583, 0.9109306931495667, 0.899181067943573, 0.03126017688721848, 0.2517851719051656, 0.28779458401647656, 8.815869124156883e-07, 8.296207073317738e-07, 26939674, 0
1998, 1.0000, 0.0012492386834135722, 5071.180947065353,2433370, 0.9185894190031848, 0.9109102487564087, 0.8991690278053284, 0.03126067126230393, 0.25178492643592537, 0.2877775330282315, 2.4547117577489175e-07, 7.344997891211346e-07, 26939674, 0
1999, 1.0000, 0.0003008250409532598, 5073.702179908752,2433541, 0.9185836980444525, 0.910918653011322, 0.8991690278053284, 0.0312609255654586, 0.25178416131098585, 0.28778531668795765, 7.651284251175561e-07, 7.375066515531817e-07, 26939674, 0


==> data/lbfgs_outs/url_combined_normalized_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.04934502386813987, 2.4586246013641357,768, 0.9997623733702232, 0.6692781448364258, 0.6699198484420776, 0.0006940330617707603, 0.6087172134886806, 0.6080601832406919, 0.6087172134154184, 0.6087172134154184, 3231961, 0
1, 0.0100, 0.04965928180149157, 3.5104618072509766,801, 0.999752162850975, 0.6692781448364258, 0.6699198484420776, 0.0007098722621508732, 0.6064902954537863, 0.6058333749049587, 0.002226917992310784, 0.34733172009815755, 3231961, 0
2, 0.0100, 0.0595118556257734, 4.372254848480225,1944, 0.9993985075933776, 0.8444152474403381, 0.8453527092933655, 0.0041270562839342065, 0.472893343086887, 0.472135825752094, 0.1335969523477496, 0.31568188232215927, 3231961, 0
3, 0.0100, 0.02863970297703936, 5.264105796813965,2028, 0.9993725171807457, 0.8632622957229614, 0.8642539978027344, 0.0089743063935612, 0.3452130637626042, 0.3439105929056818, 0.1276802793043716, 0.28836136599234324, 3231961, 0
4, 0.0100, 0.024765823441087517, 6.156965732574463,1983, 0.9993864406160842, 0.8721756339073181, 0.8731183409690857, 0.010935833872152592, 0.32061509528745225, 0.3193273146820994, 0.024597968481809507, 0.22544120172642926, 3231961, 0
5, 0.0100, 0.01682772573795603, 7.000688791275024,2190, 0.9993223928135272, 0.9525985717773438, 0.9529470205307007, 0.017825308286290222, 0.21580028134279283, 0.21515930747206738, 0.1048148139598897, 0.2088200659103091, 3231961, 0
6, 0.0100, 0.008782607328604053, 7.8486199378967285,2179, 0.9993257963199432, 0.9546706676483154, 0.9549064636230469, 0.018274321666688555, 0.1903877610414418, 0.18972024490115438, 0.025412520286518026, 0.16916081913639514, 3231961, 0
7, 0.0100, 0.007001235723423047, 8.68609070777893,2165, 0.9993301280553819, 0.9593166708946228, 0.9594888687133789, 0.019168932893753775, 0.1762612954062834, 0.17565664308913634, 0.014126465631040391, 0.13196937297998657, 3231961, 0
8, 0.0100, 0.006153845041137108, 9.539742469787598,2196, 0.999320536355482, 0.959168553352356, 0.9594888687133789, 0.02133966821522368, 0.16442006684135996, 0.16388626850546176, 0.011841228554337724, 0.1036968381297146, 3231961, 0
9, 0.0100, 0.0036617800620842625, 10.38062858581543,2178, 0.9993261057296174, 0.9596949219703674, 0.9599291086196899, 0.02173555483651204, 0.15650325714199464, 0.15597166986565453, 0.007916809701743521, 0.08017592579737304, 3231961, 0
10, 0.0100, 0.002503081565610355, 11.224040508270264,2189, 0.9993227022232013, 0.9599609375, 0.9602734446525574, 0.02258126100603239, 0.15213448872227311, 0.15160036980983527, 0.004368768432743558, 0.0599343069402897, 3231961, 0
11, 0.0100, 0.002371735754217319, 12.076579570770264,2212, 0.999315585800695, 0.9594976902008057, 0.9597204923629761, 0.027663716450627495, 0.15060885040264632, 0.1500422273143234, 0.0015256383002031082, 0.04151959391168761, 3231961, 0
12, 0.0100, 0.0014997585609638235, 13.76619553565979,2199, 0.9993196081264595, 0.9599995613098145, 0.9602296352386475, 0.025792304178766403, 0.14749512163144166, 0.146956738322456, 0.0031137287966870597, 0.032044674593648466, 3231961, 0
13, 0.0100, 0.0014274267027088608, 14.607507467269897,2139, 0.9993381727069107, 0.9602103233337402, 0.9604633450508118, 0.025485754688402317, 0.14585039144885364, 0.14532928806754264, 0.0016447302004852504, 0.023811664010566048, 3231961, 0
14, 0.0100, 0.0020935580988623893, 15.455715656280518,2175, 0.99932703395864, 0.9597554206848145, 0.9600877165794373, 0.027117090877682496, 0.14534891247812973, 0.14482383621673736, 0.0005014789635997552, 0.01618586982586593, 3231961, 0
15, 0.0100, 0.0017317573413628568, 16.296710729599,2190, 0.9993223928135272, 0.9613825082778931, 0.9616840481758118, 0.026044692356702318, 0.14430530405053363, 0.1437852711316753, 0.001043608385006889, 0.012304846346415451, 3231961, 0
16, 0.0100, 0.0012398610723576284, 17.144795894622803,2165, 0.9993301280553819, 0.9609031081199646, 0.9612270593643188, 0.026109473024596767, 0.14378343977900013, 0.14325832449625836, 0.0005218642632712212, 0.008970658648627748, 3231961, 0
17, 0.0100, 0.0031682615930037137, 17.647093772888184,913, 0.9997175089674659, 0.961609959602356, 0.9617257714271545, 0.02149647181095048, 0.14326539347146516, 0.142698091509158, 6.749292763080783e-05, 0.005501330350731095, 1131, 0
18, 0.0100, 0.0013434894540644208, 18.15368366241455,906, 0.9997196748351852, 0.9599525928497314, 0.9603068232536316, 0.021506422009331925, 0.14188636450749156, 0.14131431070358658, 0.001379028978429342, 0.004790471839635928, 1131, 0
19, 0.0100, 0.0014739831287704935, 18.661857843399048,868, 0.9997314324028044, 0.9603443741798401, 0.9606699347496033, 0.021450925115596, 0.14167016120910308, 0.14110128325976476, 0.00021620329443208797, 0.0035142017697564767, 1131, 0
20, 0.0100, 0.001387403599256457, 19.166448831558228,885, 0.9997261724383432, 0.9602953791618347, 0.960665762424469, 0.021376549175202746, 0.14130048130145906, 0.14073193626251057, 0.0003696798955873104, 0.0028056055183928843, 1131, 0
21, 0.0100, 0.0013952607478817207, 19.672871828079224,925, 0.9997137960513757, 0.9616376161575317, 0.9619699120521545, 0.021287722166805717, 0.1387402216975193, 0.13817695105314695, 0.0025602596436296032, 0.0027800483391936296, 1131, 0
22, 0.0100, 0.001269120402245632, 20.18144679069519,926, 0.9997134866417015, 0.9609197974205017, 0.9612249732017517, 0.021498029770322922, 0.13794673212153294, 0.1373804131265831, 0.0007934895276063003, 0.0024524560467758002, 1131, 0
23, 0.0100, 0.001058193275979122, 20.685967683792114,916, 0.9997165807384433, 0.9616662859916687, 0.9620325565338135, 0.02124560967303367, 0.13740803177397345, 0.13684108397432462, 0.0005387003690862924, 0.0021075400515936905, 1131, 0
24, 0.0100, 0.0010273698982853252, 21.19363570213318,925, 0.9997137960513757, 0.9617946147918701, 0.9621514678001404, 0.02111710726169318, 0.13684806043865191, 0.13627824436571595, 0.0005599713166349884, 0.0018459283133826828, 1131, 0
25, 0.0100, 0.0009763029740540383, 21.69919466972351,928, 0.999712867822353, 0.9623486399650574, 0.962679386138916, 0.021660214292624044, 0.1360764374229487, 0.13549618018290352, 0.0007716230094256538, 0.0016917409622328441, 1131, 0
26, 0.0100, 0.0009112864655781785, 22.204270601272583,922, 0.9997147242803982, 0.9624837636947632, 0.9627441167831421, 0.02126221266947662, 0.1351729892766044, 0.13460231832114172, 0.0009034481552657458, 0.0015888789158951242, 1131, 0
27, 0.0100, 0.0008182028926750531, 22.717301607131958,928, 0.999712867822353, 0.9626340270042419, 0.9628588557243347, 0.02135044548846271, 0.13415110720660534, 0.13358917565138095, 0.001021882074897118, 0.0015202737612600163, 1131, 0
28, 0.0100, 0.0010730730348129068, 23.227790594100952,930, 0.9997122490030047, 0.9641672372817993, 0.9645177721977234, 0.02244002549806672, 0.1332843339610939, 0.13274431107849327, 0.0008667732697918706, 0.0014372098035234512, 1131, 0
29, 0.0100, 0.0008717484161892504, 24.245068788528442,930, 0.9997122490030047, 0.9629538059234619, 0.9632365703582764, 0.021926564108512788, 0.13287970184994533, 0.13234415506439492, 0.00040463208864860434, 0.001266118008403538, 1131, 0
30, 0.0100, 0.0006687489264877539, 24.76123881340027,923, 0.999714414870724, 0.9630409479141235, 0.9633617401123047, 0.021766637506551206, 0.13265249319014602, 0.13211703759345814, 0.00022720866729900036, 0.0010662750735819123, 1131, 0
31, 0.0100, 0.0006477511489852702, 25.26626992225647,925, 0.9997137960513757, 0.963336169719696, 0.9637165069580078, 0.02176563539586834, 0.13230417369240305, 0.13177161854307676, 0.00034831950554911617, 0.0009534108953297942, 1131, 0
32, 0.0100, 0.000599330921005521, 25.775839805603027,918, 0.999715961919095, 0.9634483456611633, 0.9638270735740662, 0.021819755214747303, 0.13148151548612722, 0.1309465277230983, 0.000822658178531388, 0.0009394508020316442, 1131, 0
33, 0.0100, 0.0006026401737261377, 26.277520656585693,925, 0.9997137960513757, 0.9635443687438965, 0.9639147520065308, 0.02160538636645479, 0.13079292975715862, 0.13024395704429848, 0.0006885857472509749, 0.0009107148963572873, 1131, 0
34, 0.0100, 0.0005465570545510139, 27.28210759162903,930, 0.9997122490030047, 0.9638062119483948, 0.9642131328582764, 0.021984526845857163, 0.13038715386909558, 0.12983191272975472, 0.00040577591084411946, 0.0008399874982425716, 1131, 0
35, 0.0100, 0.0006309394858443698, 27.82190990447998,915, 0.9997168901481175, 0.9636455178260803, 0.9639794230461121, 0.02190903038577115, 0.1303372380991924, 0.12977817917041592, 3.1618525966337074e-06, 0.0004806619036172237, 3341, 0
36, 0.0100, 0.0015712677784427843, 28.364196062088013,918, 0.999715961919095, 0.9650884866714478, 0.9653733372688293, 0.021706111767025988, 0.13033093913435514, 0.12976596634340484, 6.298943318494565e-06, 0.0003115892758778375, 3341, 0
37, 0.0100, 0.0006769807581918421, 29.447586059570312,917, 0.9997162713287692, 0.964252769947052, 0.9645991921424866, 0.021796484070678024, 0.13018742827547075, 0.12962647862873716, 0.00014351083535099618, 0.00028834519651128594, 3341, 0
38, 0.0100, 0.0008830977756509386, 30.529397010803223,924, 0.9997141054610498, 0.9647504687309265, 0.9650895595550537, 0.021748963651396468, 0.13017070280953352, 0.12960873289195834, 1.672550515779969e-05, 0.00021689991071246383, 3341, 0
39, 0.0100, 0.0005744893340570697, 31.61263632774353,944, 0.999707917267566, 0.9639716148376465, 0.9643257856369019, 0.021771990891904472, 0.1301383110789149, 0.12957783639312315, 3.239169661567454e-05, 0.0001793398513816907, 3341, 0
40, 0.0100, 0.0008168732163988947, 32.70422434806824,940, 0.9997091549062628, 0.9646508097648621, 0.9650081396102905, 0.021714965587284536, 0.1301109584347884, 0.12954922054180315, 2.7352660025542486e-05, 0.00014859667156750145, 3341, 0
41, 0.0100, 0.0006817397510683763, 33.24751019477844,952, 0.9997054419901725, 0.9644692540168762, 0.9648036360740662, 0.021577940756964713, 0.12988369982257442, 0.12932178899460486, 0.00022725860981839818, 0.00015504587207705172, 3341, 0
42, 0.0100, 0.0005264045441276091, 33.79626727104187,957, 0.9997038949418016, 0.9639737010002136, 0.9642798900604248, 0.021355513574991276, 0.1294313308188258, 0.12886681080016893, 0.0004523690073335307, 0.0001725692738313341, 3341, 0
43, 0.0100, 0.0005517007377103138, 34.342867374420166,954, 0.9997048231708242, 0.9645923972129822, 0.964970588684082, 0.021242521562611413, 0.1292270829908439, 0.12865902833680748, 0.00020424781799752156, 0.00017550232207671582, 3341, 0
44, 0.0100, 0.0005165284440077668, 34.88669157028198,927, 0.9997131772320272, 0.9641818404197693, 0.9644739627838135, 0.02106767625172069, 0.12900677160315602, 0.12843566940801182, 0.0002203113787953015, 0.0001795387814082512, 3341, 0
45, 0.0100, 0.0005138551201301362, 35.43869376182556,953, 0.9997051325804983, 0.9644306898117065, 0.964786946773529, 0.0210123530723321, 0.12885913715709296, 0.12828346150302472, 0.00014763447120474948, 0.00017606021307451346, 3341, 0
46, 0.0100, 0.00050884416969799, 35.97997689247131,947, 0.9997069890385435, 0.9643331170082092, 0.9646680355072021, 0.0208339112349168, 0.1286656620000382, 0.12808847191845563, 0.00019347516368412032, 0.00017772872407895572, 3341, 0
47, 0.0100, 0.0005012007819607116, 36.522066831588745,957, 0.9997038949418016, 0.9644661545753479, 0.964816153049469, 0.02097808982591965, 0.12861180546790027, 0.1280238466496568, 5.385650759689997e-05, 0.00015772686798482113, 3341, 0
48, 0.0100, 0.0004884551720360748, 37.0635347366333,946, 0.9997072984482177, 0.9641520977020264, 0.9644718766212463, 0.020734589212603072, 0.12834822910267962, 0.12776387542397427, 0.0002635763690500559, 0.00016603733675898732, 3341, 0
49, 0.0100, 0.0006086350039500955, 38.14071583747864,942, 0.9997085360869145, 0.9646242260932922, 0.9649163484573364, 0.02071909696255929, 0.1282223583448291, 0.12762974515698583, 0.00012587076468409397, 0.00016150191260015724, 3341, 0
50, 0.0100, 0.00048124626971814496, 38.67732572555542,932, 0.9997116301836563, 0.9641113877296448, 0.9644426703453064, 0.020624903931908224, 0.12805274434647537, 0.12746211441995475, 0.00016961400172355034, 0.00016229534854766725, 3341, 0
51, 0.0100, 0.0005257820762202499, 39.21470499038696,927, 0.9997131772320272, 0.964590847492218, 0.9648871421813965, 0.02069544492670845, 0.12788584927519456, 0.12728493394275822, 0.00016689506041239754, 0.00016274955657003432, 3341, 0
52, 0.0100, 0.0004438139229923611, 39.759135723114014,941, 0.9997088454965886, 0.9640033841133118, 0.9642715454101562, 0.020680483815157056, 0.1276608830532906, 0.12705789923751495, 0.00022496621759832136, 0.00016810458668906834, 3341, 0
53, 0.0100, 0.00044248745094751, 40.29630184173584,942, 0.9997085360869145, 0.9643805623054504, 0.9646972417831421, 0.020735412129047767, 0.12742841748781777, 0.12681918015388738, 0.00023246561743120453, 0.00017364307966217715, 3341, 0
54, 0.0100, 0.00042142911858194024, 40.83805561065674,940, 0.9997091549062628, 0.9643638730049133, 0.9646680355072021, 0.020831025332534083, 0.12722884010392904, 0.1266139761353805, 0.00019957736430556428, 0.00017607709321743246, 3341, 0
55, 0.0100, 0.0005193217673020038, 41.38299775123596,941, 0.9997088454965886, 0.9642313718795776, 0.964542806148529, 0.02092732947588292, 0.12699312837963975, 0.12637386769727668, 0.00023571169382927137, 0.00018128868004080602, 3341, 0
56, 0.0100, 0.0004095534933767806, 41.92649173736572,936, 0.9997103925449595, 0.9645454287528992, 0.9648329019546509, 0.02101834515025021, 0.1267710287389184, 0.12614618982254722, 0.00022209967244810058, 0.00018500710613664122, 3341, 0
57, 0.0100, 0.0003813064967359894, 42.46885585784912,945, 0.9997076078578918, 0.9646148085594177, 0.9648829698562622, 0.021135921470253945, 0.1265773710490222, 0.12595018083077839, 0.0001936576618556396, 0.00018585448138516185, 3341, 0
58, 0.0100, 0.0003501812840804076, 43.012556076049805,935, 0.9997107019546337, 0.9645887613296509, 0.9648433327674866, 0.021369430990705335, 0.12634991454504163, 0.12572040297445866, 0.00022745652667593985, 0.00018964682398745568, 3341, 0
59, 0.0100, 0.0004458917481084644, 43.555584192276,926, 0.9997134866417015, 0.9653138518333435, 0.9656070470809937, 0.02149879048684371, 0.12609439318110846, 0.12546296849670616, 0.0002555213626144748, 0.0001953861332019684, 3341, 0
60, 0.0100, 0.00032184306508866074, 44.10269618034363,928, 0.999712867822353, 0.9653415083885193, 0.9656383395195007, 0.021784056975183343, 0.1258649983804233, 0.12523212400620504, 0.0002293947960986531, 0.00019854672160373848, 3341, 0
61, 0.0100, 0.0003267243545619375, 44.649402141571045,934, 0.999711011364308, 0.9654865264892578, 0.9658240675926208, 0.022061698270487286, 0.12566298972580375, 0.12502693448794286, 0.0002020086526157705, 0.0001988902279720783, 3341, 0
62, 0.0100, 0.00035878663985009824, 45.193528175354004,931, 0.9997119395933305, 0.9656805992126465, 0.9660223126411438, 0.02244507110292779, 0.12546200145446185, 0.12482220444162972, 0.00020098825687542288, 0.00019909904155109956, 3341, 0
63, 0.0100, 0.00042515152030263395, 45.73443102836609,923, 0.999714414870724, 0.9658360481262207, 0.9661662578582764, 0.022746969402213994, 0.1252707283633476, 0.12462501986212872, 0.0001912731188234429, 0.00019830225205122996, 3341, 0
64, 0.0100, 0.00034310774399237004, 46.28110694885254,929, 0.9997125584126789, 0.9659033417701721, 0.9662330746650696, 0.023048565284120894, 0.12508175215487627, 0.12443265305444218, 0.00018897621836308498, 0.00019734930310979856, 3341, 0
65, 0.0100, 0.0004018572082779459, 46.825294733047485,949, 0.9997063702191951, 0.9662935733795166, 0.9665460586547852, 0.023588635754933442, 0.12488309015929917, 0.12422603881304829, 0.00019866198026179116, 0.00019748017956252906, 3341, 0
66, 0.0100, 0.0006289914739603885, 47.36860799789429,927, 0.9997131772320272, 0.9663843512535095, 0.9666754603385925, 0.023889684255947705, 0.12470046256850426, 0.12403537304549712, 0.00018262756047494888, 0.00019594211606822947, 3341, 0
67, 0.0100, 0.0003518230139919304, 47.91057515144348,945, 0.9997076078578918, 0.9664907455444336, 0.9667609930038452, 0.024262827057580757, 0.12453158311586775, 0.12386346346364505, 0.00016887942363086328, 0.0001930512812465229, 3341, 0
68, 0.0100, 0.0003877410281947294, 48.44976735115051,933, 0.9997113207739821, 0.9667051434516907, 0.9669926166534424, 0.024400351894792782, 0.12434732070055292, 0.12367698640637088, 0.00018426246105823774, 0.00019215385698674275, 3341, 0
69, 0.0100, 0.0003473467083513124, 49.00218224525452,936, 0.9997103925449595, 0.9667280912399292, 0.9670155644416809, 0.02467573655004496, 0.12419037111055616, 0.12351404648076962, 0.00015694956684163264, 0.000188304287135253, 3341, 0
70, 0.0100, 0.00041463869455561094, 49.546027183532715,916, 0.9997165807384433, 0.9665669202804565, 0.9669175148010254, 0.02469282216308103, 0.12404314100346256, 0.12336496200105643, 0.00014723014089247644, 0.00018372737061042387, 3341, 0
71, 0.0100, 0.00031566372948734666, 50.08727240562439,929, 0.9997125584126789, 0.966741144657135, 0.9670364260673523, 0.024885380345165346, 0.1238979706911231, 0.1232172563189439, 0.00014517029113417235, 0.00017945032472084025, 3341, 0
72, 0.0100, 0.0003088911404560175, 50.631277561187744,936, 0.9997103925449595, 0.9669138193130493, 0.9672534465789795, 0.02499345944801223, 0.12376527200182785, 0.12308184382886854, 0.00013269874195695475, 0.00017411512711504312, 3341, 0
73, 0.0100, 0.0004810059907567687, 51.176448583602905,916, 0.9997165807384433, 0.9668768048286438, 0.9672451019287109, 0.025144068924373486, 0.1236349441798675, 0.12294707444179731, 0.00013032776067785357, 0.00016914398066335224, 3341, 0
74, 0.0100, 0.00028472082369584685, 51.72081470489502,908, 0.9997190560158368, 0.9671710133552551, 0.9675038456916809, 0.02525915937870301, 0.12351032840530873, 0.12282275940769755, 0.0001246157553414784, 0.00016405451522454644, 3341, 0
75, 0.0100, 0.00028675429446032576, 52.26779270172119,899, 0.9997218407029045, 0.9672268629074097, 0.967535138130188, 0.02537188172229113, 0.12339555285591063, 0.12270606477743894, 0.00011477560912706575, 0.0001582975997285711, 3341, 0
76, 0.0100, 0.0003544858526856294, 52.81731557846069,914, 0.9997171995577917, 0.9672377705574036, 0.9675330519676208, 0.02560530248154123, 0.1232912699843639, 0.12259664581676082, 0.00010428282845791059, 0.00015182670850064667, 3341, 0
77, 0.0100, 0.0002903275301014251, 53.36079454421997,904, 0.9997202936545336, 0.9673332571983337, 0.9675518274307251, 0.02551920429833285, 0.12319072243114829, 0.12249686491142514, 0.00010054757931965419, 0.00014569697038694854, 3341, 0
78, 0.0100, 0.00035000750393656527, 53.90316033363342,910, 0.9997184371964885, 0.9674183130264282, 0.9676499366760254, 0.025809807800580883, 0.123091137332992, 0.12239376285545783, 9.95850734350906e-05, 0.00014025711253246078, 3341, 0
79, 0.0100, 0.0004002576591003378, 54.44319224357605,908, 0.9997190560158368, 0.9674329161643982, 0.967643678188324, 0.02582720420929264, 0.12298145737230326, 0.12228255658312834, 0.0001096799958742456, 0.00013685010879604806, 3341, 0
80, 0.0100, 0.0003040290349560624, 54.98635005950928,896, 0.9997227689319271, 0.967506468296051, 0.9677375555038452, 0.025993738311131248, 0.12287699983151694, 0.1221728870824866, 0.00010445747856129006, 0.00013320317789968511, 3341, 0
81, 0.0100, 0.0003452068619569528, 55.52767086029053,887, 0.9997255536189947, 0.9675935506820679, 0.9678377509117126, 0.026141961769041856, 0.12277845892201489, 0.12207104534739074, 9.854094547534498e-05, 0.0001292482882420343, 3341, 0
82, 0.0100, 0.00044813707001565385, 56.06847882270813,905, 0.9997199842448594, 0.9676399827003479, 0.9678794741630554, 0.026265103390845004, 0.12268978215404744, 0.12197984224694983, 8.867676739741925e-05, 0.00012446960328041135, 3341, 0
83, 0.0100, 0.00039772633775941966, 56.613959074020386,864, 0.9997326700415011, 0.9676327109336853, 0.967873215675354, 0.026165435644595798, 0.12259043584379387, 0.12188027350197071, 9.934629588458088e-05, 0.00012169483402380873, 3341, 0
84, 0.0100, 0.00035192537285476833, 57.17258095741272,892, 0.9997240065706239, 0.9675763845443726, 0.9678398370742798, 0.02627080469492691, 0.12253322971489491, 0.1218188839108304, 5.720615013350694e-05, 0.00011284678760777203, 3341, 0
85, 0.0100, 0.00036516892435735387, 57.7145140171051,850, 0.9997370017769398, 0.9675111770629883, 0.9677897095680237, 0.026111328229390357, 0.12245875810203366, 0.1217461527041067, 7.447163016054137e-05, 0.00010825285688745325, 3341, 0
86, 0.0100, 0.0003001001611526723, 58.25489377975464,849, 0.9997373111866139, 0.9676128625869751, 0.9679107666015625, 0.026208722726910362, 0.12239204510712487, 0.1216783469319328, 6.671299677701858e-05, 0.0001031374702634281, 3341, 0
87, 0.0100, 0.00033467649640306514, 58.80041980743408,868, 0.9997314324028044, 0.9675513505935669, 0.9678398370742798, 0.026199969579020634, 0.12233064296518664, 0.12161694254469535, 6.14021168219292e-05, 9.79249056489519e-05, 3341, 0
88, 0.0100, 0.00037384848428801055, 59.3421950340271,829, 0.9997434993800978, 0.9675889015197754, 0.967873215675354, 0.026226289467874725, 0.1222648148717315, 0.12155034178701676, 6.582809223459885e-05, 9.41119934271808e-05, 3341, 0
89, 0.0100, 0.00036337906274765434, 59.88520121574402,825, 0.9997447370187945, 0.9676170349121094, 0.9679253697395325, 0.0262753455359257, 0.12220166357004496, 0.12148738382950644, 6.315133115072924e-05, 9.043129002045435e-05, 3341, 0
90, 0.0100, 0.0003576376282810912, 60.42920923233032,829, 0.9997434993800978, 0.9676473140716553, 0.9679754376411438, 0.026377143948754428, 0.12214148314094007, 0.12142690613997188, 6.018040351396525e-05, 8.682251522981511e-05, 3341, 0
91, 0.0100, 0.00037129536574464524, 60.97095251083374,838, 0.99974071469303, 0.967704176902771, 0.9680484533309937, 0.02642336653019914, 0.1220827701681367, 0.12136772656348363, 5.871299325260759e-05, 8.349155485807658e-05, 3341, 0
92, 0.0100, 0.0003700634880107212, 61.54830455780029,835, 0.9997416429220526, 0.967703640460968, 0.9680484533309937, 0.02642152288605718, 0.12208081044167107, 0.12136576570004177, 1.95969410271557e-06, 5.737162124598337e-05, 15357, 0
93, 0.0100, 0.0003395126048273687, 62.14035224914551,868, 0.9997314324028044, 0.967674970626831, 0.9679858684539795, 0.026401562926887858, 0.12205131200138279, 0.12133609215882873, 2.9498465087540726e-05, 5.367936284159824e-05, 15357, 0
94, 0.0100, 0.00029471471483652023, 63.91037607192993,841, 0.9997397864640074, 0.9676619172096252, 0.9679733514785767, 0.02637885626444584, 0.12203089082003338, 0.12131571702685218, 2.042119310251278e-05, 4.873429952956388e-05, 15357, 0
95, 0.0100, 0.00030708698009922046, 65.07644438743591,784, 0.9997574228154362, 0.9676488637924194, 0.9679775238037109, 0.026373263917141503, 0.12202701475279315, 0.12131184366653944, 3.876033550620495e-06, 3.7834675037597235e-05, 15357, 0
96, 0.0100, 0.00029192224549505345, 66.24885630607605,812, 0.9997487593445589, 0.9676619172096252, 0.9679733514785767, 0.02637342284792323, 0.12202533149409432, 0.12131007597614513, 1.683281275546844e-06, 2.7715114464754415e-05, 15357, 0
97, 0.0100, 0.0003181418173705862, 67.41817736625671,743, 0.9997701086120779, 0.9676551222801208, 0.9679837822914124, 0.02636722496698073, 0.12202143282685168, 0.1213061849287556, 3.898683448896878e-06, 2.2779112861797964e-05, 15357, 0
98, 0.0100, 0.00032066385434565943, 68.01195025444031,703, 0.9997824849990454, 0.9676337242126465, 0.967962920665741, 0.02634560987184603, 0.1219997054416214, 0.12128405044318674, 2.1727388813161386e-05, 2.2671689201350284e-05, 15357, 0
99, 0.0100, 0.00035813216966498556, 69.1893162727356,666, 0.9997939331569905, 0.9676791429519653, 0.9680213332176208, 0.026333824365740187, 0.1219909762349741, 0.12127515238935796, 8.729185498129732e-06, 2.060785849868092e-05, 15357, 0
100, 0.0100, 0.0003381509061783078, 70.35592532157898,749, 0.9997682521540328, 0.9676462411880493, 0.9679650068283081, 0.02632716468726862, 0.12198276480009376, 0.12126659733190183, 8.211448383962927e-06, 1.8796264771091717e-05, 15357, 0
101, 0.0100, 0.0003983060321802282, 70.95153141021729,731, 0.9997738215281682, 0.967718243598938, 0.9680505394935608, 0.026308389211969263, 0.1219716273140629, 0.1212549961976075, 1.1137453493070826e-05, 1.7837869772384292e-05, 15357, 0
102, 0.0100, 0.00033374003753467395, 72.10695338249207,726, 0.9997753685765391, 0.9676494002342224, 0.9679670929908752, 0.02629489979450722, 0.12195209661167414, 0.1212354323868188, 1.953072886980156e-05, 1.8000332822275836e-05, 15357, 0
103, 0.0100, 0.0003565496428146904, 72.6956946849823,647, 0.9997998119408, 0.9676556587219238, 0.9679796099662781, 0.026263749959761377, 0.12192605500991222, 0.12120907446844578, 2.6041571018015075e-05, 1.867751955247681e-05, 15357, 0
104, 0.0100, 0.0002883023673213286, 73.28288173675537,669, 0.9997930049279679, 0.9676274657249451, 0.9679462313652039, 0.02624188683045382, 0.12190623824968833, 0.12118862978265742, 1.9816785649509616e-05, 1.878843475260173e-05, 15357, 0
105, 0.0100, 0.00028211804119671936, 73.8683009147644,628, 0.9998056907246096, 0.967642605304718, 0.9679608345031738, 0.026220638345056023, 0.12188730244782706, 0.12116944529979268, 1.8935773598627303e-05, 1.8803116899595784e-05, 15357, 0
106, 0.0100, 0.00029052115525114204, 74.44776892662048,631, 0.999804762495587, 0.9676457643508911, 0.9679733514785767, 0.026200765302152734, 0.12187038800098571, 0.1211521659547494, 1.691447821140779e-05, 1.860513055865627e-05, 15357, 0
107, 0.0100, 0.00028225727706522195, 75.03624296188354,581, 0.9998202329792965, 0.9676316380500793, 0.9679608345031738, 0.02618478448186141, 0.12185494209014111, 0.12113666385968286, 1.5445886109008433e-05, 1.8262100673598725e-05, 15357, 0
108, 0.0100, 0.0002807221503848259, 75.63430881500244,579, 0.9998208517986449, 0.9676118493080139, 0.967962920665741, 0.026167124430972116, 0.12184229302513182, 0.12112345711839156, 1.2649057013244813e-05, 1.7603599296574288e-05, 15357, 0
109, 0.0100, 0.00028105432944470837, 76.23027276992798,573, 0.99982270825669, 0.9676097631454468, 0.9679420590400696, 0.026149764358858848, 0.12182852479219315, 0.12110923903730707, 1.3768259712415576e-05, 1.7176284773663333e-05, 15357, 0
110, 0.0100, 0.0002816516828178131, 76.81726789474487,546, 0.9998310623178931, 0.9676076769828796, 0.9679420590400696, 0.026134058864800743, 0.12181599926465465, 0.12109635746571978, 1.2525506011662468e-05, 1.6642395423847052e-05, 15357, 0
111, 0.0100, 0.0002819866653329549, 77.40736889839172,574, 0.9998223988470157, 0.9675899147987366, 0.9679232835769653, 0.02612053277987343, 0.12180385149400509, 0.12108404177430519, 1.2147802716203082e-05, 1.6126645006992798e-05, 15357, 0
112, 0.0100, 0.0003029145177440867, 77.99806571006775,563, 0.9998258023534319, 0.9675852060317993, 0.9679086804389954, 0.02610596136949607, 0.12179183242098734, 0.12107178898387945, 1.2019084327727358e-05, 1.5659459273084214e-05, 15357, 0
113, 0.0100, 0.0003028233567119757, 78.58341073989868,548, 0.9998304434985447, 0.9675716757774353, 0.967902421951294, 0.026092983793851787, 0.12178230466349835, 0.12106198716255755, 9.527744245674263e-06, 1.4900405742787993e-05, 15357, 0
114, 0.0100, 0.00027248243228511276, 79.16925573348999,485, 0.9998499363080185, 0.9675726890563965, 0.967902421951294, 0.026083646816003305, 0.12177348681654773, 0.12105319481790174, 8.817805760480413e-06, 1.4138858166382254e-05, 15357, 0
115, 0.0100, 0.00028575174183244925, 79.75729179382324,509, 0.999842510475838, 0.9675711393356323, 0.9678940773010254, 0.02607329390270065, 0.12176840840390116, 0.12104766787806256, 5.078455139431726e-06, 1.2762803011736103e-05, 15357, 0
116, 0.0100, 0.0002710225417695401, 80.34356379508972,461, 0.999857362140199, 0.9675722122192383, 0.9678899049758911, 0.026063841887353605, 0.12175925333577448, 0.12103841948493349, 9.155034260868722e-06, 1.2345749392004475e-05, 15357, 0
117, 0.0100, 0.00028574396068792974, 80.93553686141968,466, 0.9998558150918282, 0.9675601720809937, 0.9678899049758911, 0.02605075655208265, 0.12175143758641441, 0.1210302041383181, 7.815773093847178e-06, 1.1794048394380067e-05, 15357, 0
118, 0.0100, 0.00028580644827258224, 81.52819299697876,462, 0.9998570527305249, 0.9675638675689697, 0.9678940773010254, 0.02603790684740761, 0.12174239128199052, 0.12102091574528559, 9.046337885551536e-06, 1.1485341039219362e-05, 15357, 0
119, 0.0100, 0.0002778776277787047, 82.11038494110107,483, 0.999850555127367, 0.9675508141517639, 0.9678857326507568, 0.026022853541640186, 0.1217331408659562, 0.12101136924380866, 9.250367270563498e-06, 1.1239458898240095e-05, 15357, 0
120, 0.0100, 0.00028941578071867824, 82.70944476127625,472, 0.999853958633783, 0.9675445556640625, 0.967858612537384, 0.026008680105112675, 0.12172210177429997, 0.12100032353318789, 1.1039109689553461e-05, 1.1219261429455633e-05, 15357, 0
121, 0.0100, 0.0002893343573550035, 83.29689359664917,512, 0.9998415822468155, 0.9675471782684326, 0.9678544402122498, 0.02599609199819216, 0.12171582687573779, 0.1209938930507084, 6.274910530942868e-06, 1.0585919692396332e-05, 15357, 0
122, 0.0100, 0.00027280390382374914, 83.89036250114441,449, 0.9998610750562894, 0.9675461053848267, 0.9678565263748169, 0.025994468131115306, 0.12170570183963596, 0.12098423445349596, 1.0125004874045329e-05, 1.053889941589297e-05, 15357, 0
123, 0.0100, 0.000289764116224034, 84.48107552528381,515, 0.9998406540177929, 0.9675408601760864, 0.9678544402122498, 0.02597619894121961, 0.12170267408763262, 0.12098051844809271, 3.0277691696750653e-06, 9.303106867999322e-06, 15357, 0
124, 0.0100, 0.000271088726433407, 85.07334351539612,533, 0.9998350846436576, 0.9675466418266296, 0.9678690433502197, 0.02597443675108329, 0.12169019698568218, 0.12096845924752564, 1.2477108515374091e-05, 9.580244745852113e-06, 15357, 0
125, 0.0100, 0.0002740996524706701, 85.66213941574097,482, 0.9998508645370411, 0.9675434827804565, 0.9678544402122498, 0.025958546163050662, 0.1216782996322753, 0.12095647886335836, 1.1897325284213056e-05, 9.79002672336732e-06, 15357, 0
126, 0.0100, 0.00027601540137055816, 86.24519634246826,467, 0.999855505682154, 0.9675429463386536, 0.9678523540496826, 0.02594668614205412, 0.12166944213785902, 0.12094766362539353, 8.85749048494533e-06, 9.692516723138796e-06, 15357, 0
127, 0.0100, 0.00030791365642763907, 86.84014654159546,479, 0.9998517927660637, 0.9675398468971252, 0.9678669571876526, 0.0259337688119816, 0.12166063248159253, 0.12093893348707076, 8.809670712900397e-06, 9.600389884432457e-06, 15357, 0
128, 0.0100, 0.0002901334064622535, 87.42558550834656,435, 0.999865406791728, 0.967534601688385, 0.9678523540496826, 0.02591942251054803, 0.12165134356014758, 0.1209294663808966, 9.288909542118362e-06, 9.568777517319356e-06, 15357, 0
129, 0.0100, 0.0003027938807678819, 88.01651763916016,464, 0.9998564339111765, 0.9675273299217224, 0.967858612537384, 0.025909140571669906, 0.12164749426214269, 0.12092551996787862, 3.849293269658771e-06, 8.735925290585842e-06, 15357, 0
130, 0.0100, 0.0002807987346756519, 88.60719871520996,411, 0.9998728326239085, 0.9675174355506897, 0.9678293466567993, 0.02590685141924323, 0.12164080952539069, 0.1209187229584713, 6.684764576839197e-06, 8.505241152832023e-06, 15357, 0
131, 0.0100, 0.0002914659629001555, 89.1985194683075,428, 0.9998675726594474, 0.9675153493881226, 0.9678377509117126, 0.025892977379259777, 0.12163469886358777, 0.12091238827040773, 6.11066824653117e-06, 8.22861682346251e-06, 15357, 0
132, 0.0100, 0.0002915231480238904, 89.72889161109924,414, 0.9998719043948859, 0.9675142765045166, 0.9678398370742798, 0.025881270379760637, 0.1216231133186016, 0.12090096758743524, 1.593243447950421e-06, 6.982683692995832e-06, 2992, 0
133, 0.0100, 0.00028506960935934905, 90.26973962783813,379, 0.9998827337334826, 0.9675153493881226, 0.9678398370742798, 0.025877356681151452, 0.12161907181227416, 0.12089691713715942, 4.041570726351362e-06, 6.611121684243765e-06, 2992, 0
134, 0.0100, 0.00027080176516220685, 90.80646443367004,378, 0.9998830431431568, 0.9675163626670837, 0.9678398370742798, 0.025874156341737703, 0.12161602947755225, 0.1208938340222845, 3.0422908573191076e-06, 6.117411694750286e-06, 2992, 0
135, 0.0100, 0.00027393326150491844, 91.87037372589111,349, 0.9998920160237083, 0.9675163626670837, 0.9678398370742798, 0.025871492528791465, 0.12161371762868316, 0.12089147382270454, 2.3118622612949835e-06, 5.55018083761452e-06, 2992, 0
136, 0.0100, 0.0002706841527506218, 92.40495085716248,341, 0.9998944913011018, 0.9675231575965881, 0.9678460955619812, 0.025868924513168405, 0.12161181613106509, 0.12088944289895048, 1.9015092666968547e-06, 4.986390252517072e-06, 2992, 0
137, 0.0100, 0.00028078332628947563, 93.47022271156311,349, 0.9998920160237083, 0.9675142765045166, 0.9678293466567993, 0.0258667275423339, 0.12160996719242878, 0.12088751050710458, 1.8489206431715477e-06, 4.515433654646302e-06, 2992, 0
138, 0.0100, 0.00027790980407346017, 94.00311255455017,340, 0.9998948007107759, 0.9675179123878479, 0.9678398370742798, 0.025862280045653066, 0.12160584566668074, 0.12088320965832128, 4.121569540105341e-06, 4.474410054022246e-06, 2992, 0
139, 0.0100, 0.00027500407122913286, 94.53526258468628,344, 0.9998935630720791, 0.9675231575965881, 0.9678481817245483, 0.025858444295047515, 0.12160335381928308, 0.12088054865717376, 2.4918649598193454e-06, 4.2200214095047904e-06, 2992, 0
140, 0.0100, 0.00027496709463479765, 95.07184147834778,349, 0.9998920160237083, 0.9675247073173523, 0.9678481817245483, 0.02585487663628011, 0.12160064315441416, 0.1208777519979029, 2.710633066838053e-06, 4.037292937486703e-06, 2992, 0
141, 0.0100, 0.0003032916852659798, 95.61090350151062,336, 0.9998960383494726, 0.9675189852714539, 0.9678502678871155, 0.025850868624661016, 0.12159785258089902, 0.12087482381408934, 2.790572383407075e-06, 3.890904442772284e-06, 2992, 0
142, 0.0100, 0.00029016550349028077, 96.15121459960938,337, 0.9998957289397985, 0.9675241708755493, 0.9678627848625183, 0.025845525979968198, 0.12159384217400208, 0.12087063887805037, 4.010401169651789e-06, 3.9026921096280444e-06, 2992, 0
143, 0.0100, 0.00029010278399019013, 96.69215846061707,346, 0.9998929442527308, 0.9675320386886597, 0.9678627848625183, 0.025839387525127384, 0.12158956735603182, 0.12086606566974031, 4.274808231050087e-06, 3.938397299912512e-06, 2992, 0
144, 0.0100, 0.0002900859533716325, 97.23043036460876,340, 0.9998948007107759, 0.9675315022468567, 0.9678690433502197, 0.025834065729304526, 0.12158481645221175, 0.12086117341397637, 4.7509285712732385e-06, 4.012965468170726e-06, 2992, 0
145, 0.0100, 0.0002770568734382363, 97.76387357711792,329, 0.999898204217192, 0.9675315022468567, 0.9678690433502197, 0.025831209429097356, 0.12158118227791342, 0.12085760798306386, 3.6341976885345684e-06, 3.973376648791318e-06, 2992, 0
146, 0.0100, 0.00027607561328689694, 98.29870581626892,330, 0.9998978948075178, 0.9675335884094238, 0.967873215675354, 0.025827695317491982, 0.12157885750366207, 0.12085514350458268, 2.3247348475419205e-06, 3.7660068376229162e-06, 2992, 0
147, 0.0100, 0.00030918396852532205, 98.82875084877014,325, 0.9998994418558887, 0.9675325155258179, 0.9678648710250854, 0.025825814917614532, 0.1215771262186023, 0.12085342314003632, 1.7313117472023132e-06, 3.4844201885398713e-06, 2992, 0
148, 0.0100, 0.00026999026404831084, 99.3670129776001,336, 0.9998960383494726, 0.9675341248512268, 0.9678669571876526, 0.02582289742265209, 0.12157513450429576, 0.12085131952200512, 1.9917026440885444e-06, 3.2948824054401188e-06, 2992, 0
149, 0.0100, 0.0002836393251118903, 99.90026307106018,336, 0.9998960383494726, 0.967534601688385, 0.9678711295127869, 0.025820325407198468, 0.12157329610212089, 0.12084939970694827, 1.838381920332699e-06, 3.1081323337833283e-06, 2992, 0
150, 0.0100, 0.0002835683941099234, 100.43777179718018,337, 0.9998957289397985, 0.9675429463386536, 0.9678815603256226, 0.02581732342658506, 0.12157142984551597, 0.12084739311551024, 1.8662771606309247e-06, 2.9535693005637017e-06, 2992, 0
151, 0.0100, 0.0002867846831527331, 100.97425699234009,335, 0.9998963477591468, 0.9675429463386536, 0.9678815603256226, 0.02581510583497281, 0.12156980280526486, 0.12084571782572645, 1.627013009097844e-06, 2.782604936898116e-06, 2992, 0
152, 0.0100, 0.00030343160795738995, 101.50744915008545,332, 0.9998972759881695, 0.9675429463386536, 0.9678836464881897, 0.02581353363084442, 0.1215682324387041, 0.12084417265442937, 1.5704011970263387e-06, 2.6278916680957293e-06, 2992, 0
153, 0.0100, 0.0002904158023139232, 102.03669810295105,332, 0.9998972759881695, 0.9675419330596924, 0.9678815603256226, 0.02581130540615176, 0.12156739595323501, 0.12084322827843264, 8.364529485299643e-07, 2.343639795424827e-06, 2992, 0
154, 0.0100, 0.0002774049913712089, 102.56987595558167,327, 0.9998988230365403, 0.9675413966178894, 0.9678794741630554, 0.025810243643109347, 0.12156614128201984, 0.12084203120741646, 1.254701192401897e-06, 2.201688167935805e-06, 2992, 0
155, 0.0100, 0.00028689469315101835, 103.10439276695251,328, 0.9998985136268662, 0.9675398468971252, 0.9678794741630554, 0.025807975750179884, 0.12156502173940269, 0.1208408357063155, 1.1194913409201535e-06, 2.0577011557729754e-06, 2992, 0
156, 0.0100, 0.00027742264396041374, 103.63471150398254,325, 0.9998994418558887, 0.9675398468971252, 0.9678815603256226, 0.025806513913261032, 0.12156396260674215, 0.12083975948886364, 1.0591710239565844e-06, 1.925487397531902e-06, 2992, 0
157, 0.0100, 0.0002904496420484501, 104.18186521530151,329, 0.999898204217192, 0.9675413966178894, 0.9678815603256226, 0.025804712846964173, 0.12156298065242173, 0.12083873143163952, 9.81917077272354e-07, 1.8000894796879777e-06, 2992, 0
158, 0.0100, 0.00029044305687046264, 104.71768021583557,324, 0.999899751265563, 0.9675429463386536, 0.9678836464881897, 0.025803184821987613, 0.12156187738225734, 0.12083760550102086, 1.1033479792449397e-06, 1.7140991311234768e-06, 2992, 0
159, 0.0100, 0.0002811517316155074, 105.24812602996826,325, 0.9998994418558887, 0.9675429463386536, 0.967887818813324, 0.025800763964757435, 0.1215604905530516, 0.12083616246274337, 1.386747213144579e-06, 1.67815500092273e-06, 2992, 0
160, 0.0100, 0.0002814402116603463, 105.78118586540222,321, 0.9999006794945855, 0.9675424695014954, 0.967887818813324, 0.025798123590145775, 0.12155909402808814, 0.12083470097502991, 1.3965488728229225e-06, 1.647610223792523e-06, 2992, 0
161, 0.0100, 0.00028384897626468125, 106.31986975669861,325, 0.9998994418558887, 0.9675434827804565, 0.9678836464881897, 0.025795109652880212, 0.1215572883711234, 0.12083285114281914, 1.805645398922362e-06, 1.6627703700093179e-06, 2992, 0
162, 0.0100, 0.00029020040854365405, 106.85503888130188,334, 0.999896657168821, 0.9675424695014954, 0.9678794741630554, 0.025791894332499916, 0.12155548620611092, 0.1208310089246603, 1.8021911603882668e-06, 1.6762127306533076e-06, 2992, 0
163, 0.0100, 0.00029180327422177103, 107.39190697669983,332, 0.9998972759881695, 0.9675450325012207, 0.9678815603256226, 0.025788348677602848, 0.12155347582099206, 0.12082896828364242, 2.010441535554852e-06, 1.7069679468829064e-06, 2992, 0
164, 0.0100, 0.000291824849690441, 107.92377591133118,338, 0.9998954195301243, 0.9675461053848267, 0.9678794741630554, 0.025785349521034368, 0.12155192714380647, 0.12082740857367079, 1.5486414468302012e-06, 1.6904328250301462e-06, 2992, 0
165, 0.0100, 0.000291810609574979, 108.45355987548828,332, 0.9998972759881695, 0.9675518274307251, 0.9678836464881897, 0.025782965830390914, 0.12155015309298667, 0.12082564409479025, 1.7739880309869394e-06, 1.698608113210456e-06, 2992, 0
166, 0.0100, 0.00029178528363551045, 108.98248791694641,324, 0.999899751265563, 0.9675481915473938, 0.967887818813324, 0.025779477007316337, 0.12154814660855474, 0.12082364984885206, 2.0065223407528254e-06, 1.7271429120664897e-06, 2992, 0
167, 0.0100, 0.0002917903842263862, 109.50880599021912,325, 0.9998994418558887, 0.9675487279891968, 0.9678899049758911, 0.025775892522615366, 0.12154571103271096, 0.1208212262455725, 2.4356387014340397e-06, 1.7875439717910527e-06, 2992, 0
168, 0.0100, 0.00029182410959909417, 110.03767585754395,331, 0.9998975853978436, 0.9675508141517639, 0.967902421951294, 0.02577053697435639, 0.12154273412295685, 0.12081825946775174, 2.9768251658263134e-06, 1.8810762201896786e-06, 2992, 0
169, 0.0100, 0.00029043003309773397, 110.56979775428772,331, 0.9998975853978436, 0.9675607085227966, 0.9679149389266968, 0.02576526388543378, 0.12153970231041528, 0.12081523301398657, 3.0318279271718263e-06, 1.973041449001761e-06, 2992, 0
170, 0.0100, 0.0003017011703059684, 111.10829877853394,341, 0.9998944913011018, 0.9675586223602295, 0.9679211974143982, 0.025759780963128146, 0.12153725520034218, 0.12081277703414654, 2.4471391307373525e-06, 2.0159903741879247e-06, 2992, 0
171, 0.0100, 0.00030049147167513505, 111.64008259773254,337, 0.9998957289397985, 0.9675555229187012, 0.9679211974143982, 0.025756220851105606, 0.12153393391629244, 0.12080950299886334, 3.3212493417006383e-06, 2.1191893212786096e-06, 2992, 0
172, 0.0100, 0.0002962315837246047, 112.1711995601654,345, 0.999893253662405, 0.967553436756134, 0.9679045081138611, 0.025751801286951686, 0.12153109012459044, 0.12080675369465983, 2.843830256907265e-06, 2.1824441980232062e-06, 2992, 0
173, 0.0100, 0.00029129242666839833, 112.70285534858704,347, 0.9998926348430566, 0.9675471782684326, 0.9679003357887268, 0.02574715928276067, 0.12152760093191708, 0.12080335843050441, 3.4891491446642497e-06, 2.2872876592004697e-06, 2992, 0
174, 0.0100, 0.0002913742467328006, 113.23462438583374,354, 0.9998904689753373, 0.9675429463386536, 0.9678836464881897, 0.02574108592968464, 0.12152361997518665, 0.12079950985785728, 3.980978330569984e-06, 2.4176180500976667e-06, 2992, 0
175, 0.0100, 0.00029147246302534954, 113.76414561271667,350, 0.999891706614034, 0.9675372242927551, 0.9678836464881897, 0.025735449434133785, 0.12151903944706677, 0.1207950885640349, 4.580524411157416e-06, 2.577154414033686e-06, 2992, 0
176, 0.0100, 0.0002754743146791708, 114.29213166236877,355, 0.9998901595656631, 0.967521071434021, 0.9678794741630554, 0.025731062270857245, 0.1215151931104616, 0.12079133179690565, 3.846378312036269e-06, 2.6824497577064207e-06, 2992, 0
177, 0.0100, 0.00028233589764326325, 114.81993365287781,367, 0.9998864466495728, 0.9675148129463196, 0.9678606986999512, 0.025726711158083455, 0.12151141191635761, 0.12078762789964773, 3.781153767312695e-06, 2.7761368483226656e-06, 2992, 0
178, 0.0100, 0.00028247109684547284, 115.35197257995605,364, 0.9998873748785954, 0.9675074815750122, 0.9678460955619812, 0.02572157253757256, 0.12150670387778006, 0.12078297939402013, 4.7080405827931715e-06, 2.9267174930405755e-06, 2992, 0
179, 0.0100, 0.0002885580591022725, 115.88561463356018,379, 0.9998827337334826, 0.9674819111824036, 0.967825174331665, 0.02571684626194359, 0.12150272356296095, 0.12077906778142146, 3.980339454104365e-06, 3.0181077057148605e-06, 2992, 0
180, 0.0100, 0.000282728521155049, 116.4166808128357,374, 0.9998842807818535, 0.9674839973449707, 0.967825174331665, 0.02571177954115807, 0.12149785122818027, 0.12077418761002595, 4.87233160768874e-06, 3.1661752128277606e-06, 2992, 0
181, 0.0100, 0.00029198505335903093, 116.95258164405823,376, 0.9998836619625051, 0.9674657583236694, 0.9678210020065308, 0.025705765007263518, 0.12149268239704329, 0.12076904195837986, 5.168797590549001e-06, 3.325220143413335e-06, 2992, 0
182, 0.0100, 0.00029215798070276956, 117.4938097000122,371, 0.9998852090108761, 0.9674485325813293, 0.9678022265434265, 0.02569831131410102, 0.12148598804090635, 0.12076234396690243, 6.694374948226778e-06, 3.5662301369346012e-06, 2992, 0
183, 0.0100, 0.000286185828352762, 118.0253267288208,382, 0.9998818055044599, 0.9674360156059265, 0.9677897095680237, 0.025690441210949436, 0.12147932289893698, 0.12075563286862105, 6.665096221769584e-06, 3.7963747091583204e-06, 2992, 0
184, 0.0100, 0.0003027697548703633, 118.55686855316162,388, 0.9998799490464149, 0.9674376249313354, 0.9677876234054565, 0.02568383364049502, 0.12147288983475918, 0.1207490187046247, 6.433120076351773e-06, 4.001974620769125e-06, 2992, 0
185, 0.0100, 0.0002994562472734095, 119.09338450431824,404, 0.9998749984916279, 0.9674501419067383, 0.9677876234054565, 0.025676352046810104, 0.12146542979055525, 0.12074124338658257, 7.46001280045594e-06, 4.25912959108542e-06, 2992, 0
186, 0.0100, 0.000302899463549996, 119.62130856513977,396, 0.9998774737690214, 0.9674558639526367, 0.9677876234054565, 0.02566999078467543, 0.1214588492495788, 0.12073447069681692, 6.580555724194914e-06, 4.448514659557273e-06, 2992, 0
187, 0.0100, 0.0003027520412563561, 120.15066051483154,413, 0.9998722138045602, 0.9674527049064636, 0.9677667617797852, 0.025662914370958603, 0.12145182998258988, 0.1207271661820531, 7.0192745603853135e-06, 4.656104795748002e-06, 2992, 0
188, 0.0100, 0.0003294660465327045, 120.68779563903809,415, 0.9998715949852117, 0.9674464464187622, 0.967764675617218, 0.025655358739416826, 0.12144385970776972, 0.12071894579328925, 7.97027523376237e-06, 4.913238018381915e-06, 2992, 0
189, 0.0100, 0.000330468319901522, 121.22009873390198,414, 0.9998719043948859, 0.9674360156059265, 0.9677584171295166, 0.0256490620774111, 0.12143698580268814, 0.12071173127097437, 6.873916081506781e-06, 5.081026335950529e-06, 2992, 0
190, 0.0100, 0.00032036726836976413, 121.75115299224854,401, 0.9998759267206504, 0.9674636721611023, 0.9677709341049194, 0.025643810266006522, 0.12143069135249053, 0.12070508599590457, 6.2944086732658056e-06, 5.191009157490153e-06, 2992, 0
191, 0.0100, 0.0003108946798415445, 122.28041315078735,402, 0.9998756173109762, 0.9674803614616394, 0.9677855372428894, 0.02563814696506918, 0.12142408833757919, 0.12069814028183949, 6.603015267697687e-06, 5.3174185424248165e-06, 2992, 0
192, 0.0100, 0.0002940548125104256, 122.81025123596191,419, 0.999870357346515, 0.9675007462501526, 0.9677980542182922, 0.025630899831043653, 0.1214150515247964, 0.12068852023373537, 9.036798800612922e-06, 5.607021513044183e-06, 2992, 0
193, 0.0100, 0.00029412119590907753, 123.34215521812439,430, 0.9998669538400989, 0.967535138130188, 0.9678293466567993, 0.02562329754904322, 0.12140515260822178, 0.1206780649604453, 9.898945608308174e-06, 5.9349613349182875e-06, 2992, 0
194, 0.0100, 0.0002929720717297997, 123.87160444259644,419, 0.999870357346515, 0.9675304293632507, 0.9678419232368469, 0.025616088147797245, 0.12139442981847673, 0.12066675566291717, 1.0722826042475209e-05, 6.296613419359714e-06, 2992, 0
195, 0.0100, 0.00029327589094738636, 124.40273356437683,418, 0.9998706667561892, 0.9675387740135193, 0.9678502678871155, 0.025609823094172767, 0.1213850099018862, 0.12065681253331209, 9.419862679924118e-06, 6.555423968992774e-06, 2992, 0
196, 0.0100, 0.00028162503907049036, 124.94072651863098,447, 0.9998616938756377, 0.967549741268158, 0.9678606986999512, 0.02560408099654548, 0.12137440346871556, 0.12064552594373038, 1.0606471178870036e-05, 6.878564244666568e-06, 2992, 0
197, 0.0100, 0.0002872722515631466, 125.4793004989624,429, 0.9998672632497732, 0.9675706028938293, 0.9678961634635925, 0.025597240208995686, 0.12136264500116795, 0.12063291859298497, 1.1758480991996834e-05, 7.257434755953793e-06, 2992, 0
198, 0.0100, 0.00030201029244087535, 126.00903964042664,428, 0.9998675726594474, 0.9675800204277039, 0.9679065942764282, 0.025593058094331992, 0.12135487898360527, 0.12062455042084275, 7.765992031213975e-06, 7.306754576665614e-06, 2992, 0
199, 0.0100, 0.0003108288915446418, 126.53892278671265,424, 0.9998688102981441, 0.9675872921943665, 0.9678899049758911, 0.025590322578380873, 0.1213495302951688, 0.12061867181417796, 5.348687143261199e-06, 7.082340258238725e-06, 2992, 0
200, 0.0100, 0.0003100718462534271, 127.07191300392151,408, 0.9998737608529311, 0.9675852060317993, 0.9678940773010254, 0.025585793648609148, 0.12134397065042603, 0.12061295934974593, 5.559650905428981e-06, 6.912957092660646e-06, 2992, 0
201, 0.0100, 0.0003171090321206737, 127.60470795631409,392, 0.9998787114077181, 0.9675899147987366, 0.9678919911384583, 0.025582985353134958, 0.12133926098654997, 0.12060783705420713, 4.709642223321708e-06, 6.652674375628188e-06, 2992, 0
202, 0.0100, 0.0003184191965700653, 128.13491201400757,386, 0.9998805678657632, 0.9675998091697693, 0.9678961634635925, 0.025578892540206132, 0.12133342751174951, 0.12060171311347695, 5.833482541045543e-06, 6.56582692235321e-06, 2992, 0
203, 0.0100, 0.00032302866719789426, 128.6678659915924,406, 0.9998743796722794, 0.9676066040992737, 0.9679107666015625, 0.025575637184863984, 0.1213263001629177, 0.12059396133945383, 7.127359475042616e-06, 6.619929336989335e-06, 2992, 0
204, 0.0100, 0.0003222738341742492, 129.19547200202942,419, 0.999870357346515, 0.9675998091697693, 0.9679003357887268, 0.025573505409938534, 0.12131904518132045, 0.1205859996148183, 7.254958294483638e-06, 6.680846759564281e-06, 2992, 0
205, 0.0100, 0.00031606200687414723, 129.71787190437317,418, 0.9998706667561892, 0.9676018953323364, 0.967902421951294, 0.025570359565239807, 0.1213113500493499, 0.12057775477672414, 7.695167332052999e-06, 6.775949585713087e-06, 2992, 0
206, 0.0100, 0.0003073282870632722, 130.25040864944458,432, 0.9998663350207505, 0.9676008820533752, 0.967902421951294, 0.02556750504462709, 0.12130088142304096, 0.12056642039633161, 1.0468615070244325e-05, 7.077209838968421e-06, 2992, 0
207, 0.0100, 0.0003076820373866345, 130.78286361694336,452, 0.9998601468272668, 0.967581570148468, 0.9678919911384583, 0.025566780374199335, 0.12128978425398809, 0.12055416251167182, 1.1097174109367391e-05, 7.402818563553339e-06, 2992, 0
208, 0.0100, 0.0003078466337706181, 131.31871843338013,460, 0.9998576715498733, 0.9675805568695068, 0.967887818813324, 0.02556350979398359, 0.12127923314767669, 0.12054313857002244, 1.0551089634450173e-05, 7.669854513447535e-06, 2992, 0
209, 0.0100, 0.0003077955995321721, 131.85066151618958,445, 0.9998623126949862, 0.9675794839859009, 0.967887818813324, 0.0255568404582983, 0.12126981555172109, 0.12053369668339814, 9.417601848887847e-06, 7.828930649911295e-06, 2992, 0
210, 0.0100, 0.0003076443872305162, 132.37706637382507,483, 0.999850555127367, 0.9675638675689697, 0.9678794741630554, 0.025554046808629646, 0.12125962346490338, 0.12052306573024069, 1.0192102145770154e-05, 8.03819575076282e-06, 2992, 0
211, 0.0100, 0.0002991168662107433, 132.899667263031,498, 0.9998459139822541, 0.9675576090812683, 0.967887818813324, 0.02555116657736168, 0.12124816141652056, 0.1205110913532339, 1.146201608778763e-05, 8.32853896117958e-06, 2992, 0
212, 0.0100, 0.00029870221995905024, 133.45521330833435,524, 0.9998378693307253, 0.9675476551055908, 0.9678711295127869, 0.025548935077897926, 0.1212338065096206, 0.12049596732001194, 1.4354920170697727e-05, 8.794517505808567e-06, 2992, 0
213, 0.0100, 0.00029849828612266485, 133.98384428024292,511, 0.9998418916564896, 0.9675455689430237, 0.9678690433502197, 0.02554540686513558, 0.12122160531757559, 0.12048312534452864, 1.2201220902549603e-05, 9.087222146460152e-06, 2992, 0
214, 0.0100, 0.00030842438968366664, 134.51987743377686,533, 0.9998350846436576, 0.9675502777099609, 0.9678940773010254, 0.025542761193641732, 0.1212088058441807, 0.12046938174939698, 1.2799485474751515e-05, 9.403884396762948e-06, 2992, 0
215, 0.0100, 0.00030798930037156805, 135.05315947532654,531, 0.9998357034630059, 0.967566967010498, 0.9679065942764282, 0.025540371643145546, 0.12119705326674969, 0.12045674304670656, 1.1752537342646363e-05, 9.615895111122664e-06, 2992, 0
216, 0.0100, 0.00030789010152345117, 135.58616518974304,519, 0.9998394163790961, 0.9675648808479309, 0.9679170250892639, 0.025535845699454513, 0.12118529149233113, 0.1204443354616737, 1.176179245335196e-05, 9.811560742576273e-06, 2992, 0
217, 0.0100, 0.0003081785392779882, 136.13051533699036,520, 0.999839106969422, 0.9675607085227966, 0.9679065942764282, 0.025532701875453034, 0.12117468844174271, 0.12043309443300193, 1.0603032139205881e-05, 9.887973526058118e-06, 2992, 0
218, 0.0100, 0.0003083070383518617, 136.6620101928711,500, 0.9998452951629058, 0.9675627946853638, 0.9679128527641296, 0.025527184902225747, 0.12116336643095324, 0.1204212488237416, 1.1322004319649914e-05, 1.002279614096086e-05, 2992, 0
219, 0.0100, 0.0002984165442027473, 137.19967532157898,560, 0.9998267305824544, 0.9675659537315369, 0.9679149389266968, 0.025526863727680378, 0.12114914105760058, 0.120405683854417, 1.4225395816150344e-05, 1.0379978245664355e-05, 2992, 0
220, 0.0100, 0.00030664266083082185, 137.73455500602722,524, 0.9998378693307253, 0.9675794839859009, 0.9679170250892639, 0.025522185649894395, 0.1211329095800531, 0.12038830797505817, 1.6231491370283235e-05, 1.0854570444897226e-05, 2992, 0
221, 0.0100, 0.0003273365514089498, 138.2660481929779,566, 0.9998248741244093, 0.9675914645195007, 0.967962920665741, 0.025521473470386788, 0.12111417225736275, 0.1203675714263447, 1.873730720707012e-05, 1.1463628277834924e-05, 2992, 0
222, 0.0100, 0.00032751444012839027, 138.80174732208252,604, 0.9998131165567902, 0.9675935506820679, 0.9679608345031738, 0.025524518047390872, 0.1210949848368004, 0.12034637389570821, 1.9187408925591676e-05, 1.2069562242498441e-05, 2992, 0
223, 0.0100, 0.0003060003046526169, 139.33391332626343,536, 0.9998341564146349, 0.967582643032074, 0.9679608345031738, 0.025515291559437332, 0.12107652614105432, 0.12032743131564666, 1.8458694258843833e-05, 1.2593384531635774e-05, 2992, 0
224, 0.0100, 0.00031056228823863827, 139.8693356513977,592, 0.9998168294728804, 0.9675899147987366, 0.9679358005523682, 0.025520940214535107, 0.12105992428158327, 0.12030882218693986, 1.66019015587493e-05, 1.2946250364401736e-05, 2992, 0
225, 0.0100, 0.00030081887938773207, 140.403217792511,554, 0.9998285870404996, 0.9675982594490051, 0.9679399728775024, 0.025513163148172376, 0.12104218246770543, 0.12029001086566535, 1.774175321167526e-05, 1.33607012990929e-05, 2992, 0
226, 0.0100, 0.00030221842113747736, 140.94027495384216,566, 0.9998248741244093, 0.9675899147987366, 0.9679274559020996, 0.025512649243196905, 0.12102793198368043, 0.12027453278379073, 1.4250486769992743e-05, 1.3447120579268785e-05, 2992, 0
227, 0.0100, 0.0003018858924734309, 141.4753749370575,572, 0.9998230176663642, 0.967568039894104, 0.9679003357887268, 0.025511062830233185, 0.1210132018932844, 0.12025880805044602, 1.4730084223937845e-05, 1.3570220118133424e-05, 2992, 0
228, 0.0100, 0.0003014638543382156, 142.00672888755798,580, 0.9998205423889707, 0.9675570726394653, 0.9678836464881897, 0.025512719558563372, 0.12099731291044505, 0.12024140480832288, 1.5889007386374332e-05, 1.3785987479597852e-05, 2992, 0
229, 0.0100, 0.0003017267433613601, 142.53769087791443,599, 0.999814663605161, 0.9675508141517639, 0.9678857326507568, 0.025513646321017297, 0.12098000414006112, 0.12022240358571316, 1.730878182992779e-05, 1.4103299934834948e-05, 2992, 0
230, 0.0100, 0.0003045508440171092, 143.07308101654053,607, 0.9998121883277675, 0.9675591588020325, 0.9678919911384583, 0.02551466148979202, 0.12096049359573449, 0.12020073727535674, 1.9510533439737188e-05, 1.4568524957531507e-05, 2992, 0
231, 0.0100, 0.00030643169174245045, 143.61117887496948,603, 0.9998134259664643, 0.9675711393356323, 0.9679149389266968, 0.02551088902610015, 0.12094233552268768, 0.12018086290189872, 1.8158050047872853e-05, 1.4892957321074015e-05, 2992, 0
232, 0.0100, 0.0003339559744471643, 144.14098405838013,598, 0.9998149730148352, 0.9675914645195007, 0.9679358005523682, 0.025504618841203662, 0.12092799183733408, 0.12016551960663988, 1.4343681444067835e-05, 1.4837096235805014e-05, 2992, 0
233, 0.0100, 0.0003360945466091676, 144.68773794174194,590, 0.9998174482922287, 0.9675794839859009, 0.9679462313652039, 0.025501115783052548, 0.12091579855378161, 0.12015242091700554, 1.2193329213719406e-05, 1.4548769128794188e-05, 2992, 0
234, 0.0100, 0.0003366885579757901, 145.22150492668152,570, 0.9998236364857126, 0.9675800204277039, 0.9679358005523682, 0.025497505304540116, 0.12090251831199039, 0.12013808981748428, 1.328022220667413e-05, 1.4416643565360697e-05, 2992, 0
235, 0.0100, 0.0003542237179363059, 145.75046706199646,558, 0.9998273494018028, 0.9675758481025696, 0.967933714389801, 0.025495407010958614, 0.12088713271626289, 0.12012100709251669, 1.5385588366639835e-05, 1.4510726479776992e-05, 2992, 0
236, 0.0100, 0.00038034988730256626, 146.28642511367798,574, 0.9998223988470157, 0.9675852060317993, 0.9679712653160095, 0.02549753647828379, 0.12087416771259767, 0.12010600345450777, 1.296501996495003e-05, 1.434820454755548e-05, 2992, 0
237, 0.0100, 0.0003158050381625032, 146.8173589706421,548, 0.9998304434985447, 0.967581570148468, 0.9679608345031738, 0.025492940863635283, 0.12085933799707405, 0.12009029867951879, 1.4829697391027796e-05, 1.4395641817935607e-05, 2992, 0
238, 0.0100, 0.00031587230183860313, 147.35488986968994,545, 0.9998313717275673, 0.9675711393356323, 0.9679441452026367, 0.02549257698562794, 0.1208453673230711, 0.12007523277622457, 1.397068450749439e-05, 1.4352570791059609e-05, 2992, 0
239, 0.0100, 0.0003159242108823315, 147.88388991355896,575, 0.9998220894373416, 0.9675492644309998, 0.967933714389801, 0.025497891891389807, 0.12083225228841908, 0.12006061557724987, 1.3115035326027868e-05, 1.4223735716874873e-05, 2992, 0
240, 0.0100, 0.0003159995631737843, 148.4190218448639,552, 0.9998292058598479, 0.9675518274307251, 0.9679420590400696, 0.025494001365606873, 0.1208186522817577, 0.12004627549877872, 1.3600008052602752e-05, 1.4160096838896209e-05, 2992, 0
241, 0.0100, 0.0003161372885871658, 148.9470019340515,578, 0.999821161208319, 0.9675555229187012, 0.967933714389801, 0.0254954380669333, 0.12080501864738258, 0.1200313662955511, 1.36336179002855e-05, 1.4106546764107656e-05, 2992, 0
242, 0.0100, 0.000316076388908466, 149.4800670146942,593, 0.9998165200632062, 0.9675325155258179, 0.9679253697395325, 0.025498233899657136, 0.120788227834016, 0.12001298983150237, 1.679082144365185e-05, 1.4354426171740638e-05, 2992, 0
243, 0.0100, 0.00041336933901333316, 150.01533699035645,604, 0.9998131165567902, 0.9675492644309998, 0.9679149389266968, 0.02550991536471207, 0.12077060345278752, 0.11999267528804373, 1.7624400268714813e-05, 1.4652059955636857e-05, 2992, 0
244, 0.0100, 0.0004161513552409273, 150.54750204086304,620, 0.9998081660020032, 0.9675706028938293, 0.9679441452026367, 0.02551302362954611, 0.12075260194556554, 0.11997285963955465, 1.8001493089864207e-05, 1.4956833917020441e-05, 2992, 0
245, 0.0100, 0.0004191715698038237, 151.08133006095886,622, 0.9998075471826547, 0.9676024317741394, 0.9679816961288452, 0.02552025542396947, 0.12073754275082951, 0.11995585831753794, 1.5059184853796759e-05, 1.4967037628778012e-05, 2992, 0
246, 0.0100, 0.00042020366621093724, 151.61250591278076,620, 0.9998081660020032, 0.9676149487495422, 0.9679900407791138, 0.025516449870954052, 0.12072106190307891, 0.11993847738749118, 1.6480853312725308e-05, 1.5111940496276398e-05, 2992, 0
247, 0.0100, 0.00042119547206927627, 152.14793491363525,614, 0.9998100224600482, 0.9676504135131836, 0.9680129885673523, 0.02552507394015761, 0.12070635730489682, 0.1199220212187754, 1.4704597143408438e-05, 1.5070703459069041e-05, 2992, 0
248, 0.0100, 0.00041937053043217205, 152.6763927936554,588, 0.9998180671115772, 0.9676249027252197, 0.967994213104248, 0.025495082825201916, 0.1206932292258418, 0.11991097474799728, 1.3128125891437303e-05, 1.4864162525959498e-05, 2992, 0
249, 0.0100, 0.000423244387640317, 153.20684671401978,608, 0.9998118789180934, 0.9677062630653381, 0.9680630564689636, 0.025515911584863236, 0.12067592372334243, 0.11989080720745854, 1.730545084757673e-05, 1.5091926886474355e-05, 2992, 0
250, 0.0100, 0.00040934116131917836, 153.73666167259216,644, 0.9998007401698226, 0.9676524996757507, 0.9680213332176208, 0.025490822138583984, 0.12065591192232057, 0.11987325136193816, 2.0011796704619278e-05, 1.552382833337337e-05, 2992, 0
251, 0.0100, 0.00040151180700170544, 154.26985955238342,628, 0.9998056907246096, 0.9676462411880493, 0.967994213104248, 0.025517192282760046, 0.12063914768903489, 0.1198544027477913, 1.6764251662457208e-05, 1.5643623877094394e-05, 2992, 0
252, 0.0100, 0.0003012580547272331, 154.80250144004822,662, 0.9997951707956872, 0.967656672000885, 0.9680150747299194, 0.025495112755280772, 0.12061993095786994, 0.11983689893689779, 1.921674654885297e-05, 1.5968775496824783e-05, 2992, 0
253, 0.0100, 0.00031007978708068806, 155.3332703113556,612, 0.9998106412793967, 0.9676817655563354, 0.9680317640304565, 0.0255037275249875, 0.12060298459862635, 0.11981852977947831, 1.6946360870642718e-05, 1.6063940939912854e-05, 2992, 0
254, 0.0100, 0.0003098002981443316, 155.86335253715515,603, 0.9998134259664643, 0.9676843285560608, 0.9680317640304565, 0.025492914985738486, 0.12058879249581933, 0.11980452745335173, 1.4192069288015974e-05, 1.586614654147272e-05, 2992, 0
255, 0.0100, 0.0002952741158610191, 156.39431262016296,589, 0.999817757701903, 0.9676817655563354, 0.9680255055427551, 0.025491029728983816, 0.12057806438543704, 0.1197938958940936, 1.0728136569576607e-05, 1.5257266929771662e-05, 2992, 0
256, 0.0100, 0.0003086194653192191, 156.92540764808655,518, 0.9998397257887703, 0.9676827788352966, 0.9680255055427551, 0.02549051073524549, 0.1205673365328564, 0.11978270846996131, 1.0727851754058215e-05, 1.4729240258549266e-05, 2992, 0
257, 0.0100, 0.0003016022723136767, 157.45182847976685,536, 0.9998341564146349, 0.9676812291145325, 0.9680338501930237, 0.025490861888253138, 0.1205594585139613, 0.11977466468756456, 7.878022167812082e-06, 1.3835792225661804e-05, 2992, 0
258, 0.0100, 0.0003019095110998637, 157.9883246421814,504, 0.999844057524209, 0.967689037322998, 0.9680317640304565, 0.02549383625304692, 0.12055068023001805, 0.11976541276819652, 8.778229537972915e-06, 1.3220391664364414e-05, 2992, 0
259, 0.0100, 0.0003024787594930829, 158.51920294761658,470, 0.9998545774531314, 0.967704176902771, 0.9680213332176208, 0.02549613615129348, 0.120541802835084, 0.11975583051575017, 8.87741999322511e-06, 1.2704236390843431e-05, 2992, 0
260, 0.0100, 0.0003011746580974687, 159.05482482910156,481, 0.9998511739467153, 0.9676947593688965, 0.968023419380188, 0.02550161683405484, 0.12053301132872647, 0.11974659119062063, 8.791503653710064e-06, 1.2245034854788181e-05, 2992, 0
261, 0.0100, 0.00030130539682174466, 159.58854985237122,497, 0.9998462233919283, 0.9676838517189026, 0.9680025577545166, 0.02551028237453414, 0.12052391932581145, 0.11973702684511069, 9.092027126469948e-06, 1.1885845901090612e-05, 2992, 0
262, 0.0100, 0.0003010760173165849, 160.1219518184662,479, 0.9998517927660637, 0.9676880240440369, 0.9680129885673523, 0.02551790687591604, 0.12051661911525115, 0.11972912416497083, 7.300196681284121e-06, 1.1320367919290203e-05, 2992, 0
263, 0.0100, 0.00030070392153842444, 160.65488505363464,480, 0.9998514833563895, 0.967703104019165, 0.9680317640304565, 0.025521616089064666, 0.12050876222634183, 0.11972070969590005, 7.856899663122308e-06, 1.0914393524079265e-05, 2992, 0
264, 0.0100, 0.0003005652326948255, 161.19044995307922,484, 0.9998502457176928, 0.9677010178565979, 0.9680442810058594, 0.025528466162688595, 0.12049991953609591, 0.11971124247964492, 8.84269102310875e-06, 1.068705618559407e-05, 2992, 0
265, 0.0100, 0.0002956934813245813, 161.72060203552246,508, 0.9998428198855123, 0.9677250385284424, 0.9680526256561279, 0.025544351867411608, 0.12049023502697831, 0.11970040895143974, 9.684498294970645e-06, 1.058229821615963e-05, 2992, 0
266, 0.0100, 0.00029529384754381174, 162.24942994117737,502, 0.9998446763435573, 0.9677344560623169, 0.9680693745613098, 0.025558105432476788, 0.12048016984386602, 0.11968923159618489, 1.0065153432090024e-05, 1.052940999061959e-05, 2992, 0
267, 0.0100, 0.0002952616237531024, 162.7817051410675,497, 0.9998462233919283, 0.9677464365959167, 0.9680735468864441, 0.025567364201660253, 0.1204707887800213, 0.1196790039488475, 9.3810582919851e-06, 1.0408516050300929e-05, 2992, 0
268, 0.0100, 0.00029556932783232945, 163.30885219573975,487, 0.9998493174886702, 0.9677553176879883, 0.9680902361869812, 0.025569239288768038, 0.12046225416601342, 0.11966994635113148, 8.534643989560609e-06, 1.0203953612021817e-05, 2992, 0
269, 0.0100, 0.00029601905661691907, 163.8426251411438,502, 0.9998446763435573, 0.967764139175415, 0.9680964946746826, 0.025582576676163912, 0.12045424826331712, 0.11966093367458538, 8.005903788993463e-06, 9.959388290594367e-06, 2992, 0
270, 0.0100, 0.0002948837448847092, 164.37685799598694,497, 0.9998462233919283, 0.9677709341049194, 0.9680944085121155, 0.025587825182789743, 0.12044530658368485, 0.11965135969452761, 8.94169791042232e-06, 9.852612389171709e-06, 2992, 0
271, 0.0100, 0.00031087117061422056, 164.90805387496948,520, 0.999839106969422, 0.9677944183349609, 0.9681298732757568, 0.02560913813226013, 0.12043409816936085, 0.11963863044860104, 1.1208420007485786e-05, 9.980463196275729e-06, 2992, 0
272, 0.0100, 0.00032113473669689483, 165.4437437057495,523, 0.9998381787403994, 0.9678220748901367, 0.9681674242019653, 0.02562832107339266, 0.12042125744406176, 0.11962423652910889, 1.284071690127453e-05, 1.0235158085189398e-05, 2992, 0
273, 0.0100, 0.0003450039090993695, 165.9761607646942,565, 0.9998251835340835, 0.9678596258163452, 0.9681966304779053, 0.02566741318025026, 0.12040957270976138, 0.11961021982591408, 1.1684740148870665e-05, 1.0371629761321097e-05, 2992, 0
274, 0.0100, 0.00031698537083063073, 166.51545476913452,542, 0.9998322999565898, 0.9678340554237366, 0.9681715965270996, 0.025680145384136342, 0.1203918473242063, 0.11959171774462224, 1.772538015151759e-05, 1.0942633672327516e-05, 2992, 0
275, 0.0100, 0.0003082059695721553, 167.05138492584229,596, 0.9998155918341837, 0.9678465723991394, 0.968207061290741, 0.02572315428983256, 0.12037887697499626, 0.11957692659044157, 1.2970343681223406e-05, 1.1130247529850065e-05, 2992, 0
276, 0.0100, 0.00029597656760963295, 167.5857229232788,582, 0.9998199235696222, 0.9678314328193665, 0.9681799411773682, 0.025702192773538572, 0.12035955028566159, 0.11955826556643559, 1.9326700320621004e-05, 1.176170037867328e-05, 2992, 0
277, 0.0100, 0.00029762544245675123, 168.11810684204102,590, 0.9998174482922287, 0.9678559899330139, 0.968207061290741, 0.02573498507144669, 0.12034247758350505, 0.11953947433315065, 1.7072707014842425e-05, 1.220824789860965e-05, 2992, 0
278, 0.0100, 0.00030049005358463086, 168.64879870414734,607, 0.9998121883277675, 0.9678820371627808, 0.9682300090789795, 0.025749569168429614, 0.12032226604357278, 0.11951846933471184, 2.0211510517786913e-05, 1.283949323101829e-05, 2992, 0
279, 0.0100, 0.00030161321898968907, 169.18001174926758,624, 0.9998069283633063, 0.9679107666015625, 0.9682884216308594, 0.025789288711824884, 0.12030149773139161, 0.11949606222995135, 2.0768322024689034e-05, 1.347203601967163e-05, 2992, 0
280, 0.0100, 0.0003017400499285575, 169.7115409374237,655, 0.9997973366634065, 0.9679170250892639, 0.9682759046554565, 0.025828593774654702, 0.12028391922930722, 0.11947705976862291, 1.757851285552614e-05, 1.3835285479602245e-05, 2992, 0
281, 0.0100, 0.00030221490026636556, 170.24228382110596,660, 0.9997957896150356, 0.9678919911384583, 0.9682174921035767, 0.02587497829952463, 0.12026744105667324, 0.11945891019731229, 1.6478179647103075e-05, 1.4079273182901907e-05, 2992, 0
282, 0.0100, 0.00030255512191591484, 170.77157282829285,633, 0.9998041436762387, 0.967872679233551, 0.9682112336158752, 0.025903922537233372, 0.12025111393212651, 0.11944136340397996, 1.632708677849759e-05, 1.4289370017126187e-05, 2992, 0
283, 0.0100, 0.0003004344450279427, 171.30826377868652,608, 0.9998118789180934, 0.9678705930709839, 0.9682237505912781, 0.02594605249435963, 0.12023808315601171, 0.11942677158728511, 1.3030775934091965e-05, 1.4158224737677216e-05, 2992, 0
284, 0.0100, 0.00030075422454162463, 171.84606194496155,601, 0.9998140447858127, 0.9678784012794495, 0.9682362675666809, 0.02594547927745227, 0.12022603651243244, 0.11941429794794478, 1.2046685881325625e-05, 1.393139737800964e-05, 2992, 0
285, 0.0100, 0.0003011956410742499, 172.3751139640808,568, 0.9998242553050609, 0.9678940773010254, 0.9682341814041138, 0.025958671676941922, 0.12021565365036864, 0.11940325593003107, 1.0382882921322611e-05, 1.352779482876606e-05, 2992, 0
286, 0.0100, 0.0003012671196808084, 172.9042797088623,561, 0.9998264211727802, 0.9678851962089539, 0.9682300090789795, 0.0259472292299021, 0.12020424679287109, 0.11939184340871625, 1.1406820051615418e-05, 1.3299054510008721e-05, 2992, 0
287, 0.0100, 0.0003014570779802688, 173.43482494354248,575, 0.9998220894373416, 0.9678950905799866, 0.9682174921035767, 0.025976037050427028, 0.12019219749863803, 0.11937863094370216, 1.2049260991423005e-05, 1.3168452169553819e-05, 2992, 0
288, 0.0100, 0.0003014211556451384, 173.96244764328003,566, 0.9998248741244093, 0.9678950905799866, 0.9682195782661438, 0.025984823431141762, 0.12017677010341343, 0.11936258875781965, 1.5427431233408506e-05, 1.3378598469615248e-05, 2992, 0
289, 0.0100, 0.000301171310450363, 174.49043488502502,572, 0.9998230176663642, 0.9679065942764282, 0.9682300090789795, 0.026006029289215284, 0.120161796653666, 0.11934689680329821, 1.497341814632458e-05, 1.3530120137608735e-05, 2992, 0
290, 0.0100, 0.000300800758272496, 175.02466201782227,574, 0.9998223988470157, 0.9679248332977295, 0.9682404398918152, 0.026037101433723998, 0.12014500723296738, 0.11932909965505693, 1.6789443682191374e-05, 1.3825317641347089e-05, 2992, 0
291, 0.0100, 0.0003005533291887964, 175.5600950717926,584, 0.9998193047502739, 0.9679290056228638, 0.9682738184928894, 0.02609182073977256, 0.12012914113814446, 0.119311477568904, 1.5866112272708288e-05, 1.4016986615800749e-05, 2992, 0
292, 0.0100, 0.00030043572752802946, 176.090744972229,589, 0.999817757701903, 0.9679300785064697, 0.9682654738426208, 0.02606357554875179, 0.12011096149603617, 0.11929354763802738, 1.81796561663089e-05, 1.4386255175097368e-05, 2992, 0
293, 0.0100, 0.00030132174813022954, 176.6215159893036,580, 0.9998205423889707, 0.9679363369941711, 0.9682884216308594, 0.02609470303408912, 0.12009892313477209, 0.11928048846378979, 1.2038319557317045e-05, 1.4132193333796554e-05, 2992, 0
294, 0.0100, 0.00029968144916790235, 177.15823912620544,591, 0.9998171388825546, 0.967934250831604, 0.968282163143158, 0.026078500965729903, 0.12008515895052915, 0.11926680047054804, 1.3764183318110135e-05, 1.4094953839795069e-05, 2992, 0
295, 0.0100, 0.000299092084994077, 177.68529319763184,568, 0.9998242553050609, 0.9679352641105652, 0.9682925939559937, 0.026095125468477035, 0.12007259659718204, 0.11925369854413123, 1.2562381013506152e-05, 1.393363687740046e-05, 2992, 0
296, 0.0100, 0.0002985356959873635, 178.2178521156311,575, 0.9998220894373416, 0.9679363369941711, 0.9682884216308594, 0.026097598237408776, 0.12005956313002497, 0.1192404867282409, 1.3033472412965486e-05, 1.384089114782005e-05, 2992, 0
297, 0.0100, 0.00029269574695763446, 178.7517740726471,546, 0.9998310623178931, 0.967948317527771, 0.9683030843734741, 0.02612417854284365, 0.12004795350170022, 0.11922818245919609, 1.1609597569392505e-05, 1.3599701132358274e-05, 2992, 0
298, 0.0100, 0.00029412159523567173, 179.29048228263855,500, 0.9998452951629058, 0.9679571986198425, 0.9683218598365784, 0.026122726203779117, 0.120037090080837, 0.11921707431020372, 1.0863453016957125e-05, 1.3297598531429338e-05, 2992, 0
299, 0.0100, 0.00029276539727515993, 179.82615613937378,509, 0.999842510475838, 0.9679509401321411, 0.9683218598365784, 0.02613226041515384, 0.12002994250788537, 0.11920957254010775, 7.147560380782458e-06, 1.249717002829188e-05, 2992, 0
300, 0.0100, 0.00029231044998277153, 180.35445022583008,497, 0.9998462233919283, 0.9679493308067322, 0.9683302044868469, 0.026129271321851305, 0.12002181180105981, 0.11920120536497276, 8.130672768336122e-06, 1.1971350847898644e-05, 2992, 0
301, 0.0100, 0.0002929721713989965, 180.8830530643463,478, 0.9998521021757378, 0.9679613709449768, 0.9683531522750854, 0.02613179513041587, 0.12001468787190799, 0.11919393694115525, 7.123955809637539e-06, 1.1365824996279112e-05, 2992, 0
302, 0.0100, 0.00029301862428881604, 181.42083024978638,458, 0.9998582903692217, 0.9679619073867798, 0.9683510661125183, 0.026131460800337757, 0.12000765580665967, 0.11918680971838988, 7.032057554187676e-06, 1.083300914956708e-05, 2992, 0
303, 0.0100, 0.0002927598346396978, 181.9670581817627,462, 0.9998570527305249, 0.9679660797119141, 0.9683677554130554, 0.02613993672715077, 0.12000102619650316, 0.11917983383859311, 6.62960057440376e-06, 1.0313900450771103e-05, 2992, 0
304, 0.0100, 0.0002934440208577127, 182.49403715133667,435, 0.999865406791728, 0.9679639935493469, 0.9683510661125183, 0.026137138578707114, 0.11999393243860287, 0.11917247648756014, 7.093772025387746e-06, 9.935011279298678e-06, 2992, 0
305, 0.0100, 0.00029608894880034907, 183.0175280570984,441, 0.9998635503336829, 0.9679660797119141, 0.968346893787384, 0.026141960184954162, 0.1199886458065472, 0.11916687269213042, 5.286622897823778e-06, 9.327588135110446e-06, 2992, 0
306, 0.0100, 0.000294812782392345, 183.54653596878052,438, 0.9998644785627054, 0.9679733514785767, 0.9683510661125183, 0.02614401854897986, 0.11998204645002347, 0.11916000998088616, 6.599353842590139e-06, 9.010368787382726e-06, 2992, 0
307, 0.0100, 0.000296511841330719, 184.0781319141388,470, 0.9998545774531314, 0.9679911136627197, 0.9683552384376526, 0.026154250484418825, 0.11997616404154904, 0.11915368525797597, 5.882434334525399e-06, 8.634238062079595e-06, 2992, 0
308, 0.0100, 0.0002965533993114651, 184.6061887741089,426, 0.9998681914787957, 0.967994213104248, 0.9683594107627869, 0.026148453992419312, 0.11996873900908496, 0.11914628224609008, 7.425032976335344e-06, 8.504943945344222e-06, 2992, 0
309, 0.0100, 0.0002948195049176014, 185.13521766662598,453, 0.9998598374175927, 0.9679936766624451, 0.9683594107627869, 0.02615388841086146, 0.11996366412160603, 0.11914087467486358, 5.074851685826776e-06, 8.076936071420306e-06, 2992, 0
310, 0.0100, 0.00027914422721344917, 185.6580355167389,430, 0.9998669538400989, 0.9679869413375854, 0.9683594107627869, 0.026148440866051666, 0.11995843986284166, 0.11913578037970927, 5.224278688389927e-06, 7.732583431276574e-06, 2992, 0
311, 0.0100, 0.0003087227130180684, 186.1836166381836,448, 0.9998613844659635, 0.9679968357086182, 0.968361496925354, 0.026155258339779535, 0.11995340038547611, 0.11913047073851563, 5.039483682856005e-06, 7.4085080553920615e-06, 2992, 0
312, 0.0100, 0.000297552121116841, 186.72415161132812,434, 0.9998657162014022, 0.9679989218711853, 0.968361496925354, 0.02615866230993565, 0.11994903793119191, 0.11912599656167148, 4.36248528465355e-06, 7.026371030930834e-06, 2992, 0
313, 0.0100, 0.0002730754453790847, 187.25301837921143,417, 0.9998709761658634, 0.9679968357086182, 0.9683656692504883, 0.0261531486392569, 0.11994405286390707, 0.11912107007146931, 4.985048193226205e-06, 6.789298562566524e-06, 2992, 0
314, 0.0100, 0.00029804264669257177, 187.7879524230957,418, 0.9998706667561892, 0.9680015444755554, 0.9683635830879211, 0.026155754506226696, 0.11993983473076728, 0.11911672773191595, 4.218135209635432e-06, 6.473728270987364e-06, 2992, 0
315, 0.0100, 0.00030050213693013804, 188.31589722633362,419, 0.999870357346515, 0.9680025577545166, 0.9683635830879211, 0.026157302628495905, 0.11993547399315595, 0.11911231838000164, 4.360686285287407e-06, 6.2229241012813964e-06, 2992, 0
316, 0.0100, 0.0003023400111231161, 188.842853307724,409, 0.9998734514432569, 0.9680041074752808, 0.9683698415756226, 0.026158963201195894, 0.1199310711803438, 0.11910784157266704, 4.402829394664631e-06, 6.011297743740052e-06, 2992, 0
317, 0.0100, 0.0003039460287338229, 189.36944127082825,412, 0.9998725232142344, 0.9680072665214539, 0.9683698415756226, 0.026163504557175313, 0.1199267552242895, 0.11910343810369806, 4.315966917661784e-06, 5.815395099873607e-06, 2992, 0
318, 0.0100, 0.0003059599323012962, 189.8973822593689,407, 0.9998740702626052, 0.9680135250091553, 0.9683677554130554, 0.026165380702319028, 0.11992178264276382, 0.11909841277141588, 4.9725913984083325e-06, 5.725053915696582e-06, 2992, 0
319, 0.0100, 0.00030942206631352445, 190.42679810523987,415, 0.9998715949852117, 0.9680192470550537, 0.9683740139007568, 0.026173511037417368, 0.11991740941391958, 0.11909393518689995, 4.37322094623549e-06, 5.5729066046802685e-06, 2992, 0
320, 0.0100, 0.0003076662588297286, 190.95629811286926,403, 0.9998753079013021, 0.9680161476135254, 0.9683740139007568, 0.02617541322610557, 0.11991283508108573, 0.1190893688927337, 4.574309813626387e-06, 5.463942821426178e-06, 2992, 0
321, 0.0100, 0.0003088862496668447, 191.49218893051147,382, 0.9998818055044599, 0.9680182337760925, 0.9683740139007568, 0.02617347917246328, 0.119908543713114, 0.11908511445472371, 4.29139105699583e-06, 5.3335373473143304e-06, 2992, 0
322, 0.0100, 0.00031353939243480193, 192.0270357131958,381, 0.9998821149141341, 0.9680255055427551, 0.968376100063324, 0.026175492100795783, 0.11990478916017197, 0.11908137701697397, 3.754554344051475e-06, 5.149554347155644e-06, 2992, 0
323, 0.0100, 0.0002905381158753971, 192.55644154548645,386, 0.9998805678657632, 0.9680224061012268, 0.968376100063324, 0.02617480165236166, 0.11990076903170517, 0.11907747165701776, 4.020106166569004e-06, 5.0236159840375515e-06, 2992, 0
324, 0.0100, 0.00029834013668640294, 193.09047651290894,384, 0.9998811866851116, 0.9680197834968567, 0.968376100063324, 0.02617642186987257, 0.1198952728773032, 0.11907215139763279, 5.496172066229987e-06, 5.068982854938514e-06, 2992, 0
325, 0.0100, 0.0002925289349043928, 193.6213357448578,374, 0.9998842807818535, 0.9680140614509583, 0.9683886170387268, 0.02618088287932814, 0.11988876156141155, 0.11906589777632286, 6.511358525571054e-06, 5.1975167901185574e-06, 2992, 0
326, 0.0100, 0.0002963796885582196, 194.1501567363739,385, 0.9998808772754374, 0.9680250287055969, 0.9683844447135925, 0.02618535480487199, 0.11988297565409814, 0.11906029241822985, 5.785854860995698e-06, 5.2535523517870855e-06, 2992, 0
327, 0.0100, 0.00029622135196430844, 194.6788718700409,381, 0.9998821149141341, 0.968024492263794, 0.9683886170387268, 0.026188521473808922, 0.11987678271841826, 0.11905429838769452, 6.192947407640537e-06, 5.340691561947781e-06, 2992, 0
328, 0.0100, 0.0002974300272293541, 195.21147084236145,380, 0.9998824243238084, 0.9680208563804626, 0.9683927893638611, 0.026193275102247737, 0.11987133692249367, 0.11904910952031333, 5.445810948412344e-06, 5.351111538284833e-06, 2992, 0
329, 0.0100, 0.00029532060650765623, 195.743638753891,383, 0.9998814960947858, 0.9680275917053223, 0.9683865308761597, 0.026197487524922312, 0.11986542112933221, 0.11904350914693909, 5.915772293293986e-06, 5.405062846818348e-06, 2992, 0
330, 0.0100, 0.0002943762299702521, 196.2790548801422,391, 0.9998790208173923, 0.9680343866348267, 0.9684053063392639, 0.026204107388033342, 0.11985924879700706, 0.11903769067911829, 6.172368195320188e-06, 5.477291514222221e-06, 2992, 0
331, 0.0100, 0.0002946601496232251, 196.81868600845337,386, 0.9998805678657632, 0.9680375456809998, 0.9684032201766968, 0.02621170817478164, 0.11985272411797174, 0.11903162354211544, 6.524693219850386e-06, 5.5739783792383575e-06, 2992, 0
332, 0.0100, 0.000290494931432637, 197.34544587135315,395, 0.9998777831786956, 0.9680296778678894, 0.9683969616889954, 0.026219574460317557, 0.11984676793661127, 0.1190262547453644, 5.956126149897489e-06, 5.611062943962351e-06, 2992, 0
333, 0.0100, 0.0002909127351265228, 197.88095378875732,399, 0.9998765455399988, 0.9680281281471252, 0.9683969616889954, 0.026227574417390397, 0.11984147709116602, 0.11902144071756576, 5.290856414721934e-06, 5.5781889890942316e-06, 2992, 0
334, 0.0100, 0.000296312821364123, 198.41729474067688,418, 0.9998706667561892, 0.9680166840553284, 0.9683802723884583, 0.0262403161138354, 0.11983658285960992, 0.11901715383723573, 4.8942124034750956e-06, 5.505695430688746e-06, 2992, 0
335, 0.0100, 0.00029197108140316863, 198.94692873954773,418, 0.9998706667561892, 0.9680057168006897, 0.9683719277381897, 0.026251908761761342, 0.11983099974442413, 0.11901214472784807, 5.5831538080391985e-06, 5.513392662465703e-06, 2992, 0
336, 0.0100, 0.00030356326896837423, 199.481036901474,426, 0.9998681914787957, 0.968009352684021, 0.9683677554130554, 0.02626783521001378, 0.11982432779354521, 0.11900616972979225, 6.671913993422374e-06, 5.61955693234874e-06, 2992, 0
337, 0.0100, 0.00030337447523971984, 200.00977396965027,430, 0.9998669538400989, 0.9680135250091553, 0.9683781862258911, 0.026287208073871884, 0.11981664658477606, 0.11899927424814975, 7.681243952506467e-06, 5.7979574487893975e-06, 2992, 0
338, 0.0100, 0.00030356374922293827, 200.542742729187,419, 0.999870357346515, 0.9680203199386597, 0.9683969616889954, 0.026310151899391954, 0.11980956539187078, 0.11899296869332683, 7.081198673555833e-06, 5.91504699307683e-06, 2992, 0
339, 0.0100, 0.00030394286706005345, 201.07292771339417,393, 0.9998784019980439, 0.9680166840553284, 0.9683969616889954, 0.026301668891048964, 0.11980330866798974, 0.11898652222179606, 6.256740671090055e-06, 5.948359319498439e-06, 2992, 0
340, 0.0100, 0.0003104286927740828, 201.60455775260925,394, 0.9998780925883697, 0.968009352684021, 0.9684011340141296, 0.02631251349980147, 0.11980025468774255, 0.11898378064446824, 3.053944208103454e-06, 5.56472343921965e-06, 2992, 0
341, 0.0100, 0.0002737785269973644, 202.13771653175354,367, 0.9998864466495728, 0.968023419380188, 0.9683969616889954, 0.026296824183798945, 0.11979634545387535, 0.11897950126618582, 3.909234072299594e-06, 5.371658492448217e-06, 2992, 0
342, 0.0100, 0.00031007472861555464, 202.66555643081665,387, 0.9998802584560891, 0.9680197834968567, 0.9684178233146667, 0.026316035197490335, 0.11979305416278149, 0.11897667253699849, 3.291303943525614e-06, 5.1148670994313025e-06, 2992, 0
343, 0.0100, 0.0003058459669937061, 203.1975953578949,377, 0.9998833525528309, 0.9680192470550537, 0.9684136509895325, 0.026311257671883373, 0.1197884792559128, 0.11897204056241964, 4.5748833817221835e-06, 5.05811758699034e-06, 2992, 0
344, 0.0100, 0.00030594036322561006, 203.72802424430847,370, 0.9998855184205503, 0.968023955821991, 0.9684136509895325, 0.02631503758509037, 0.11978360233289528, 0.11896732582011296, 4.876921404356471e-06, 5.039699071346155e-06, 2992, 0
345, 0.0100, 0.00029477917700738765, 204.2562654018402,377, 0.9998833525528309, 0.9680333733558655, 0.9684115648269653, 0.026321590978670872, 0.11977882471759307, 0.1189626490768107, 4.77760690936746e-06, 5.012855498276348e-06, 2992, 0
346, 0.0100, 0.00029494667625300333, 204.7859604358673,381, 0.9998821149141341, 0.9680484533309937, 0.9684282541275024, 0.026329937770845063, 0.11977347118615046, 0.11895738852568555, 5.353547929548563e-06, 5.045925529425678e-06, 2992, 0
347, 0.0100, 0.00029694685717055445, 205.30985927581787,374, 0.9998842807818535, 0.9680474400520325, 0.9684303402900696, 0.02632870423005685, 0.11976727238304696, 0.11895115035171769, 6.198813979202411e-06, 5.150834707158372e-06, 2992, 0
348, 0.0100, 0.00029589738151657597, 205.84214305877686,396, 0.9998774737690214, 0.9680630564689636, 0.9684449434280396, 0.026334007519775042, 0.11976109652197772, 0.11894493356411698, 6.175863508858792e-06, 5.245170632677681e-06, 2992, 0
349, 0.0100, 0.0003005732401145584, 206.36827993392944,406, 0.9998743796722794, 0.9680651426315308, 0.9684449434280396, 0.02633288366904142, 0.11975484008276545, 0.11893857809716059, 6.2564086694000265e-06, 5.338462173136812e-06, 2992, 0
350, 0.0100, 0.000307708959243919, 206.9041838645935,392, 0.9998787114077181, 0.9680802822113037, 0.9684616327285767, 0.02633166152927688, 0.11974996460111717, 0.11893359473761156, 4.875518681446422e-06, 5.290255352732397e-06, 2992, 0
351, 0.0100, 0.0003092972994120589, 207.4533338546753,416, 0.9998712855755376, 0.9680761098861694, 0.9684532880783081, 0.026331176118538743, 0.1197442764372707, 0.11892786376446741, 5.688141786586165e-06, 5.328758189454953e-06, 2992, 0
352, 0.0100, 0.00031100990930488476, 207.98372673988342,418, 0.9998706667561892, 0.9680756330490112, 0.9684532880783081, 0.026332268840009984, 0.11973913296184062, 0.11892265380958282, 5.1434865730309864e-06, 5.3099346088308495e-06, 2992, 0
353, 0.0100, 0.00028924964666034826, 208.51676750183105,410, 0.9998731420335827, 0.9680688381195068, 0.9684553742408752, 0.026332575628975848, 0.11973423268765693, 0.11891779951788206, 4.900302673846446e-06, 5.267475764568302e-06, 2992, 0
354, 0.0100, 0.0002892350668161096, 209.04911351203918,401, 0.9998759267206504, 0.9680672287940979, 0.9684470295906067, 0.026333902359343554, 0.1197300808771734, 0.11891365007889027, 4.15178067598998e-06, 5.1435827578429945e-06, 2992, 0
355, 0.0100, 0.00028697359269316754, 209.5859351158142,398, 0.9998768549496729, 0.9680620431900024, 0.9684407711029053, 0.026333431549908835, 0.11972558164139807, 0.1189091162121544, 4.4992435192375835e-06, 5.075199384319946e-06, 2992, 0
356, 0.0100, 0.00028754845916521637, 210.11509203910828,403, 0.9998753079013021, 0.9680635929107666, 0.9684470295906067, 0.026335328315647104, 0.11972169327224161, 0.11890517994843486, 3.888367246032698e-06, 4.9417927211114145e-06, 2992, 0
357, 0.0100, 0.0002871949915649239, 210.65013718605042,402, 0.9998756173109762, 0.968070387840271, 0.968451201915741, 0.02633671087840754, 0.11971840336900819, 0.11890182150896184, 3.289902669359468e-06, 4.744761398618092e-06, 2992, 0
358, 0.0100, 0.0002877929466103832, 211.18609929084778,394, 0.9998780925883697, 0.9680724740028381, 0.9684470295906067, 0.026337661909896636, 0.11971542139090127, 0.11889881093883808, 2.981974423901801e-06, 4.529427697153104e-06, 2992, 0
359, 0.0100, 0.00029776591610768545, 211.72509336471558,380, 0.9998824243238084, 0.9680735468864441, 0.968451201915741, 0.026338044989094266, 0.11971279865533434, 0.11889616439714688, 2.622730228926673e-06, 4.288588340115849e-06, 2992, 0
360, 0.0100, 0.0002885530106411203, 212.26725459098816,378, 0.9998830431431568, 0.9680750966072083, 0.9684491157531738, 0.026337652690139, 0.1197102760517267, 0.11889362619996328, 2.5225656032634713e-06, 4.066934438763928e-06, 2992, 0
361, 0.0100, 0.00028859589873232917, 212.79888272285461,372, 0.9998848996012019, 0.9680588841438293, 0.9684386849403381, 0.026337271151642555, 0.11970835997337305, 0.11889173318413203, 1.916118112232912e-06, 3.7720955209466187e-06, 2992, 0
362, 0.0100, 0.00027869389894208076, 213.3351607322693,366, 0.999886756059247, 0.968055248260498, 0.9684386849403381, 0.026334899327793752, 0.11970667111775757, 0.1188900735221878, 1.6888440353135525e-06, 3.480834446556518e-06, 2992, 0
363, 0.0100, 0.0002886703781522963, 213.86507868766785,365, 0.9998870654689211, 0.968055248260498, 0.9684303402900696, 0.026337543567666898, 0.11970545534614607, 0.1188888531060665, 1.2157891747521798e-06, 3.133291918220197e-06, 2992, 0
364, 0.0100, 0.00029041494233108205, 214.39471173286438,360, 0.9998886125172921, 0.968055784702301, 0.9684303402900696, 0.026335366763691723, 0.11970312842884726, 0.11888652252402994, 2.3269229407762992e-06, 3.041438035269834e-06, 2992, 0
365, 0.0100, 0.0002903932082325853, 214.9245846271515,361, 0.9998883031076179, 0.9680578708648682, 0.9684345126152039, 0.026335582329353874, 0.11970109531317943, 0.11888446922380197, 2.033136229512289e-06, 2.9213777917650445e-06, 2992, 0
366, 0.0100, 0.0002903757823236167, 215.4617977142334,357, 0.9998895407463148, 0.9680547118186951, 0.9684345126152039, 0.02633573392075223, 0.11969887859305847, 0.11888223128833669, 2.216660258611003e-06, 2.8418350385697875e-06, 2992, 0
367, 0.0100, 0.00029040128328778415, 216.00085759162903,360, 0.9998886125172921, 0.9680421948432922, 0.968421995639801, 0.026336698803720734, 0.11969707632149905, 0.11888042112741784, 1.8022848097126731e-06, 2.71532188763636e-06, 2992, 0
368, 0.0100, 0.000290423644765134, 216.52915930747986,358, 0.9998892313366405, 0.9680421948432922, 0.9684199094772339, 0.02633481316129094, 0.11969529069437147, 0.11887864127511676, 1.7856377360070397e-06, 2.603865358739049e-06, 2992, 0
369, 0.0100, 0.0002985035737318639, 217.06436443328857,357, 0.9998895407463148, 0.9680390954017639, 0.9684199094772339, 0.026335591149432683, 0.11969398158552219, 0.11887730123110218, 1.3091174608514944e-06, 2.4308296949527554e-06, 2992, 0
370, 0.0100, 0.000289293943665218, 217.60149765014648,340, 0.9998948007107759, 0.9680396318435669, 0.968421995639801, 0.026334398002484737, 0.11969234461328632, 0.11887564444899784, 1.6370016760469674e-06, 2.336597954350293e-06, 2992, 0
371, 0.0100, 0.000289253309314375, 218.13139367103577,340, 0.9998948007107759, 0.9680427312850952, 0.9684240818023682, 0.026334091808964222, 0.11969053089408996, 0.11887382311770667, 1.813684202767174e-06, 2.2781470837676038e-06, 2992, 0
372, 0.0100, 0.0002980109518636649, 218.67005848884583,339, 0.9998951101204501, 0.9680438041687012, 0.9684282541275024, 0.026333740616364072, 0.11968916525724285, 0.11887245911244426, 1.365619811122265e-06, 2.1644948897697664e-06, 2992, 0
373, 0.0100, 0.0002888584845460757, 219.20241165161133,340, 0.9998948007107759, 0.9680438041687012, 0.9684282541275024, 0.026332783236790308, 0.11968787911770644, 0.11887118609488716, 1.2861603905789387e-06, 2.0547094644565504e-06, 2992, 0
374, 0.0100, 0.00027591006897413937, 219.74130368232727,331, 0.9998975853978436, 0.9680438041687012, 0.9684282541275024, 0.02633114266971984, 0.1196869144913702, 0.11887023040536131, 9.64632545008559e-07, 1.9050727733080604e-06, 2992, 0
375, 0.0100, 0.0002799742968411596, 220.2727267742157,330, 0.9998978948075178, 0.9680438041687012, 0.9684282541275024, 0.02633036422669749, 0.11968579650968146, 0.11886910041768307, 1.117987480633853e-06, 1.8061928022835092e-06, 2992, 0
376, 0.0100, 0.0002878994403425884, 220.8062915802002,332, 0.9998972759881695, 0.9680421948432922, 0.9684240818023682, 0.026328679556304413, 0.1196848060122793, 0.11886808063086274, 9.904938320787204e-07, 1.7008768653781908e-06, 2992, 0
377, 0.0100, 0.00028794654867579823, 221.34432554244995,332, 0.9998972759881695, 0.9680401086807251, 0.9684261679649353, 0.02632777401905626, 0.11968353754671589, 0.11886682407080572, 1.2684475623192526e-06, 1.6517063502408025e-06, 2992, 0
378, 0.0100, 0.0002875119824506799, 221.87654066085815,334, 0.999896657168821, 0.9680401086807251, 0.9684282541275024, 0.026326595590173064, 0.1196824833888103, 0.11886577033851334, 1.0541673580999333e-06, 1.5791759128330445e-06, 2992, 0
379, 0.0100, 0.0002874899796844084, 222.40696549415588,330, 0.9998978948075178, 0.9680390954017639, 0.9684199094772339, 0.02632566025324887, 0.1196814817347602, 0.1188647873923901, 1.0016353505226672e-06, 1.5088929324432556e-06, 2992, 0
380, 0.0100, 0.0002875018150217033, 222.9398694038391,328, 0.9998985136268662, 0.9680385589599609, 0.9684199094772339, 0.026324602889954883, 0.11968033129664532, 0.11886364083829576, 1.150414793552046e-06, 1.46851378521798e-06, 2992, 0
381, 0.0100, 0.0002880194270974567, 223.47466444969177,321, 0.9999006794945855, 0.9680396318435669, 0.9684261679649353, 0.02632376841734931, 0.11967953544523789, 0.11886284834502814, 7.959334225871029e-07, 1.3812678362758016e-06, 2992, 0
382, 0.0100, 0.00028801341977636866, 224.00775241851807,321, 0.9999006794945855, 0.9680396318435669, 0.9684261679649353, 0.02632300017059438, 0.11967871865856326, 0.1188620322126968, 8.167561856842198e-07, 1.3105673747025247e-06, 2992, 0
383, 0.0100, 0.0002899582583231929, 224.53925776481628,317, 0.9999019171332822, 0.9680390954017639, 0.9684178233146667, 0.026322293952786777, 0.11967803649459828, 0.1188613663126276, 6.82167989277116e-07, 1.2277291030030475e-06, 2992, 0
384, 0.0100, 0.0002899680012354151, 225.06727862358093,316, 0.9999022265429565, 0.968038022518158, 0.9684157371520996, 0.026321495642992656, 0.11967728793061218, 0.1188606338163413, 7.485611983604201e-07, 1.1684631671192072e-06, 2992, 0
385, 0.0100, 0.00029726821743551225, 225.61070084571838,314, 0.9999028453623048, 0.9680375456809998, 0.9684157371520996, 0.026320706014950807, 0.11967656982543087, 0.11885993436798081, 7.180892601654776e-07, 1.112939015294624e-06, 2992, 0
386, 0.0100, 0.000297246555287684, 226.1637589931488,316, 0.9999022265429565, 0.9680343866348267, 0.9684136509895325, 0.026319873207190432, 0.11967581303921501, 0.11885919226866096, 7.567721404672101e-07, 1.0708305287835129e-06, 2992, 0
387, 0.0100, 0.0002972140698787296, 226.73631691932678,314, 0.9999028453623048, 0.9680338501930237, 0.9684136509895325, 0.026318912047843385, 0.11967494568645602, 0.11885834499439556, 8.67356507824879e-07, 1.0484999978344351e-06, 2992, 0
388, 0.0100, 0.0002886063650944435, 227.30612993240356,315, 0.9999025359526306, 0.9680296778678894, 0.9684032201766968, 0.02631782357035236, 0.1196739143418076, 0.11885732707715294, 1.0313773206038768e-06, 1.0467750153135705e-06, 2992, 0
389, 0.0100, 0.00028851836938503935, 227.87697315216064,316, 0.9999022265429565, 0.968024492263794, 0.9683990478515625, 0.026317063770207587, 0.11967324244648406, 0.11885668035906363, 6.718849775988467e-07, 1.0013767564595097e-06, 2992, 0
390, 0.0100, 0.0002884914952319952, 228.45478415489197,314, 0.9999028453623048, 0.968024492263794, 0.9683990478515625, 0.026316242616444323, 0.11967241802381262, 0.11885586806985043, 8.243709445632241e-07, 9.820871384679855e-07, 2992, 0
391, 0.0100, 0.0002884030117157012, 229.011656999588,311, 0.9999037735913273, 0.9680260419845581, 0.9683969616889954, 0.026315432132238373, 0.11967165646247131, 0.11885513357424075, 7.61598951154463e-07, 9.574313743098282e-07, 2992, 0
392, 0.0100, 0.00028834445544785733, 229.57872486114502,300, 0.9999071770977435, 0.968024492263794, 0.9683969616889954, 0.026314596941812325, 0.11967075006439087, 0.11885423782735308, 9.064153923682428e-07, 9.522031560303694e-07, 2992, 0
393, 0.0100, 0.0002932158613253688, 230.13361167907715,298, 0.9999077959170918, 0.9680229425430298, 0.9683990478515625, 0.02631385808982291, 0.11967004574189193, 0.11885355647612646, 7.043065291534312e-07, 9.23916719628264e-07, 2992, 0
394, 0.0100, 0.00029322285293780377, 230.70734286308289,295, 0.9999087241461144, 0.9680224061012268, 0.9683990478515625, 0.026312970121753695, 0.1196692175467928, 0.11885274224593526, 8.28205140593341e-07, 9.138677171461749e-07, 2992, 0
395, 0.0100, 0.00029322902733032767, 231.27589774131775,293, 0.9999093429654627, 0.9680229425430298, 0.9683990478515625, 0.026311779465747462, 0.11966813900058233, 0.11885167974354441, 1.0785629260962049e-06, 9.291365641509271e-07, 2992, 0
396, 0.0100, 0.0002932442300876896, 231.8416805267334,298, 0.9999077959170918, 0.968023955821991, 0.9684053063392639, 0.026310718860533083, 0.11966718178728154, 0.1188507427869741, 9.571491472043503e-07, 9.319005277662473e-07, 2992, 0
397, 0.0100, 0.0002932618982758536, 232.41270565986633,300, 0.9999071770977435, 0.9680229425430298, 0.9684011340141296, 0.026309569571984666, 0.1196660983806219, 0.11884967745167302, 1.0834668802139902e-06, 9.460501653174406e-07, 2992, 0
398, 0.0100, 0.0002932978682065965, 232.98003888130188,299, 0.9999074865074177, 0.9680213332176208, 0.9683990478515625, 0.026308622730969556, 0.1196652382069107, 0.11884885052836361, 8.601971906441186e-07, 9.370926926929918e-07, 2992, 0
399, 0.0100, 0.0002895782641500177, 233.55304598808289,301, 0.9999068676880692, 0.9680192470550537, 0.9683969616889954, 0.026307616179422285, 0.1196642791929878, 0.11884791043058242, 9.589603838511263e-07, 9.392568321706894e-07, 2992, 0
400, 0.0100, 0.0002895739026731345, 234.1239321231842,299, 0.9999074865074177, 0.9680140614509583, 0.9683927893638611, 0.02630663151687862, 0.11966334275122407, 0.11884699002291264, 9.364583254123371e-07, 9.389766055696998e-07, 2992, 0
401, 0.0100, 0.0002963195681748664, 234.70219206809998,300, 0.9999071770977435, 0.9680119752883911, 0.968390703201294, 0.02630588188524019, 0.1196627254627176, 0.11884639423051678, 6.172973641416224e-07, 9.004067396452845e-07, 2992, 0
402, 0.0100, 0.0002827168230907981, 235.28306603431702,290, 0.9999102711944853, 0.9680208563804626, 0.9683948755264282, 0.02630546558570392, 0.11966210264605909, 0.1188457094121677, 6.227899169708451e-07, 8.678187328718339e-07, 2992, 0
403, 0.0100, 0.00029637123117397663, 235.83637714385986,297, 0.999908105326766, 0.9680119752883911, 0.9683927893638611, 0.026304199197122343, 0.11966120493601697, 0.11884486000162943, 8.976999282261922e-07, 8.707615377003649e-07, 2992, 0
404, 0.0100, 0.00028749130699384415, 236.40734314918518,290, 0.9999102711944853, 0.9680135250091553, 0.9683948755264282, 0.02630258772660424, 0.11965946887432187, 0.11884307964713228, 1.7360745565853097e-06, 9.329667175268137e-07, 2992, 0
405, 0.0100, 0.00028806737123016144, 236.95870113372803,286, 0.9999115088331821, 0.9680129885673523, 0.9683948755264282, 0.026301190870551425, 0.11965815777013634, 0.11884175484417783, 1.3111100245488672e-06, 9.652580890261318e-07, 2992, 0
406, 0.0100, 0.0002977751033700728, 237.52314805984497,291, 0.9999099617848112, 0.9680145978927612, 0.9683969616889954, 0.02630030364288815, 0.11965726949228464, 0.11884085365195804, 8.882415094280116e-07, 9.572650682536142e-07, 2992, 0
407, 0.0100, 0.0002961675175401571, 238.07877779006958,293, 0.9999093429654627, 0.9680145978927612, 0.9683969616889954, 0.02629933794179451, 0.11965626380778663, 0.11883986962873894, 1.0057184418460485e-06, 9.620034544284664e-07, 2992, 0
408, 0.0100, 0.00029496393274702835, 238.63569474220276,298, 0.9999077959170918, 0.9680150747299194, 0.9683948755264282, 0.026298311597130603, 0.119655236364437, 0.1188388735927058, 1.0274377219982034e-06, 9.68354820988303e-07, 2992, 0
409, 0.0100, 0.0002896771664005851, 239.21791291236877,303, 0.9999062488687209, 0.9680135250091553, 0.968390703201294, 0.026297351872267227, 0.11965432088688942, 0.1188379959667468, 9.154759211815744e-07, 9.62932311279384e-07, 2992, 0
410, 0.0100, 0.0002897261344382053, 239.78410410881042,301, 0.9999068676880692, 0.9680135250091553, 0.9683948755264282, 0.026296498033983203, 0.1196534274310253, 0.1188371246370288, 8.934417604633538e-07, 9.557467030928453e-07, 2992, 0
411, 0.0100, 0.0002887254738769845, 240.35052704811096,297, 0.999908105326766, 0.9680140614509583, 0.9683948755264282, 0.02629567332501244, 0.11965247934115383, 0.11883617865216836, 9.481033472341638e-07, 9.549796028277213e-07, 2992, 0
412, 0.0100, 0.00028876264189126803, 240.91854691505432,297, 0.999908105326766, 0.9680135250091553, 0.9683948755264282, 0.026295133181593877, 0.11965186653348814, 0.11883559173653126, 6.127762588320484e-07, 9.13534344134292e-07, 2992, 0
413, 0.0100, 0.0002832459906227855, 241.48397421836853,289, 0.9999105806041595, 0.9680129885673523, 0.9683948755264282, 0.026294534926554668, 0.11965123419394547, 0.1188349665200579, 6.323712417460881e-07, 8.80541040357998e-07, 2992, 0
414, 0.0100, 0.0002965206912304308, 242.05908918380737,295, 0.9999087241461144, 0.9680140614509583, 0.9683948755264282, 0.0262940104870371, 0.11965072248202846, 0.11883448853095921, 5.117207981242267e-07, 8.340228494765409e-07, 2992, 0
415, 0.0100, 0.0002965244789170964, 242.61494541168213,291, 0.9999099617848112, 0.9680140614509583, 0.9683948755264282, 0.02629336870000686, 0.11965011222826406, 0.11883388379647565, 6.102405766816865e-07, 8.083701388263349e-07, 2992, 0
416, 0.0100, 0.00036326737141752804, 242.88885736465454,252, 0.9999220287621045, 0.968070387840271, 0.9684595465660095, 0.026256830950945484, 0.1196285226316341, 0.11881136532156701, 1.7410040353826872e-07, 6.933127929770155e-07, 466, 0
417, 0.0100, 0.0002869534484669073, 243.16277647018433,251, 0.9999223381717787, 0.9680662155151367, 0.9684616327285767, 0.0262566000489258, 0.11962815199732207, 0.11881105320776814, 3.7064799042474394e-07, 6.512270888629254e-07, 466, 0
418, 0.0100, 0.0002918263698975392, 243.43648648262024,249, 0.9999229569911271, 0.9680672287940979, 0.9684678912162781, 0.026256341586785796, 0.11962769804449161, 0.1188106779512634, 4.539639786860228e-07, 6.281470884113267e-07, 466, 0
419, 0.0100, 0.0002918410233533642, 243.71607756614685,244, 0.999924504039498, 0.9680594205856323, 0.9684574604034424, 0.026256295594933407, 0.11962707473455776, 0.11881026410404533, 6.233319230497525e-07, 6.276639027509065e-07, 466, 0
420, 0.0100, 0.00029138858954653026, 243.99396967887878,254, 0.9999214099427561, 0.9680448174476624, 0.9684428572654724, 0.02625617045026476, 0.11962626718975936, 0.11880966052473793, 8.075078575114913e-07, 6.436786632209105e-07, 466, 0
421, 0.0100, 0.0002995808236198397, 244.26774764060974,249, 0.9999229569911271, 0.9680312871932983, 0.968436598777771, 0.026256291869570132, 0.11962524981751621, 0.11880893224721228, 1.0173910529043262e-06, 6.7383100975484e-07, 466, 0
422, 0.0100, 0.000291106336379682, 244.54265761375427,241, 0.9999254322685206, 0.9680229425430298, 0.9684303402900696, 0.026256836250307166, 0.11962451752659119, 0.1188086443068866, 7.322368263673606e-07, 6.794555504655904e-07, 466, 0
423, 0.0100, 0.0002828533923020296, 244.81782388687134,241, 0.9999254322685206, 0.9680218696594238, 0.9684282541275024, 0.026256558860802214, 0.11962372511858785, 0.11880794267634348, 7.924899946415431e-07, 6.899924274440076e-07, 466, 0
424, 0.0100, 0.0002900600416688179, 245.0910460948944,239, 0.9999260510878689, 0.9680176973342896, 0.9684032201766968, 0.026257010633263442, 0.11962344396381924, 0.1188080916940652, 2.8111416279508195e-07, 6.3073679161629e-07, 466, 0
425, 0.0100, 0.0002881284574287497, 245.3652720451355,238, 0.9999263604975431, 0.9680166840553284, 0.9684094786643982, 0.026256201229639436, 0.11962285859412475, 0.11880730924123656, 5.853762911484095e-07, 6.26046887970513e-07, 466, 0
426, 0.0100, 0.00028985506982831793, 245.63931798934937,234, 0.9999275981362399, 0.968008279800415, 0.9683948755264282, 0.026256244934446293, 0.11962239364672125, 0.11880719545996071, 4.6496612567115125e-07, 6.076986986945181e-07, 466, 0
427, 0.0100, 0.0002871098150238575, 245.91401290893555,234, 0.9999275981362399, 0.9680067300796509, 0.968390703201294, 0.026255812729193164, 0.11962197677193775, 0.11880679269787753, 4.168445524865838e-07, 5.852169397384701e-07, 466, 0
428, 0.0100, 0.00028742982698984603, 246.19257497787476,233, 0.9999279075459141, 0.9680015444755554, 0.9683948755264282, 0.026255719153417095, 0.11962162231742504, 0.11880671993383503, 3.5448037155605405e-07, 5.566015598726668e-07, 466, 0
429, 0.0100, 0.0002865751385725438, 246.4677131175995,232, 0.9999282169555883, 0.9680078029632568, 0.9683948755264282, 0.026255416851555642, 0.11962138965788066, 0.1188062757744375, 2.3263984334775945e-07, 5.101035980539569e-07, 466, 0
430, 0.0100, 0.00028692653190657565, 247.0291452407837,231, 0.9999285263652624, 0.9680051803588867, 0.9683990478515625, 0.02625515246073116, 0.11962105573530238, 0.11880611935313812, 3.338959923548934e-07, 4.889378616501822e-07, 466, 0
431, 0.0100, 0.00029134844101783366, 247.30671644210815,231, 0.9999285263652624, 0.967994749546051, 0.9683990478515625, 0.026254821331296103, 0.11962075801215162, 0.11880590627112483, 2.977486353444858e-07, 4.6527881623345106e-07, 466, 0
432, 0.0100, 0.00029269835619732184, 247.58186554908752,231, 0.9999285263652624, 0.9679989218711853, 0.9683927893638611, 0.026254468698704923, 0.1196204715367607, 0.11880568566694852, 2.865005575281021e-07, 4.4325587349593834e-07, 466, 0
433, 0.0100, 0.0002882701535604874, 247.85555481910706,230, 0.9999288357749366, 0.9679968357086182, 0.9683990478515625, 0.026254000806480337, 0.11962004713824553, 0.11880520547135183, 4.243935196879267e-07, 4.4133251340669e-07, 466, 0
434, 0.0100, 0.00029376176406050445, 248.12773180007935,231, 0.9999285263652624, 0.9679983854293823, 0.9683802723884583, 0.02625372957981717, 0.11961998694084137, 0.11880525401228804, 6.016233569661189e-08, 3.615944866667228e-07, 466, 0
435, 0.0100, 0.00028066176614981235, 248.40123462677002,230, 0.9999288357749366, 0.9679957628250122, 0.9683990478515625, 0.026253499834447393, 0.11961940538971738, 0.11880453501971966, 5.815698165823058e-07, 3.79192558501276e-07, 466, 0
436, 0.0100, 0.0002956029457199898, 248.68182754516602,231, 0.9999285263652624, 0.9679973721504211, 0.9683844447135925, 0.026252792241377814, 0.11961897223764101, 0.11880418856944505, 4.331284229469601e-07, 3.842691269992896e-07, 466, 0
437, 0.0100, 0.00028702239917678446, 248.96008443832397,231, 0.9999285263652624, 0.967995285987854, 0.9683865308761597, 0.026252211384814463, 0.11961797238007973, 0.11880315880622166, 9.998917650938521e-07, 4.2283141208896887e-07, 466, 0
438, 0.0100, 0.0002953046500669053, 249.23350644111633,235, 0.9999272887265657, 0.9679869413375854, 0.9683677554130554, 0.026251252513336557, 0.11961701825957059, 0.11880227397947907, 9.540956270454037e-07, 4.5867990057253295e-07, 466, 0
439, 0.0100, 0.0002951075419701347, 249.51244235038757,248, 0.9999232664008012, 0.9679853320121765, 0.968361496925354, 0.026249858710406984, 0.11961479233889338, 0.11880004314265616, 2.2259390138335e-06, 5.371679155805696e-07, 466, 0
440, 0.0100, 0.00029680117127086237, 249.78806233406067,257, 0.9999204817137336, 0.9679853320121765, 0.9683510661125183, 0.026249116723446243, 0.11961256531625644, 0.11879781960391639, 2.2270141855768033e-06, 6.192576163042981e-07, 466, 0
441, 0.0100, 0.0002968278006286584, 250.06394219398499,251, 0.9999223381717787, 0.9679848551750183, 0.9683594107627869, 0.02624817189070643, 0.11961019783876613, 0.11879531215055109, 2.367466791775019e-06, 7.08129375393066e-07, 466, 0
442, 0.0100, 0.00030533229793722763, 250.34310340881348,284, 0.9999121276525305, 0.9679869413375854, 0.9683635830879211, 0.026249147085146793, 0.11960862307637983, 0.11879349057933172, 1.5747678322325376e-06, 7.670488145123999e-07, 466, 0
443, 0.0100, 0.0002903675926029627, 250.6213903427124,275, 0.9999149123395982, 0.9679905772209167, 0.9683823585510254, 0.026247486126701042, 0.11960734460925827, 0.11879199875190832, 1.2785122619901612e-06, 8.072558343549202e-07, 466, 0
444, 0.0100, 0.00030589636582897134, 250.8991482257843,311, 0.9999037735913273, 0.9679931998252869, 0.9683781862258911, 0.026254222657147032, 0.11960733897193279, 0.11879142455803365, 5.58461107913466e-09, 4.909184638959796e-07, 466, 0
445, 0.0100, 0.0002903867411007727, 251.4476501941681,299, 0.9999074865074177, 0.9680057168006897, 0.9684115648269653, 0.02624775062976476, 0.1196008425181096, 0.11878475675054803, 6.496461980670665e-06, 6.355886307837839e-07, 466, 0
446, 0.0100, 0.00030882725463325384, 251.72266936302185,307, 0.9999050112300242, 0.9680250287055969, 0.968407392501831, 0.02624799607382056, 0.11959866757429749, 0.11878201808808646, 2.1749215537297806e-06, 7.187913924694399e-07, 466, 0
447, 0.0100, 0.0002900955034280929, 251.9971182346344,305, 0.9999056300493725, 0.968008816242218, 0.9684094786643982, 0.0262475156973324, 0.11959590449873245, 0.11877932113688397, 2.7631187505122723e-06, 8.22398928874623e-07, 466, 0
448, 0.0100, 0.0003171596624100107, 252.27690601348877,311, 0.9999037735913273, 0.9680275917053223, 0.9684053063392639, 0.02625001007822764, 0.11959354691262189, 0.11877629351451836, 2.357583874887381e-06, 9.137365507483567e-07, 466, 0
449, 0.0100, 0.00029602755318203005, 252.55441093444824,296, 0.9999084147364402, 0.9680161476135254, 0.968407392501831, 0.02624964107416132, 0.11958847532946579, 0.11877132936133931, 5.071572133683033e-06, 1.0845589399795686e-06, 466, 0
450, 0.0100, 0.00029583656603834386, 252.82924795150757,320, 0.9999009889042597, 0.9680171608924866, 0.9684053063392639, 0.0262535993275877, 0.11958390531092311, 0.11876665197718972, 4.570019793162516e-06, 1.252332498465664e-06, 466, 0
451, 0.0100, 0.00029554482031410247, 253.1036672592163,321, 0.9999006794945855, 0.9679957628250122, 0.9683948755264282, 0.026257418081382943, 0.11957836347310802, 0.11876100602286153, 5.541783534707134e-06, 1.4531573454910585e-06, 466, 0
452, 0.0100, 0.00029524627844376786, 253.38390946388245,336, 0.9998960383494726, 0.9679843187332153, 0.9683865308761597, 0.02626917781567581, 0.1195758231425966, 0.11875803692271443, 2.540408241921699e-06, 1.5366385657702294e-06, 466, 0
453, 0.0100, 0.0002960443621751496, 253.66313314437866,340, 0.9998948007107759, 0.9679915904998779, 0.9683990478515625, 0.026268930057945398, 0.11957147104453929, 0.11875330628993414, 4.352020965547876e-06, 1.7052327059143383e-06, 466, 0
454, 0.0100, 0.00029091816758214714, 253.93515920639038,345, 0.999893253662405, 0.9680161476135254, 0.968407392501831, 0.026261751929148345, 0.11956844267883682, 0.11875015956025842, 3.0283599769670433e-06, 1.8060344829693941e-06, 466, 0
455, 0.0100, 0.0003099361956161934, 254.20958638191223,346, 0.9998929442527308, 0.968010425567627, 0.9684136509895325, 0.02627619118787448, 0.11956539373150059, 0.11874623092128248, 3.0489585045867518e-06, 1.9031305713284485e-06, 466, 0
456, 0.0100, 0.00029235217577555303, 254.48450016975403,347, 0.9998926348430566, 0.9680354595184326, 0.9684282541275024, 0.0262739083995074, 0.1195592399700303, 0.11873932687090762, 6.153814689546788e-06, 2.140110355859085e-06, 466, 0
457, 0.0100, 0.0003310526728773662, 254.76012206077576,332, 0.9998972759881695, 0.9680516123771667, 0.9684428572654724, 0.02627830861059177, 0.11955408967988625, 0.11873369353680457, 5.150280471058477e-06, 2.3365530169016e-06, 466, 0
458, 0.0100, 0.0003056077280974212, 255.03373003005981,337, 0.9998957289397985, 0.968038022518158, 0.9684407711029053, 0.026284211815280036, 0.11954849350441937, 0.11872818507475305, 5.596150319808757e-06, 2.5498052612510598e-06, 466, 0
459, 0.0100, 0.00031998942072548376, 255.31151700019836,343, 0.9998938724817533, 0.9680594205856323, 0.968451201915741, 0.02629643291382423, 0.11954288321964746, 0.118721756920112, 5.610300056760331e-06, 2.7590204566432727e-06, 466, 0
460, 0.0100, 0.0003063166695150349, 255.58525109291077,362, 0.9998879936979438, 0.968055784702301, 0.968451201915741, 0.02630962277315058, 0.11953492165828407, 0.11871359063279914, 7.961537592818257e-06, 3.067461520782733e-06, 466, 0
461, 0.0100, 0.00030599777953703043, 255.85872292518616,354, 0.9998904689753373, 0.9680625796318054, 0.9684470295906067, 0.026328988018923596, 0.11952751075330555, 0.11870555775035192, 7.4109146881440324e-06, 3.3503362206182888e-06, 466, 0
462, 0.0100, 0.0003015473331023018, 256.1322772502899,353, 0.9998907783850115, 0.9680615067481995, 0.9684449434280396, 0.026322044887509607, 0.11951921129815264, 0.11869771587280761, 8.299434785308257e-06, 3.668465211445367e-06, 466, 0
463, 0.0100, 0.00030707958303807125, 256.4092860221863,364, 0.9998873748785954, 0.9681361317634583, 0.9685158729553223, 0.026368264007927585, 0.11951151944833985, 0.11868883787011003, 7.69190106364448e-06, 3.95038418027679e-06, 466, 0
464, 0.0100, 0.00029563902153816095, 256.6896421909332,381, 0.9998821149141341, 0.9681262373924255, 0.9685012698173523, 0.026362721360449013, 0.11949929767248849, 0.11867794467232942, 1.22217694660115e-05, 4.422713518447761e-06, 466, 0
465, 0.0100, 0.000302128402252666, 256.9678032398224,369, 0.9998858278302244, 0.9681846499443054, 0.9685889482498169, 0.026394742168480784, 0.11948597112731414, 0.1186637796594652, 1.3326534197555251e-05, 4.938461242714601e-06, 466, 0
466, 0.0100, 0.0003005393047978747, 257.2408182621002,387, 0.9998802584560891, 0.9682503938674927, 0.968634843826294, 0.02645977696226048, 0.11947360900006808, 0.11865014556226844, 1.2362133779156292e-05, 5.413047382884846e-06, 466, 0
467, 0.0100, 0.0003002628027414072, 257.5154902935028,391, 0.9998790208173923, 0.9682900309562683, 0.9686598777770996, 0.02651107728046273, 0.11945564578039859, 0.1186307597413386, 1.7963224605524464e-05, 6.1028974989467944e-06, 466, 0
468, 0.0100, 0.00035590931892439737, 257.792649269104,403, 0.9998753079013021, 0.9683499932289124, 0.9687224626541138, 0.02661698200123401, 0.11945128568576155, 0.11862436189290101, 4.360120143140356e-06, 5.9010910272067555e-06, 466, 0
469, 0.0100, 0.0003004062153307578, 258.3446853160858,389, 0.9998796396367406, 0.9683281183242798, 0.9686849117279053, 0.02652480971493695, 0.11943540154131403, 0.11861011466603806, 1.588409675742919e-05, 6.515313758306124e-06, 466, 0
470, 0.0100, 0.0003435434259019899, 258.8918194770813,374, 0.9998842807818535, 0.9683567881584167, 0.9687308073043823, 0.02658881702525556, 0.11943091359348229, 0.11860424677104332, 4.487926925367258e-06, 6.27691690035554e-06, 466, 0
471, 0.0100, 0.0003002779676460817, 259.4465034008026,384, 0.9998811866851116, 0.9683270454406738, 0.9686932563781738, 0.026533385979519583, 0.11942399681181856, 0.11859846135503214, 6.916847150331695e-06, 6.338150670925695e-06, 466, 0
472, 0.0100, 0.00033349222068492754, 259.722017288208,370, 0.9998855184205503, 0.9683703780174255, 0.9687433242797852, 0.026578068312846554, 0.11941560114863514, 0.11858869582860836, 8.395637503752496e-06, 6.5188602532180365e-06, 466, 0
473, 0.0100, 0.00028580167450319887, 259.99716114997864,386, 0.9998805678657632, 0.9683369398117065, 0.9687224626541138, 0.026545915336806527, 0.11940858955892138, 0.11858243201053775, 7.011549508217918e-06, 6.566529572006802e-06, 466, 0
474, 0.0100, 0.0003388382299742421, 260.27232813835144,366, 0.999886756059247, 0.9683573246002197, 0.968741238117218, 0.02658962804163395, 0.1193953565509472, 0.1185681700560629, 1.3233070546042613e-05, 7.043173336490533e-06, 466, 0
475, 0.0100, 0.00028912905765405677, 260.55581736564636,375, 0.9998839713721793, 0.9683573246002197, 0.968741238117218, 0.026599857694432627, 0.11939046561222952, 0.11856288833035822, 4.8909392684898245e-06, 6.7909536467417455e-06, 466, 0
476, 0.0100, 0.00032802399548690524, 260.8354344367981,377, 0.9998833525528309, 0.9684000611305237, 0.9687913656234741, 0.026632880054668392, 0.1193828017296807, 0.11855450625854719, 7.663835661100848e-06, 6.873569176590283e-06, 466, 0
477, 0.0100, 0.00031354869246377775, 261.11336851119995,354, 0.9998904689753373, 0.9684345126152039, 0.968803882598877, 0.02665990572447337, 0.1193776485520608, 0.11854852827999308, 5.153235088414809e-06, 6.678394543799105e-06, 466, 0
478, 0.0100, 0.00031140606951644535, 261.3890907764435,364, 0.9998873748785954, 0.9684303402900696, 0.9688017964363098, 0.02664941954175504, 0.1193710841553135, 0.1185421242016798, 6.5643583547631e-06, 6.6669023408415485e-06, 466, 0
479, 0.0100, 0.000304836523043094, 261.66544556617737,375, 0.9998839713721793, 0.9684397578239441, 0.9688017964363098, 0.026666464877268075, 0.11936795395685797, 0.11853866937005965, 3.13017639835822e-06, 6.181424446524147e-06, 466, 0
480, 0.0100, 0.00030101727302143944, 261.9424214363098,341, 0.9998944913011018, 0.9684209823608398, 0.9687997102737427, 0.02666011695972672, 0.11936188106051215, 0.11853304961550437, 6.0728818036259735e-06, 6.170483448206091e-06, 466, 0
481, 0.0100, 0.00030003547836847285, 262.2175643444061,337, 0.9998957289397985, 0.9684131145477295, 0.9687767624855042, 0.026682717082373207, 0.1193556242826781, 0.11852676908770121, 6.2568115086758525e-06, 6.179062381277128e-06, 466, 0
482, 0.0100, 0.0002982450107958167, 262.4934742450714,355, 0.9998901595656631, 0.9684115648269653, 0.9687809348106384, 0.026721973149924284, 0.11935005497125165, 0.11852128485931929, 5.569328245066951e-06, 6.115199125024743e-06, 466, 0
483, 0.0100, 0.00029822053876976434, 262.7679181098938,346, 0.9998929442527308, 0.9684183597564697, 0.9687830209732056, 0.02673115230410896, 0.1193415371758278, 0.11851264582746468, 8.517779826050509e-06, 6.3212386070961456e-06, 466, 0
484, 0.0100, 0.00031370260135346183, 263.0455479621887,377, 0.9998833525528309, 0.9684089422225952, 0.9687516689300537, 0.02681381747778104, 0.11933197895855119, 0.11850323072084187, 9.558268069170817e-06, 6.588095502326249e-06, 466, 0
485, 0.0100, 0.0003139168900441317, 263.3252053260803,364, 0.9998873748785954, 0.9684053063392639, 0.9687370657920837, 0.026835270841395916, 0.11931871432530594, 0.1184901758076775, 1.326460916165062e-05, 7.065669892288274e-06, 466, 0
486, 0.0100, 0.00031473439085708395, 263.6027584075928,383, 0.9998814960947858, 0.9684121012687683, 0.9687641859054565, 0.02690889912419617, 0.1193007863924206, 0.11847279086829254, 1.7927923620666975e-05, 7.755164392707595e-06, 466, 0
487, 0.0100, 0.0003514369543992324, 263.8772134780884,392, 0.9998787114077181, 0.9684736132621765, 0.968835175037384, 0.027038515238128728, 0.11928055351571455, 0.11845310672340706, 2.023285755170523e-05, 8.53567026631533e-06, 466, 0
488, 0.0100, 0.00034302009581374646, 264.1499092578888,377, 0.9998833525528309, 0.9685320854187012, 0.9689040184020996, 0.027181099647881183, 0.11926591515113616, 0.11843798239617043, 1.4638354949775279e-05, 9.0087201133082e-06, 466, 0
489, 0.0100, 0.00031444846801649627, 264.42854022979736,394, 0.9998780925883697, 0.9685508608818054, 0.968939483165741, 0.027122466627617126, 0.11924616315702094, 0.1184171370948298, 1.975204547328968e-05, 9.744464831235574e-06, 466, 0
490, 0.0100, 0.0003017558506044142, 264.703741312027,390, 0.9998793302270664, 0.9685831665992737, 0.9689770340919495, 0.027191200542186874, 0.11922761172050046, 0.11839805767098938, 1.855139009372675e-05, 1.0392495354687973e-05, 466, 0
491, 0.0100, 0.00031021970560338554, 264.977783203125,398, 0.9998768549496729, 0.9685941338539124, 0.9690083861351013, 0.027230010804848586, 0.11920904758308248, 0.11837854307081222, 1.856415503381781e-05, 1.1013246856132614e-05, 466, 0
492, 0.0100, 0.00029882219592632244, 265.2525351047516,402, 0.9998756173109762, 0.9685993790626526, 0.969004213809967, 0.027317539082070193, 0.11919297973884946, 0.11836206459905327, 1.606781563728843e-05, 1.1437194860353753e-05, 466, 0
493, 0.0100, 0.000298712929242864, 265.5278730392456,397, 0.9998771643593471, 0.9686003923416138, 0.9689916372299194, 0.02733951274218495, 0.11917580129623216, 0.11834482780576941, 1.7178476441531698e-05, 1.1912036973753842e-05, 466, 0
494, 0.0100, 0.00031270716026735165, 265.8010308742523,390, 0.9998793302270664, 0.9686092734336853, 0.9689916372299194, 0.027371908827195753, 0.11915862448396826, 0.11832731150598148, 1.7176779205929638e-05, 1.2356105358233912e-05, 466, 0
495, 0.0100, 0.00028982159046275996, 266.07397270202637,409, 0.9998734514432569, 0.9685477018356323, 0.968939483165741, 0.027290289089216404, 0.11915650328281857, 0.11832630035960964, 2.121258964413175e-06, 1.0359834357796598e-05, 466, 0
496, 0.0100, 0.00030420983523725073, 266.3537907600403,402, 0.9998756173109762, 0.9684929251670837, 0.9689186215400696, 0.027437264822926268, 0.11913377572532449, 0.11830358016656464, 2.2727512075479406e-05, 1.1206570307533167e-05, 466, 0
497, 0.0100, 0.00030079782100444455, 266.6258189678192,397, 0.9998771643593471, 0.9685304760932922, 0.9689165353775024, 0.02739034848251847, 0.11911761673249793, 0.11828758519947347, 1.6159036697244167e-05, 1.1624304955469516e-05, 466, 0
498, 0.0100, 0.0003049539924719426, 266.9041848182678,408, 0.9998737608529311, 0.968559741973877, 0.9689478278160095, 0.027440068300672298, 0.11910181604559805, 0.11827106674459503, 1.580060736779132e-05, 1.1986645832806983e-05, 466, 0
499, 0.0100, 0.0003099787999816849, 267.18170976638794,391, 0.9998790208173923, 0.9685962200164795, 0.9689728617668152, 0.027475457267322097, 0.11908788242853244, 0.11825671899521722, 1.393364945011244e-05, 1.216842568603025e-05, 466, 0
500, 0.0100, 0.000299139511770902, 267.4562740325928,409, 0.9998734514432569, 0.9686233401298523, 0.9690146446228027, 0.02752762555582425, 0.1190815975554034, 0.11825004320841516, 6.284880787160718e-06, 1.1390444156098859e-05, 466, 0
501, 0.0100, 0.0003118790800102592, 267.73200583457947,390, 0.9998793302270664, 0.968620240688324, 0.9690167307853699, 0.027525796997658294, 0.11906974622220078, 0.1182382022093119, 1.185134366718521e-05, 1.1435715766196882e-05, 466, 0
502, 0.0100, 0.00029909750123171955, 268.0056529045105,395, 0.9998777831786956, 0.9686468243598938, 0.969048023223877, 0.02756394524723598, 0.11906028464361595, 0.11822808588372305, 9.461565179696985e-06, 1.1221045303295042e-05, 466, 0
503, 0.0100, 0.0002991839838635463, 268.28373289108276,384, 0.9998811866851116, 0.9686828255653381, 0.9691043496131897, 0.027583969765502633, 0.11905307897039168, 0.11822028206725688, 7.205670626439509e-06, 1.073488570518187e-05, 466, 0
504, 0.0100, 0.0002988751382555042, 268.56221413612366,379, 0.9998827337334826, 0.9686765670776367, 0.969079315662384, 0.027586375885659143, 0.11904294393994938, 0.11821017061450226, 1.0135049357040682e-05, 1.067333815759903e-05, 466, 0
505, 0.0100, 0.0002983332714961102, 268.8421583175659,384, 0.9998811866851116, 0.9686911702156067, 0.9690897464752197, 0.027643352464773233, 0.11903588122212103, 0.11820273705886157, 7.0627508281101425e-06, 1.024159577565368e-05, 466, 0
506, 0.0100, 0.0002975185844911481, 269.11454248428345,390, 0.9998793302270664, 0.9686604142189026, 0.9690417647361755, 0.027648436369696404, 0.11902571241470805, 0.11819320786994975, 1.0168743387148349e-05, 1.0234287110986563e-05, 466, 0
507, 0.0100, 0.00029717236428110203, 269.39741134643555,388, 0.9998799490464149, 0.9687094688415527, 0.9691043496131897, 0.027747460381463855, 0.11901551124111492, 0.11818182936371566, 1.0201224078174032e-05, 1.0230975991221998e-05, 466, 0
508, 0.0100, 0.00031689357514314036, 269.67206048965454,379, 0.9998827337334826, 0.9687370657920837, 0.9691585898399353, 0.027786312701419447, 0.11899775967592144, 0.11816312066009599, 1.7751551780784136e-05, 1.0810579909223689e-05, 466, 0
509, 0.0100, 0.00031524987137831713, 269.94827461242676,392, 0.9998787114077181, 0.9688101410865784, 0.9692316651344299, 0.027846912409750717, 0.11898642974074833, 0.11815023454296064, 1.1329940651991222e-05, 1.086142620102623e-05, 466, 0
510, 0.0100, 0.0003222211090746575, 270.2297115325928,383, 0.9998814960947858, 0.9688419699668884, 0.9692671298980713, 0.027861922100314632, 0.11897472377457377, 0.11813786130278389, 1.1705941272463494e-05, 1.0943060599350408e-05, 466, 0
511, 0.0100, 0.0003447601826924746, 270.5036687850952,366, 0.999886756059247, 0.9689123630523682, 0.969352662563324, 0.027933997224429435, 0.11896270488915535, 0.11812464866381635, 1.2018860587367786e-05, 1.1046158067286284e-05, 466, 0
512, 0.0100, 0.000326593132748783, 270.7832806110382,371, 0.9998852090108761, 0.9689728617668152, 0.9694069027900696, 0.0280313830364914, 0.1189515501630135, 0.1181127629706283, 1.1154717046213403e-05, 1.1056966251776345e-05, 466, 0
513, 0.0100, 0.0003294911139147404, 271.05894470214844,372, 0.9998848996012019, 0.9689947962760925, 0.9694256782531738, 0.028116413914503258, 0.11894000761744816, 0.11810076720832413, 1.1542573251616117e-05, 1.110459310063044e-05, 466, 0
514, 0.0100, 0.000329648500059901, 271.33489871025085,381, 0.9998821149141341, 0.9690495729446411, 0.9694758057594299, 0.028239369881351888, 0.1189248151200985, 0.11808468909012274, 1.5192517724083032e-05, 1.1458172595456518e-05, 466, 0
515, 0.0100, 0.0003298035007969561, 271.6143419742584,382, 0.9998818055044599, 0.9690912961959839, 0.9695050120353699, 0.028387177452201994, 0.118908962651335, 0.11806765728552636, 1.585246695293141e-05, 1.1836233099575776e-05, 466, 0
516, 0.0100, 0.0002893791984046969, 271.88754320144653,387, 0.9998802584560891, 0.9690892100334167, 0.9694883227348328, 0.028354246966428038, 0.11889223097187733, 0.11805112559777785, 1.67316771287479e-05, 1.2253103615779711e-05, 466, 0
517, 0.0100, 0.0003265997655395889, 272.1612334251404,386, 0.9998805678657632, 0.9691392779350281, 0.9695717692375183, 0.028551819921830854, 0.11888143834478633, 0.11803939270862034, 1.0792601859405115e-05, 1.209857193577504e-05, 466, 0
518, 0.0100, 0.00032000497885860955, 272.436062335968,391, 0.9998790208173923, 0.9691450595855713, 0.969582200050354, 0.028526477363275963, 0.1188630720165953, 0.1180203867624527, 1.836635060620262e-05, 1.2614295108942647e-05, 466, 0
519, 0.0100, 0.000320732105171854, 272.7119462490082,386, 0.9998805678657632, 0.9691758155822754, 0.969582200050354, 0.02870447951480969, 0.11884919491123819, 0.11800413297815714, 1.387706107199016e-05, 1.2735219604072974e-05, 466, 0
520, 0.0100, 0.00032304120655768034, 272.99137234687805,385, 0.9998808772754374, 0.9691768884658813, 0.9696197509765625, 0.028604436160490063, 0.11882725820188705, 0.11798165819134712, 2.1936767830382786e-05, 1.3446927344398564e-05, 466, 0
521, 0.0100, 0.000294816428801778, 273.2670774459839,397, 0.9998771643593471, 0.9691867828369141, 0.9696260094642639, 0.028702156718565745, 0.11881052322297576, 0.11796373053659555, 1.6734973203744175e-05, 1.3744319893260277e-05, 466, 0
522, 0.0100, 0.0002880294218972484, 273.54089522361755,398, 0.9998768549496729, 0.9691758155822754, 0.9696009755134583, 0.028758899127133232, 0.11879097241236497, 0.11794347521761872, 1.955078398964416e-05, 1.4237290511668002e-05, 466, 0
523, 0.0100, 0.00031965658496858825, 273.81333112716675,408, 0.9998737608529311, 0.9691972136497498, 0.9695926308631897, 0.028895050589064004, 0.11877854756325318, 0.1179286960646383, 1.2424855776377308e-05, 1.40447414230055e-05, 466, 0
524, 0.0100, 0.00030047243808101236, 274.0866882801056,400, 0.9998762361303246, 0.9692076444625854, 0.9695988893508911, 0.02892366498851892, 0.11875856097106247, 0.11790680379800088, 1.9986609377228848e-05, 1.4549105246176624e-05, 466, 0
525, 0.0100, 0.00028549902830331985, 274.3636314868927,405, 0.9998746890819536, 0.9692055583000183, 0.9696072340011597, 0.028988766556373044, 0.1187392901212006, 0.11788454962638129, 1.9270815098032523e-05, 1.4963826545869641e-05, 466, 0
526, 0.0100, 0.00029955496526755745, 274.63930678367615,406, 0.9998743796722794, 0.9691919684410095, 0.9695947170257568, 0.029084534227196725, 0.11871795282408039, 0.11785872881456928, 2.1337351352568312e-05, 1.550431023045359e-05, 466, 0
527, 0.0100, 0.0002958821947392861, 274.9136338233948,407, 0.9998740702626052, 0.9690861105918884, 0.9695029258728027, 0.02918346782909876, 0.11869346772494041, 0.11783023951250568, 2.4485047374137037e-05, 1.6229206999795993e-05, 466, 0
528, 0.0100, 0.0002968927808093934, 275.1894657611847,399, 0.9998765455399988, 0.9690907597541809, 0.9694987535476685, 0.029273531637511122, 0.1186683266477808, 0.11780066222703471, 2.5141079232154917e-05, 1.6955318853660678e-05, 466, 0
529, 0.0100, 0.00031321075992841584, 275.46556973457336,418, 0.9998706667561892, 0.969169020652771, 0.9696197509765625, 0.029490325097859708, 0.11865064292318965, 0.11777315482160618, 1.7683701957815767e-05, 1.7026786242968666e-05, 466, 0
530, 0.0100, 0.0003082161052884681, 275.73677372932434,415, 0.9998715949852117, 0.9690803289413452, 0.9695383906364441, 0.029374345325831087, 0.118628937216256, 0.11775579790272375, 2.1705788190939934e-05, 1.744524092356709e-05, 466, 0
531, 0.0100, 0.00031215964612909126, 276.0113067626953,410, 0.9998731420335827, 0.9692285060882568, 0.969657301902771, 0.029617243936991902, 0.11862753710743128, 0.11774323808713451, 1.400090038350399e-06, 1.3555791205711941e-05, 466, 0
532, 0.0100, 0.00027855731694201335, 276.2849688529968,412, 0.9998725232142344, 0.9690912961959839, 0.9695258736610413, 0.029300065644016472, 0.1186229066496193, 0.11775133501179896, 4.630428886542859e-06, 1.2175155192876128e-05, 466, 0
533, 0.0100, 0.00031109324311121727, 276.83226776123047,415, 0.9998715949852117, 0.9692003130912781, 0.9696447849273682, 0.029525220864102756, 0.11859225472748801, 0.11770996130894998, 3.0651914587648266e-05, 1.3352814502998703e-05, 466, 0
534, 0.0100, 0.00030968018534071863, 277.1107347011566,398, 0.9998768549496729, 0.969230592250824, 0.969657301902771, 0.02955258550731065, 0.1185805415442647, 0.11769511741066299, 1.1713165396609604e-05, 1.3179015289663541e-05, 466, 0
535, 0.0100, 0.00030923945434404334, 277.38660979270935,367, 0.9998864466495728, 0.9691799879074097, 0.969628095626831, 0.029483482869214015, 0.11856993534846381, 0.11768704495273083, 1.0606254580172725e-05, 1.2895876648449485e-05, 466, 0
536, 0.0100, 0.0003124905310958754, 277.66572070121765,367, 0.9998864466495728, 0.9692237973213196, 0.9696614742279053, 0.029548780147049408, 0.11856279633581637, 0.11767631961158277, 7.139030329672558e-06, 1.2155412628936612e-05, 466, 0
537, 0.0100, 0.00030909041089874687, 277.9381308555603,388, 0.9998799490464149, 0.9691377282142639, 0.969596803188324, 0.02945274497457556, 0.11855989868567637, 0.11767762994564929, 2.8975856110752263e-06, 1.0531648675240353e-05, 466, 0
538, 0.0100, 0.0003106476553434625, 278.4847500324249,355, 0.9998901595656631, 0.969231128692627, 0.9696614742279053, 0.0295433399250307, 0.11854985120964323, 0.11766268827342735, 1.0047489379758079e-05, 1.0482200979273011e-05, 466, 0
539, 0.0100, 0.00030931928862944447, 278.7590870857239,391, 0.9998790208173923, 0.9691810607910156, 0.969628095626831, 0.02949842428250184, 0.11853860010601354, 0.11765258536743065, 1.1251065711259667e-05, 1.0556661600277098e-05, 466, 0
540, 0.0100, 0.0003120086735530644, 279.03663206100464,373, 0.9998845901915276, 0.9692530035972595, 0.9696949124336243, 0.02956722430289848, 0.11852854128997262, 0.11763846504237135, 1.0058896530745765e-05, 1.050579626140449e-05, 466, 0
541, 0.0100, 0.0003092326510613769, 279.3103611469269,364, 0.9998873748785954, 0.9692243337631226, 0.9696739912033081, 0.029547724138287188, 0.11851549842477921, 0.11762496935211912, 1.3042823667278047e-05, 1.073552380176554e-05, 466, 0
542, 0.0100, 0.0003083151252521212, 279.59013390541077,382, 0.9998818055044599, 0.9692665934562683, 0.9697241187095642, 0.029574316891626155, 0.11850550245287035, 0.11761209677574529, 9.995971510301516e-06, 1.0659170674897213e-05, 466, 0
543, 0.0100, 0.0003082574686122509, 279.8632609844208,371, 0.9998852090108761, 0.9692326784133911, 0.9696927666664124, 0.02956168566267247, 0.11848991646623036, 0.11759639414371717, 1.5585959360825408e-05, 1.1071957970748686e-05, 466, 0
544, 0.0100, 0.0003088330760224784, 280.13690304756165,367, 0.9998864466495728, 0.9693005084991455, 0.9697595834732056, 0.029607986003698888, 0.1184725019608376, 0.11757549146123226, 1.741453532835835e-05, 1.1584923618280142e-05, 466, 0
545, 0.0100, 0.00029523488370444487, 280.41922330856323,381, 0.9998821149141341, 0.9693453907966614, 0.9697741866111755, 0.02967488528278896, 0.11845231784949214, 0.11755063737387174, 2.0184147786511675e-05, 1.2246300134856324e-05, 466, 0
546, 0.0100, 0.00029644989513374524, 280.6931583881378,387, 0.9998802584560891, 0.9693745970726013, 0.9698159098625183, 0.02976835623334422, 0.11843098636921359, 0.11752277479398654, 2.133146530114427e-05, 1.2945131844046367e-05, 466, 0
547, 0.0100, 0.0002995485585339855, 280.96999764442444,398, 0.9998768549496729, 0.9694058895111084, 0.9698597192764282, 0.029773482349909498, 0.11841331558487433, 0.11750340042568716, 1.767080035779134e-05, 1.3354309961284742e-05, 466, 0
548, 0.0100, 0.0003051571940407754, 281.2427706718445,396, 0.9998774737690214, 0.9694058895111084, 0.9698534607887268, 0.029831286825062996, 0.11840154443835144, 0.11748835999380425, 1.1771112702910203e-05, 1.3186849777614531e-05, 466, 0
549, 0.0100, 0.00030739010600216494, 281.5164384841919,384, 0.9998811866851116, 0.9693641662597656, 0.9698033928871155, 0.029829586869405362, 0.11838979834329766, 0.11747700117276819, 1.1746109784341319e-05, 1.303515976608915e-05, 466, 0
550, 0.0100, 0.000307702742548562, 281.79420351982117,370, 0.9998855184205503, 0.9693437814712524, 0.9698075652122498, 0.02985309605611273, 0.11838072437472717, 0.11746617850403274, 9.073932522918327e-06, 1.2571418296516355e-05, 466, 0
551, 0.0100, 0.0003067624317007596, 282.0680875778198,364, 0.9998873748785954, 0.9693625569343567, 0.9698367714881897, 0.029869536051055003, 0.11837068677866117, 0.11745409436187218, 1.0037612268823382e-05, 1.2291613366588297e-05, 466, 0
552, 0.0100, 0.00030490643895054326, 282.34237337112427,378, 0.9998830431431568, 0.9693954586982727, 0.9698638916015625, 0.02991310280951817, 0.11835968437948277, 0.11743933257980897, 1.100238663834241e-05, 1.2156167964484301e-05, 466, 0
553, 0.0100, 0.00032154265431378346, 282.61624240875244,372, 0.9998848996012019, 0.9694491624832153, 0.9699265360832214, 0.02996507375245945, 0.11834685836378041, 0.11742208555565836, 1.2825994661153084e-05, 1.2221545485844037e-05, 466, 0
554, 0.0100, 0.0003213398090493347, 282.8944034576416,390, 0.9998793302270664, 0.9694486260414124, 0.96993488073349, 0.029989642712090574, 0.11833363875000029, 0.1174065962255127, 1.3219649191847926e-05, 1.2317866945997746e-05, 466, 0
555, 0.0100, 0.00038532177861186166, 283.1692523956299,387, 0.9998802584560891, 0.969549834728241, 0.970024585723877, 0.030072644811606625, 0.11832057857867385, 0.1173869987203379, 1.3060181455998299e-05, 1.2390158979470442e-05, 466, 0
556, 0.0100, 0.0003229436237359622, 283.4484672546387,397, 0.9998771643593471, 0.969474732875824, 0.9699432253837585, 0.030077444136906967, 0.11830456591394936, 0.11737164711354263, 1.6012644745808102e-05, 1.2712047232633276e-05, 466, 0
557, 0.0100, 0.0003400812640322891, 283.7309422492981,397, 0.9998771643593471, 0.9695190787315369, 0.9700287580490112, 0.03019596246718639, 0.11828935166905212, 0.11734857971377098, 1.5214251076797747e-05, 1.2942524804202397e-05, 466, 0
558, 0.0100, 0.00035724826648462826, 284.005428314209,403, 0.9998753079013021, 0.9695190787315369, 0.9700037240982056, 0.030281722501012374, 0.11827093192934202, 0.11732625535719843, 1.8419757493226552e-05, 1.3407428703321693e-05, 466, 0
559, 0.0100, 0.00036796829547327143, 284.2807819843292,395, 0.9998777831786956, 0.969507098197937, 0.9699724316596985, 0.030280203562593182, 0.11825100212089686, 0.11730653350314846, 1.992976939897695e-05, 1.3949581350936652e-05, 466, 0
560, 0.0100, 0.0003745783549372018, 284.5555832386017,387, 0.9998802584560891, 0.9695545434951782, 0.9700454473495483, 0.030375130929807564, 0.1182346940315062, 0.11728503872652483, 1.6308103037029897e-05, 1.4169202308535887e-05, 466, 0
561, 0.0100, 0.00039029436780026763, 284.8328733444214,398, 0.9998768549496729, 0.9695947170257568, 0.9701247215270996, 0.030406789838485243, 0.11821922848273526, 0.11726812380653152, 1.546555929243798e-05, 1.429379088335446e-05, 466, 0
562, 0.0100, 0.00042441544422007883, 285.1110363006592,401, 0.9998759267206504, 0.9696369767189026, 0.9701288938522339, 0.030488812350222237, 0.11819794311811349, 0.11724284889448408, 2.128535863769876e-05, 1.4874445299629593e-05, 466, 0
563, 0.0100, 0.00041707208017804513, 285.38437819480896,408, 0.9998737608529311, 0.9697032570838928, 0.9702082276344299, 0.03060375621345407, 0.11818404998606899, 0.11722311391767157, 1.389312550667543e-05, 1.4773272100682158e-05, 466, 0
564, 0.0100, 0.00036284115895828943, 285.658744096756,394, 0.9998780925883697, 0.9697220325469971, 0.9702353477478027, 0.030540885648677088, 0.11816289771280401, 0.1172037597305789, 2.115228006158154e-05, 1.531315738209169e-05, 466, 0
565, 0.0100, 0.00032045206677925166, 285.9368031024933,401, 0.9998759267206504, 0.9697470664978027, 0.9702645540237427, 0.03063325574107831, 0.11815145368233171, 0.11718856256423817, 1.144402718865345e-05, 1.4873602117348226e-05, 466, 0
566, 0.0100, 0.0003380272520019545, 286.210999250412,403, 0.9998753079013021, 0.9697585105895996, 0.9702708125114441, 0.03057549922702881, 0.11813818849690894, 0.11717826174695475, 1.3265199530584915e-05, 1.4704353074671835e-05, 466, 0
567, 0.0100, 0.00034826056400039915, 286.48412823677063,403, 0.9998753079013021, 0.969764769077301, 0.970300018787384, 0.030703631754247597, 0.11812750451485396, 0.11716252046975564, 1.0684004296809824e-05, 1.4242123107108614e-05, 466, 0
568, 0.0100, 0.0003311591309017882, 286.7568910121918,390, 0.9998793302270664, 0.9697694778442383, 0.9703021049499512, 0.03065154881765853, 0.11811176103879084, 0.11714916266367795, 1.574348077387766e-05, 1.4385578713955318e-05, 466, 0
569, 0.0100, 0.00035626561186648806, 287.0300359725952,395, 0.9998777831786956, 0.9697668552398682, 0.9703062772750854, 0.0307025516255542, 0.11809928523551519, 0.11713588996858298, 1.2475761467137247e-05, 1.4182125042588677e-05, 466, 0
570, 0.0100, 0.00036336483871889243, 287.30794501304626,388, 0.9998799490464149, 0.969797670841217, 0.9703375697135925, 0.030728373827997407, 0.11808886504976011, 0.11712593542536012, 1.0420217530920928e-05, 1.3751651498631979e-05, 466, 0
571, 0.0100, 0.0003574805779476995, 287.58524107933044,392, 0.9998787114077181, 0.969812273979187, 0.9703417420387268, 0.030740037323059948, 0.11807876352128713, 0.11711589219909817, 1.0101496949743716e-05, 1.3333923085410163e-05, 466, 0
572, 0.0100, 0.0003065707024771233, 287.8588593006134,374, 0.9998842807818535, 0.9698232412338257, 0.9703646898269653, 0.030738135323697593, 0.11806760243028494, 0.117105154361982, 1.1161100703094284e-05, 1.3098840494585279e-05, 466, 0
573, 0.0100, 0.000307745918940681, 288.1403443813324,389, 0.9998796396367406, 0.9698430299758911, 0.9703834652900696, 0.030767263459479974, 0.11806044704411389, 0.11709804170819291, 7.155421038587684e-06, 1.2330284227917717e-05, 466, 0
574, 0.0100, 0.0003073149075949014, 288.4174313545227,372, 0.9998848996012019, 0.9698357582092285, 0.9703772068023682, 0.03076461225183237, 0.1180525697103985, 0.11709045826718724, 7.87728120689446e-06, 1.178998937976733e-05, 466, 0
575, 0.0100, 0.00030844029000539887, 288.69498109817505,361, 0.9998883031076179, 0.9698576331138611, 0.9704043865203857, 0.03080184692409666, 0.11804645027140323, 0.11708478616363785, 6.119455873282442e-06, 1.1041634149543305e-05, 466, 0
576, 0.0100, 0.00030824199530831505, 288.9762372970581,377, 0.9998833525528309, 0.9698628783226013, 0.9704043865203857, 0.030824059179208666, 0.1180398971173735, 0.11707900298561184, 6.553147996843367e-06, 1.0480331395048164e-05, 466, 0
577, 0.0100, 0.0003090244557820816, 289.2525384426117,370, 0.9998855184205503, 0.9698743224143982, 0.9704148173332214, 0.03083635726948544, 0.11803272533212025, 0.1170718746833091, 7.171813416723127e-06, 1.0090214815111879e-05, 466, 0
578, 0.0100, 0.000309837264493712, 289.5272376537323,384, 0.9998811866851116, 0.969886839389801, 0.9704294204711914, 0.030849142776339468, 0.1180260642737824, 0.11706520404122944, 6.661045817313305e-06, 9.679760524926383e-06, 466, 0
579, 0.0100, 0.00031054059785845154, 289.8056147098541,363, 0.9998876842882696, 0.969887375831604, 0.9704169034957886, 0.030857554951302987, 0.11801718673320782, 0.11705631263852827, 8.87756760556413e-06, 9.59638251168046e-06, 466, 0
580, 0.0100, 0.00033916151375122335, 290.083833694458,375, 0.9998839713721793, 0.9699113965034485, 0.9704607129096985, 0.030906689622195508, 0.11800788252990853, 0.11704732372566852, 9.3041672198646e-06, 9.566752670247015e-06, 466, 0
581, 0.0100, 0.0003117157747517973, 290.3557085990906,373, 0.9998845901915276, 0.9699124097824097, 0.9704565405845642, 0.030910663166720483, 0.1179942506553906, 0.1170345946243628, 1.3631878569619893e-05, 9.91159761550015e-06, 466, 0
582, 0.0100, 0.000312363516119774, 290.63131618499756,392, 0.9998787114077181, 0.96993488073349, 0.9704648852348328, 0.0309748880733874, 0.11797976182197731, 0.11702193849212274, 1.4488835452464155e-05, 1.0295149185464553e-05, 466, 0
583, 0.0100, 0.0003121140158095733, 290.90377831459045,392, 0.9998787114077181, 0.9699453115463257, 0.9704878330230713, 0.0309977374246008, 0.11796376847707603, 0.11700707990238304, 1.5993331219363305e-05, 1.075878609530552e-05, 466, 0
584, 0.0100, 0.0003186728365997204, 291.17698550224304,394, 0.9998780925883697, 0.9699698090553284, 0.9705253839492798, 0.031050501833426943, 0.11794828913523278, 0.11699255619362356, 1.5479373579430078e-05, 1.1157381522725391e-05, 466, 0
585, 0.0100, 0.0003270434326959355, 291.44847655296326,394, 0.9998780925883697, 0.9699938297271729, 0.970544159412384, 0.03109399854930915, 0.11793847814093766, 0.11698328931432482, 9.810993140207946e-06, 1.1014818686915303e-05, 466, 0
586, 0.0100, 0.0003228854434503967, 291.72169256210327,383, 0.9998814960947858, 0.9699755311012268, 0.9705358147621155, 0.031052222502584402, 0.11792784845764462, 0.11697160362312262, 1.0629641957582425e-05, 1.0975681125169203e-05, 466, 0
587, 0.0100, 0.0003356870218971634, 292.26911664009094,378, 0.9998830431431568, 0.969994843006134, 0.9705483317375183, 0.031098934306943098, 0.11792189370173162, 0.11696639579573967, 5.95478787242254e-06, 1.032464106683568e-05, 466, 0
588, 0.0100, 0.00033785316678764835, 292.5462543964386,371, 0.9998852090108761, 0.9699932932853699, 0.9705525040626526, 0.03106417777555104, 0.11791132229675674, 0.11695498351204586, 1.0571392543845537e-05, 1.0349054789748592e-05, 466, 0
589, 0.0100, 0.0003534416606850993, 292.8201913833618,359, 0.9998889219269663, 0.970009446144104, 0.9705483317375183, 0.031114872551006634, 0.1179066823832077, 0.11695093599547886, 4.63992854074502e-06, 9.551283738449201e-06, 466, 0
590, 0.0100, 0.0002871523049959022, 293.0937783718109,359, 0.9998889219269663, 0.9700157046318054, 0.9705566763877869, 0.031089659509914172, 0.11789802524132408, 0.11694220841981608, 8.6571172903116e-06, 9.457860461036998e-06, 466, 0
591, 0.0100, 0.00030637641040647933, 293.37034821510315,357, 0.9998895407463148, 0.970008909702301, 0.9705483317375183, 0.031093636876806257, 0.11789348577814672, 0.11693827832127804, 4.53945780676257e-06, 8.788484890439832e-06, 466, 0
592, 0.0100, 0.0002961413486581048, 293.6447241306305,364, 0.9998873748785954, 0.9700037240982056, 0.970558762550354, 0.031119351918519222, 0.11789119217330268, 0.11693668270318132, 2.2936126613665175e-06, 7.683774609805871e-06, 466, 0
593, 0.0100, 0.0002937324229887254, 293.9160521030426,368, 0.9998861372398986, 0.9700037240982056, 0.9705650210380554, 0.031117924604829802, 0.117886803240211, 0.11693267289008971, 4.388964830445707e-06, 7.265296880108921e-06, 466, 0
594, 0.0100, 0.0002939239329540544, 294.1962571144104,341, 0.9998944913011018, 0.9699849486351013, 0.9705608487129211, 0.031133596948512105, 0.1178828033410356, 0.11692897501633816, 3.999870102036618e-06, 6.844356425219395e-06, 466, 0
595, 0.0100, 0.00031063844668086874, 294.4704041481018,341, 0.9998944913011018, 0.9699875712394714, 0.970558762550354, 0.0311336172212065, 0.11787871473643981, 0.11692490135887748, 4.0886114280047625e-06, 6.500652332274533e-06, 466, 0
596, 0.0100, 0.00031095193421324746, 294.7440528869629,319, 0.9999012983139338, 0.9699687361717224, 0.9705337285995483, 0.031145171072849972, 0.1178755412863679, 0.11692193648666745, 3.17346505430971e-06, 6.050825351103607e-06, 466, 0
597, 0.0100, 0.00031105288920044627, 295.0184302330017,328, 0.9998985136268662, 0.9699791669845581, 0.9705420732498169, 0.031138807582061247, 0.11787187314898447, 0.11691802706512355, 3.668089281941289e-06, 5.7554216456230915e-06, 466, 0
598, 0.0100, 0.00031197930509970363, 295.2955250740051,332, 0.9998972759881695, 0.9699379801750183, 0.9704857468605042, 0.031154573410993997, 0.11786838598632064, 0.1169145844184942, 3.4871765354632656e-06, 5.474151651639773e-06, 466, 0
599, 0.0100, 0.00031158573991813584, 295.57362604141235,356, 0.9998898501559889, 0.9699353575706482, 0.9704815745353699, 0.031154818518889755, 0.11786308489697209, 0.1169094025380771, 5.301157416037761e-06, 5.456601175039686e-06, 466, 0
600, 0.0100, 0.00031105614350725825, 295.84705805778503,353, 0.9998907783850115, 0.9699249267578125, 0.9704815745353699, 0.031177667989264676, 0.11785805670172607, 0.1169051207594078, 5.028172749985127e-06, 5.412164770445531e-06, 466, 0
601, 0.0100, 0.000310522148509173, 296.1191580295563,354, 0.9998904689753373, 0.9699155688285828, 0.970469057559967, 0.031177975347660997, 0.11785025407930469, 0.11689748197853175, 7.802592886033133e-06, 5.613811214152098e-06, 466, 0
602, 0.0100, 0.0003048677648417603, 296.39229798316956,371, 0.9998852090108761, 0.9699103236198425, 0.9704586267471313, 0.031201594956747875, 0.11784433755274344, 0.11689188199518585, 5.916535686670277e-06, 5.643373210361899e-06, 466, 0
603, 0.0100, 0.00029590906270445867, 296.6712579727173,357, 0.9998895407463148, 0.9699093103408813, 0.9704607129096985, 0.031202860219239483, 0.11783442819859564, 0.1168815837433599, 9.909345098951805e-06, 5.970207013507502e-06, 466, 0
604, 0.0100, 0.0003067381176296866, 296.9456379413605,354, 0.9998904689753373, 0.9699097871780396, 0.9704774022102356, 0.03125207949435276, 0.1178315298011478, 0.11687882398506899, 2.898434099868341e-06, 5.554011751523478e-06, 466, 0
605, 0.0100, 0.00029577270040080753, 297.2296860218048,376, 0.9998836619625051, 0.9699066877365112, 0.9704627990722656, 0.031220885042846532, 0.1178233968440054, 0.11687023774816047, 8.132901967355943e-06, 5.769931650695805e-06, 466, 0
606, 0.0100, 0.0002976453865167759, 297.51068902015686,360, 0.9998886125172921, 0.9699056148529053, 0.9704711437225342, 0.031230416232360177, 0.11781976627461127, 0.11686633758657278, 3.630562445525176e-06, 5.5087237351983e-06, 466, 0
607, 0.0100, 0.00030345883741787874, 297.79726481437683,348, 0.9998923254333824, 0.9699228405952454, 0.9704940915107727, 0.031241435358699846, 0.11781719855861478, 0.11686335092786612, 2.567770012742998e-06, 5.103892350862389e-06, 466, 0
608, 0.0100, 0.00030977995111458107, 298.0730698108673,342, 0.9998941818914275, 0.9699353575706482, 0.9704961776733398, 0.031245678507697605, 0.1178146261537512, 0.11686031631137647, 2.572410394238722e-06, 4.765904996158311e-06, 466, 0
609, 0.0100, 0.0002964327268099073, 298.3468358516693,329, 0.999898204217192, 0.9699432253837585, 0.9705024361610413, 0.031245179369757466, 0.11781131412611373, 0.11685687179659252, 3.3119704042350318e-06, 4.5955710771859116e-06, 466, 0
610, 0.0100, 0.0003360328567312387, 298.6226019859314,326, 0.9998991324462145, 0.969963550567627, 0.9705232977867126, 0.031256475502112226, 0.11780876696158302, 0.11685358310838856, 2.547179254852594e-06, 4.3322298422865905e-06, 466, 0
611, 0.0100, 0.00029807108714569475, 298.905305147171,311, 0.9999037735913273, 0.969962477684021, 0.9705274701118469, 0.031252785700084565, 0.1178049537064086, 0.11684989397144983, 3.813242400535488e-06, 4.277300692135966e-06, 466, 0
612, 0.0100, 0.00034978799124146603, 299.1908390522003,315, 0.9999025359526306, 0.9699896574020386, 0.9705629348754883, 0.03127120529570134, 0.11780065487868568, 0.1168445593213372, 4.29885686095699e-06, 4.27945143594917e-06, 466, 0
613, 0.0100, 0.0002968235662712949, 299.48000931739807,310, 0.9999040830010015, 0.969994843006134, 0.970558762550354, 0.0312742392119281, 0.11779594461695983, 0.11683974260680227, 4.710274610603138e-06, 4.320698029017491e-06, 466, 0
614, 0.0100, 0.0002995828470020197, 299.7633321285248,309, 0.9999043924106757, 0.9700251221656799, 0.9705921411514282, 0.03128856869660919, 0.11779448723424908, 0.11683760559306558, 1.457383819250535e-06, 3.875751445275753e-06, 466, 0
615, 0.0100, 0.0002952651173932565, 300.05575227737427,346, 0.9998929442527308, 0.9699870347976685, 0.9705566763877869, 0.031268181603025455, 0.11779433713921261, 0.11683825423482197, 1.5007275987188873e-07, 2.799951526765573e-06, 466, 0
616, 0.0100, 0.000311457954866863, 300.62644624710083,312, 0.9999034641816532, 0.9700313806533813, 0.9705942273139954, 0.03129268810237205, 0.11779131066828943, 0.11683402958796885, 3.0264342561758806e-06, 2.821815313351166e-06, 466, 0
617, 0.0100, 0.0002980769486368984, 300.9123935699463,336, 0.9998960383494726, 0.9700016379356384, 0.9705545902252197, 0.03128032560649371, 0.11778901691987084, 0.11683247582791317, 2.2937644133802504e-06, 2.763952711507503e-06, 466, 0
618, 0.0100, 0.0002900104753622538, 301.19866251945496,317, 0.9999019171332822, 0.9700177907943726, 0.9705775380134583, 0.03128539247176838, 0.11778632675041288, 0.11682953560823102, 2.690159109086654e-06, 2.7564831642123928e-06, 466, 0
619, 0.0100, 0.00029754315542242785, 301.48097252845764,316, 0.9999022265429565, 0.9700167775154114, 0.9705775380134583, 0.031292105454488295, 0.11778383580618935, 0.1168267159388703, 2.490956118567089e-06, 2.7287039373314783e-06, 466, 0
620, 0.0100, 0.0003016806530172269, 301.7654445171356,302, 0.999906558278395, 0.9700209498405457, 0.9705671072006226, 0.031297556140891705, 0.117780927251318, 0.11682349989753273, 2.9086004214862182e-06, 2.7461811517293737e-06, 466, 0
621, 0.0100, 0.00029728606470989663, 302.05097365379333,289, 0.9999105806041595, 0.970024585723877, 0.9705629348754883, 0.031299347111265884, 0.11777748764727847, 0.11681983598692516, 3.439573163066534e-06, 2.808708826369657e-06, 466, 0
622, 0.0100, 0.0002968676375883668, 302.34921979904175,303, 0.9999062488687209, 0.9700318574905396, 0.9705712795257568, 0.03130442030686676, 0.1177742509037212, 0.11681619561564222, 3.236750600488225e-06, 2.848832865036909e-06, 466, 0
623, 0.0100, 0.000280044332580913, 302.9365909099579,300, 0.9999071770977435, 0.9700224995613098, 0.9705650210380554, 0.031296576899203676, 0.1177732309437256, 0.11681543576329241, 1.0199995460480338e-06, 2.570752528398559e-06, 466, 0
624, 0.0100, 0.0003002901857621565, 303.5336856842041,296, 0.9999084147364402, 0.9700350165367126, 0.9705796241760254, 0.03130556988907411, 0.11777208056841916, 0.11681383908606238, 1.150329965227126e-06, 2.372119085458839e-06, 466, 0
625, 0.0100, 0.00027996854758198, 304.1245186328888,281, 0.999913055881553, 0.9700292944908142, 0.9705691933631897, 0.031298817795454965, 0.11777008679364886, 0.11681201755184906, 1.993761222202073e-06, 2.3312570014451453e-06, 466, 0
626, 0.0100, 0.0002988078814537282, 304.41925859451294,296, 0.9999084147364402, 0.970055878162384, 0.9705921411514282, 0.03131096753441173, 0.11776915822519932, 0.1168103607270713, 9.286174800227087e-07, 2.12625243297676e-06, 466, 0
627, 0.0100, 0.00029833713038476177, 304.7110176086426,305, 0.9999056300493725, 0.9700501561164856, 0.9705858826637268, 0.03130573848399313, 0.11776453879693344, 0.11680555309622354, 4.61937445006555e-06, 2.2977969995338083e-06, 466, 0
628, 0.0100, 0.00029961805215691684, 305.010835647583,295, 0.9999087241461144, 0.9700877070426941, 0.9706360101699829, 0.03131162698373721, 0.1177619076909388, 0.11680234839078422, 2.6310971740495237e-06, 2.329132422634292e-06, 466, 0
629, 0.0100, 0.00029798613787370624, 305.30967473983765,271, 0.9999161499782949, 0.9700840711593628, 0.9706255793571472, 0.03130788766105149, 0.11775838860320414, 0.11679912262622977, 3.519128898163415e-06, 2.427271073748762e-06, 466, 0
630, 0.0100, 0.00030003690493818943, 305.59783959388733,278, 0.9999139841105756, 0.9701059460639954, 0.97065269947052, 0.031312970330247686, 0.11775416651649552, 0.11679448668014339, 4.222074200796455e-06, 2.56542332155656e-06, 466, 0
631, 0.0100, 0.00030163189782046696, 305.89167976379395,304, 0.9999059394590467, 0.9701284170150757, 0.9706756472587585, 0.03132044380100795, 0.11774750581033114, 0.11678771259013263, 6.660696860782966e-06, 2.822247529143556e-06, 466, 0
632, 0.0100, 0.0003007199701339709, 306.1887757778168,303, 0.9999062488687209, 0.9701471924781799, 0.9706881642341614, 0.03133206869771568, 0.11773963305905151, 0.11677926332893825, 7.872754756277356e-06, 3.127146760431998e-06, 466, 0
633, 0.0100, 0.0003121866046870276, 306.48784160614014,327, 0.9998988230365403, 0.9701586365699768, 0.970713198184967, 0.03137086896344297, 0.11772882462141826, 0.11676738849599064, 1.0808452041211059e-05, 3.540053188577635e-06, 466, 0
634, 0.0100, 0.00031204932781273524, 306.78672885894775,349, 0.9998920160237083, 0.9701628088951111, 0.9707090258598328, 0.03137298439316664, 0.11771953230967905, 0.11675762042064478, 9.292279051248409e-06, 3.898710905439496e-06, 466, 0
635, 0.0100, 0.00031276380935361606, 307.0847878456116,339, 0.9998951101204501, 0.9701836705207825, 0.970727801322937, 0.03139405895610031, 0.1177131601238773, 0.11675044252724226, 6.3722194948989674e-06, 4.0950386234241625e-06, 466, 0
636, 0.0100, 0.000307304060262247, 307.38231801986694,355, 0.9998901595656631, 0.9701946377754211, 0.9707403182983398, 0.031401511979903304, 0.11770598140132081, 0.1167423950640225, 7.178700434040675e-06, 4.331484704263626e-06, 466, 0
637, 0.0100, 0.0003301349657720414, 307.6785979270935,357, 0.9998895407463148, 0.9702301025390625, 0.9707736968994141, 0.03143671746328098, 0.11769943281745832, 0.11673422858685106, 6.5485881087234965e-06, 4.514273568471235e-06, 466, 0
638, 0.0100, 0.0003287955409551883, 307.9752461910248,363, 0.9998876842882696, 0.9702499508857727, 0.9707778692245483, 0.03143972756599608, 0.1176916884618181, 0.11672554210706879, 7.744344111867973e-06, 4.764612117583524e-06, 466, 0
639, 0.0100, 0.00032807829662481893, 308.2631130218506,372, 0.9998848996012019, 0.9702598452568054, 0.9707841277122498, 0.03145939692050455, 0.117682130000895, 0.1167144488951946, 9.558509642473845e-06, 5.1081520268856855e-06, 466, 0
640, 0.0100, 0.000326974422067062, 308.5605661869049,386, 0.9998805678657632, 0.9702728986740112, 0.9707841277122498, 0.03147801457026084, 0.11767083705014424, 0.11670163454178094, 1.1292950336208585e-05, 5.52991141771258e-06, 466, 0
641, 0.0100, 0.00032584571165257417, 308.86332416534424,397, 0.9998771643593471, 0.970268189907074, 0.9708091616630554, 0.03149439711144917, 0.11766134198632483, 0.11669093022074692, 9.49501632922789e-06, 5.837083804745175e-06, 466, 0
642, 0.0100, 0.0003249468564606175, 309.16113090515137,387, 0.9998802584560891, 0.9702844023704529, 0.9708341956138611, 0.0315172529819827, 0.11765357237157642, 0.1166816919027875, 7.769682160430058e-06, 6.006433333235949e-06, 466, 0
643, 0.0100, 0.00034494648128787414, 309.45814394950867,387, 0.9998802584560891, 0.9702927470207214, 0.970848798751831, 0.03155551784751887, 0.11765241929959488, 0.116678582211517, 1.1530287366001701e-06, 5.0925934615994995e-06, 466, 0
644, 0.0100, 0.0003251220983338273, 310.0506269931793,377, 0.9998833525528309, 0.9702718257904053, 0.9708154201507568, 0.03150419423384463, 0.11764803754266545, 0.1166768251147845, 4.381768699421307e-06, 5.016606680713346e-06, 466, 0
645, 0.0100, 0.00032402262461017964, 310.64271903038025,383, 0.9998814960947858, 0.9702817797660828, 0.9708446264266968, 0.03152473342181544, 0.11764236733500129, 0.11666976967744308, 5.67020375795424e-06, 5.07842348554329e-06, 466, 0
646, 0.0100, 0.00032457815579678943, 311.2356688976288,369, 0.9998858278302244, 0.9702755212783813, 0.9708154201507568, 0.03150129223228526, 0.11764181718167661, 0.11667038248753361, 5.501402123853083e-07, 4.066336934800157e-06, 466, 0
647, 0.0100, 0.0003238713054415377, 311.8257191181183,361, 0.9998883031076179, 0.9702749848365784, 0.9708341956138611, 0.031520170285208746, 0.11763796300515732, 0.11666541317620843, 3.854148136375746e-06, 4.0446026811023725e-06, 466, 0
648, 0.0100, 0.00029394592475459386, 312.11888813972473,359, 0.9998889219269663, 0.9702770709991455, 0.9708195924758911, 0.03149537532182467, 0.11763538840633517, 0.11666409640781317, 2.574618301651177e-06, 3.86597965399298e-06, 466, 0
649, 0.0100, 0.00029675467641127236, 312.4160211086273,349, 0.9998920160237083, 0.9702838659286499, 0.9708300232887268, 0.03151426964454854, 0.11763091842722968, 0.11665845481536623, 4.4699884827748004e-06, 3.9225117037807915e-06, 466, 0
650, 0.0100, 0.000282380789791615, 312.7151560783386,336, 0.9998960383494726, 0.9702760577201843, 0.9708216786384583, 0.031501978386655256, 0.1176264829249708, 0.11665486905721348, 4.435530710250601e-06, 3.971022815679669e-06, 466, 0
651, 0.0100, 0.0002953220569698729, 313.0114071369171,321, 0.9999006794945855, 0.9702786207199097, 0.9708216786384583, 0.03149018057872194, 0.11762356916200015, 0.11665262223640352, 2.9137516991128987e-06, 3.849970467101456e-06, 466, 0
652, 0.0100, 0.00029135384631213593, 313.2947664260864,299, 0.9999074865074177, 0.9702728986740112, 0.9708195924758911, 0.03148433420550183, 0.11762067467168592, 0.11664993890657617, 2.894508659520567e-06, 3.7417015478184396e-06, 466, 0
653, 0.0100, 0.00029409696332336204, 313.86895060539246,302, 0.999906558278395, 0.9702734351158142, 0.9708154201507568, 0.03148603016820005, 0.1176198182692903, 0.1166490467306336, 8.563883428097663e-07, 3.2287119710286645e-06, 466, 0
654, 0.0100, 0.0002717263155004973, 314.4753975868225,289, 0.9999105806041595, 0.9702744483947754, 0.970817506313324, 0.03148522223103307, 0.11761822203375139, 0.11664728045555472, 1.5962171675404369e-06, 3.0090927289708726e-06, 466, 0
655, 0.0100, 0.00029562258667605046, 315.07118463516235,285, 0.9999118182428562, 0.9702697396278381, 0.9708133339881897, 0.03148068193812235, 0.1176174576274095, 0.11664683785406896, 7.644346621954456e-07, 2.623771747267422e-06, 466, 0
656, 0.0100, 0.0002734546403901756, 315.3729405403137,291, 0.9999099617848112, 0.9702807068824768, 0.9708237648010254, 0.031483414096317185, 0.11761683584924923, 0.11664593170463855, 6.217779845441029e-07, 2.2719406402464597e-06, 466, 0
657, 0.0100, 0.00029571083487539676, 315.66794443130493,279, 0.9999136747009014, 0.9702702760696411, 0.9708112478256226, 0.03147771406032962, 0.11761566083788574, 0.116645162210882, 1.1749677570616068e-06, 2.12696271593737e-06, 466, 0
658, 0.0100, 0.0002937348066009678, 315.9630813598633,282, 0.9999127464718789, 0.9702718257904053, 0.9708195924758911, 0.03147603240010543, 0.11761345044353652, 0.1166429370811003, 2.2104718533644263e-06, 2.135169653484399e-06, 466, 0
659, 0.0100, 0.00029827293773713505, 316.258944272995,255, 0.9999211005330819, 0.9702713489532471, 0.9708133339881897, 0.03146911810220441, 0.11761075273674337, 0.11664070076142871, 2.6976584715787677e-06, 2.185686380701602e-06, 466, 0
660, 0.0100, 0.00028205307550539923, 316.55106234550476,247, 0.9999235758104754, 0.970268726348877, 0.9708133339881897, 0.031468652463118404, 0.11760940286179489, 0.11663926117219775, 1.3498843702414165e-06, 2.082853471245172e-06, 466, 0
661, 0.0100, 0.0002943911591331887, 316.84717750549316,247, 0.9999235758104754, 0.9702702760696411, 0.9708091616630554, 0.0314637973187473, 0.11760696056448583, 0.11663704948336318, 2.4422766558424014e-06, 2.1162761248491376e-06, 466, 0
662, 0.0100, 0.00029973702449339126, 317.1443614959717,245, 0.9999241946298238, 0.9702702760696411, 0.970802903175354, 0.031460592307909166, 0.11760553732529655, 0.1166357709537276, 1.4232966889654586e-06, 2.033970468553627e-06, 466, 0
663, 0.0100, 0.0002997467162965603, 317.4381203651428,233, 0.9999279075459141, 0.9702697396278381, 0.970802903175354, 0.031458605149427527, 0.1176032654646568, 0.11663352931117976, 2.2718177987712806e-06, 2.056589094472008e-06, 466, 0
664, 0.0100, 0.00029983051526007187, 317.73092126846313,247, 0.9999235758104754, 0.970268189907074, 0.9707987308502197, 0.031456051733860534, 0.11760120072215843, 0.11663162755756099, 2.064757141262419e-06, 2.057404442985432e-06, 466, 0
665, 0.0100, 0.0002959587302116163, 318.02438831329346,252, 0.9999220287621045, 0.9702697396278381, 0.9707987308502197, 0.03145395352401414, 0.11759957317603997, 0.11663007768225755, 1.6275120830328005e-06, 2.0097411651881935e-06, 466, 0
666, 0.0100, 0.0002926827505372462, 318.31547355651855,248, 0.9999232664008012, 0.970267653465271, 0.9707987308502197, 0.03145112339865549, 0.11759737861390501, 0.11662795346440977, 2.1945489049879363e-06, 2.0274989674438557e-06, 466, 0
667, 0.0100, 0.0002942685111923205, 318.60787439346313,249, 0.9999229569911271, 0.9702655673027039, 0.9707924723625183, 0.03144751144807638, 0.1175948228535922, 0.1166254814512265, 2.555756187974656e-06, 2.0749924442350226e-06, 466, 0
668, 0.0100, 0.00029260839338382056, 318.90079617500305,232, 0.9999282169555883, 0.9702666401863098, 0.9707924723625183, 0.03144623900651509, 0.11759283393670555, 0.11662352261658676, 1.9889727195104845e-06, 2.066225658407843e-06, 466, 0
669, 0.0100, 0.00029380929445861674, 319.49256920814514,243, 0.9999248134491722, 0.9702624678611755, 0.970788300037384, 0.03144464432690532, 0.11759218275042271, 0.11662306709725387, 6.51138603730006e-07, 1.8408878004855447e-06, 466, 0
670, 0.0100, 0.00029374314779443973, 319.7872881889343,236, 0.9999269793168916, 0.9702609181404114, 0.970788300037384, 0.031443628070820226, 0.11759066298043445, 0.1166215382679699, 1.5197926183374566e-06, 1.8059387667963841e-06, 466, 0
671, 0.0100, 0.0002987835158065264, 320.0841941833496,242, 0.9999251228588464, 0.9702634811401367, 0.9707862138748169, 0.031441996544459665, 0.11758944327947396, 0.116620372335029, 1.2197301870187083e-06, 1.7364372587853707e-06, 466, 0
672, 0.0100, 0.00028890007840785446, 320.3863580226898,240, 0.9999257416781947, 0.9702609181404114, 0.970788300037384, 0.03144104060896359, 0.11758847225508637, 0.11661937879945733, 9.709386694922717e-07, 1.6383714301245555e-06, 466, 0
673, 0.0100, 0.00029256203535597613, 320.6824541091919,245, 0.9999241946298238, 0.9702619314193726, 0.9707903861999512, 0.03143973393278651, 0.11758748371516797, 0.11661848603560449, 9.885710870738418e-07, 1.5576573186717677e-06, 466, 0
674, 0.0100, 0.0002941618672833905, 320.9795389175415,243, 0.9999248134491722, 0.9702609181404114, 0.9707862138748169, 0.03143870415966907, 0.11758674857197432, 0.11661775363827671, 7.351690480827955e-07, 1.4449853679023886e-06, 466, 0
675, 0.0100, 0.00029267854623287007, 321.2765336036682,239, 0.9999260510878689, 0.9702619314193726, 0.9707862138748169, 0.031437678059736865, 0.11758613055515832, 0.11661713175893021, 6.180232142716235e-07, 1.3273259442251014e-06, 466, 0
676, 0.0100, 0.0002943667350031153, 321.5718524456024,231, 0.9999285263652624, 0.9702603816986084, 0.9707841277122498, 0.03143666492876699, 0.11758568358369353, 0.11661670968546936, 4.469691279873622e-07, 1.1904401823992963e-06, 466, 0
677, 0.0100, 0.0002937660521202244, 321.8694167137146,212, 0.9999344051490721, 0.9702598452568054, 0.9707841277122498, 0.03143622786181506, 0.11758503891503365, 0.11661605962891829, 6.446687138284002e-07, 1.1196195659004515e-06, 466, 0
678, 0.0100, 0.000293784037941739, 322.4626085758209,216, 0.9999331675103753, 0.9702613949775696, 0.9707841277122498, 0.03143485841394324, 0.11758434644178029, 0.11661538702552586, 6.924772680549918e-07, 1.0670972079300477e-06, 466, 0
679, 0.0100, 0.0002857701353828309, 322.7553884983063,208, 0.9999356427877688, 0.9702593088150024, 0.9707841277122498, 0.03143453830446047, 0.1175837392334989, 0.11661474582857101, 6.071839096788434e-07, 1.0085922126436744e-06, 466, 0
680, 0.0100, 0.0002926863642394114, 323.351185798645,216, 0.9999331675103753, 0.9702577590942383, 0.9707799553871155, 0.03143327527914586, 0.11758315705526157, 0.11661417517287306, 5.821902750585695e-07, 9.546639965800956e-07, 466, 0
681, 0.0100, 0.0002927240425239601, 323.64795994758606,213, 0.9999340957393978, 0.9702577590942383, 0.9707799553871155, 0.031432379825750485, 0.11758240734013956, 0.11661341368866818, 7.496916698684908e-07, 9.318666264643775e-07, 466, 0
682, 0.0100, 0.0002968421381274837, 323.9403328895569,218, 0.9999325486910269, 0.9702572226524353, 0.9707799553871155, 0.03143154862084299, 0.11758200533321435, 0.1166129980775732, 4.0204068355031986e-07, 8.567327775234166e-07, 466, 0
683, 0.0100, 0.00029679316506471196, 324.23849272727966,212, 0.9999344051490721, 0.9702551364898682, 0.9707820415496826, 0.031430515039226184, 0.11758121953351333, 0.116612238842657, 7.85790419177701e-07, 8.493594388791493e-07, 466, 0
684, 0.0100, 0.0002967096518265394, 324.5367636680603,208, 0.9999356427877688, 0.97025465965271, 0.9707862138748169, 0.03142877579733756, 0.11758030793745229, 0.11661138677229438, 9.115935572512335e-07, 8.553866942273792e-07, 466, 0
685, 0.0100, 0.0002967254305071233, 324.82486367225647,198, 0.9999387368845106, 0.9702562093734741, 0.9707820415496826, 0.03142675747982228, 0.11757901198338833, 0.11661011564541689, 1.2959614560381638e-06, 8.916726582334353e-07, 466, 0
686, 0.0100, 0.00029893159747065656, 325.1216685771942,205, 0.9999365710167913, 0.9702577590942383, 0.9707820415496826, 0.031424399381274726, 0.11757767569600351, 0.11660879364882312, 1.3362638015823602e-06, 9.284833609029362e-07, 466, 0
687, 0.0100, 0.0002969095250063594, 325.4161305427551,196, 0.9999393557038591, 0.9702562093734741, 0.9707820415496826, 0.03142319989512455, 0.11757553684944211, 0.11660662076245676, 2.138875159651832e-06, 1.0092883409447768e-06, 466, 0
688, 0.0100, 0.0003050342730675132, 325.70960664749146,216, 0.9999331675103753, 0.9702467918395996, 0.9707778692245483, 0.03142093570973735, 0.11757409395463737, 0.11660532873377429, 1.4428359473295238e-06, 1.04600901179164e-06, 466, 0
689, 0.0100, 0.0003050180280634593, 326.010324716568,215, 0.9999334769200494, 0.9702484011650085, 0.9707778692245483, 0.031419875239056115, 0.1175712364779068, 0.11660255893723212, 2.8575089348614746e-06, 1.1565932230192604e-06, 466, 0
690, 0.0100, 0.0003064129478021345, 326.3033137321472,243, 0.9999248134491722, 0.9702577590942383, 0.9707903861999512, 0.03141662475827047, 0.1175701847602327, 0.11660169328230224, 1.0517944718096972e-06, 1.1456597812494692e-06, 466, 0
691, 0.0100, 0.0002962098342845916, 326.60259079933167,267, 0.9999173876169917, 0.9702478647232056, 0.9707778692245483, 0.03142082519215805, 0.11756975902328054, 0.11660107695818761, 4.256888644499357e-07, 1.0376701636434567e-06, 466, 0
692, 0.0100, 0.00030655253269619144, 327.18899869918823,256, 0.9999207911234077, 0.9702697396278381, 0.970802903175354, 0.03141525061449245, 0.11756637407783328, 0.11659791444664062, 3.3849140303188197e-06, 1.1679067295981705e-06, 466, 0
693, 0.0100, 0.0002963593153031437, 327.77698969841003,244, 0.999924504039498, 0.970253050327301, 0.9707862138748169, 0.03141491471741624, 0.11756485377330705, 0.11659632776031024, 1.520325434128944e-06, 1.1991154561511526e-06, 466, 0
694, 0.0100, 0.00029646638604001647, 328.076908826828,230, 0.9999288357749366, 0.9702744483947754, 0.9708049893379211, 0.03141247010764705, 0.11756374234943881, 0.11659528610735151, 1.1114304223902582e-06, 1.1900443008725098e-06, 466, 0
695, 0.0100, 0.0002963474878064727, 328.37300276756287,241, 0.9999254322685206, 0.9702697396278381, 0.9708008170127869, 0.03141122397840526, 0.11756217867126639, 0.11659360852027101, 1.563637554213848e-06, 1.2229830141004433e-06, 466, 0
696, 0.0100, 0.0002921740952899128, 328.6681718826294,240, 0.9999257416781947, 0.9702697396278381, 0.9707987308502197, 0.031409842853274215, 0.11756096921494283, 0.11659242206276205, 1.2094366931281186e-06, 1.221621582216396e-06, 466, 0
697, 0.0100, 0.00029181743480940836, 328.9660277366638,235, 0.9999272887265657, 0.9702734351158142, 0.9708049893379211, 0.031408628101845144, 0.11755982869294562, 0.11659134450015668, 1.1406056998064518e-06, 1.2132675463101374e-06, 466, 0
698, 0.0100, 0.00029866714782167717, 329.5647008419037,234, 0.9999275981362399, 0.9702734351158142, 0.9708049893379211, 0.03140798949337536, 0.11755941969611747, 0.11659092511000613, 4.089506360216433e-07, 1.0882483354008896e-06, 466, 0
699, 0.0100, 0.00029126785440778167, 329.858206987381,228, 0.9999294545942851, 0.9702791571617126, 0.9708070755004883, 0.03140704051774123, 0.11755870487625714, 0.11659022616374484, 7.148168063020321e-07, 1.0434573099435258e-06, 466, 0
700, 0.0100, 0.0002910928578800661, 330.15594720840454,229, 0.9999291451846108, 0.9702786207199097, 0.970802903175354, 0.031406100696108614, 0.11755867402877804, 0.11659017293121965, 3.082704025381133e-08, 7.337031780284848e-07, 466, 0
701, 0.0100, 0.0002941942919243001, 330.4486172199249,217, 0.9999328581007011, 0.9702796936035156, 0.9708049893379211, 0.031404576478873854, 0.11755706444271455, 0.11658856328832193, 1.609599364710279e-06, 7.936703192886023e-07, 466, 0
702, 0.0100, 0.00029493383047782756, 330.74089908599854,213, 0.9999340957393978, 0.9702781438827515, 0.9708112478256226, 0.03140275727603714, 0.1175560824712686, 0.11658755356372352, 9.820132471360932e-07, 8.107516852690489e-07, 466, 0
703, 0.0100, 0.0002932427932350984, 331.0307831764221,197, 0.9999390462941848, 0.9702760577201843, 0.9708091616630554, 0.03140067752675785, 0.11755503888744026, 0.11658643504264862, 1.0435451739121415e-06, 8.314769215863788e-07, 466, 0
704, 0.0100, 0.00029376974369621316, 331.32854199409485,197, 0.9999390462941848, 0.9702760577201843, 0.9708091616630554, 0.031398985644604985, 0.11755394945694951, 0.11658531233180712, 1.0894281677609197e-06, 8.542501023978898e-07, 466, 0
705, 0.0100, 0.0002941316213014666, 331.61663699150085,193, 0.9999402839328816, 0.9702744483947754, 0.9708070755004883, 0.03139758071513637, 0.11755246443716183, 0.11658379414992226, 1.4850296834734156e-06, 9.028176669082155e-07, 466, 0
706, 0.0100, 0.0003065323094572626, 331.90523409843445,206, 0.9999362616071171, 0.970267653465271, 0.9708049893379211, 0.031394864733830664, 0.11755144478447518, 0.11658260597392237, 1.0196036318022017e-06, 9.138673922292799e-07, 466, 0
707, 0.0100, 0.00030643682919826413, 332.1935541629791,204, 0.9999368804264656, 0.970267653465271, 0.9708070755004883, 0.03139408164604835, 0.11754963207334498, 0.1165808216784619, 1.812751821955727e-06, 9.786529248372954e-07, 466, 0
708, 0.0100, 0.00030992342274730595, 332.4789595603943,211, 0.9999347145587463, 0.9702661037445068, 0.970802903175354, 0.031391308437442325, 0.11754804003388042, 0.11657910987720557, 1.5920654162920878e-06, 1.0274528931632775e-06, 466, 0
709, 0.0100, 0.0003096934853278237, 332.76218271255493,213, 0.9999340957393978, 0.9702765345573425, 0.9708091616630554, 0.03139022654550453, 0.11754619772767774, 0.11657729926583846, 1.8422846786575464e-06, 1.0892345324133267e-06, 466, 0
710, 0.0100, 0.0003161024448195774, 333.0477147102356,222, 0.9999313110523301, 0.9702833294868469, 0.9708216786384583, 0.031388038335736744, 0.11754447878667418, 0.11657551987272255, 1.718921375931659e-06, 1.140078780632948e-06, 466, 0
711, 0.0100, 0.0003125392237738197, 333.62105774879456,217, 0.9999328581007011, 0.9702781438827515, 0.9708154201507568, 0.031388139159552825, 0.11754345394100016, 0.1165745622043488, 1.024877772412558e-06, 1.1279986600302245e-06, 466, 0
712, 0.0100, 0.0003155865143161534, 333.9038784503937,235, 0.9999272887265657, 0.9702922105789185, 0.9708258509635925, 0.03138736979788612, 0.1175431093484104, 0.1165742101523828, 3.446152748998177e-07, 1.001869551137864e-06, 466, 0
713, 0.0100, 0.00030590065090064985, 334.18551325798035,229, 0.9999291451846108, 0.9702713489532471, 0.9708049893379211, 0.031388976830237135, 0.11754296434790568, 0.11657421843900298, 1.449897173988468e-07, 8.25778897202918e-07, 466, 0
714, 0.0100, 0.00031830058495427836, 334.4657790660858,234, 0.9999275981362399, 0.97030109167099, 0.9708383679389954, 0.03138586052132459, 0.11754149592182517, 0.11657259785577354, 1.468393775141963e-06, 8.747050940018616e-07, 466, 0
715, 0.0100, 0.0003150935450370453, 334.75762128829956,243, 0.9999248134491722, 0.9702875018119812, 0.9708258509635925, 0.03138468912165933, 0.11753826422133509, 0.11656968256016101, 3.2317103637324873e-06, 9.968245681541883e-07, 466, 0
716, 0.0100, 0.00031526255105066096, 335.04090452194214,243, 0.9999248134491722, 0.9702885746955872, 0.970832109451294, 0.03138250470893607, 0.11753582353586592, 0.11656722938848627, 2.440729115607554e-06, 1.0902066282189092e-06, 466, 0
717, 0.0100, 0.0003046583419492287, 335.32315135002136,270, 0.9999164593879691, 0.9702916741371155, 0.970832109451294, 0.03138173767206012, 0.11753386197101792, 0.11656533503558456, 1.9615411833567853e-06, 1.1561593064849323e-06, 466, 0
718, 0.0100, 0.0003055442280306952, 335.6169602870941,256, 0.9999207911234077, 0.9702937602996826, 0.9708383679389954, 0.0313799037548929, 0.11753132719645257, 0.11656281892781363, 2.534774327711542e-06, 1.250575284782977e-06, 466, 0
719, 0.0100, 0.0003176808565810035, 335.91011214256287,249, 0.9999229569911271, 0.9703109860420227, 0.9708551168441772, 0.031379135489777006, 0.11753023321736408, 0.11656170024703288, 1.0939505520335402e-06, 1.2339530235411767e-06, 466, 0
720, 0.0100, 0.00030544597406176484, 336.19854640960693,227, 0.9999297640039592, 0.9702932238578796, 0.9708383679389954, 0.03137853397986094, 0.11753011561450162, 0.11656152219495314, 1.1764990674734133e-07, 9.755014573582815e-07, 466, 0
721, 0.0100, 0.0003083673128735021, 336.4979476928711,247, 0.9999235758104754, 0.9703208804130554, 0.9708613753318787, 0.031378231558279165, 0.11752977953016097, 0.11656114913108181, 3.3604873909964805e-07, 8.76890484339346e-07, 466, 0
722, 0.0100, 0.00030764489162219723, 336.79279255867004,244, 0.999924504039498, 0.9703094363212585, 0.970848798751831, 0.03137532742222173, 0.11752740854910088, 0.11655860343877467, 2.3710022824530164e-06, 9.685990054679751e-07, 466, 0
723, 0.0100, 0.0003159399172277658, 337.0888555049896,246, 0.9999238852201496, 0.9703187942504883, 0.9708572030067444, 0.03137467089003746, 0.1175262090800234, 0.11655755133530632, 1.1995226883443344e-06, 9.895334135323757e-07, 466, 0
724, 0.0100, 0.0003076973699873549, 337.39103150367737,235, 0.9999272887265657, 0.9703187942504883, 0.9708572030067444, 0.03137309804800505, 0.11752476214902727, 0.11655609593172431, 1.4468784763910225e-06, 1.0278520889400327e-06, 466, 0
725, 0.0100, 0.00030761484631516866, 337.68985247612,235, 0.9999272887265657, 0.9703187942504883, 0.9708572030067444, 0.03137170602299551, 0.11752377068996159, 0.11655509812566582, 9.91532015132135e-07, 1.0241610019235475e-06, 466, 0
726, 0.0100, 0.0003076575891598839, 337.98693561553955,232, 0.9999282169555883, 0.9703208804130554, 0.9708634614944458, 0.03137058269089829, 0.11752307186170399, 0.11655438759094458, 6.987659058876883e-07, 9.857449978351876e-07, 466, 0
727, 0.0100, 0.00030761057554355145, 338.28167366981506,222, 0.9999313110523301, 0.9703182578086853, 0.9708613753318787, 0.03136996721304268, 0.117522101506902, 0.11655338261367315, 9.703008905237454e-07, 9.84189589178882e-07, 466, 0
728, 0.0100, 0.0003073075979407965, 338.8737905025482,217, 0.9999328581007011, 0.9703193306922913, 0.9708613753318787, 0.03136870572549442, 0.11752120047711245, 0.11655251784669649, 9.010569168299565e-07, 9.755423161101969e-07, 466, 0
729, 0.0100, 0.00030722640485499275, 339.16688561439514,207, 0.999935952197443, 0.9703240394592285, 0.9708676338195801, 0.03136738381107049, 0.11751990849367175, 0.11655121498241693, 1.2920185501891224e-06, 1.0033405767600867e-06, 466, 0
730, 0.0100, 0.00031648468109000277, 339.46643352508545,205, 0.9999365710167913, 0.9703271389007568, 0.9708780646324158, 0.03136594766362602, 0.11751875550931289, 0.11655007436090102, 1.1529559671291656e-06, 1.0173837829283594e-06, 466, 0
731, 0.0100, 0.0003165327650422587, 339.7593026161194,202, 0.9999374992458139, 0.9703282117843628, 0.9708759784698486, 0.031364485584769286, 0.1175174311055685, 0.1165487514169489, 1.3244744572482592e-06, 1.044577551426673e-06, 466, 0
732, 0.0100, 0.000316377445433838, 340.05271553993225,199, 0.9999384274748365, 0.9703266024589539, 0.9708655476570129, 0.0313636102972036, 0.11751614315388695, 0.11654751305849023, 1.2878835161656e-06, 1.0666803088372438e-06, 466, 0
733, 0.0100, 0.0003162935128820695, 340.3462975025177,207, 0.999935952197443, 0.9703302979469299, 0.9708718061447144, 0.03136297407560031, 0.11751578402163174, 0.11654721110031607, 3.5906894660375777e-07, 9.566402177981928e-07, 466, 0
734, 0.0100, 0.00028875353398658037, 340.63757967948914,193, 0.9999402839328816, 0.9703282117843628, 0.9708655476570129, 0.03136366437792128, 0.11751528984750602, 0.1165466910157215, 4.942105201466429e-07, 8.95498721295701e-07, 466, 0
735, 0.0100, 0.0003051085909193617, 341.22473073005676,199, 0.9999384274748365, 0.9703302979469299, 0.9708718061447144, 0.03136159922542791, 0.11751373987726027, 0.11654515987336342, 1.5499755096071155e-06, 9.459996084709688e-07, 466, 0
736, 0.0100, 0.0002982743110175205, 341.5178508758545,186, 0.999942449800601, 0.9703370928764343, 0.97088223695755, 0.031361243061633584, 0.11751306200505882, 0.11654441168639798, 6.778770856030736e-07, 9.149912824375111e-07, 466, 0
737, 0.0100, 0.00029483299678722234, 341.81438183784485,191, 0.99994090275223, 0.9703428149223328, 0.9708759784698486, 0.031360675063438016, 0.11751227528844657, 0.1165436828582109, 7.867241846315487e-07, 9.012753865241204e-07, 466, 0
738, 0.0100, 0.00028825504409334953, 342.10642099380493,193, 0.9999402839328816, 0.9703401923179626, 0.9708780646324158, 0.03136027006607761, 0.11751173842950985, 0.1165431635042274, 5.368460228860616e-07, 8.557693616030706e-07, 466, 0
739, 0.0100, 0.00030754073401853495, 342.3968620300293,193, 0.9999402839328816, 0.9703412652015686, 0.97088223695755, 0.03135971391114304, 0.1175111481529234, 0.11654259753629945, 5.903014379526894e-07, 8.245717362970038e-07, 466, 0
740, 0.0100, 0.00030747916536746553, 342.69485116004944,195, 0.9999396651135333, 0.9703318476676941, 0.9708655476570129, 0.03135903994096154, 0.11751039614946807, 0.1165418596551901, 7.52021167699235e-07, 8.170123220694665e-07, 466, 0
741, 0.0100, 0.0003073950833753335, 342.9945023059845,190, 0.9999412121619042, 0.9703329205513, 0.9708676338195801, 0.03135854489696214, 0.11750986501136587, 0.11654135977126304, 5.311377751227031e-07, 7.825758919776155e-07, 466, 0
742, 0.0100, 0.00028408378125237515, 343.2891345024109,187, 0.9999421403909268, 0.9703333973884583, 0.9708655476570129, 0.03135806464885073, 0.11750938945046216, 0.11654085267524275, 4.755032275705062e-07, 7.445419378864241e-07, 466, 0
743, 0.0100, 0.00030743595931584627, 343.8818757534027,187, 0.9999421403909268, 0.9703333973884583, 0.9708613753318787, 0.03135742043395669, 0.11750879256619312, 0.11654028145543717, 5.969610096939748e-07, 7.282740668566358e-07, 466, 0
744, 0.0100, 0.00029131360294049925, 344.17290472984314,182, 0.9999436874392977, 0.9703339338302612, 0.9708697199821472, 0.031356756553678575, 0.117508241375644, 0.1165397034819688, 5.511155421883407e-07, 7.082549634921121e-07, 466, 0
745, 0.0100, 0.00030123261518006647, 344.47289276123047,183, 0.9999433780296235, 0.9703354835510254, 0.9708613753318787, 0.03135628634055137, 0.11750790100814792, 0.11653940547929431, 3.403910483895656e-07, 6.582160639010537e-07, 466, 0
746, 0.0100, 0.0002840468405706851, 344.7638747692108,182, 0.9999436874392977, 0.9703350067138672, 0.9708655476570129, 0.03135584815411306, 0.1175074037634844, 0.11653889975490192, 4.972873122593979e-07, 6.400182637329673e-07, 466, 0
747, 0.0100, 0.0003013608343341589, 345.05445861816406,185, 0.9999427592102751, 0.9703329205513, 0.9708572030067444, 0.03135554644437986, 0.11750732553156587, 0.1165388588669346, 7.821991945822226e-08, 5.186864072988641e-07, 466, 0
748, 0.0100, 0.0002882569134263182, 345.35103058815,188, 0.9999418309812526, 0.9703333973884583, 0.9708738923072815, 0.03135532261434126, 0.117507224868631, 0.11653863918861683, 1.0059990684929687e-07, 4.4022442834456017e-07, 466, 0
749, 0.0100, 0.000301364711856287, 345.6432807445526,190, 0.9999412121619042, 0.9703302979469299, 0.9708551168441772, 0.03135540917326458, 0.11750719872000737, 0.11653866696873832, 2.6229178939907172e-08, 3.3203601577068325e-07, 466, 0
750, 0.0100, 0.0002877624952727838, 345.94082975387573,188, 0.9999418309812526, 0.9703313112258911, 0.9708613753318787, 0.03135454496470647, 0.11750556046725899, 0.11653709639785137, 1.6382385078783646e-06, 3.894972426745535e-07, 466, 0
751, 0.0100, 0.0003014203448565567, 346.23078179359436,190, 0.9999412121619042, 0.9703282117843628, 0.9708508849143982, 0.03135424456646134, 0.11750404018727306, 0.11653561438751557, 1.5202978154438274e-06, 4.463204804990293e-07, 466, 0
752, 0.0100, 0.0003010696119926576, 346.5275237560272,187, 0.9999421403909268, 0.9703282117843628, 0.9708572030067444, 0.031352625896390755, 0.1175022831555636, 0.11653379118173651, 1.756957720408514e-06, 5.118683364218021e-07, 466, 0
753, 0.0100, 0.0003049463386378856, 346.8217158317566,200, 0.9999381180651623, 0.9703318476676941, 0.9708676338195801, 0.03135102716865043, 0.1175000342591292, 0.1165314731914011, 2.2489215614623914e-06, 5.935261657762125e-07, 466, 0
754, 0.0100, 0.000295452534896766, 347.12563467025757,242, 0.9999251228588464, 0.9703313112258911, 0.9708655476570129, 0.03135043921467333, 0.11749782728443636, 0.11652913355258919, 2.206989058645137e-06, 6.768242345170938e-07, 466, 0
755, 0.0100, 0.0003049879756856507, 347.42209649086,231, 0.9999285263652624, 0.9703354835510254, 0.9708529710769653, 0.03134906803018618, 0.1174954244993795, 0.11652672359480801, 2.40277660606969e-06, 7.68244836845991e-07, 466, 0
756, 0.0100, 0.000298856132162298, 347.7157735824585,237, 0.9999266699072173, 0.9703339338302612, 0.9708508849143982, 0.03134823567186533, 0.11749344692586122, 0.11652482992554004, 1.977583907547542e-06, 8.444290726009197e-07, 466, 0
757, 0.0100, 0.00031449621352207317, 348.01090383529663,253, 0.9999217193524303, 0.970328688621521, 0.9708446264266968, 0.03134883405161186, 0.1174922302744377, 0.11652362960703405, 1.2166508790018016e-06, 8.758373401305678e-07, 466, 0
758, 0.0100, 0.00031702968534130495, 348.6018908023834,240, 0.9999257416781947, 0.9703323841094971, 0.970848798751831, 0.03134724287350346, 0.11749130498957613, 0.11652277679014518, 9.253255605773392e-07, 8.806646560224791e-07, 466, 0
759, 0.0100, 0.00031687170924250287, 348.8958568572998,244, 0.999924504039498, 0.970329761505127, 0.9708425402641296, 0.031347660083921904, 0.11749054540108056, 0.11652201753674746, 7.595437874208244e-07, 8.677303583345171e-07, 466, 0
760, 0.0100, 0.00028595343600413056, 349.1876018047333,222, 0.9999313110523301, 0.9703318476676941, 0.9708446264266968, 0.031345255578852094, 0.1174902025871783, 0.11652162117044129, 3.4281642927180833e-07, 7.907741707731653e-07, 466, 0
761, 0.0100, 0.00031797376839174676, 349.4767646789551,226, 0.9999300734136334, 0.9703318476676941, 0.970848798751831, 0.0313471471833511, 0.11748988532144722, 0.11652138721794555, 3.172194811135176e-07, 7.217440510612112e-07, 466, 0
762, 0.0100, 0.0003172512744654248, 349.77196073532104,223, 0.9999310016426559, 0.970328688621521, 0.9708446264266968, 0.03134415954473012, 0.11748804888377926, 0.11651945778028051, 1.836493685944407e-06, 7.923988481735042e-07, 466, 0
763, 0.0100, 0.00031643847018956577, 350.0615785121918,210, 0.9999350239684204, 0.9703302979469299, 0.9708446264266968, 0.03134263363815234, 0.1174870285875711, 0.11651841702535867, 1.020290063963314e-06, 8.126842025474834e-07, 466, 0
764, 0.0100, 0.00029125496651283674, 350.351895570755,200, 0.9999381180651623, 0.9703302979469299, 0.9708446264266968, 0.03134160748466052, 0.11748659714283924, 0.1165179611732308, 4.3143562181158224e-07, 7.628185332058358e-07, 466, 0
765, 0.0100, 0.0003152355742696437, 350.64642453193665,204, 0.9999368804264656, 0.9703282117843628, 0.9708425402641296, 0.03134214741985594, 0.11748653790119187, 0.11651790115408697, 5.920269953441082e-08, 5.90762967569417e-07, 466, 0
766, 0.0100, 0.0002910928953053577, 350.9339575767517,198, 0.9999387368845106, 0.9703276753425598, 0.9708404541015625, 0.03134015350330726, 0.1174858783320318, 0.11651715917645145, 6.596213360660075e-07, 5.973122293312739e-07, 466, 0
767, 0.0100, 0.0003128935941225903, 351.23289036750793,191, 0.99994090275223, 0.9703255891799927, 0.9708300232887268, 0.031340790408402694, 0.11748584879512075, 0.11651715282665177, 2.9498378573133976e-08, 4.421412964926371e-07, 466, 0
768, 0.0100, 0.00030950828900132705, 351.5234341621399,192, 0.9999405933425558, 0.9703208804130554, 0.9708341956138611, 0.03133855372797922, 0.11748504483000824, 0.11651627076903509, 8.039857718189491e-07, 4.693856504241407e-07, 466, 0
769, 0.0100, 0.0002896070814881584, 351.81669521331787,190, 0.9999412121619042, 0.9703193306922913, 0.9708341956138611, 0.031337786360891774, 0.11748442466168027, 0.11651564827996236, 6.201423066176659e-07, 4.826429466895186e-07, 466, 0
770, 0.0100, 0.0002858523925401959, 352.106876373291,189, 0.9999415215715783, 0.9703193306922913, 0.9708341956138611, 0.031337794547182066, 0.11748427574291669, 0.11651553519465907, 1.4893303476593012e-07, 4.291039095085728e-07, 466, 0
771, 0.0100, 0.0002843044216596563, 352.6857931613922,187, 0.9999421403909268, 0.9703193306922913, 0.970832109451294, 0.031337237106965905, 0.11748412740896405, 0.11651536495205855, 1.4832246514329128e-07, 3.858574747290099e-07, 466, 0
772, 0.0100, 0.0002680117111869034, 352.9763910770416,186, 0.999942449800601, 0.9703193306922913, 0.970832109451294, 0.031337303832645345, 0.11748402519169784, 0.1165152706929572, 1.022112026266564e-07, 3.3785789801058874e-07, 466, 0
773, 0.0100, 0.00028681656841031693, 353.5579650402069,187, 0.9999421403909268, 0.9703193306922913, 0.970832109451294, 0.03133680557809799, 0.1174838759478459, 0.1165151057292203, 1.4929090602633366e-07, 3.113608495445758e-07, 466, 0
774, 0.0100, 0.0002910046325943002, 353.8474340438843,187, 0.9999421403909268, 0.9703187942504883, 0.9708341956138611, 0.03133617891503366, 0.117483822707208, 0.11651502707731554, 5.322803385554575e-08, 2.6094660183326455e-07, 466, 0
775, 0.0100, 0.00026557044919459945, 354.1357469558716,187, 0.9999421403909268, 0.9703193306922913, 0.9708341956138611, 0.0313363907922285, 0.11748366879706251, 0.11651488479911011, 1.5391428090372195e-07, 2.475280228253603e-07, 466, 0
776, 0.0100, 0.00028827203722780174, 354.7226040363312,187, 0.9999421403909268, 0.9703187942504883, 0.9708362817764282, 0.031335918244209886, 0.11748353570434245, 0.11651473641514967, 1.3304682164316795e-07, 2.3262821376684785e-07, 466, 0
777, 0.0100, 0.00029055516291426456, 355.0148539543152,185, 0.9999427592102751, 0.9703187942504883, 0.9708341956138611, 0.03133556275114877, 0.11748342877205636, 0.11651462454711689, 1.0697072040655176e-07, 2.1523982954238506e-07, 466, 0
778, 0.0100, 0.00028407007935705704, 355.59449076652527,185, 0.9999427592102751, 0.9703187942504883, 0.9708341956138611, 0.03133559732135513, 0.11748340152246176, 0.11651460131193256, 2.7239600838835365e-08, 1.7504529800629863e-07, 466, 0
779, 0.0100, 0.0002840712262140674, 356.1822817325592,185, 0.9999427592102751, 0.9703187942504883, 0.9708341956138611, 0.03133556077755293, 0.11748339414472611, 0.11651459288341037, 7.4262669069735665e-09, 1.2761815448196627e-07, 466, 0
780, 0.0100, 0.00029054868247165125, 356.4760868549347,185, 0.9999427592102751, 0.9703187942504883, 0.9708341956138611, 0.03133546717807314, 0.11748336484834082, 0.11651456400559584, 2.9253330771639163e-08, 1.1013839567983852e-07, 466, 0
781, 0.0100, 0.000288654923571502, 356.7700786590576,185, 0.9999427592102751, 0.9703193306922913, 0.9708341956138611, 0.031335316325323034, 0.11748332479757757, 0.11651452459049205, 4.007347435830422e-08, 9.954754891855699e-08, 466, 0
782, 0.0100, 0.0002905501878582485, 357.065958738327,185, 0.9999427592102751, 0.9703193306922913, 0.9708341956138611, 0.03133523738640475, 0.11748324975325442, 0.1165144493118864, 7.503608050185573e-08, 9.677307210575703e-08, 466, 0
783, 0.0100, 0.0002910052204508226, 357.3590817451477,183, 0.9999433780296235, 0.9703198671340942, 0.9708362817764282, 0.031334733613568456, 0.11748321785848384, 0.116514407402904, 3.188196552594835e-08, 8.660312912187638e-08, 466, 0
784, 0.0100, 0.0002883533546968547, 357.95135378837585,184, 0.9999430686199493, 0.9703193306922913, 0.9708362817764282, 0.03133484630050861, 0.11748312435815131, 0.1165143198316666, 9.345465340482306e-08, 8.726504537102482e-08, 466, 0
785, 0.0100, 0.0002910031409240007, 358.24188685417175,181, 0.9999439968489718, 0.9703198671340942, 0.9708362817764282, 0.03133442360485547, 0.11748303862356128, 0.11651422610518195, 8.580992469364723e-08, 8.71184297629993e-08, 466, 0
786, 0.0100, 0.0002899114194641392, 358.5367567539215,180, 0.999944306258646, 0.9703203439712524, 0.9708362817764282, 0.03133423444948944, 0.11748291957595941, 0.11651410381679889, 1.1903224619858044e-07, 8.98805037903684e-08, 466, 0
787, 0.0100, 0.00030544479562507313, 358.8272376060486,179, 0.9999446156683203, 0.9703214168548584, 0.9708383679389954, 0.03133390148686389, 0.11748284732567074, 0.11651403038129354, 7.22441256539863e-08, 8.793853011580376e-08, 466, 0
788, 0.0100, 0.00029056720746672163, 359.1213755607605,180, 0.999944306258646, 0.9703208804130554, 0.9708362817764282, 0.031333983373409466, 0.11748278831628398, 0.1165139752719515, 5.8941565808656726e-08, 8.44896378964041e-08, 466, 0
789, 0.0100, 0.00029088962044555747, 359.7054374217987,179, 0.9999446156683203, 0.9703198671340942, 0.9708362817764282, 0.03133379520975857, 0.11748273128180838, 0.11651391638393409, 5.7080077220383885e-08, 8.124030760706373e-08, 466, 0
790, 0.0100, 0.00028809146205038225, 359.99790263175964,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133361408822116, 0.11748268392046257, 0.11651386714582729, 4.733410664814475e-08, 7.69682871203022e-08, 466, 0
791, 0.0100, 0.00029088600655636176, 360.65021276474,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133353086011791, 0.11748262675033752, 0.116513808863526, 2.75276228894894e-08, 6.944764297765234e-08, 433, 0
792, 0.0100, 0.00028251975174466403, 360.9811215400696,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.031333507171799474, 0.1174826139584775, 0.11651379607122032, 1.2802334109496272e-08, 5.86436070736481e-08, 433, 0
793, 0.0100, 0.0002905724506547455, 361.2921426296234,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133348305150108, 0.1174826044061417, 0.11651378621730255, 9.495861916231085e-09, 4.8882346677702424e-08, 433, 0
794, 0.0100, 0.0002887002714505828, 361.6220648288727,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.0313334494590183, 0.11748259504915495, 0.11651377643183655, 9.374816534180042e-09, 4.1441276066882425e-08, 433, 0
795, 0.0100, 0.00028840326176510667, 361.94829082489014,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.031333419250815175, 0.11748258508591264, 0.11651376553444487, 9.959244345880691e-09, 3.593456952283829e-08, 433, 0
796, 0.0100, 0.0002844778186631861, 362.2771689891815,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133338503102744, 0.11748258031282927, 0.11651375950868789, 4.747691684237054e-09, 2.9350091042844175e-08, 433, 0
797, 0.0100, 0.00028447776450896166, 362.92484068870544,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133338483253605, 0.11748257927943903, 0.11651375851599932, 1.0885030654605998e-09, 2.11121018869128e-08, 433, 0
798, 0.0100, 0.00023839186273266974, 363.24741983413696,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.03133340584154874, 0.11748257884033522, 0.11651375862620966, 4.0296184444787997e-10, 1.42103481570845e-08, 433, 0
799, 0.0100, 0.00024389792292977365, 363.89466071128845,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.031333393915831655, 0.11748257542327584, 0.11651375494864963, 3.442768778394445e-09, 1.233204304958619e-08, 433, 0
800, 0.0100, 0.00026020775865540427, 364.5475835800171,177, 0.9999452344876686, 0.9703219532966614, 0.9708383679389954, 0.031333391068952145, 0.11748257466745363, 0.11651375412342721, 7.262574985844594e-10, 9.29053217810263e-09, 433, 0


==> data/lbfgs_outs/url_combined_normalized_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.049311621273295275, 2.6195528507232666,992, 0.999693065603205, 0.6692781448364258, 0.6699198484420776, 8.034650952864242e-06, 0.6078728535413342, 0.6072120661603192, 0.6078728535121073, 0.6078728535121073, 3231961, 0
1, 1.0000, 0.049632903689730314, 3.5755045413970947,1049, 0.9996754292517762, 0.6692781448364258, 0.6699198484420776, 8.301773888820954e-06, 0.6055875233296856, 0.6049269865868436, 0.002285330215810788, 0.347797431420834, 3231961, 0
2, 1.0000, 0.05375242410119455, 4.520512342453003,6560, 0.9979702725373233, 0.8618564009666443, 0.8627974987030029, 5.4984310604536666e-05, 0.44983423554926244, 0.4489779678713063, 0.15575328780472564, 0.3209500558271005, 3231961, 0
3, 1.0000, 0.020205552255188164, 5.480529308319092,15451, 0.9952193111241132, 0.8646144866943359, 0.8653995990753174, 0.0001509297124024374, 0.31686259620423846, 0.31536529528754126, 0.13297163926256567, 0.29387971654243444, 3231961, 0
4, 1.0000, 0.02004606211586721, 6.455669403076172,16613, 0.9948597770827061, 0.8733733892440796, 0.8742325901985168, 0.00016994566709362073, 0.2945896249692684, 0.29323457213465126, 0.022272971255050233, 0.2270546846007808, 3231961, 0
5, 1.0000, 0.013936741629570083, 7.426279544830322,19799, 0.9938739978607415, 0.9263051152229309, 0.9265273809432983, 0.0002227862505554778, 0.20962787362240806, 0.20875948721664483, 0.08496175133463693, 0.20579734406664552, 3231961, 0
6, 1.0000, 0.006155688125942947, 8.39484190940857,26461, 0.9918127106112976, 0.9355935454368591, 0.9361345171928406, 0.0004230780173256857, 0.163373221397692, 0.16275980205027557, 0.046254652229222565, 0.17726023922490852, 3231961, 0
7, 1.0000, 0.0044936065797558334, 9.34458589553833,24486, 0.9924237947178199, 0.959993302822113, 0.9602275490760803, 0.0003696082845807484, 0.1346434282041757, 0.13408176615031525, 0.028729793198883607, 0.1477690386653083, 3231961, 0
8, 1.0000, 0.003544457527575047, 10.32581877708435,24183, 0.992517545849099, 0.960436224937439, 0.9607429504394531, 0.00039102672991405996, 0.12874680483631618, 0.12818963770922953, 0.005896623371700049, 0.1070743488757015, 3231961, 0
9, 1.0000, 0.005576274157238707, 12.238166570663452,25245, 0.9921889527751109, 0.9614613056182861, 0.9617236852645874, 0.0004485976831974677, 0.12657624366934384, 0.12599468146658252, 0.0021705611648806244, 0.07250602571876605, 3231961, 0
10, 1.0000, 0.0013745542271212084, 13.207157611846924,25970, 0.9919646307613241, 0.9617331027984619, 0.962007462978363, 0.0005032508166184572, 0.11544723339026602, 0.11490262368041745, 0.011129010292387762, 0.060114929908781194, 3231961, 0
11, 1.0000, 0.0012827472085507102, 14.15943193435669,29198, 0.9909658563330436, 0.9616391658782959, 0.9619553089141846, 0.000531760199578506, 0.113620033644602, 0.11306552437052932, 0.0018271997336454932, 0.042389931316927865, 3231961, 0
12, 1.0000, 0.0010558523023317696, 15.121540069580078,29048, 0.991012267784172, 0.9620763659477234, 0.9624958038330078, 0.0005710437161227381, 0.11148425121128837, 0.11091557799750996, 0.0021357824230594236, 0.03144069534828594, 3231961, 0
13, 1.0000, 0.001324531660135409, 16.096642017364502,26766, 0.9917183406606701, 0.9626768231391907, 0.9629778265953064, 0.0006142175123351038, 0.10918258324196181, 0.10860529203993435, 0.0023016679776586974, 0.024207347005866436, 3231961, 0
14, 1.0000, 0.0016447879967670484, 17.073472023010254,31178, 0.9903532251781504, 0.9643691182136536, 0.964557409286499, 0.0007343844868588394, 0.1062753365617707, 0.1057036267076279, 0.0029072467044636424, 0.019583966828000978, 3231961, 0
15, 1.0000, 0.001680139180632355, 18.02898621559143,32414, 0.9899707948208534, 0.9641510248184204, 0.9644948244094849, 0.0006944190581559704, 0.10372275346974688, 0.10305870892054449, 0.0025525830696649238, 0.015973812661987306, 3231961, 0
16, 1.0000, 0.0009300498008698987, 19.95455002784729,34649, 0.989279264199042, 0.965107262134552, 0.9654693007469177, 0.0007075352394198394, 0.10212412905850658, 0.10145985570814461, 0.0015986244177912667, 0.012689437538371508, 3231961, 0
17, 1.0000, 0.001156177915780955, 20.918537139892578,48524, 0.9849862049696763, 0.967093288898468, 0.9673619270324707, 0.0008562518906785916, 0.09811224949353338, 0.09740734748225699, 0.004011879555345835, 0.0113092270614371, 3231961, 0
18, 1.0000, 0.0008159116008244158, 22.835073232650757,50678, 0.9843197365314742, 0.9674730896949768, 0.9676979184150696, 0.0009123045984528826, 0.09693486020725603, 0.09624186552472515, 0.001177389280903024, 0.009019482891408243, 3231961, 0
19, 1.0000, 0.0008299310270352089, 23.44689631462097,12125, 0.9962484077004642, 0.9674835205078125, 0.9677250385284424, 0.0008217481252940447, 0.09687300604710858, 0.09617479762987488, 3.052851264798151e-06, 0.0040563371012097066, 12423, 0
20, 1.0000, 0.0011045359573624918, 24.075969457626343,12114, 0.9962518112068803, 0.9678210020065308, 0.9680046439170837, 0.0008249007108195507, 0.09642207049112593, 0.09573076201596424, 0.0004509355679553767, 0.003256357552924867, 12423, 0
21, 1.0000, 0.0009536268106256809, 24.690032243728638,12101, 0.9962558335326447, 0.9677333831787109, 0.9679775238037109, 0.0008307249146168804, 0.09566599079925223, 0.09499759648669232, 0.0007560796828352256, 0.0028139451855767575, 12423, 0
22, 1.0000, 0.0006084870083423828, 25.304157257080078,12218, 0.9962196326007646, 0.9681115746498108, 0.9683218598365784, 0.0008757626612388025, 0.09363074879834125, 0.09309602247215377, 0.002035242021550615, 0.002724241948886395, 12423, 0
23, 1.0000, 0.000565951903459279, 25.907791137695312,12204, 0.9962239643362033, 0.9684887528419495, 0.9687203764915466, 0.0008881815897096569, 0.09276405841220817, 0.09223484047576751, 0.0008666903739440179, 0.002429447429001588, 12423, 0
24, 1.0000, 0.0004988588227184878, 26.51934814453125,12250, 0.9962097314911906, 0.9690949320793152, 0.9693818688392639, 0.000962069627173502, 0.09123612881049255, 0.090799887916951, 0.0015279296035274476, 0.0023193542682572094, 12423, 0
25, 1.0000, 0.000852174873740086, 27.134665966033936,12246, 0.9962109691298874, 0.9705885052680969, 0.9708780646324158, 0.001132050754181076, 0.08760082165601356, 0.08714272940434811, 0.0036353071405806486, 0.0024259647810775694, 12423, 0
26, 1.0000, 0.0023554081621536215, 28.44923186302185,12257, 0.9962075656234713, 0.970939576625824, 0.9713976383209229, 0.0012712608022100993, 0.08595391445921229, 0.0854633741901267, 0.0016469072107781896, 0.002333796346580967, 12423, 0
27, 1.0000, 0.0014981358581758774, 29.111896753311157,12263, 0.9962057091654262, 0.9716704487800598, 0.9721863865852356, 0.0013641484755805484, 0.08362259542208988, 0.08308147428478826, 0.002331319025890219, 0.0023335484960970566, 12423, 0
28, 1.0000, 0.0006198631333785738, 29.773437976837158,12270, 0.9962035432977069, 0.9727112054824829, 0.9729605913162231, 0.001568558291240013, 0.08062110265591528, 0.0800397513923265, 0.0030014927614476217, 0.0023930340482146645, 12423, 0
29, 1.0000, 0.0007129153204037139, 30.421823024749756,12292, 0.9961967362848747, 0.9737582206726074, 0.9739913940429688, 0.0017320525418576193, 0.07833720423258848, 0.07771179894663355, 0.002283898420167227, 0.0023818898209141057, 12423, 0
30, 1.0000, 0.0010884013627294427, 31.081212282180786,12290, 0.9961973551042231, 0.9753143787384033, 0.9754019975662231, 0.00235900753262915, 0.0758306519720609, 0.07523554752024894, 0.0025065522708473398, 0.0023940718390948173, 12423, 0
31, 1.0000, 0.000477769264193488, 32.3777642250061,12241, 0.9962125161782583, 0.9756565690040588, 0.9758673310279846, 0.0021613625240455804, 0.073217393968, 0.07264906474852997, 0.002613257997434587, 0.0024151365428101462, 12423, 0
32, 1.0000, 0.0007596862746262214, 33.70185041427612,12220, 0.9962190137814163, 0.9758036732673645, 0.9759361743927002, 0.002250202030221564, 0.07299853399065409, 0.07243428164322217, 0.00021885998154326514, 0.0018996087268770224, 12423, 0
33, 1.0000, 0.0007460838878176803, 34.36716341972351,12199, 0.9962255113845743, 0.9759873151779175, 0.9761239886283875, 0.002383939285443336, 0.07201810280599635, 0.07149105012485225, 0.0009804312012561267, 0.0017780315085654038, 12423, 0
34, 1.0000, 0.001044237923552821, 35.66123938560486,12144, 0.9962425289166547, 0.9759774208068848, 0.9761198163032532, 0.0026423142529398524, 0.07112361145858583, 0.07053722797220897, 0.0008944913425593254, 0.0016599810173940491, 12423, 0
35, 1.0000, 0.0006525536174880649, 36.30956411361694,12175, 0.9962329372167548, 0.976315975189209, 0.9764432907104492, 0.0028122377352599636, 0.07040960793741952, 0.06985984735131724, 0.0007140035204168532, 0.0015256778630950854, 12423, 0
36, 1.0000, 0.0006361514091434646, 36.96013879776001,12174, 0.996233246626429, 0.9766279458999634, 0.9767270684242249, 0.002902126281201096, 0.06984284309581618, 0.0693309633969662, 0.0005667648285321986, 0.0013818371030282191, 12423, 0
37, 1.0000, 0.0005297741694642107, 38.22435283660889,12145, 0.9962422195069804, 0.9765903949737549, 0.9767500162124634, 0.0028380951998400747, 0.0693107148280066, 0.06881654589347559, 0.0005321282771148933, 0.001256066978576144, 12423, 0
38, 1.0000, 0.0008990919798846875, 38.87809896469116,12208, 0.9962227266975066, 0.9768908619880676, 0.976898193359375, 0.0028298539010089534, 0.0684154116404953, 0.06806695410864409, 0.0008953031780989384, 0.0012142511714624937, 12423, 0
39, 1.0000, 0.0007661859544003801, 39.56146192550659,12183, 0.9962304619393613, 0.9769012928009033, 0.9771109819412231, 0.002982149525747502, 0.06783305867840754, 0.0674647528017988, 0.0005823529710886344, 0.001128226529287352, 12423, 0
40, 1.0000, 0.0004385623232838408, 40.20248365402222,12150, 0.9962406724586095, 0.9771193265914917, 0.9772445559501648, 0.0031559431613737057, 0.06745587916800472, 0.06709264225596896, 0.00037717951000156014, 0.0010111404537662412, 12423, 0
41, 1.0000, 0.0004941068375541455, 40.85098576545715,12154, 0.9962394348199127, 0.9771986603736877, 0.9773029685020447, 0.0032114093642476443, 0.0673429978706023, 0.0669972634090887, 0.0001128812853762734, 0.0008120682520830321, 12423, 0
42, 1.0000, 0.0004670737649443275, 41.500016927719116,10549, 0.9967360373469853, 0.977108895778656, 0.9772111773490906, 0.0030229956011709417, 0.06733185171569309, 0.06695868074957831, 5.101274520719068e-07, 0.00038850905766180105, 29951, 0
43, 1.0000, 0.00040951790896343054, 42.164620876312256,10809, 0.9966555908316963, 0.9774396419525146, 0.9774824380874634, 0.003021675262169023, 0.06678900614549593, 0.06650798268270097, 0.0005428455746268601, 0.0004017248189458968, 29951, 0
44, 1.0000, 0.00025532552019903585, 43.45570492744446,10787, 0.9966623978445285, 0.9774297475814819, 0.9775325059890747, 0.0030214782857885445, 0.06668447343418761, 0.06639454678646593, 0.00010453269903329399, 0.00035112440293874256, 29951, 0
45, 1.0000, 0.00020127956902586777, 44.10896110534668,10804, 0.9966571378800673, 0.9774777293205261, 0.9775095582008362, 0.0030211018041249836, 0.06662906469477511, 0.06633911119488847, 5.5408750784829985e-05, 0.00029192598095898435, 29951, 0
46, 1.0000, 0.00026148275817325785, 44.75944495201111,10978, 0.9966033005967584, 0.9775669574737549, 0.9777244925498962, 0.0030183410885111397, 0.06623652202747406, 0.06593468619892598, 0.0003925426638888979, 0.00030070050672764134, 29951, 0
47, 1.0000, 0.00031391091501423206, 45.42025804519653,11370, 0.9964820120044765, 0.9778230786323547, 0.9780020117759705, 0.0030119327044675743, 0.06553743937854585, 0.06520824574859531, 0.000699082650267982, 0.0003271700921806174, 29951, 0
48, 1.0000, 0.000760623220428429, 46.077715158462524,11295, 0.9965052177300406, 0.9778763055801392, 0.9780876040458679, 0.003011194662125026, 0.06527375238817733, 0.06498633096726875, 0.00026368698875628427, 0.00032018804083487574, 29951, 0
49, 1.0000, 0.0004076740477739406, 46.7303581237793,11368, 0.9964826308238249, 0.9780244827270508, 0.9781230688095093, 0.003010919965492836, 0.06480729423498277, 0.0645387856661817, 0.00046645816324053513, 0.0003324649493794899, 29951, 0
50, 1.0000, 0.0004888677936069738, 47.38251519203186,11430, 0.9964634474240253, 0.9780328273773193, 0.9782315492630005, 0.0030134543620650217, 0.06444740208457421, 0.0642097163572504, 0.00035989213881873483, 0.0003351108700490761, 29951, 0
51, 1.0000, 0.00019431349929753525, 48.69550824165344,11340, 0.9964912942947022, 0.9780364632606506, 0.978193998336792, 0.0030148565389847347, 0.06412108489950284, 0.06382322848791212, 0.00032631719142833804, 0.0003342209422475191, 29951, 0
52, 1.0000, 0.00032144383859332936, 49.35046100616455,11456, 0.9964554027724963, 0.9780651330947876, 0.9782774448394775, 0.0030217873996304543, 0.06388095505611356, 0.06360514359031715, 0.00024012983947084565, 0.00032335151968572185, 29951, 0
53, 1.0000, 0.0002861616973956788, 50.01137709617615,11541, 0.9964291029501903, 0.9787313342094421, 0.9789034724235535, 0.00305302180903545, 0.06266911963414824, 0.06236864991568006, 0.001211835416636109, 0.00036902159345764406, 29951, 0
54, 1.0000, 0.0005073250674669866, 51.293643951416016,11502, 0.9964411699274837, 0.9787360429763794, 0.9788826107978821, 0.0030475178636304484, 0.06259252597930107, 0.06228178528834866, 7.659366573434245e-05, 0.00031533043314339854, 29951, 0
55, 1.0000, 0.0003303303940197807, 51.943825006484985,11565, 0.9964216771180098, 0.9790015816688538, 0.9790787696838379, 0.0030662333239643612, 0.06229338267510018, 0.061975874065244754, 0.0002991433015434794, 0.0003136730644929727, 29951, 0
56, 1.0000, 0.00028389222518025226, 52.600926876068115,11531, 0.9964321970469322, 0.9789848923683167, 0.9790745973587036, 0.0030675758121472547, 0.06217998508719774, 0.061863951711408086, 0.00011339759306434882, 0.0002833282556536207, 29951, 0
57, 1.0000, 0.00039982864698037294, 53.24683690071106,11475, 0.9964495239886867, 0.9790291786193848, 0.9791455268859863, 0.0030815982252403225, 0.06193514967872979, 0.061630268627260856, 0.0002448353982644341, 0.0002792211554212071, 29951, 0
58, 1.0000, 0.00016088598736066904, 53.91515588760376,11494, 0.9964436452048772, 0.9790469408035278, 0.9791914224624634, 0.0030869270595580366, 0.0618011048614879, 0.061520325407868705, 0.00013404481918333905, 0.0002594648257509966, 29951, 0
59, 1.0000, 0.00016792029981489286, 54.57248091697693,11510, 0.9964386946500902, 0.9791366457939148, 0.9792770147323608, 0.0030889295409350865, 0.06166697888268009, 0.06141225845685608, 0.0001341259831209654, 0.00024289687864203084, 29951, 0
60, 1.0000, 0.00034143154110953587, 55.870867013931274,11600, 0.9964108477794131, 0.9794585704803467, 0.9795712232589722, 0.0031086539174972343, 0.0614448176068612, 0.06124435188292874, 0.00022216127279992698, 0.00024073906864026075, 29951, 0
61, 1.0000, 0.00014423084253836836, 56.51987099647522,11484, 0.9964467393016191, 0.9793828725814819, 0.9795566201210022, 0.00311372168958136, 0.061155351202120886, 0.06092058196066973, 0.0002894664194016544, 0.00024521765631978687, 29951, 0
62, 1.0000, 0.000349598320286234, 57.16178894042969,11704, 0.9963786691732975, 0.9800506234169006, 0.9802181124687195, 0.0031870467400126534, 0.06083876847981304, 0.060701635767763495, 0.0003165827089791212, 0.0002515621412418628, 29951, 0
63, 1.0000, 0.00020489145263778184, 58.47887301445007,11683, 0.9963851667764555, 0.9798550009727478, 0.9800469875335693, 0.003168960192678625, 0.060615605189960314, 0.06042698506450758, 0.00022316329293715215, 0.0002485667480332933, 29951, 0
64, 1.0000, 0.000314681785057508, 59.78925085067749,11623, 0.9964037313569069, 0.979982852935791, 0.9801095724105835, 0.0031811521176241552, 0.06056216889685471, 0.060369373518569074, 5.343628528545197e-05, 0.00021314853570395908, 29951, 0
65, 1.0000, 0.00026493766503723733, 60.45159697532654,11634, 0.9964003278504908, 0.9800177812576294, 0.980165958404541, 0.0031937157639251356, 0.06051169339122265, 0.06032454162010519, 5.04755086935052e-05, 0.00018455345864855762, 29951, 0
66, 1.0000, 0.0002233759013229842, 61.106938123703,11613, 0.9964068254536488, 0.9801121950149536, 0.9802827835083008, 0.003206907811104759, 0.06041172532787731, 0.060242039152382715, 9.99680602626965e-05, 0.0001735785660267145, 29951, 0
67, 1.0000, 0.00038882936740079543, 61.7582151889801,11700, 0.9963799068119943, 0.9804361462593079, 0.9807001352310181, 0.003258924084244363, 0.059905864960739574, 0.05977047880618509, 0.000505860380736238, 0.00019317439166885832, 29951, 0
68, 1.0000, 0.00025873153047050563, 62.41555619239807,11761, 0.9963610328218688, 0.9805212020874023, 0.9807105660438538, 0.0033486716355719337, 0.05962589311748469, 0.059522756879897186, 0.0002799718316427585, 0.00020047768181530185, 29951, 0
69, 1.0000, 0.00013306485228928498, 63.076759338378906,11727, 0.9963715527507913, 0.9804674386978149, 0.9807063937187195, 0.0033060087068121414, 0.059487027137226305, 0.059333198232818796, 0.00013886599108322434, 0.00019324978455871367, 29951, 0
70, 1.0000, 0.00030267441027552786, 64.38155031204224,11703, 0.9963789785829718, 0.9805488586425781, 0.9808691740036011, 0.0033351634302192243, 0.059442376657528495, 0.05929402223624157, 4.4650468065898785e-05, 0.0001669128290496183, 29951, 0
71, 1.0000, 0.00024378900992280046, 65.03614544868469,11683, 0.9963851667764555, 0.9805712699890137, 0.9808733463287354, 0.003376576693933937, 0.05933474693754384, 0.05919363929915473, 0.00010762972973798329, 0.00015974746359351055, 29951, 0
72, 1.0000, 0.0001760704643063176, 65.68939232826233,11685, 0.9963845479571072, 0.980653703212738, 0.9809359312057495, 0.0034212083807270677, 0.05904431823621098, 0.05889076512400897, 0.0002904286989227206, 0.00016958776909299346, 29951, 0
73, 1.0000, 0.0007566615223159754, 66.99564528465271,11759, 0.9963616516412173, 0.9809322953224182, 0.9811091423034668, 0.0034891345319500344, 0.0586318244329413, 0.058442095706974416, 0.00041249380790969736, 0.00018535180419844543, 29951, 0
74, 1.0000, 0.00027839765129725446, 67.66203737258911,11794, 0.9963508223026206, 0.9810532927513123, 0.9812593460083008, 0.003596785693253676, 0.05832280660845941, 0.058154949622029536, 0.0003090178157287987, 0.0001950722475756799, 29951, 0
75, 1.0000, 0.000257459860711514, 68.31615138053894,11783, 0.9963542258090367, 0.9810778498649597, 0.9812656044960022, 0.0036034353497464457, 0.05830183377396292, 0.05813546604209632, 2.097282899145292e-05, 0.00015607798177800461, 29951, 0
76, 1.0000, 0.00022614183745329287, 68.96321439743042,11750, 0.9963644363282849, 0.9811294674873352, 0.9813449382781982, 0.0036301566996131953, 0.05817631178602671, 0.05803304497253209, 0.00012552199292070743, 0.00015271421326350712, 29951, 0
77, 1.0000, 0.00032545907718180294, 70.24971032142639,11806, 0.9963471093865304, 0.9811216592788696, 0.9813365936279297, 0.003744126002928271, 0.057899784548040775, 0.05782202643768888, 0.00027652724083426783, 0.00016205607096650003, 29951, 0
78, 1.0000, 0.00027321246011825285, 71.57023525238037,11727, 0.9963715527507913, 0.981141984462738, 0.9813219904899597, 0.003752062940045655, 0.05766884603558583, 0.057528930390263425, 0.00023093851678174931, 0.00016789911693169024, 29951, 0
79, 1.0000, 0.00021680593926318804, 72.21826314926147,11834, 0.996338445915653, 0.9812713861465454, 0.9813824892044067, 0.0038516182129608857, 0.05745817366876439, 0.057400082808614895, 0.00021067236382091292, 0.00017175299841641785, 29951, 0
80, 1.0000, 0.0004259420212152462, 73.51834917068481,11744, 0.99636629278633, 0.981339156627655, 0.9814575910568237, 0.0037738698516341495, 0.05727672486696349, 0.05717572441013091, 0.0001814487901546924, 0.00017269879309488972, 29951, 0
81, 1.0000, 0.00034307102836690363, 74.80698084831238,11839, 0.9963368988672822, 0.9812369346618652, 0.9813991785049438, 0.003792122460416763, 0.057064249792028086, 0.056986608288088374, 0.00021247509677903287, 0.00017631577719252794, 29951, 0
82, 1.0000, 0.00022238097203035052, 75.44979476928711,11828, 0.9963403023736982, 0.9813328981399536, 0.9814555048942566, 0.0037999847639900892, 0.05694687321779471, 0.05686191345473797, 0.00011737655998369373, 0.00016928566971079355, 29951, 0
83, 1.0000, 0.00019399897483852676, 76.10289287567139,11849, 0.9963338047705402, 0.9813736081123352, 0.9814805388450623, 0.0038277829470639195, 0.056847925022372146, 0.05677470380137879, 9.894820015998035e-05, 0.00016043494372154342, 29951, 0
84, 1.0000, 0.00033876134514760806, 76.75563073158264,11873, 0.9963263789383597, 0.9818655252456665, 0.9819709062576294, 0.004005179879427227, 0.05613076308828228, 0.056113205635601154, 0.00071716192383868, 0.0001863505985391314, 29951, 0
85, 1.0000, 0.0002519571007831932, 77.42380475997925,11830, 0.9963396835543499, 0.9818639755249023, 0.9819333553314209, 0.0041050799279740285, 0.05569660958433058, 0.055678444482732584, 0.00043415351507972155, 0.00020279724226777217, 29951, 0
86, 1.0000, 0.0001729522173656855, 78.0868775844574,11851, 0.9963331859511919, 0.982242226600647, 0.9822484850883484, 0.004432302245583533, 0.054881498284012425, 0.05486452294006403, 0.0008151112895657259, 0.00023306525332801258, 29951, 0
87, 1.0000, 0.00037520000417259197, 79.38543248176575,11812, 0.9963452529284852, 0.9821884632110596, 0.9822714328765869, 0.0044784857795684375, 0.054822302365451166, 0.05480686124926204, 5.919591223212811e-05, 0.00020321649190081976, 29951, 0
88, 1.0000, 0.00022934811813281035, 80.05578637123108,11883, 0.9963232848416178, 0.982348620891571, 0.9824675917625427, 0.004569379371069672, 0.05458555636612945, 0.054546931467234695, 0.00023674602246526177, 0.00020634375242390305, 29951, 0
89, 1.0000, 0.00014746644784103397, 80.70404243469238,11912, 0.9963143119610663, 0.9825077056884766, 0.9826282262802124, 0.004658824635463114, 0.05443273947990638, 0.0543820368831758, 0.00015281686542420458, 0.00020023930091321994, 29951, 0
90, 1.0000, 0.00018412319486011845, 81.36769437789917,11891, 0.9963208095642243, 0.9826814532279968, 0.9827743172645569, 0.004752247364659702, 0.05426159634481644, 0.05421052860383322, 0.0001711431431361543, 0.00019711984033490777, 29951, 0
91, 1.0000, 0.00018341936786981362, 82.67319917678833,11826, 0.9963409211930466, 0.9827330708503723, 0.9828556776046753, 0.004812461649758591, 0.054112859904284, 0.05407175579219247, 0.00014873644513590384, 0.0001916456846668921, 29951, 0
92, 1.0000, 0.0001525734848143038, 83.333327293396,11915, 0.9963133837320438, 0.9829678535461426, 0.9831833243370056, 0.005042832170882811, 0.05373730800530339, 0.05371007318643903, 0.00037555190659299686, 0.00020498219400266418, 29951, 0
93, 1.0000, 0.00035416803769454196, 83.97973036766052,11959, 0.9962997697063795, 0.9830878376960754, 0.9832479953765869, 0.005167575556870137, 0.05336463081140542, 0.05336253267170156, 0.00037267718235146213, 0.00021760947633412209, 29951, 0
94, 1.0000, 0.00033426849636254805, 85.26807451248169,11985, 0.9962917250548506, 0.9832537174224854, 0.9833585619926453, 0.005414565688631642, 0.05311365196319505, 0.053140512160169406, 0.00025097885019169375, 0.0002207362885136543, 29951, 0
95, 1.0000, 0.00024277748235590254, 85.93062138557434,11981, 0.9962929626935474, 0.9833158254623413, 0.9834066033363342, 0.005480485788051835, 0.05302844027426826, 0.053061730066060415, 8.521168576664656e-05, 0.0002006948730352987, 29951, 0
96, 1.0000, 0.00018447004897155535, 86.57693147659302,11961, 0.9962991508870311, 0.9833481311798096, 0.9834253787994385, 0.005506068305462206, 0.05298089431564163, 0.05300923541308784, 4.7545968016433904e-05, 0.00017377768990970303, 29951, 0
97, 1.0000, 0.0001480917856233681, 87.23667550086975,11925, 0.9963102896353019, 0.9834076166152954, 0.9835004806518555, 0.0056025956499221345, 0.052864453815312865, 0.05286997509549334, 0.00011644049143091917, 0.00016695714926334175, 29951, 0
98, 1.0000, 0.00013504222165671727, 88.54087662696838,11915, 0.9963133837320438, 0.9834003448486328, 0.983494222164154, 0.005583086420744601, 0.05281107904844889, 0.05279569138502712, 5.337477594316575e-05, 0.00014896290225696626, 29951, 0
99, 1.0000, 8.844109942254815e-05, 89.82328367233276,11843, 0.9963356612285854, 0.983433723449707, 0.9835609793663025, 0.005657870715869346, 0.05275793945856625, 0.05276632369809982, 5.313958222366577e-05, 0.00013437303492663688, 29951, 0
100, 1.0000, 0.00026358271837019053, 91.10000252723694,11871, 0.996326997757708, 0.9834430813789368, 0.9835797548294067, 0.005709810505197387, 0.052729800611751594, 0.05273523156892065, 2.8138851708797707e-05, 0.00011492421624085258, 29951, 0
101, 1.0000, 0.00013678024379026787, 91.74789047241211,11908, 0.9963155495997631, 0.9834551215171814, 0.9836047887802124, 0.0057775862577867316, 0.05259075444528929, 0.05259780858995967, 0.0001390461642114954, 0.00011713489614949201, 29951, 0
102, 1.0000, 0.00020480043746156875, 92.38747453689575,11962, 0.9962988414773569, 0.9834858775138855, 0.9836611747741699, 0.00595913376629981, 0.05242911487266674, 0.052444333701860815, 0.00016163957551049157, 0.00012096853950286754, 29951, 0
103, 1.0000, 0.00030550975087118877, 93.07290434837341,11989, 0.9962904874161539, 0.9837190508842468, 0.98387610912323, 0.006181673189998108, 0.05230703326442069, 0.05235362680974595, 0.0001220816044033221, 0.00012107938778807559, 29951, 0
104, 1.0000, 0.0002202322737938913, 93.71236610412598,12026, 0.9962790392582088, 0.9837284684181213, 0.983842670917511, 0.006199556436568557, 0.05207543743178909, 0.05214602193215367, 0.0002315958310518118, 0.00012919219245176368, 29951, 0
105, 1.0000, 0.0001228494156575711, 94.34369397163391,11994, 0.9962889403677829, 0.9837268590927124, 0.9838510155677795, 0.006083184650673792, 0.05200579915226191, 0.052081231169068355, 6.963829118437209e-05, 0.00012144998127865773, 29951, 0
106, 1.0000, 0.0001468573444181183, 94.9679160118103,11970, 0.9962963661999634, 0.9837044477462769, 0.9838384985923767, 0.006025783809508024, 0.05194980382977001, 0.05203246536571468, 5.599531830838972e-05, 0.00011240169975605664, 29951, 0
107, 1.0000, 0.0004801102760553051, 95.61269092559814,11954, 0.9963013167547504, 0.9837592244148254, 0.9837487936019897, 0.0060108073892735986, 0.051865505793123746, 0.051900565521652564, 8.429802820528881e-05, 0.00010921375328454918, 29951, 0
108, 1.0000, 0.0002889041292318354, 96.24209570884705,11975, 0.9962948191515925, 0.9837039113044739, 0.9837571382522583, 0.006015082036211163, 0.05174911712358133, 0.051782260998088685, 0.00011638867218346366, 0.00010991087634480331, 29951, 0
109, 1.0000, 0.00020293089596290287, 96.88687682151794,11975, 0.9962948191515925, 0.9837148785591125, 0.9837842583656311, 0.006001792310471276, 0.05171211321629243, 0.051746197486726556, 3.700391230609251e-05, 9.857377026987789e-05, 29951, 0
110, 1.0000, 0.00014143586908356028, 97.541339635849,11950, 0.9963025543934472, 0.9837404489517212, 0.9838384985923767, 0.006005766566531054, 0.051689162772498076, 0.051727911895236324, 2.2950426765311338e-05, 8.520484831574483e-05, 29951, 0
111, 1.0000, 0.00013860454347261125, 98.20661067962646,11933, 0.9963078143579084, 0.9837582111358643, 0.9838677644729614, 0.006030158675984337, 0.0516628959194648, 0.05170761842074789, 2.626685300093079e-05, 7.574582170126951e-05, 29951, 0
112, 1.0000, 0.00013951496584502953, 98.90631484985352,11865, 0.9963288542157532, 0.9837582111358643, 0.9838635921478271, 0.006017815397772073, 0.05165178975199313, 0.051699203668100734, 3.5054926988964397e-08, 3.5147765468242646e-05, 334343, 0
113, 1.0000, 0.00012207541016529488, 99.59317207336426,11802, 0.9963483470252271, 0.9837602972984314, 0.9839136600494385, 0.006016151788064852, 0.05163387647470145, 0.051687029843683875, 1.7913284328527346e-05, 3.2856815550554314e-05, 334343, 0
114, 1.0000, 0.00010642532505889424, 100.30114698410034,11782, 0.9963545352187109, 0.9837582111358643, 0.9839178323745728, 0.0060132018702305015, 0.051596353093652465, 0.05165434264008688, 3.7523382548740325e-05, 3.329608111448313e-05, 334343, 0
115, 1.0000, 0.0001566008176909336, 100.98223400115967,12011, 0.9962836804033217, 0.9838160872459412, 0.9839053153991699, 0.005983512872558125, 0.05144231842536198, 0.0515376152595346, 0.00015403466865679394, 3.880749915144625e-05, 334343, 0
116, 1.0000, 4.9188387094924525e-05, 101.68638014793396,11925, 0.9963102896353019, 0.9838494658470154, 0.9839428663253784, 0.005982657210828529, 0.05134228651054199, 0.05140386234075299, 0.00010003190450617871, 4.2661679110203683e-05, 334343, 0
117, 1.0000, 8.78703965189748e-05, 102.36801528930664,11991, 0.9962898685968055, 0.9838786721229553, 0.9840325713157654, 0.005965553669425731, 0.05128625141836237, 0.051369249971291206, 5.603509200574619e-05, 4.384097047102181e-05, 334343, 0
118, 1.0000, 9.044310069539233e-05, 103.07136702537537,11837, 0.9963375176866305, 0.9839193820953369, 0.9840158820152283, 0.005956219084151412, 0.0512363910547656, 0.0512945756996591, 4.9860368898389795e-05, 4.4408662369510375e-05, 334343, 0
119, 1.0000, 0.00013930078218754395, 104.45075607299805,11783, 0.9963542258090367, 0.9839267134666443, 0.984026312828064, 0.0059536705197510776, 0.05122527816278316, 0.05128041173070811, 1.1112879972949297e-05, 3.866371538572036e-05, 334343, 0
120, 1.0000, 9.873288374059313e-05, 105.13626718521118,11956, 0.9963006979354021, 0.9839475750923157, 0.9840513467788696, 0.005947722356724102, 0.05119538064035616, 0.051259340296647575, 2.989751632084814e-05, 3.768224230297633e-05, 334343, 0
121, 1.0000, 8.690467575333879e-05, 105.8347589969635,12010, 0.9962839898129959, 0.9840090870857239, 0.9841139912605286, 0.0059216153549343535, 0.05109003594500119, 0.05117078213688713, 0.00010534470464283047, 4.176229290483799e-05, 334343, 0
122, 1.0000, 8.811074636949612e-05, 106.51957821846008,12077, 0.9962632593648253, 0.9840268492698669, 0.9841390252113342, 0.005906804452696572, 0.051021289258836665, 0.051105742591496084, 6.874668156123948e-05, 4.389661941531221e-05, 334343, 0
123, 1.0000, 7.100049396786641e-05, 107.20192813873291,12060, 0.9962685193292865, 0.9840638637542725, 0.9841515421867371, 0.005894121868195658, 0.05094915878184829, 0.05102499660360181, 7.213047812856116e-05, 4.6131741418142364e-05, 334343, 0
124, 1.0000, 9.078781471797749e-05, 107.88651895523071,12093, 0.9962583088100383, 0.9840967655181885, 0.984195351600647, 0.005870908133065471, 0.05080164358226002, 0.050872939978453206, 0.00014751520488484604, 5.18183455531225e-05, 334343, 0
125, 1.0000, 0.00020233169613146463, 109.23749685287476,12128, 0.9962474794714417, 0.9841744899749756, 0.9842308163642883, 0.00584633731068822, 0.050660539073612544, 0.05075720276057389, 0.00014110450540440883, 5.727818879381191e-05, 334343, 0
126, 1.0000, 0.00011668831575526173, 110.58227491378784,12155, 0.9962391254102385, 0.9841640591621399, 0.9842203855514526, 0.005842813795883037, 0.05063327484114632, 0.05073848845852416, 2.726424359861951e-05, 5.318016669116864e-05, 334343, 0
127, 1.0000, 0.00011725614924762315, 111.27713394165039,12158, 0.996238197181216, 0.9841629862785339, 0.9841995239257812, 0.005841739562203842, 0.05061638693228272, 0.0507208040163866, 1.6887898764014753e-05, 4.741680491073866e-05, 334343, 0
128, 1.0000, 7.688727373136511e-05, 111.95231366157532,12067, 0.9962663534615671, 0.9841473698616028, 0.9841327667236328, 0.005826701174849436, 0.05053570023182826, 0.05063540405435155, 8.068669334052037e-05, 5.000566989945979e-05, 334343, 0
129, 1.0000, 0.00010326644834963088, 112.62685942649841,12166, 0.9962357219038225, 0.9841604232788086, 0.9842057824134827, 0.005815319063412678, 0.050456956473841574, 0.05057448037470001, 7.874376686170526e-05, 5.232857922139833e-05, 334343, 0
130, 1.0000, 6.263713450800008e-05, 113.95303964614868,12116, 0.9962511923875319, 0.9842292666435242, 0.9842871427536011, 0.005807203676419341, 0.050389196164281, 0.05053296963562445, 6.776031346990286e-05, 5.3698553815208536e-05, 334343, 0
131, 1.0000, 0.00010028183839997658, 114.58892464637756,12154, 0.9962394348199127, 0.9842485785484314, 0.9843059182167053, 0.005791325964818236, 0.050316555516637024, 0.05044027749964862, 7.26406445460126e-05, 5.534575287457622e-05, 334343, 0
132, 1.0000, 9.504015006342962e-05, 115.96161556243896,12144, 0.9962425289166547, 0.984226644039154, 0.9843038320541382, 0.0057896546327226, 0.05030785278252692, 0.05043666557396524, 8.702735950549823e-06, 4.5998264934813036e-05, 334343, 0
133, 1.0000, 5.83070817983577e-05, 116.62828993797302,12165, 0.9962360313134967, 0.9842689037322998, 0.9843477010726929, 0.0057863319273435436, 0.05026900363328037, 0.050402004492987706, 3.8849148774063036e-05, 4.5227799269490144e-05, 334343, 0
134, 1.0000, 6.139125535029319e-05, 117.33204817771912,12127, 0.9962477888811159, 0.9842783212661743, 0.98434978723526, 0.0057754100394625165, 0.050213651807505776, 0.05034035135114822, 5.5351825897775875e-05, 4.615068011842077e-05, 334343, 0
135, 1.0000, 8.190529102311103e-05, 118.01475429534912,12128, 0.9962474794714417, 0.9842950105667114, 0.9843247532844543, 0.005756218005331379, 0.050150020748804085, 0.050275619900778966, 6.363105517110529e-05, 4.765705568010937e-05, 334343, 0
136, 1.0000, 8.025804082259299e-05, 118.69649910926819,12051, 0.9962713040163541, 0.9843304753303528, 0.9843727350234985, 0.005748008114188404, 0.05008273933852754, 0.05023276430867628, 6.728140951177408e-05, 4.932919120421249e-05, 334343, 0
137, 1.0000, 0.00012048613170396394, 119.38783192634583,12183, 0.9962304619393613, 0.9843320250511169, 0.9844061136245728, 0.005730583190484608, 0.05002928838917252, 0.05017123673096788, 5.345095085550894e-05, 4.972664271730377e-05, 334343, 0
138, 1.0000, 9.782515519954705e-05, 120.75803709030151,12178, 0.9962320089877322, 0.9843335747718811, 0.9843852519989014, 0.005729556122486103, 0.05002295157515475, 0.0501609794965274, 6.33681268258357e-06, 4.046851908351325e-05, 334343, 0
139, 1.0000, 5.381369375536299e-05, 121.44307208061218,12162, 0.9962369595425192, 0.9843502640724182, 0.9843977689743042, 0.005726192261228206, 0.049980599701588295, 0.050129963452085216, 4.235188704170695e-05, 4.0653024089848035e-05, 334343, 0
140, 1.0000, 3.2622883417108394e-05, 122.1291491985321,12061, 0.9962682099196123, 0.9843581318855286, 0.9844269752502441, 0.005720829222037626, 0.049952740006336885, 0.05009944812858852, 2.7859691329922e-05, 3.914544204581214e-05, 334343, 0
141, 1.0000, 5.636972932088434e-05, 122.82512736320496,12119, 0.9962502641585094, 0.9843361973762512, 0.9844499230384827, 0.005712844901160697, 0.04991227089091129, 0.05004479546093571, 4.046910101612039e-05, 3.927583593410283e-05, 334343, 0
142, 1.0000, 5.3964747050224484e-05, 123.50836110115051,12124, 0.9962487171101384, 0.9844144582748413, 0.9844812154769897, 0.005702894265334091, 0.0498569237319127, 0.050001398860023805, 5.534717272309003e-05, 4.06464328357527e-05, 334343, 0
143, 1.0000, 4.757926495509102e-05, 124.19021010398865,12143, 0.9962428383263288, 0.984424352645874, 0.9845166802406311, 0.005689366714805614, 0.049797757396821254, 0.04994721478908253, 5.916632980541847e-05, 4.2201477564378394e-05, 334343, 0
144, 1.0000, 0.00017006681547396542, 125.54316902160645,12017, 0.9962818239452765, 0.9844233393669128, 0.9844603538513184, 0.005684145159004369, 0.049782801025987485, 0.04993959862032259, 1.4956376206784472e-05, 3.8043242814232196e-05, 334343, 0
145, 1.0000, 0.00015313719453160542, 126.23918104171753,12065, 0.9962669722809155, 0.9844212532043457, 0.9844937324523926, 0.005677801524930575, 0.04974952183680733, 0.049905034517388744, 3.3279191737199676e-05, 3.75376476336159e-05, 334343, 0
146, 1.0000, 8.13136949268612e-05, 126.92372107505798,12140, 0.9962437665553514, 0.9844462871551514, 0.9844979047775269, 0.005666643979998468, 0.0496863008936468, 0.049837086058001766, 6.322093173715543e-05, 3.9546352862985444e-05, 334343, 0
147, 1.0000, 8.713610271364651e-05, 127.63790106773376,12121, 0.9962496453391609, 0.9844650626182556, 0.9845333695411682, 0.005663774663026996, 0.04966246283020576, 0.04981208463425088, 2.3838075501915468e-05, 3.759437875534532e-05, 334343, 0
148, 1.0000, 9.558772669920011e-05, 128.32775020599365,12177, 0.9962323183974064, 0.9845865964889526, 0.9846627712249756, 0.005663371112953896, 0.04955977951179707, 0.049690314168420284, 0.00010268330335059389, 4.156814118264518e-05, 334343, 0
149, 1.0000, 7.882044524358347e-05, 129.01005697250366,12137, 0.9962446947843739, 0.9845913052558899, 0.9846711158752441, 0.005661008564296163, 0.04949639777012071, 0.049608616240517406, 6.338175089552062e-05, 4.335917070504013e-05, 334343, 0
150, 1.0000, 0.00029778415428759485, 129.70974493026733,12188, 0.9962289148909903, 0.9846100807189941, 0.9846565127372742, 0.005670443913629456, 0.04949574003065466, 0.049589361358581566, 6.57742656874627e-07, 2.852190121138195e-05, 334343, 0
151, 1.0000, 0.00016360144472479438, 130.4042067527771,12178, 0.9962320089877322, 0.9846330285072327, 0.9846982359886169, 0.0056658820289408884, 0.04946312362747417, 0.04956917999727161, 3.261639814353123e-05, 2.8907079987678427e-05, 334343, 0
152, 1.0000, 0.00012888084648152238, 131.08495473861694,12161, 0.9962372689521934, 0.9846419095993042, 0.9847003221511841, 0.005662623331105497, 0.04944853197055257, 0.04955840569067769, 1.459166745235857e-05, 2.6996924631607032e-05, 334343, 0
153, 1.0000, 0.00016351590514800514, 131.8264319896698,12154, 0.9962394348199127, 0.9846726655960083, 0.984714925289154, 0.005654352794173963, 0.049408591420308505, 0.04953143124497368, 3.994054541240494e-05, 2.807529083126797e-05, 334343, 0
154, 1.0000, 0.00010267824609042025, 132.53074479103088,12143, 0.9962428383263288, 0.9846904277801514, 0.9846815466880798, 0.005639538071420155, 0.04935320627441623, 0.049487401036310885, 5.538513657946803e-05, 3.0049078657215266e-05, 334343, 0
155, 1.0000, 7.796289793204568e-05, 133.85183668136597,12083, 0.9962614029067801, 0.9846674799919128, 0.9847065806388855, 0.005650906066055081, 0.04933201815536127, 0.0494521569519068, 2.1188124062598845e-05, 2.9017319738198805e-05, 334343, 0
156, 1.0000, 0.00010690191783618233, 135.18898272514343,12119, 0.9962502641585094, 0.9847086668014526, 0.984744131565094, 0.005632503785873871, 0.04929935570609821, 0.04943576960892131, 3.2662455787625666e-05, 2.9362731183546677e-05, 334343, 0
157, 1.0000, 8.363389231255871e-05, 136.50266981124878,12084, 0.9962610934971059, 0.9846930503845215, 0.9847378730773926, 0.005639313516460857, 0.04927564213024291, 0.049411007014288036, 2.3713566143092335e-05, 2.8741967318640862e-05, 334343, 0
158, 1.0000, 6.19114128935277e-05, 137.17440462112427,12144, 0.9962425289166547, 0.9847457408905029, 0.9847816824913025, 0.005640425575081675, 0.049221467889307806, 0.04936065562283515, 5.41742442412424e-05, 3.062274572674685e-05, 334343, 0
159, 1.0000, 0.00011256378901691341, 137.86186957359314,12140, 0.9962437665553514, 0.9847629070281982, 0.9848130345344543, 0.005649755409908759, 0.049201555752071136, 0.04934155478004049, 1.9912131589444604e-05, 2.9332662870726292e-05, 334343, 0
160, 1.0000, 0.00011624022505119286, 138.53687047958374,12123, 0.9962490265198126, 0.9847744107246399, 0.9847984313964844, 0.005653728067158257, 0.04917624304586601, 0.049315183342509894, 2.5312712877909038e-05, 2.8903485039914765e-05, 334343, 0
161, 1.0000, 0.00010101167032326217, 139.2168824672699,12128, 0.9962474794714417, 0.984790563583374, 0.9848109483718872, 0.005656135425652153, 0.049153302584255286, 0.049297499065527786, 2.2940457197466457e-05, 2.8243297247986503e-05, 334343, 0
162, 1.0000, 0.0001013512299359293, 139.88029432296753,12161, 0.9962372689521934, 0.984792172908783, 0.98483806848526, 0.0056593028728957485, 0.0491190999431668, 0.04927767888700534, 3.420264153306679e-05, 2.8789214929275154e-05, 334343, 0
163, 1.0000, 5.6895686355532416e-05, 140.547518491745,12127, 0.9962477888811159, 0.9847670793533325, 0.9848151206970215, 0.0056512598039469494, 0.04908771773263999, 0.049238770855002896, 3.138220742453235e-05, 2.9038567517305752e-05, 334343, 0
164, 1.0000, 5.8436920735959685e-05, 141.23216342926025,12133, 0.9962459324230707, 0.9847488403320312, 0.9847712516784668, 0.00565081757916213, 0.049062124225402765, 0.04921834178407498, 2.5593515967405056e-05, 2.8674157409369465e-05, 334343, 0
165, 1.0000, 5.254132987287509e-05, 141.91608142852783,12171, 0.9962341748554515, 0.9847055673599243, 0.9847211837768555, 0.005631478175668949, 0.04898047305356592, 0.04918169054646599, 8.165115544898904e-05, 3.183741745618726e-05, 334343, 0
166, 1.0000, 0.00012406711170746305, 143.2568233013153,12138, 0.9962443853746997, 0.9846815466880798, 0.9847190976142883, 0.0056295317661949635, 0.04897527562062428, 0.04917942033570769, 5.197448022742357e-06, 2.6559693825955152e-05, 334343, 0
167, 1.0000, 0.00010869181151327046, 143.91973733901978,12128, 0.9962474794714417, 0.9846851825714111, 0.9847274422645569, 0.005627204440338335, 0.04896628984009804, 0.04916761686900855, 8.985784106692318e-06, 2.3831773127285037e-05, 334343, 0
168, 1.0000, 8.423651579227877e-05, 144.5980942249298,12119, 0.9962502641585094, 0.9847253561019897, 0.9847483038902283, 0.005623108681314439, 0.04892718359313621, 0.04912663446529209, 3.9106238626858414e-05, 2.5041787441286082e-05, 334343, 0
169, 1.0000, 6.655851931540053e-05, 145.2565062046051,12163, 0.996236650132845, 0.9847712516784668, 0.9848464131355286, 0.005620993961557115, 0.0488516339597922, 0.049029793544842146, 7.554963622543459e-05, 2.7965464041227692e-05, 334343, 0
170, 1.0000, 5.723787581034398e-05, 145.92514824867249,12124, 0.9962487171101384, 0.984805703163147, 0.9848881363868713, 0.005620517897229986, 0.04880488029487495, 0.04898175649565561, 4.675366844254791e-05, 2.9440243409215722e-05, 334343, 0
171, 1.0000, 0.00010087216237783863, 146.59463596343994,12203, 0.9962242737458775, 0.9848792552947998, 0.9849444627761841, 0.005676980947266081, 0.04868435850104075, 0.04885776617942508, 0.00012052178584291001, 3.389641846547011e-05, 334343, 0
172, 1.0000, 0.00017314494317031512, 147.9485261440277,12181, 0.9962310807587097, 0.9848703742027283, 0.9849653244018555, 0.005674571301935317, 0.048677173261098564, 0.0488527163288468, 7.185237936850608e-06, 2.9025689608202103e-05, 334343, 0
173, 1.0000, 0.000143454823282656, 148.62395215034485,12156, 0.9962388160005644, 0.984866201877594, 0.9849694967269897, 0.0056717597445231265, 0.04865656952509916, 0.04883332388125509, 2.0603748377687192e-05, 2.8047807353680367e-05, 334343, 0
174, 1.0000, 8.783278766202848e-05, 149.29422211647034,12167, 0.9962354124941483, 0.984913170337677, 0.9849653244018555, 0.00568718234934085, 0.048610296011093526, 0.048795445109982793, 4.6273508549132814e-05, 2.9487792864741344e-05, 334343, 0
175, 1.0000, 8.594284738988851e-05, 149.96746706962585,12190, 0.996228296071642, 0.9849533438682556, 0.9849569797515869, 0.005707094027826891, 0.048589026248026926, 0.04879071086503645, 2.1269757347522344e-05, 2.8540021373780138e-05, 334343, 0
176, 1.0000, 7.309686411714042e-05, 151.29835200309753,12179, 0.996231699578058, 0.9849501848220825, 0.9849820137023926, 0.0056974626933142, 0.04856929770353878, 0.04875014806854714, 1.9728547110034467e-05, 2.7505425956784772e-05, 334343, 0
177, 1.0000, 6.0826637927956286e-05, 152.64646792411804,12182, 0.9962307713490355, 0.9849935173988342, 0.9850133061408997, 0.005724626094909486, 0.048548845085834846, 0.04874696506689221, 2.0452606474395674e-05, 2.6702468023976057e-05, 334343, 0
178, 1.0000, 7.14044411222543e-05, 153.9835488796234,12145, 0.9962422195069804, 0.9849861860275269, 0.9850007891654968, 0.0057202761625849445, 0.04854431937780977, 0.04873710307180497, 4.525717554444697e-06, 2.2359650349758937e-05, 334343, 0
179, 1.0000, 5.6294421529786696e-05, 154.65511655807495,12185, 0.996229843120013, 0.9850185513496399, 0.9850738644599915, 0.005729668672075277, 0.048507821063926884, 0.04869303429672094, 3.649831791991548e-05, 2.348257900458843e-05, 334343, 0
180, 1.0000, 9.30282050197994e-05, 155.33335638046265,12184, 0.996230152529687, 0.9850566387176514, 0.9851531386375427, 0.0057607746667137, 0.048471638407854435, 0.04866663148112465, 3.6182656449806894e-05, 2.4520044712999466e-05, 334343, 0
181, 1.0000, 8.372714368099506e-05, 156.01938033103943,12162, 0.9962369595425192, 0.9850947260856628, 0.9851740002632141, 0.005768896811867492, 0.04844734830860801, 0.04864527407824049, 2.429009756949735e-05, 2.4496952379132325e-05, 334343, 0
182, 1.0000, 6.354767395982108e-05, 156.69031238555908,12162, 0.9962369595425192, 0.9851067066192627, 0.9851802587509155, 0.0057690850325473955, 0.04841389626387928, 0.04861926288149306, 3.3452049824841956e-05, 2.5272204411089585e-05, 334343, 0
183, 1.0000, 0.0001293634797676119, 157.3682792186737,12215, 0.9962205608297873, 0.9851698279380798, 0.985171914100647, 0.005804793073408203, 0.048356252919223866, 0.048587282929184336, 5.764334563874984e-05, 2.744439940102062e-05, 334343, 0
184, 1.0000, 0.00012244444717532269, 158.04947900772095,12082, 0.9962617123164543, 0.9851051568984985, 0.9851510524749756, 0.005748314117272373, 0.048324731081576436, 0.048503575062015455, 3.152183054833113e-05, 2.782719945769755e-05, 334343, 0
185, 1.0000, 8.251363032980604e-05, 158.7358798980713,12161, 0.9962372689521934, 0.98515784740448, 0.9851614832878113, 0.005783909762445573, 0.04826810613279888, 0.048475344557873445, 5.662494537655993e-05, 2.9876060515182532e-05, 334343, 0
186, 1.0000, 0.00010542121352272804, 159.41981482505798,12114, 0.9962518112068803, 0.9851667284965515, 0.9851698279380798, 0.005758719495844129, 0.04824982885478431, 0.04844422720119107, 1.8277283361650687e-05, 2.8443442771877148e-05, 334343, 0
187, 1.0000, 8.47940105908418e-05, 160.77160596847534,12109, 0.9962533582552512, 0.9851348996162415, 0.9851322770118713, 0.005754528019650841, 0.048238336282568, 0.048437048423541705, 1.1492575091025248e-05, 2.5979194459505315e-05, 334343, 0
188, 1.0000, 7.097001790525949e-05, 161.4471652507782,12127, 0.9962477888811159, 0.9851588606834412, 0.9851635694503784, 0.005755849552662039, 0.0482266323373044, 0.04842763273956535, 1.1703945358348955e-05, 2.398812709660708e-05, 334343, 0
189, 1.0000, 5.4653318104261824e-05, 162.11728024482727,12136, 0.9962450041940482, 0.985185980796814, 0.9852094650268555, 0.00575945759529489, 0.04819706959682191, 0.048395908488603895, 2.9562742583040535e-05, 2.4494646671437705e-05, 334343, 0
190, 1.0000, 3.0725880691629495e-05, 162.79848432540894,12136, 0.9962450041940482, 0.9851776361465454, 0.9852240681648254, 0.00576284485373024, 0.0481678857022547, 0.04836067526257569, 2.918390074103938e-05, 2.492748107942068e-05, 334343, 0
191, 1.0000, 4.849141414345702e-05, 163.4611895084381,12104, 0.9962549053036222, 0.9851630330085754, 0.985217809677124, 0.005762486288046216, 0.04814745777985848, 0.048330354451166894, 2.042790932310634e-05, 2.4436159314229128e-05, 334343, 0
192, 1.0000, 7.178609766029128e-05, 164.83147048950195,12090, 0.9962592370390608, 0.9851964712142944, 0.9852637648582458, 0.005750526646769089, 0.048125419313734076, 0.04830801767437134, 2.2038470937929544e-05, 2.4185095076780707e-05, 334343, 0
193, 1.0000, 6.288964824149217e-05, 166.17812871932983,12092, 0.9962586182197124, 0.9851995706558228, 0.9852533340454102, 0.005750912144402715, 0.04811931271276601, 0.048303044665146774, 6.106588599216756e-06, 2.1075257295949663e-05, 334343, 0
194, 1.0000, 6.644022286397491e-05, 166.85762548446655,12124, 0.9962487171101384, 0.9851849675178528, 0.9852491021156311, 0.005744245810796043, 0.04810975037710225, 0.04828772893218014, 9.562343542261764e-06, 1.9473859443901647e-05, 334343, 0
195, 1.0000, 8.497715550265346e-05, 167.54850459098816,12126, 0.99624809829079, 0.9851844310760498, 0.9852219820022583, 0.005737590080375698, 0.04807964628029276, 0.048251038082146584, 3.0104097332873947e-05, 2.0340863663726153e-05, 334343, 0
196, 1.0000, 4.0318209413313116e-05, 168.23552751541138,12111, 0.9962527394359029, 0.9851974844932556, 0.9851802587509155, 0.0057375857075591865, 0.04805986439021574, 0.04824121436249952, 1.978189012557391e-05, 2.0284262799732877e-05, 334343, 0
197, 1.0000, 4.097400504920796e-05, 168.97396731376648,12103, 0.9962552147132964, 0.9852021932601929, 0.9851823449134827, 0.005736493138172653, 0.04805034032480027, 0.04823461259300825, 9.524063615387601e-06, 1.880726025913421e-05, 334343, 0
198, 1.0000, 3.810744962478538e-05, 169.6645393371582,12110, 0.9962530488455771, 0.98521888256073, 0.9852616786956787, 0.005729799994754335, 0.04800348715469393, 0.04819861883030375, 4.6853171753583056e-05, 2.0604727752489925e-05, 334343, 0
199, 1.0000, 6.615593707975213e-05, 170.31782031059265,12014, 0.9962827521742992, 0.9852162599563599, 0.9852491021156311, 0.005719232489048762, 0.047976434074921415, 0.048168083990394094, 2.7053074013766443e-05, 2.11734610642846e-05, 334343, 0
200, 1.0000, 5.9202093332369285e-05, 171.63341522216797,12034, 0.9962765639808153, 0.9851959347724915, 0.985232412815094, 0.005723017212111116, 0.04797189678031154, 0.04816344311830901, 4.537301754689582e-06, 1.8150660579587098e-05, 334343, 0
201, 1.0000, 5.783054687000465e-05, 172.3097460269928,12034, 0.9962765639808153, 0.9851938486099243, 0.9852344989776611, 0.0057239046978391234, 0.047965133828174474, 0.0481536234181552, 6.7629516609726825e-06, 1.6444354110885438e-05, 334343, 0
202, 1.0000, 5.3031751036753046e-05, 172.93881511688232,12015, 0.996282442764625, 0.9851891398429871, 0.9852449297904968, 0.00572720594496036, 0.04794966546929552, 0.04813582255887826, 1.546836111866734e-05, 1.634404571897006e-05, 334343, 0
203, 1.0000, 0.00014455997156312335, 173.62703394889832,12127, 0.9962477888811159, 0.9851849675178528, 0.9852094650268555, 0.005740474236044388, 0.04791631615161465, 0.04812848642474014, 3.334931780511058e-05, 1.7552230238907848e-05, 334343, 0
204, 1.0000, 3.952372548877963e-05, 174.29336404800415,12044, 0.9962734698840735, 0.9851985573768616, 0.9852929711341858, 0.005738510209557742, 0.047901538419368624, 0.04811136551173514, 1.477772402810884e-05, 1.725280968059891e-05, 334343, 0
205, 1.0000, 2.94792437536387e-05, 174.95094394683838,12047, 0.9962725416550509, 0.9851985573768616, 0.985280454158783, 0.0057394735165657, 0.04789595886764124, 0.04810744044348925, 5.579557077743658e-06, 1.541110647065023e-05, 334343, 0
206, 1.0000, 6.970316580612478e-05, 175.62227988243103,12092, 0.9962586182197124, 0.9852147102355957, 0.9852721095085144, 0.005770755558424563, 0.047871723415404806, 0.04810427799774347, 2.4235448575445073e-05, 1.6124844864655477e-05, 334343, 0
207, 1.0000, 3.2039962157950924e-05, 176.25822687149048,11987, 0.9962911062355022, 0.9852381944656372, 0.9852950572967529, 0.005756819041752049, 0.047855923425396865, 0.04808025074106623, 1.5799989171109974e-05, 1.609206097324333e-05, 334343, 0
208, 1.0000, 5.626678977599255e-05, 176.9071500301361,12066, 0.9962666628712413, 0.9851985573768616, 0.9852721095085144, 0.005760727679875009, 0.047834660319870985, 0.048064450817173504, 2.126310553285382e-05, 1.6546767779741826e-05, 334343, 0
209, 1.0000, 3.6676381086481605e-05, 177.60682702064514,11991, 0.9962898685968055, 0.9852105379104614, 0.9852721095085144, 0.005760990696990677, 0.04782665115488617, 0.04805566977793665, 8.009175575980632e-06, 1.5388654041479066e-05, 334343, 0
210, 1.0000, 3.8138444046233e-05, 178.27125120162964,11997, 0.9962880121387604, 0.9852157235145569, 0.9852762818336487, 0.005762288250411041, 0.04780481959318674, 0.048035415604831884, 2.1831556219452375e-05, 1.593635670537476e-05, 334343, 0
211, 1.0000, 0.0001770273921847377, 179.55701231956482,12066, 0.9962666628712413, 0.9851948618888855, 0.9852240681648254, 0.005767692730702415, 0.047782217971448285, 0.048008523713883, 2.26016288179115e-05, 1.650304605591901e-05, 334343, 0
212, 1.0000, 3.968413695195349e-05, 180.24734044075012,12075, 0.9962638781841736, 0.9852058291435242, 0.9852700233459473, 0.005763330101481269, 0.04776240551701672, 0.04797942425694269, 1.98124404056782e-05, 1.6807437224052004e-05, 334343, 0
213, 1.0000, 2.537532938082552e-05, 180.91330432891846,12063, 0.9962675911002639, 0.985203206539154, 0.9852637648582458, 0.005768419128553326, 0.04775874170027729, 0.047972735979347564, 3.6638327147661687e-06, 1.4432611178321403e-05, 334343, 0
214, 1.0000, 3.4962988663246494e-05, 181.54425525665283,12012, 0.9962833709936475, 0.9852052927017212, 0.9852616786956787, 0.005767254050339614, 0.04775480481349433, 0.04796634250383061, 3.936869590777381e-06, 1.2674344965217794e-05, 334343, 0
215, 1.0000, 2.6056337412557667e-05, 182.21453022956848,12070, 0.9962654252325446, 0.9852215051651001, 0.9852303266525269, 0.005761767664728692, 0.047741252126528654, 0.04794697555428978, 1.3552698981143807e-05, 1.2759555647048493e-05, 334343, 0
216, 1.0000, 3.336722527067239e-05, 182.92293739318848,12046, 0.9962728510647251, 0.9852679371833801, 0.9853180050849915, 0.0057748066846529614, 0.04771876225615632, 0.04793673770557317, 2.2489859802889145e-05, 1.3503634363035042e-05, 334343, 0
217, 1.0000, 8.685736206169754e-05, 184.22802543640137,11977, 0.9962942003322441, 0.9852522611618042, 0.9852679371833801, 0.005780467768785903, 0.047714599812338776, 0.047926438219323235, 4.162457007378384e-06, 1.2004403344206153e-05, 334343, 0
218, 1.0000, 6.588396269923086e-05, 184.91456532478333,11984, 0.9962920344645247, 0.985278844833374, 0.9853013157844543, 0.005781210644296094, 0.04770625957110679, 0.04791765721237014, 8.340234848858152e-06, 1.1575089273760466e-05, 334343, 0
219, 1.0000, 3.91043298862039e-05, 185.6151041984558,12010, 0.9962839898129959, 0.9852731227874756, 0.9852929711341858, 0.005784002871039812, 0.047700015851007124, 0.04790819249837128, 6.243720114519624e-06, 1.0882188814685372e-05, 334343, 0
220, 1.0000, 4.2097758710338235e-05, 186.3265781402588,11986, 0.9962914156451764, 0.9852757453918457, 0.9853034019470215, 0.005782793466467389, 0.0476954742062082, 0.04790158884093832, 4.541637668421805e-06, 9.971623665261844e-06, 334343, 0
221, 1.0000, 6.246737808942698e-05, 187.03470611572266,11994, 0.9962889403677829, 0.9852757453918457, 0.9852533340454102, 0.005771415055425457, 0.0476768337740857, 0.04788085995582677, 1.864044469391396e-05, 1.0615364681024805e-05, 334343, 0
222, 1.0000, 3.5070582718754754e-05, 187.72586822509766,12042, 0.9962740887034218, 0.9852851033210754, 0.9852762818336487, 0.005769948193421425, 0.047669978369693125, 0.04787253451028545, 6.855416493256605e-06, 1.0161195593097896e-05, 334343, 0
223, 1.0000, 2.356936264430745e-05, 188.42178106307983,12015, 0.996282442764625, 0.9852892756462097, 0.9853305220603943, 0.005766564081343524, 0.047661215884321165, 0.04786676573724047, 8.762465319139823e-06, 1.001181834812691e-05, 334343, 0
224, 1.0000, 1.920579069187319e-05, 189.81310391426086,12010, 0.9962839898129959, 0.9853044152259827, 0.9853555560112, 0.005763358097269061, 0.04765522221192665, 0.04786677517796432, 5.993668212168901e-06, 9.511104097458649e-06, 334343, 0
225, 1.0000, 2.6445499799887544e-05, 190.50857710838318,11896, 0.9963192625158533, 0.98529452085495, 0.9853576421737671, 0.005755011553716315, 0.04764906423079153, 0.04785654604249076, 6.157981978664739e-06, 9.10650400321107e-06, 334343, 0
226, 1.0000, 2.6364256449823546e-05, 191.88738203048706,11841, 0.9963362800479337, 0.9852950572967529, 0.9853555560112, 0.005751742637997617, 0.04764477719698095, 0.047858444807817056, 4.2870412724702045e-06, 8.44563446883741e-06, 334343, 0
227, 1.0000, 7.310547903866408e-05, 192.58009314537048,11813, 0.996344943518811, 0.9853002429008484, 0.9853951930999756, 0.00574531891705585, 0.04764363091551379, 0.047852456762420295, 1.146280890949869e-06, 6.916687559442217e-06, 334343, 0
228, 1.0000, 7.200312666248627e-05, 193.28369617462158,11779, 0.9963554634477334, 0.9853013157844543, 0.9853972792625427, 0.005744891814985272, 0.047643194074004275, 0.04785216748674967, 3.779612585408376e-08, 4.10821412066589e-06, 333303, 0
229, 1.0000, 2.8440476542259127e-05, 193.9784471988678,11724, 0.9963724809798138, 0.9853007793426514, 0.9853388667106628, 0.005744532426288664, 0.0476409843627521, 0.04785312077291229, 2.2097074318244703e-06, 3.861190611530866e-06, 333303, 0
230, 1.0000, 2.358453544554493e-05, 194.6875011920929,11705, 0.9963783597636234, 0.9852971434593201, 0.9853597283363342, 0.00574444350231281, 0.0476405896831054, 0.04785192108699975, 3.946822511174952e-07, 3.0737877611445518e-06, 333303, 0
231, 1.0000, 1.6642791778399715e-05, 195.39553022384644,11661, 0.9963919737892877, 0.9852986931800842, 0.9853472113609314, 0.005744154853272686, 0.047640146435778116, 0.04785190741783151, 4.4324991511912604e-07, 2.532627716864131e-06, 333303, 0
232, 1.0000, 1.1759855473044453e-05, 196.0951852798462,11267, 0.996513881200918, 0.9852950572967529, 0.9853618144989014, 0.005740824160814074, 0.047635199366693234, 0.04784907844438704, 4.947066806516853e-06, 2.7080021038985235e-06, 333303, 0
233, 1.0000, 4.407466857124956e-05, 197.48553013801575,11478, 0.9964485957596642, 0.9852877259254456, 0.9852971434593201, 0.005735806312085572, 0.047631008816450646, 0.047850021919822225, 4.190554492952692e-06, 2.828858646019758e-06, 333303, 0
234, 1.0000, 1.848297659548857e-05, 198.1971094608307,10806, 0.9966565190607188, 0.9852981567382812, 0.9853513836860657, 0.005733576255156437, 0.04762694375816783, 0.047843352013295114, 4.065050393887992e-06, 2.933301576327402e-06, 333303, 0
235, 1.0000, 1.6212373756533803e-05, 198.87570548057556,11178, 0.9965414186619207, 0.9853002429008484, 0.9853513836860657, 0.005727983776165462, 0.047619797656944296, 0.047836201701910414, 7.146104626001848e-06, 3.206475907466996e-06, 333303, 0
236, 1.0000, 2.508389106623707e-05, 200.2666244506836,11564, 0.996421986527684, 0.985293984413147, 0.9853534698486328, 0.005725510520277585, 0.04761585091797119, 0.04782922575070283, 3.946735176403593e-06, 3.2737761588212662e-06, 333303, 0
237, 1.0000, 3.527679348971044e-05, 201.62190628051758,11285, 0.9965083118267826, 0.9853091239929199, 0.9853931069374084, 0.005724270175001783, 0.0476144020307092, 0.047826009376992495, 1.4489049341287474e-06, 3.0175055156721995e-06, 333303, 0
238, 1.0000, 2.058750960819845e-05, 202.26308941841125,11189, 0.9965380151555047, 0.9853002429008484, 0.9853805899620056, 0.005723000036811131, 0.04761149196285265, 0.04782408778632376, 2.9100545163238123e-06, 3.0065842484539027e-06, 333303, 0
239, 1.0000, 2.3147954045131826e-05, 202.89959263801575,11252, 0.9965185223460308, 0.9852976202964783, 0.9853826761245728, 0.005721183053015705, 0.04760754537731673, 0.04781963337259486, 3.94658594287528e-06, 3.089499978559119e-06, 333303, 0
240, 1.0000, 1.2273209837606925e-05, 203.5306146144867,11117, 0.9965602926520463, 0.9853049516677856, 0.9853826761245728, 0.005717973079037852, 0.047599138224742606, 0.04781302467491125, 8.407152609885005e-06, 3.4147921153640427e-06, 333303, 0
241, 1.0000, 1.1760639457878546e-05, 204.18220448493958,11230, 0.996525329358863, 0.9853174686431885, 0.9853659868240356, 0.005717210291331439, 0.04759153743367383, 0.047808979118382194, 7.600788830226801e-06, 3.6992502316010943e-06, 333303, 0
242, 1.0000, 1.3047278588527327e-05, 204.8778862953186,11345, 0.9964897472463312, 0.9852903485298157, 0.9853492975234985, 0.005714388616511636, 0.047583501523763186, 0.047797386646964375, 8.035907914996643e-06, 3.997659807909994e-06, 333303, 0
243, 1.0000, 4.9470005267514424e-05, 206.26933908462524,11258, 0.9965166658879856, 0.98531174659729, 0.9853639006614685, 0.005714649345959042, 0.047582411370390966, 0.04779538165201479, 1.0901554307121697e-06, 3.5105413487791134e-06, 333303, 0
244, 1.0000, 2.276993319005185e-05, 206.9585280418396,11368, 0.9964826308238249, 0.9853070378303528, 0.9853597283363342, 0.0057163913822302825, 0.0475804867352567, 0.04779435105829607, 1.9246425331451156e-06, 3.3057628240018313e-06, 333303, 0
245, 1.0000, 1.5506408249657252e-05, 207.6349151134491,11339, 0.9964916037043764, 0.9852992296218872, 0.9853597283363342, 0.005716788739579879, 0.047578856707270654, 0.04779282468831742, 1.6300289682122382e-06, 3.0800945939372218e-06, 333303, 0
246, 1.0000, 1.5215810518282989e-05, 208.32355308532715,11407, 0.9964705638465315, 0.9853002429008484, 0.9853492975234985, 0.005719568227405972, 0.04757393528621068, 0.04778884734083828, 4.921418259362653e-06, 3.2278747652180626e-06, 333303, 0
247, 1.0000, 1.5935725352782747e-05, 209.00727605819702,11733, 0.9963696962927461, 0.9853461384773254, 0.9853847622871399, 0.005729052223973528, 0.04756332048607, 0.04778210669043013, 1.0614792170224319e-05, 3.6359354005700954e-06, 333303, 0
248, 1.0000, 2.182587372001348e-05, 209.68821096420288,11674, 0.9963879514635232, 0.9853466749191284, 0.9853889346122742, 0.005727630816324329, 0.04755237227566601, 0.04776609970057458, 1.0948210044714468e-05, 4.0596524489810985e-06, 333303, 0
249, 1.0000, 4.681416296268539e-05, 211.09473514556885,11704, 0.9963786691732975, 0.9853216409683228, 0.9853492975234985, 0.005720487087055593, 0.04754734313778428, 0.047761277381486916, 5.029142452650515e-06, 4.1475283476180665e-06, 333303, 0
250, 1.0000, 1.826799182987178e-05, 211.78749203681946,11826, 0.9963409211930466, 0.985339879989624, 0.9853847622871399, 0.005728540652238681, 0.04754208260389285, 0.047753149880355394, 5.26053155519568e-06, 4.247304421346693e-06, 333303, 0
251, 1.0000, 1.7103986433440484e-05, 212.47606301307678,11800, 0.9963489658445754, 0.9853294491767883, 0.9853680729866028, 0.005730213552726047, 0.04753961717640538, 0.047749912852704274, 2.4654197403536915e-06, 4.022454475783063e-06, 333303, 0
252, 1.0000, 1.4342741635882975e-05, 213.15130400657654,11728, 0.996371243341117, 0.9853388667106628, 0.9853805899620056, 0.005735176818120294, 0.0475320206316885, 0.04774303034366606, 7.5965556315185645e-06, 4.286508568145768e-06, 333303, 0
253, 1.0000, 0.00011513589599929062, 213.85007119178772,11955, 0.9963010073450762, 0.9853362441062927, 0.9853659868240356, 0.005781840565410567, 0.04752020943187075, 0.04774328061555476, 1.1811200123564014e-05, 4.743760225029982e-06, 333303, 0
254, 1.0000, 5.3558984776228124e-05, 214.51865911483765,11914, 0.996313693141718, 0.9853425025939941, 0.9853722453117371, 0.005773021511370932, 0.047509765153799295, 0.04772933774609428, 1.044427401603737e-05, 5.133319339051143e-06, 333303, 0
255, 1.0000, 2.895601852024243e-05, 215.20020294189453,11959, 0.9962997697063795, 0.9853498339653015, 0.9853993654251099, 0.005769263251630302, 0.04750001233230857, 0.047719798366818826, 9.752822160251362e-06, 5.473580182510169e-06, 333303, 0
256, 1.0000, 5.7971251343524496e-05, 215.90862488746643,11982, 0.9962926532838732, 0.9853722453117371, 0.985401451587677, 0.005774467825920191, 0.0474989288280418, 0.04772475649467782, 1.0835145159635018e-06, 4.655087079100887e-06, 333303, 0
257, 1.0000, 6.331548283410496e-05, 217.26044917106628,11804, 0.9963477282058787, 0.9853805899620056, 0.9854202270507812, 0.005760761344721729, 0.04749539711400617, 0.04771628908840997, 3.5317118818115056e-06, 4.52828294132272e-06, 333303, 0
258, 1.0000, 3.1173915470648786e-05, 218.62067008018494,11918, 0.9963124555030213, 0.9853571057319641, 0.9854056239128113, 0.005750023747692196, 0.04748678128313538, 0.047708610414460895, 8.615830065714092e-06, 4.8291412896964375e-06, 333303, 0
259, 1.0000, 2.4653092696532558e-05, 219.9666042327881,11848, 0.9963341141802144, 0.9853654503822327, 0.9854056239128113, 0.005748479581396541, 0.04748344779483139, 0.04770338536515627, 3.3334818659441767e-06, 4.6534251267626965e-06, 333303, 0
260, 1.0000, 4.880850153487882e-05, 221.3293251991272,11820, 0.9963427776510917, 0.985339879989624, 0.9853972792625427, 0.005749586120771372, 0.04748167100595572, 0.047703489662804785, 1.7767975428184535e-06, 4.226289589139096e-06, 333303, 0
261, 1.0000, 4.06387008475383e-05, 222.03139305114746,11834, 0.996338445915653, 0.9853425025939941, 0.985386848449707, 0.005750289963515373, 0.04747578362341093, 0.0476960219868482, 5.887386012461138e-06, 4.368733752705886e-06, 333303, 0
262, 1.0000, 3.667919015643347e-05, 222.72571992874146,12023, 0.9962799674872315, 0.9853748679161072, 0.9853847622871399, 0.00576935507342744, 0.04745370071597441, 0.04766650096501447, 2.208289482290987e-05, 5.137189906169531e-06, 333303, 0
263, 1.0000, 2.9865219651387857e-05, 223.41339588165283,11929, 0.9963090519966051, 0.9853832125663757, 0.9853951930999756, 0.005776642436257062, 0.04744159135026933, 0.04765812390673888, 1.2109363098179726e-05, 5.597127353336381e-06, 333303, 0
264, 1.0000, 5.0816745733267424e-05, 224.11212515830994,12042, 0.9962740887034218, 0.9854431748390198, 0.9854682087898254, 0.005822837376445449, 0.04741845691929609, 0.04764825760489168, 2.3134431041370307e-05, 6.450517415604997e-06, 333303, 0
265, 1.0000, 2.3552574862597487e-05, 224.79499340057373,11979, 0.9962935815128957, 0.9854259490966797, 0.9854452610015869, 0.005832985539968165, 0.04740730462524567, 0.047634643941067575, 1.1152297839225889e-05, 6.813519965224277e-06, 333303, 0
266, 1.0000, 2.3645669992833208e-05, 225.485999584198,12018, 0.9962815145356024, 0.9854510426521301, 0.9854536056518555, 0.0058586972395098065, 0.04738745942573175, 0.04761389254355751, 1.984519616633068e-05, 7.58228176464233e-06, 333303, 0
267, 1.0000, 0.00015101257635377778, 226.8635139465332,12012, 0.9962833709936475, 0.9854880571365356, 0.9854682087898254, 0.005892637806905807, 0.047369713260388795, 0.04759233142957333, 1.7746167546218994e-05, 8.255252948988186e-06, 333303, 0
268, 1.0000, 2.592196505187879e-05, 227.55021500587463,12039, 0.9962750169324445, 0.9854776263237, 0.9855225086212158, 0.005922232492998592, 0.04733947546798121, 0.047558206623934104, 3.0237791801064617e-05, 9.399664522591045e-06, 333303, 0
269, 1.0000, 2.391209100495198e-05, 228.23031616210938,12055, 0.9962700663776574, 0.9854744672775269, 0.9854870438575745, 0.005928055593271816, 0.04733140194613952, 0.04754584311616201, 8.073530409623275e-06, 9.257793021037566e-06, 333303, 0
270, 1.0000, 4.0603063249468946e-05, 228.92074298858643,12033, 0.9962768733904895, 0.9854854345321655, 0.985495388507843, 0.005928419605324912, 0.04731161812975472, 0.047522265025687446, 1.9783808853306162e-05, 9.988211063285093e-06, 333303, 0
271, 1.0000, 5.0782463658129796e-05, 229.61906790733337,12074, 0.9962641875938478, 0.9855047464370728, 0.9854870438575745, 0.005950453403209108, 0.047287480155000665, 0.04751841898476306, 2.4137984089754594e-05, 1.090960532647262e-05, 333303, 0
272, 1.0000, 4.81496815332032e-05, 230.30122590065002,12140, 0.9962437665553514, 0.9854682087898254, 0.985461950302124, 0.005986369758761723, 0.0472694176553769, 0.04748662394568905, 1.8062494297296783e-05, 1.1473763870426876e-05, 333303, 0
273, 1.0000, 3.5867722861077854e-05, 230.99422192573547,12071, 0.9962651158228704, 0.9855130910873413, 0.9855162501335144, 0.0060168603492826295, 0.04724670087106767, 0.047471273446351256, 2.2716785943274753e-05, 1.2284854175772375e-05, 333303, 0
274, 1.0000, 6.048996183861988e-05, 231.6818060874939,12084, 0.9962610934971059, 0.9855000376701355, 0.9855058193206787, 0.006093459732888966, 0.04722024269216706, 0.04745398382018953, 2.6458171516627327e-05, 1.3264442084387546e-05, 333303, 0
275, 1.0000, 4.229284623058602e-05, 232.37880516052246,12083, 0.9962614029067801, 0.9855225086212158, 0.9855141639709473, 0.006113515467291356, 0.047213729615824825, 0.04745123374999097, 6.513075294756199e-06, 1.2353746887385008e-05, 333303, 0
276, 1.0000, 3.087980808182411e-05, 233.06669306755066,12108, 0.9962536676649254, 0.9855193495750427, 0.9855037331581116, 0.006120319679714001, 0.047211395840783835, 0.04745108748680402, 2.3337714386700847e-06, 1.0457422654117337e-05, 333303, 0
277, 1.0000, 2.582925337481002e-05, 233.75209021568298,12102, 0.9962555241229706, 0.9855292439460754, 0.9855141639709473, 0.0061194198552069895, 0.04720578079566043, 0.047447408841001744, 5.615048461561634e-06, 9.82692283667462e-06, 333303, 0
278, 1.0000, 6.032103041566662e-05, 234.4370732307434,12139, 0.9962440759650256, 0.9855652451515198, 0.9855433702468872, 0.00613002634398228, 0.04715465573824444, 0.0474241060662169, 5.112505546805979e-05, 1.1588818749872616e-05, 333303, 0
279, 1.0000, 5.955557174879251e-05, 235.12350630760193,12092, 0.9962586182197124, 0.9855782985687256, 0.9855329394340515, 0.006122665021549359, 0.04710819357121324, 0.04737125117622715, 4.646216586715046e-05, 1.3315123487849261e-05, 333303, 0
280, 1.0000, 6.062139876857015e-05, 235.8091423511505,12164, 0.9962363407231709, 0.9855866432189941, 0.9855329394340515, 0.0061626236822982195, 0.04709371959711948, 0.047355424931518265, 1.4473993800452611e-05, 1.3426707159369256e-05, 333303, 0
281, 1.0000, 0.00013987550633966876, 236.50337648391724,12069, 0.9962657346422188, 0.9855553507804871, 0.9855266809463501, 0.006149765361825977, 0.047071245917806745, 0.047298606638020296, 2.2473668376821188e-05, 1.413643699931099e-05, 333303, 0
282, 1.0000, 6.539366057292927e-05, 237.87721133232117,12131, 0.9962465512424191, 0.985585629940033, 0.9855642318725586, 0.006174940074550481, 0.0470595727974966, 0.04728467875365998, 1.1673124081297559e-05, 1.386834624720468e-05, 333303, 0
283, 1.0000, 4.1569223539825025e-05, 238.56065034866333,12125, 0.9962484077004642, 0.9856163859367371, 0.98557049036026, 0.006172103082168518, 0.047050879969193445, 0.047287884872188074, 8.692818664376989e-06, 1.32354365515994e-05, 333303, 0
284, 1.0000, 4.7579750929197635e-05, 239.24979329109192,12092, 0.9962586182197124, 0.985630989074707, 0.9855976104736328, 0.006183408009427283, 0.04703267329775848, 0.04727872287251418, 1.820667495311401e-05, 1.366430374036093e-05, 333303, 0
285, 1.0000, 2.8664136192301017e-05, 239.93596243858337,12107, 0.9962539770745996, 0.9856575727462769, 0.9856268167495728, 0.006225769389023623, 0.04701788558409186, 0.04727263124960807, 1.4787713996079754e-05, 1.3772692804420742e-05, 333303, 0
286, 1.0000, 3.306344968980442e-05, 240.628844499588,12034, 0.9962765639808153, 0.985660195350647, 0.9856226444244385, 0.006224423598690277, 0.04701222071001454, 0.04726715890254087, 5.664872715707703e-06, 1.2601898876884164e-05, 333303, 0
287, 1.0000, 3.4753870789685704e-05, 241.31621146202087,12085, 0.9962607840874318, 0.9856800436973572, 0.9856560230255127, 0.006230647245346207, 0.0469655302462129, 0.04721544014032716, 4.6690464344280314e-05, 1.4365316886687364e-05, 333303, 0
288, 1.0000, 8.602415040047121e-05, 242.68187642097473,12137, 0.9962446947843739, 0.9857228398323059, 0.9856476783752441, 0.006259306615710345, 0.046955512692352215, 0.04720402535619646, 1.0017549910874834e-05, 1.385670084604138e-05, 333303, 0
289, 1.0000, 5.7431321606876275e-05, 243.36980819702148,12087, 0.9962601652680834, 0.9856847524642944, 0.985630989074707, 0.006209793479107997, 0.04694224489946312, 0.047195628813074535, 1.3267803671078437e-05, 1.3796653606684017e-05, 333303, 0
290, 1.0000, 9.725530288497971e-05, 244.05387330055237,12140, 0.9962437665553514, 0.9857113361358643, 0.985660195350647, 0.006256091698600824, 0.04692489512512508, 0.04717188430546767, 1.7349765549019847e-05, 1.4116458169794428e-05, 333303, 0
291, 1.0000, 3.978177428011174e-05, 244.7434492111206,12108, 0.9962536676649254, 0.98569256067276, 0.9856205582618713, 0.006244752183517732, 0.046914719486636815, 0.047168322319136806, 1.0175645350725404e-05, 1.366184542388928e-05, 333303, 0
292, 1.0000, 4.183872331745289e-05, 245.42780590057373,12151, 0.9962403630489353, 0.985706090927124, 0.9856581091880798, 0.006256647227079932, 0.04690986672556351, 0.04716218772128604, 4.852759758387781e-06, 1.2318485302092623e-05, 333303, 0
293, 1.0000, 3.512841362316233e-05, 246.11708569526672,12135, 0.9962453136037224, 0.9857186675071716, 0.9856372475624084, 0.00627419983954451, 0.04689961232622279, 0.047154492028212334, 1.0254397777631485e-05, 1.2094630216772902e-05, 333303, 0
294, 1.0000, 3.076573313925473e-05, 246.80259585380554,12139, 0.9962440759650256, 0.9857332706451416, 0.9856664538383484, 0.006336086339357352, 0.04687070925022076, 0.04713138828737489, 2.890307690807392e-05, 1.3195557488096383e-05, 333303, 0
295, 1.0000, 3.8199843276394214e-05, 247.48563599586487,12114, 0.9962518112068803, 0.9857937693595886, 0.9857186675071716, 0.006383397234027382, 0.046847906739265414, 0.047118127899273256, 2.2802509403466176e-05, 1.3937447135686052e-05, 333303, 0
296, 1.0000, 6.223799604882633e-05, 248.1678819656372,12103, 0.9962552147132964, 0.9858083724975586, 0.9857311844825745, 0.006427854413192483, 0.0468281963838701, 0.04710537744139806, 1.971035389138759e-05, 1.4428937492392696e-05, 333303, 0
297, 1.0000, 5.22996406082566e-05, 248.85881090164185,12112, 0.9962524300262287, 0.9858214259147644, 0.9857353568077087, 0.00645509113458395, 0.0468171192965922, 0.04709766884496267, 1.1077087025732069e-05, 1.4052496104667486e-05, 333303, 0
298, 1.0000, 0.00011280038588089593, 249.54377913475037,12107, 0.9962539770745996, 0.9858741164207458, 0.9857791662216187, 0.006553456069782285, 0.046805979035317476, 0.04708230468050191, 1.1140261804161444e-05, 1.3729909225716332e-05, 333303, 0
299, 1.0000, 4.372992078459095e-05, 250.24238538742065,12129, 0.9962471700617674, 0.985843300819397, 0.9857603907585144, 0.00651717076675064, 0.046791451155123565, 0.04706890189982807, 1.4527878350927004e-05, 1.380769288638993e-05, 333303, 0
300, 1.0000, 4.895874292175163e-05, 250.93441247940063,12077, 0.9962632593648253, 0.9858370423316956, 0.9857562184333801, 0.006517526587894552, 0.04678541153500114, 0.047065077057727014, 6.039619240519323e-06, 1.2711885223067741e-05, 333303, 0
301, 1.0000, 4.148660482339653e-05, 251.63108611106873,12128, 0.9962474794714417, 0.9858652353286743, 0.9857895970344543, 0.006514858851025797, 0.04675792685658997, 0.04705546071131282, 2.7484679894385078e-05, 1.373086935404711e-05, 333303, 0
302, 1.0000, 0.00016937505361028717, 252.32826495170593,12055, 0.9962700663776574, 0.9858636856079102, 0.9857749938964844, 0.00658771807431014, 0.046740507213085, 0.04704444595001962, 1.7419646275988743e-05, 1.406151662484861e-05, 333303, 0
303, 1.0000, 6.317064815108392e-05, 253.00815105438232,12112, 0.9962524300262287, 0.9858881831169128, 0.9858042001724243, 0.006621641454773549, 0.04671865895310882, 0.04702173422854994, 2.1848272647680134e-05, 1.4695036153065983e-05, 333303, 0
304, 1.0000, 3.787316037100818e-05, 253.7515513896942,12075, 0.9962638781841736, 0.9859001636505127, 0.9858062863349915, 0.0066208810598459445, 0.04671461681031444, 0.04701324629060091, 4.042126418662972e-06, 1.291559987713173e-05, 333303, 0
305, 1.0000, 3.5512730385755845e-05, 254.43514823913574,12075, 0.9962638781841736, 0.9859126806259155, 0.9858062863349915, 0.006635696946012127, 0.04670949974035179, 0.04700914062489163, 5.117068864073093e-06, 1.1773490836889016e-05, 333303, 0
306, 1.0000, 6.151829183750375e-05, 255.12430596351624,12150, 0.9962406724586095, 0.9859325289726257, 0.9858396649360657, 0.006773067161007119, 0.04669235499181196, 0.04700381095990951, 1.7144755727824257e-05, 1.2224408531526725e-05, 333303, 0
307, 1.0000, 2.4200368063590265e-05, 256.50558710098267,12134, 0.9962456230133965, 0.9859445095062256, 0.9858354926109314, 0.006724382663139508, 0.04668261207579316, 0.046996258517617844, 9.742912047853991e-06, 1.1950166271323498e-05, 333303, 0
308, 1.0000, 4.0546996777587486e-05, 257.23113989830017,12157, 0.9962385065908902, 0.9859628081321716, 0.9858521819114685, 0.006788982215415812, 0.04667633141380068, 0.04699124021363717, 6.280665517117978e-06, 1.1205651708688482e-05, 333303, 0
309, 1.0000, 4.602418043740576e-05, 258.6037709712982,12061, 0.9962682099196123, 0.9859695434570312, 0.9858688712120056, 0.006749869650974799, 0.04666720537932403, 0.046981922179743514, 9.126030642514493e-06, 1.0977958887232207e-05, 333303, 0
310, 1.0000, 6.818229258214839e-05, 259.29283690452576,12095, 0.9962576899906899, 0.9859920144081116, 0.985875129699707, 0.006788714242637907, 0.046655620693093744, 0.04697843520088034, 1.1584680909754175e-05, 1.103717294248978e-05, 333303, 0
311, 1.0000, 4.4575434922414034e-05, 259.9934148788452,12099, 0.9962564523519931, 0.9860029220581055, 0.9859022498130798, 0.006799889028816075, 0.04664386225898709, 0.04696531564937663, 1.1758441419471022e-05, 1.1107262578735379e-05, 333303, 0
312, 1.0000, 2.6810998511856422e-05, 260.6891829967499,12102, 0.9962555241229706, 0.9860259294509888, 0.985904335975647, 0.006828638180789856, 0.046626503219040626, 0.04694252127987917, 1.7359041976784673e-05, 1.1614456995723584e-05, 333303, 0
313, 1.0000, 8.416581501010767e-05, 262.0609369277954,12082, 0.9962617123164543, 0.9859778881072998, 0.9858855605125427, 0.006803360774537925, 0.04660592560813108, 0.04691030690248153, 2.0577614778846676e-05, 1.2298114227107024e-05, 333303, 0
314, 1.0000, 3.684978447715417e-05, 262.75423789024353,12057, 0.996269447558309, 0.9860081672668457, 0.9859022498130798, 0.00681299972472512, 0.04659425876182759, 0.0468987970249154, 1.166683557716347e-05, 1.223347892142468e-05, 333303, 0
315, 1.0000, 3.297184119745418e-05, 263.4514217376709,11981, 0.9962929626935474, 0.9860191345214844, 0.9858939051628113, 0.006813021659509076, 0.046578536114356715, 0.04689237763173766, 1.5722650051945564e-05, 1.2544332445970286e-05, 333303, 0
316, 1.0000, 0.0001115437517324124, 264.8188579082489,12102, 0.9962555241229706, 0.9860170483589172, 0.9859001636505127, 0.006876153330054444, 0.04656628393071624, 0.04690297019502387, 1.2252184696442958e-05, 1.2514806902090315e-05, 333303, 0
317, 1.0000, 4.7929361546641856e-05, 265.5138680934906,12100, 0.9962561429423189, 0.9860311150550842, 0.985904335975647, 0.006875415339234407, 0.04655685577629528, 0.046891903474484235, 9.428149379861472e-06, 1.216534369760812e-05, 333303, 0
318, 1.0000, 3.891450503589399e-05, 266.20895314216614,12066, 0.9962666628712413, 0.9860430955886841, 0.9858876466751099, 0.006866422624459878, 0.04655080338923947, 0.04688486917417346, 6.052389919096457e-06, 1.1345003515926839e-05, 333303, 0
319, 1.0000, 6.323370626505947e-05, 266.8989143371582,12052, 0.99627099460668, 0.98602694272995, 0.9858855605125427, 0.0068200216737779925, 0.046546407708509686, 0.046867039542727196, 4.3956869801853315e-06, 1.0318744216154367e-05, 333303, 0
320, 1.0000, 6.034816166669162e-05, 268.2700753211975,12074, 0.9962641875938478, 0.9860692024230957, 0.9859147667884827, 0.006860104697882501, 0.04653413471187376, 0.046863114617131385, 1.2272990766191982e-05, 1.049927239319302e-05, 333303, 0
321, 1.0000, 4.0792802675886036e-05, 269.6309304237366,12056, 0.9962697569679833, 0.98604416847229, 0.9859064221382141, 0.006846465872530308, 0.04652753995927267, 0.04685587369232606, 6.594764190889779e-06, 1.0022203342728506e-05, 333303, 0
322, 1.0000, 4.6751730270100284e-05, 270.3384141921997,12014, 0.9962827521742992, 0.9860822558403015, 0.9859251976013184, 0.006887647358497862, 0.046516767292098575, 0.046848420397029966, 1.0772662194305505e-05, 1.009483426445875e-05, 333303, 0
323, 1.0000, 6.788996820302925e-05, 271.708877325058,11932, 0.9963081237675826, 0.9860509634017944, 0.9858959913253784, 0.006874451196529921, 0.046510420405103295, 0.046843136162688, 6.346881710007912e-06, 9.637076672947587e-06, 333303, 0
324, 1.0000, 4.50644843084758e-05, 272.38807916641235,12093, 0.9962583088100383, 0.9860540628433228, 0.9859085083007812, 0.006872967556111949, 0.046497810083285934, 0.04682578500419046, 1.2610314324514038e-05, 9.899730546770145e-06, 333303, 0
325, 1.0000, 8.417144553811301e-05, 273.08156418800354,12059, 0.9962688287389606, 0.9860957860946655, 0.9859628081321716, 0.006882222943424038, 0.046487896528911554, 0.04681015817041139, 9.913564986398227e-06, 9.901113121516114e-06, 333303, 0
326, 1.0000, 1.973138095620006e-05, 273.7720100879669,12016, 0.9962821333549507, 0.986072838306427, 0.9859418869018555, 0.006878591142281986, 0.04647837703489153, 0.046803752847190856, 9.519493719585548e-06, 9.862272663103838e-06, 333303, 0
327, 1.0000, 2.748778257960892e-05, 274.4626841545105,12017, 0.9962818239452765, 0.98607337474823, 0.9859335422515869, 0.006871109764389313, 0.0464696253193917, 0.046795039794734136, 8.751708946076742e-06, 9.745151416317514e-06, 333303, 0
328, 1.0000, 6.127948674958852e-05, 275.147803068161,12099, 0.9962564523519931, 0.9860572218894958, 0.9859565496444702, 0.006844078866756319, 0.04646421332262472, 0.046791150051553564, 5.411995656838531e-06, 9.188518121981788e-06, 333303, 0
329, 1.0000, 7.162414254557631e-05, 276.5094211101532,12077, 0.9962632593648253, 0.9860984086990356, 0.9859565496444702, 0.006854871062956511, 0.04644745577835674, 0.046776683395628904, 1.6757551101580226e-05, 9.757576926062333e-06, 333303, 0
330, 1.0000, 2.2612048537882656e-05, 277.1960210800171,11971, 0.9962960567902892, 0.9860932230949402, 0.9859481453895569, 0.006847475351822074, 0.0464349475566896, 0.046768706896684886, 1.2508224174076488e-05, 1.00029327963978e-05, 333303, 0
331, 1.0000, 2.0377543862864105e-05, 277.87345910072327,12075, 0.9962638781841736, 0.9860811829566956, 0.9859648942947388, 0.006840376125794052, 0.04642438938575434, 0.046763655591895985, 1.0558168460531037e-05, 1.0057116354225671e-05, 333303, 0
332, 1.0000, 0.00010849233010192637, 278.5610771179199,11827, 0.9963406117833724, 0.9860650300979614, 0.9859064221382141, 0.006832645752843937, 0.046413100579346625, 0.04674487478892253, 1.1288806105382021e-05, 1.0173981148041692e-05, 333303, 0
333, 1.0000, 7.346939042018683e-05, 279.2546663284302,12021, 0.9962805863065798, 0.9861150979995728, 0.9859544634819031, 0.00683322860057668, 0.04640348540707287, 0.04672493359391881, 9.615169886116604e-06, 1.0116668791544695e-05, 333303, 0
334, 1.0000, 3.265053053889835e-05, 279.954133272171,11968, 0.9962969850193119, 0.9861067533493042, 0.9859418869018555, 0.006829927471619747, 0.04639992549925833, 0.04672223699957319, 3.5599060905361357e-06, 9.113341251956635e-06, 333303, 0
335, 1.0000, 2.9863677104707283e-05, 280.6574692726135,11870, 0.9963273071673823, 0.9861041307449341, 0.9859460592269897, 0.006828941971885337, 0.04639855073994581, 0.0467207254234335, 1.3747629700397446e-06, 7.5428010378288136e-06, 333303, 0
336, 1.0000, 5.0551385363889885e-05, 281.3638253211975,11990, 0.9962901780064797, 0.9861031174659729, 0.9859732389450073, 0.0068231321551972465, 0.04638863144697446, 0.046709079567847596, 9.919288992937814e-06, 7.752244137508857e-06, 333303, 0
337, 1.0000, 2.4167998531067013e-05, 282.74473428726196,12050, 0.9962716134260283, 0.9861015677452087, 0.9859607219696045, 0.006828462760293872, 0.04638514106696912, 0.04671263220442713, 3.490378777420977e-06, 7.157674638580938e-06, 333303, 0
338, 1.0000, 2.4824896520047404e-05, 283.42934942245483,11993, 0.9962892497774571, 0.9860885143280029, 0.9859711527824402, 0.0068258666789011374, 0.04638219146180421, 0.04671220316185301, 2.949608096429468e-06, 6.550450806203744e-06, 333303, 0
339, 1.0000, 4.9266669937245794e-05, 284.8291254043579,11934, 0.9963075049482342, 0.9860968589782715, 0.9859565496444702, 0.006823954258609605, 0.04637711163935682, 0.04671249656265306, 5.079820477760233e-06, 6.385999893288191e-06, 333303, 0
340, 1.0000, 5.862455079009539e-05, 286.137499332428,11925, 0.9963102896353019, 0.9861218929290771, 0.9859857559204102, 0.006820706089241289, 0.04636826133457615, 0.04670768584509451, 8.850316126102209e-06, 6.5978417482228e-06, 333303, 0
341, 1.0000, 3.924830898678722e-05, 286.7827310562134,11930, 0.9963087425869309, 0.9861145615577698, 0.9859774112701416, 0.006813391007754875, 0.04636012055995459, 0.046707435977414745, 8.14076825488702e-06, 6.737957143290903e-06, 333303, 0
342, 1.0000, 3.7894555408836734e-05, 287.4236660003662,11927, 0.9963096708159536, 0.9861156344413757, 0.9859857559204102, 0.00680642818259333, 0.046351176406163035, 0.04669992900982106, 8.944152514338277e-06, 6.931533707325593e-06, 333303, 0
343, 1.0000, 7.084456549285574e-05, 288.0653579235077,12003, 0.9962861556807152, 0.9861213564872742, 0.9860066175460815, 0.006800156803986716, 0.04634393490405499, 0.04668024751584063, 7.241502395401167e-06, 6.9619239268426605e-06, 333303, 0
344, 1.0000, 4.438614297945307e-05, 288.74830508232117,11919, 0.9963121460933471, 0.9861072897911072, 0.9859857559204102, 0.006798647645682147, 0.04633431466096443, 0.04668143437895139, 9.620243855298916e-06, 7.190762653240378e-06, 333303, 0
345, 1.0000, 1.6146612805179974e-05, 289.4369399547577,11963, 0.9962985320676827, 0.9861020445823669, 0.9859878420829773, 0.0067953857031384755, 0.0463258698699726, 0.046664393696685874, 8.444793726795907e-06, 7.307290337575995e-06, 333303, 0
346, 1.0000, 3.888049251079296e-05, 290.12515807151794,11928, 0.9963093614062793, 0.9860827922821045, 0.9859711527824402, 0.006793237417755662, 0.04631995444584868, 0.04665555816075868, 5.9154264883676255e-06, 7.154500743880832e-06, 333303, 0
347, 1.0000, 3.227510050701334e-05, 290.8057029247284,11950, 0.9963025543934472, 0.9861025810241699, 0.9859774112701416, 0.00679350493043553, 0.04631344284725345, 0.046649647127253696, 6.511591553286233e-06, 7.087451744268181e-06, 333303, 0
348, 1.0000, 3.085971426862458e-05, 291.48127794265747,11958, 0.9963000791160537, 0.9861150979995728, 0.9859815835952759, 0.006795238428885844, 0.04630816818165958, 0.04664713716171412, 5.274685464726203e-06, 6.881145804428081e-06, 333303, 0
349, 1.0000, 2.2687276057016356e-05, 292.1653230190277,12086, 0.9962604746777576, 0.9861307740211487, 0.9860066175460815, 0.006805574980799081, 0.04630401617550396, 0.046637133860313, 4.151993821623068e-06, 6.542147838723788e-06, 333303, 0
350, 1.0000, 4.042537973224614e-05, 293.5353422164917,11984, 0.9962920344645247, 0.9861307740211487, 0.9860337376594543, 0.006785728085672493, 0.046292076640972214, 0.04661763835957382, 1.193952988685909e-05, 6.947795728868102e-06, 333303, 0
351, 1.0000, 0.0001100040472122205, 294.22897005081177,11929, 0.9963090519966051, 0.9861333966255188, 0.985998272895813, 0.006787043147737273, 0.04629158202564025, 0.04662924027717629, 4.94613508789099e-07, 5.334441226616742e-06, 333303, 0
352, 1.0000, 5.8097915416457375e-05, 294.9038863182068,11800, 0.9963489658445754, 0.9861422181129456, 0.9860087037086487, 0.006774401720437573, 0.0462813981675878, 0.04661315125505857, 1.0183861072175782e-05, 5.690773332600561e-06, 333303, 0
353, 1.0000, 4.853719482424367e-05, 295.58729314804077,11776, 0.996356391676756, 0.9861417412757874, 0.9860024452209473, 0.006774797068713319, 0.04627885141180659, 0.04660875486182435, 2.546754090747283e-06, 5.251131089572094e-06, 333303, 0
354, 1.0000, 3.9376066849712286e-05, 296.2607011795044,11645, 0.9963969243440747, 0.9861453771591187, 0.9860274791717529, 0.0067702672717795285, 0.046272754026118856, 0.04659850013371368, 6.097377593543285e-06, 5.3301800960409236e-06, 333303, 0
355, 1.0000, 0.0001536844978037456, 296.93856501579285,11786, 0.9963532975800141, 0.9861004948616028, 0.9859878420829773, 0.0067581622998461105, 0.046267359587482175, 0.046589326299906524, 5.394448277296071e-06, 5.336572307287474e-06, 333303, 0
356, 1.0000, 7.398432956755296e-05, 297.63645195961,11742, 0.9963669116056784, 0.9861093759536743, 0.9860191345214844, 0.006758982682101729, 0.04625741462709161, 0.04657948460693508, 9.944952010690344e-06, 5.6793211505861585e-06, 333303, 0
357, 1.0000, 4.412658503741083e-05, 298.319935798645,11696, 0.996381144450691, 0.9861135482788086, 0.9860212206840515, 0.006757035690876166, 0.04625346028410321, 0.046573693296080326, 3.954340518641519e-06, 5.477396643203348e-06, 333303, 0
358, 1.0000, 1.677668260773735e-05, 299.0186698436737,11693, 0.9963820726797137, 0.9861114621162415, 0.9860003590583801, 0.0067533651251994, 0.0462465809533059, 0.04656766240381635, 6.879340289214775e-06, 5.603655802327961e-06, 333303, 0
359, 1.0000, 2.5338574535853284e-05, 299.71527004241943,11766, 0.9963594857734979, 0.9861145615577698, 0.9860045313835144, 0.006749776283240189, 0.04624089736156121, 0.04656653567790468, 5.683590400241967e-06, 5.611598409917937e-06, 333303, 0
360, 1.0000, 2.8174478090463328e-05, 301.083211183548,11831, 0.9963393741446757, 0.98611980676651, 0.9859920144081116, 0.006747805833719722, 0.046237695153452524, 0.046571633794369814, 3.20220992345438e-06, 5.305458295628798e-06, 333303, 0
361, 1.0000, 2.5002819825324102e-05, 302.43637323379517,11444, 0.9964591156885866, 0.9861182570457458, 0.9860087037086487, 0.006746032110481438, 0.04623427997583684, 0.046563484697984506, 3.415180843027721e-06, 5.076822565425133e-06, 333303, 0
362, 1.0000, 2.432898955158773e-05, 303.7973392009735,11652, 0.9963947584763554, 0.9861161708831787, 0.9859941005706787, 0.006744398206019452, 0.04623245105230717, 0.046566605721968655, 1.8289167424412334e-06, 4.584079915075031e-06, 333303, 0
363, 1.0000, 4.521761591758976e-05, 304.4777021408081,11410, 0.996469635617509, 0.9861333966255188, 0.9860087037086487, 0.006737094218636124, 0.04622316806026887, 0.04655388999084203, 9.28299879043859e-06, 4.919214855129643e-06, 333303, 0
364, 1.0000, 4.726516051998795e-05, 305.16679406166077,11729, 0.9963709339314428, 0.9861453771591187, 0.9860003590583801, 0.006733172587867169, 0.04621765474531452, 0.04655581151232384, 5.513307466162298e-06, 4.975622621587764e-06, 333303, 0
365, 1.0000, 2.2721182161522498e-05, 305.84588098526,11653, 0.9963944490666812, 0.9861396551132202, 0.9860087037086487, 0.006730965103355191, 0.04621471238451017, 0.04654826685331366, 2.942357351105873e-06, 4.720980776201548e-06, 333303, 0
366, 1.0000, 3.129348385533864e-05, 306.5514540672302,11615, 0.9964062066343004, 0.9861364960670471, 0.986012876033783, 0.006729538686311355, 0.04621169129469789, 0.04654392502761155, 3.021100314970493e-06, 4.514872843707862e-06, 333303, 0
367, 1.0000, 4.2699304807876956e-05, 307.2441749572754,11673, 0.9963882608731974, 0.9861427545547485, 0.9860233068466187, 0.0067261543293619976, 0.04620742289621772, 0.0465335339663116, 4.2683917785835135e-06, 4.48959740723235e-06, 333303, 0
368, 1.0000, 1.5684843779207662e-05, 307.9424328804016,11565, 0.9964216771180098, 0.9861375689506531, 0.9860316514968872, 0.006725985438852183, 0.046205448782306334, 0.04653436215981939, 1.9741166910614005e-06, 4.135461106865686e-06, 333303, 0
369, 1.0000, 2.7461381762626692e-05, 308.6308128833771,11479, 0.9964482863499899, 0.9861391186714172, 0.9860253930091858, 0.006724729612067838, 0.04620344776421808, 0.04653305419394638, 2.001026252668181e-06, 3.845889706870289e-06, 333303, 0
370, 1.0000, 2.311990375113059e-05, 309.3411748409271,11601, 0.996410538369739, 0.9861380457878113, 0.9860149621963501, 0.006721311833644459, 0.046197961468059705, 0.04653043489514789, 5.486285546606184e-06, 3.984969332891366e-06, 333303, 0
371, 1.0000, 4.988195401646099e-05, 310.04338812828064,11743, 0.9963666021960043, 0.986133873462677, 0.9860045313835144, 0.006710264725387958, 0.04618828113088058, 0.046522398322472555, 9.680346316737198e-06, 4.354833695880072e-06, 333303, 0
372, 1.0000, 2.5467196222491765e-05, 310.73683619499207,11582, 0.9964164171535486, 0.986148476600647, 0.9860149621963501, 0.0067069962682807256, 0.046184077701229925, 0.04651761148376155, 4.203423486379143e-06, 4.339450430943361e-06, 333303, 0
373, 1.0000, 2.958876527735945e-05, 311.452534198761,11782, 0.9963545352187109, 0.9861469268798828, 0.9860420823097229, 0.006700348465547977, 0.04617596201164969, 0.04651305667789753, 8.115695147740964e-06, 4.6198069850291e-06, 333303, 0
374, 1.0000, 4.317962399444106e-05, 312.15570998191833,11843, 0.9963356612285854, 0.98613440990448, 0.9860337376594543, 0.006697272918059564, 0.04617286132215243, 0.04651694209694756, 3.1006771313915604e-06, 4.4392244385835935e-06, 333303, 0
375, 1.0000, 1.9415824656817635e-05, 312.8570890426636,11564, 0.996421986527684, 0.9861396551132202, 0.9860274791717529, 0.006695181534498826, 0.04616932993974433, 0.04650788990100789, 3.5313963925032166e-06, 4.338814064774297e-06, 333303, 0
376, 1.0000, 2.559009109974684e-05, 313.5645079612732,11520, 0.9964356005533482, 0.9861276149749756, 0.9860233068466187, 0.006693124141263381, 0.04616724146662342, 0.046504344502478284, 2.0884680253865917e-06, 4.0328931754466924e-06, 333303, 0
377, 1.0000, 1.124227221947065e-05, 314.2556457519531,11199, 0.9965349210587627, 0.9861281514167786, 0.98604416847229, 0.00668860410127355, 0.046161869361651765, 0.04649170877181306, 5.372100841276317e-06, 4.150204168018687e-06, 333303, 0
378, 1.0000, 3.06898167361822e-05, 314.94673776626587,11427, 0.9964643756530478, 0.9861286878585815, 0.9860066175460815, 0.006683538725460066, 0.04615559417856699, 0.04648638843578315, 6.275188052171088e-06, 4.325389189881448e-06, 333303, 0
379, 1.0000, 5.745199061943011e-05, 315.6398274898529,11612, 0.9964071348633229, 0.9861605167388916, 0.98605877161026, 0.006679345662269276, 0.04615102975603835, 0.0464755629664662, 4.564420246919165e-06, 4.348717877414842e-06, 333303, 0
380, 1.0000, 2.9755698341791474e-05, 316.3393545150757,11572, 0.9964195112502905, 0.9861510992050171, 0.9860462546348572, 0.006678452044535603, 0.04614840598159197, 0.04647500061356501, 2.6237731753503413e-06, 4.134449952474022e-06, 333303, 0
381, 1.0000, 1.5208776537849789e-05, 317.02869486808777,11646, 0.9963966149344005, 0.9861406683921814, 0.9860420823097229, 0.006677158961577328, 0.046146280694283594, 0.046471969742416, 2.1252815348565823e-06, 3.8682774151490835e-06, 333303, 0
382, 1.0000, 1.054735316112872e-05, 317.7236981391907,11554, 0.9964250806244258, 0.9861443042755127, 0.9860337376594543, 0.0066761499404088525, 0.046144690462673534, 0.04647126013871698, 1.590238798331034e-06, 3.5392568838220304e-06, 333303, 0
383, 1.0000, 9.475919585242575e-06, 319.1441071033478,11440, 0.9964603533272833, 0.9861417412757874, 0.9860462546348572, 0.006674363470267157, 0.046143276197388644, 0.04646897902604037, 1.4142573288369875e-06, 3.2290421991627627e-06, 333303, 0


==> data/lbfgs_outs/webspam_wc_normalized_trigram.svm_0.01.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 0.0100, 0.11798674784516613, 9.79820990562439,1974, 0.9998811497980359, 0.6080464124679565, 0.6057285666465759, 0.017509557205031997, 0.5485287326735503, 0.5497257267431305, 0.548528732708068, 0.548528732708068, 16609143, 0
1, 0.0100, 0.11254373618297729, 13.758043050765991,1949, 0.9998826549930963, 0.6082249879837036, 0.6059428453445435, 0.01737545185700256, 0.5441296206095525, 0.5451915293209165, 0.004399112078918965, 0.3385446429445439, 16609143, 0
2, 0.0100, 0.10060537205544307, 17.841150045394897,2463, 0.9998517081826558, 0.7837857007980347, 0.7854285836219788, 0.02956681255819137, 0.518250183631398, 0.5154573316742437, 0.02587943693921002, 0.26178805937910116, 16609143, 0
3, 0.0100, 0.018841347912497964, 25.974725246429443,2305, 0.9998612210154371, 0.7867107391357422, 0.7902857065200806, 0.022648271468597766, 0.4848154878133053, 0.48343406893030855, 0.03343469588749942, 0.21309565181039675, 16609143, 0
4, 0.0100, 0.057809450320354366, 30.194924116134644,2377, 0.9998568860536633, 0.7993357181549072, 0.801628589630127, 0.03010641541090703, 0.47048055348240747, 0.46831105608140444, 0.014334934359189144, 0.16268844200695784, 16609143, 0
5, 0.0100, 0.012260705330024966, 38.428956031799316,2453, 0.9998523102606799, 0.8212035894393921, 0.8237571716308594, 0.030705588349772817, 0.4541337047053071, 0.45297018463079136, 0.01634684871376174, 0.129289850852279, 16609143, 0
6, 0.0100, 0.05051277148123333, 46.632511138916016,2426, 0.9998539358713451, 0.8204035758972168, 0.8221571445465088, 0.03777770594649545, 0.4423549219662998, 0.4403361545785025, 0.011778782773074259, 0.10174616111385587, 16609143, 0
7, 0.0100, 0.02500996574589206, 50.812480211257935,2465, 0.999851587767051, 0.8534250259399414, 0.8540142774581909, 0.049516682598576126, 0.4135054392428053, 0.41203604281960454, 0.028849482700358642, 0.0896974366481908, 16609143, 0
8, 0.0100, 0.02017249741907908, 54.98089909553528,2500, 0.9998494804939665, 0.8795499801635742, 0.8804571628570557, 0.06446638792324197, 0.3945983877403938, 0.39359502538360247, 0.01890705154503164, 0.0767652042290455, 16609143, 0
9, 0.0100, 0.01599220282126375, 59.127212047576904,2505, 0.9998491794549544, 0.8950464129447937, 0.8960999846458435, 0.07373280998388328, 0.3839916038391196, 0.38387995007319026, 0.010606783904084094, 0.06298053431578726, 16609143, 0
10, 0.0100, 0.004310609458538909, 63.286876916885376,2500, 0.9998494804939665, 0.8986321687698364, 0.8997285962104797, 0.07927398743518331, 0.3774517670795287, 0.3772850783643754, 0.006539836729185511, 0.050216032569341346, 16609143, 0
11, 0.0100, 0.0035587323794367327, 67.44438982009888,2492, 0.9998499621563858, 0.9003857374191284, 0.9014857411384583, 0.0824940002498577, 0.37311382727104647, 0.37305645447198255, 0.0043379397601231995, 0.03930850340957997, 16609143, 0
12, 0.0100, 0.0031444599814257775, 71.57863783836365,2467, 0.9998514673514461, 0.9026321172714233, 0.9038428664207458, 0.08399773506827213, 0.36945344913899986, 0.36942596850746556, 0.003660378161414346, 0.031002052965328406, 16609143, 0
13, 0.0100, 0.0028538495907440343, 75.73633861541748,2499, 0.9998495407017689, 0.9058964252471924, 0.9069142937660217, 0.08838967378461397, 0.366047112537062, 0.3661260060972418, 0.0034063366352674596, 0.0248588002736928, 16609143, 0
14, 0.0100, 0.002642420601701931, 79.91872072219849,2465, 0.999851587767051, 0.9069571495056152, 0.9080571532249451, 0.08968677611584228, 0.36285549259787564, 0.36303992944992525, 0.003191619895921538, 0.020245721803708976, 16609143, 0
15, 0.0100, 0.0023893648554274725, 84.13558864593506,2420, 0.9998542971181595, 0.9076821208000183, 0.908471405506134, 0.09141356419752451, 0.360326185159176, 0.36061504299921177, 0.00252930745251545, 0.016443721048393613, 16609143, 0
16, 0.0100, 0.0022869303248026322, 88.27557253837585,2419, 0.999854357325962, 0.9080285429954529, 0.9090428352355957, 0.09275197996345398, 0.3581902050155051, 0.3585588775747068, 0.00213598017520511, 0.0134078706788892, 16609143, 0
17, 0.0100, 0.0021877100317518553, 92.41728830337524,2352, 0.9998583912487237, 0.9081428647041321, 0.9091857075691223, 0.09218572989167423, 0.3562368951123939, 0.35662321079535114, 0.001953309840675266, 0.011058620256560651, 16609143, 0
18, 0.0100, 0.0021459296391676116, 96.55636739730835,2323, 0.9998601372749937, 0.9085142612457275, 0.909428596496582, 0.09221559702929602, 0.3547240081503238, 0.35513567725985073, 0.0015128870008130346, 0.009063824746703007, 16609143, 0
19, 0.0100, 0.009331957580872838, 98.45855021476746,1994, 0.9998799456419877, 0.909600019454956, 0.9110285639762878, 0.08966809570529966, 0.3542820986336978, 0.35436825469492705, 0.0002869991378944836, 0.006417537408542772, 10859, 0
20, 0.0100, 0.004096581020430093, 100.35823011398315,2178, 0.9998688674063436, 0.9103749990463257, 0.911214292049408, 0.08937630784350321, 0.35281237943971433, 0.35304848142407647, 0.0014697192172786755, 0.005538026190610587, 10859, 0
21, 0.0100, 0.005368196307249618, 104.16540837287903,2047, 0.9998767546284597, 0.9103999733924866, 0.9115285873413086, 0.08865057427065734, 0.35233782125254076, 0.35252403504237184, 0.0004745581256120346, 0.004331601008581796, 10859, 0
22, 0.0100, 0.0037620255788501514, 106.07988452911377,2157, 0.9998701317701942, 0.9099535942077637, 0.9105428457260132, 0.08873924515346476, 0.35209027320878095, 0.3523743423563107, 0.000247548132162545, 0.003253490679551729, 10859, 0
23, 0.0100, 0.004734978399021249, 109.87067341804504,1869, 0.9998874716172893, 0.9104107022285461, 0.9116571545600891, 0.0878349138719934, 0.35145528581511487, 0.3516570532811221, 0.0006349873811566931, 0.0027630651149899536, 10859, 0
24, 0.0100, 0.0035901174227116984, 115.57974934577942,1881, 0.9998867491236604, 0.9103500247001648, 0.9110857248306274, 0.08767129816179241, 0.35111683845495195, 0.3513601460074269, 0.0003384473170954805, 0.002239758097129433, 10859, 0
25, 0.0100, 0.002889540113078493, 117.50332236289978,1669, 0.999899513177772, 0.9104464054107666, 0.9109571576118469, 0.08707669838260759, 0.3505245173335313, 0.350785008897856, 0.0005923211687072771, 0.0019608154904451787, 10859, 0
26, 0.0100, 0.004485799628074115, 119.422607421875,1720, 0.9998964425798489, 0.9094464182853699, 0.9102571606636047, 0.0866640215104671, 0.35016349886956233, 0.350459839831162, 0.00036101845782349207, 0.0016555640868169447, 10859, 0
27, 0.0100, 0.003966878325915618, 121.31684684753418,1688, 0.9998983692295261, 0.909421443939209, 0.910185694694519, 0.08627993692886284, 0.3498314736291349, 0.35012036496821486, 0.00033202519462838254, 0.001409835692263804, 10859, 0
28, 0.0100, 0.004788917519338283, 123.25030088424683,1536, 0.9999075208154931, 0.9089750051498413, 0.9097285866737366, 0.08594011573400855, 0.3495019096949445, 0.3498023536746655, 0.0003295640048625037, 0.0012191176763791697, 10859, 0
29, 0.0100, 0.0038136965473943656, 125.16791701316833,1758, 0.9998941546833572, 0.9092749953269958, 0.910014271736145, 0.0856412045894027, 0.34929601598715765, 0.3495831766949871, 0.00020589369797840984, 0.0010204820519967611, 10859, 0
30, 0.0100, 0.0041181569793945555, 127.07981300354004,1412, 0.9999149865829923, 0.9092893004417419, 0.9099571704864502, 0.08514339549915989, 0.3487929496780873, 0.3490849604796332, 0.0005030662500195571, 0.00095079601311962, 10859, 0
31, 0.0100, 0.003857632353837861, 129.00212001800537,1323, 0.999920345077407, 0.9094321131706238, 0.9101142883300781, 0.08468876382511967, 0.34841946555708325, 0.3487089423678199, 0.00037348412416920995, 0.0008659759509166962, 10859, 0
32, 0.0100, 0.0015841064128422598, 130.91049718856812,1137, 0.999931543728656, 0.9098643064498901, 0.9106285572052002, 0.08407983849280945, 0.3479959474971377, 0.3482761574482732, 0.00017865504728253878, 0.0007395316701921892, 10905, 0
33, 0.0100, 0.0015700397982338222, 132.85132312774658,1108, 0.9999332897549259, 0.9097678661346436, 0.9105142951011658, 0.08398756757062083, 0.3478741130399219, 0.34815514425551913, 0.00012183439826934928, 0.0006175016064861388, 10905, 0
34, 0.0100, 0.001573078700396679, 134.79042506217957,847, 0.9999490039913559, 0.9097678661346436, 0.9104999899864197, 0.08381524557011762, 0.34770179036647014, 0.3479824388294767, 0.00017232266953043363, 0.0005435112326436734, 10905, 0
35, 0.0100, 0.0016323279950718106, 136.69566774368286,1049, 0.9999368420152683, 0.9097035527229309, 0.9104999899864197, 0.08378742914698802, 0.34766593515040295, 0.3479468763480289, 3.585534582778438e-05, 0.0004141360750321579, 10905, 0
36, 0.0100, 0.0015378249579513859, 138.5965187549591,838, 0.9999495458615776, 0.9096857309341431, 0.9104856848716736, 0.08373175026738287, 0.3476367113329994, 0.3479169749590059, 2.92238025580982e-05, 0.0003176891841453893, 10905, 0
37, 0.0100, 0.0015175237779343738, 142.41429686546326,935, 0.9999437057047434, 0.9097142815589905, 0.9105286002159119, 0.08363419535624979, 0.34752821879026463, 0.3478087760728655, 0.00010849252411682109, 0.0002853265385386594, 10905, 0
38, 0.0100, 0.001523495943664764, 144.34908866882324,773, 0.9999534593687345, 0.9097071290016174, 0.9105428457260132, 0.08352369472280555, 0.3474400543347137, 0.3477200342464958, 8.816449709236895e-05, 0.00025370984759576974, 10905, 0
39, 0.0100, 0.0015835439368890756, 146.16734766960144,806, 0.9999514725112548, 0.9097071290016174, 0.9105571508407593, 0.0834224653968883, 0.34734754046195704, 0.3476271836250076, 9.251381980723838e-05, 0.00022936347154503954, 10905, 0
40, 0.0100, 0.0016501175145517048, 147.95814061164856,800, 0.9999518337580693, 0.9096964001655579, 0.9105857014656067, 0.08331019552186852, 0.34725824428333174, 0.3475369142135214, 8.929610179148062e-05, 0.00020871568039558912, 10905, 0
41, 0.0100, 0.0016488960243099037, 149.835298538208,831, 0.9999499673161945, 0.9097357392311096, 0.9105714559555054, 0.08318976571197148, 0.34715051101857375, 0.34742821106683053, 0.00010773326350765888, 0.0001953595075085984, 10905, 0
42, 0.0100, 0.0016172625340905565, 151.75679087638855,847, 0.9999490039913559, 0.9097357392311096, 0.9105571508407593, 0.08305095459868776, 0.34702395401961234, 0.34730056980688356, 0.00012655709247355595, 0.00018705948979335168, 10905, 0
43, 0.0100, 0.0016122257751902598, 153.64569973945618,862, 0.9999481008743196, 0.9098713994026184, 0.9107428789138794, 0.08287959952038279, 0.34686978421305337, 0.3471449844989569, 0.00015416973725185246, 0.00018347702268696389, 10905, 0
44, 0.0100, 0.0015983441887136244, 155.57719564437866,873, 0.9999474385884931, 0.9101607203483582, 0.9110142588615417, 0.08268161412610556, 0.34669192598867316, 0.3469655215272477, 0.00017785830831379412, 0.0001829072547412022, 10905, 0
45, 0.0100, 0.001649327306765834, 157.43112301826477,885, 0.9999467160948642, 0.9103606939315796, 0.911214292049408, 0.08246238086647144, 0.34649741063055706, 0.3467694386939251, 0.0001945153379573905, 0.00018403618567408185, 10905, 0
46, 0.0100, 0.001673302612997919, 159.2890920639038,904, 0.9999455721466183, 0.9105321168899536, 0.911228597164154, 0.08225231189315231, 0.3463150163707065, 0.3465859921651196, 0.0001823942570174375, 0.00018387132985837277, 10905, 0
47, 0.0100, 0.0016713176596424436, 161.1334662437439,905, 0.9999455119388159, 0.9105428457260132, 0.9113143086433411, 0.08205282822286396, 0.3461377294243335, 0.34640779831368596, 0.00017728690643448175, 0.00018320202999259593, 10905, 0
48, 0.0100, 0.0017506717866304419, 163.10244154930115,945, 0.9999431036267193, 0.9105607271194458, 0.911385715007782, 0.08185014198767103, 0.34597009396733436, 0.346238749263953, 0.00016763548713216725, 0.00018158244080718232, 10905, 0
49, 0.0100, 0.0017470397494875145, 164.96541357040405,956, 0.9999424413408928, 0.9107893109321594, 0.9115714430809021, 0.08163176960510699, 0.3457875200806981, 0.34605490564964864, 0.0001825739025584916, 0.00018168134421394004, 10905, 0
50, 0.0100, 0.0018062352248396489, 166.8413474559784,953, 0.9999426219643001, 0.9108856916427612, 0.9116714000701904, 0.08144166561420897, 0.34562310185275036, 0.34588972134648294, 0.00016441815039985874, 0.00017987643716151872, 10905, 0
51, 0.0100, 0.0017784933557011436, 168.6752805709839,879, 0.9999470773416786, 0.9108571410179138, 0.9116142988204956, 0.08129404863565563, 0.3454439021613832, 0.34571114710497564, 0.00017919968143598197, 0.000179808646736968, 10905, 0
52, 0.0100, 0.001895092574413971, 170.60399770736694,971, 0.9999415382238566, 0.9109107255935669, 0.9113428592681885, 0.08113982100664695, 0.345304553547159, 0.3455713029656835, 0.00013934865899667415, 0.00017528299877588336, 10905, 0
53, 0.0100, 0.0017751585927023065, 172.51777958869934,981, 0.9999409361458325, 0.9109535813331604, 0.9116714000701904, 0.08098187556150017, 0.34505278325235605, 0.34532210488356424, 0.0002517703027003493, 0.00018174658755134768, 10905, 0
54, 0.0100, 0.001844305040353659, 174.44214248657227,1112, 0.9999330489237163, 0.9108178615570068, 0.9113285541534424, 0.08073376716722923, 0.34473365597560685, 0.34500478174844373, 0.00031912731189559507, 0.00019227199663311557, 10905, 0
55, 0.0100, 0.0017086118938434455, 176.38524770736694,1234, 0.9999257035718219, 0.9109392762184143, 0.9114285707473755, 0.08047958987335946, 0.3442623398885255, 0.34453939519229015, 0.00047131606522587965, 0.00021030793395335776, 10905, 0
56, 0.0100, 0.0016341079352856936, 178.28043055534363,1285, 0.9999226329738988, 0.9109857082366943, 0.9115856885910034, 0.08027548597239582, 0.3437668538390898, 0.34405302300218565, 0.000495486022080549, 0.00022912539779647734, 10905, 0
57, 0.0100, 0.0016634631139402, 180.2040455341339,1309, 0.9999211879866409, 0.9109249711036682, 0.9114428758621216, 0.08009974832806395, 0.3433207646997885, 0.3436171717738113, 0.0004460891577833803, 0.00024491087817607156, 10905, 0
58, 0.0100, 0.0017440618013682397, 182.1287853717804,1300, 0.9999217298568626, 0.9110535979270935, 0.9115142822265625, 0.08001273898259748, 0.34303661565763327, 0.34334221790094066, 0.00028414904143431174, 0.0002485775409966118, 10905, 0
59, 0.0100, 0.0016717055753116203, 184.0904324054718,1170, 0.9999295568711764, 0.9111106991767883, 0.9115856885910034, 0.07981537912723992, 0.34274831365992975, 0.34305987413967287, 0.00028830195866341723, 0.0002522902447465441, 10905, 0
60, 0.0100, 0.0016717559925042529, 186.02068424224854,1219, 0.999926606688858, 0.9111142754554749, 0.9116571545600891, 0.07968447337729427, 0.34251338944358356, 0.3428320289802558, 0.00023492429959376393, 0.0002504973906570232, 10905, 0
61, 0.0100, 0.0016092998265199287, 187.95672512054443,1108, 0.9999332897549259, 0.911128580570221, 0.9116857051849365, 0.0795169451951108, 0.3422719299959095, 0.3425958587853195, 0.00024145941124609216, 0.0002495785742579187, 10905, 0
62, 0.0100, 0.0015738796275514132, 189.85587406158447,1118, 0.9999326876769018, 0.9112356901168823, 0.9117714166641235, 0.07942354448930972, 0.34207380542062715, 0.34240533553501357, 0.0001981245004480936, 0.00024388235943618444, 10905, 0
63, 0.0100, 0.0015741872743656247, 191.8039472103119,1059, 0.9999362399372442, 0.9112464189529419, 0.9117571711540222, 0.07930342468265546, 0.34186978669882206, 0.3422074088733804, 0.0002040188169059598, 0.0002395683113311073, 10905, 0
64, 0.0100, 0.0015748240216907552, 193.75252723693848,1079, 0.9999350357811959, 0.9113642573356628, 0.9117857217788696, 0.07924815111361026, 0.34166953180194004, 0.34201829366017356, 0.0002002548950455485, 0.00023531236490476556, 10905, 0
65, 0.0100, 0.0016157007650461708, 195.67362523078918,1070, 0.9999355776514176, 0.911464273929596, 0.9119142889976501, 0.07917650560038587, 0.3414621765559673, 0.3418221878090159, 0.00020735516578890278, 0.00023235485940494656, 10905, 0
66, 0.0100, 0.0016335230849200664, 197.5665249824524,1054, 0.9999365409762563, 0.9115928411483765, 0.9121714234352112, 0.07912030038768209, 0.34125811119625676, 0.34163062172822595, 0.0002040653753372923, 0.0002293578008917164, 10905, 0
67, 0.0100, 0.001660531740283371, 199.4932541847229,1061, 0.9999361195216394, 0.9118821620941162, 0.9125142693519592, 0.07910402640177894, 0.3410798986923528, 0.34146641804463224, 0.0001782125275211488, 0.0002236433490990699, 10905, 0
68, 0.0100, 0.0016605584205113355, 201.43413615226746,1007, 0.9999393707429697, 0.9121106863021851, 0.9128142595291138, 0.07904728558899206, 0.34090158189322206, 0.3412989417677337, 0.00017831677365653942, 0.00021863496046640343, 10905, 0
69, 0.0100, 0.0016346947139803468, 203.37853813171387,1024, 0.9999383472103287, 0.9125821590423584, 0.9132999777793884, 0.07903830414791474, 0.34073233511681933, 0.34114401945833295, 0.0001692468273276626, 0.00021310797439708795, 10905, 0
70, 0.0100, 0.001655779973169743, 205.29340624809265,1024, 0.9999383472103287, 0.9129214286804199, 0.9136428833007812, 0.07903448294081905, 0.34055337898189497, 0.34098059536571307, 0.00017895612893126245, 0.00020941818373581398, 10905, 0
71, 0.0100, 0.0016974916069374694, 207.25519728660583,1026, 0.9999382267947239, 0.9131678342819214, 0.9138428568840027, 0.07903127709599458, 0.34039023518983746, 0.3408311773926791, 0.00016314380171256193, 0.0002042537353886809, 10905, 0
72, 0.0100, 0.0018183323805212206, 209.19101119041443,999, 0.999939852405389, 0.9132750034332275, 0.9139428734779358, 0.07903304544411892, 0.34024353171745825, 0.34069670688057263, 0.00014670347335005163, 0.00019760459830999583, 10905, 0
73, 0.0100, 0.0017492768841490254, 211.1357913017273,937, 0.9999435852891386, 0.9134142994880676, 0.9140856862068176, 0.07896734829384981, 0.340086829692022, 0.34054677438518244, 0.00015670203074863442, 0.0001930744490955626, 10905, 0
74, 0.0100, 0.0017675019016388353, 213.03520894050598,943, 0.9999432240423242, 0.9136000275611877, 0.9141714572906494, 0.07894105570258754, 0.3399459537822722, 0.3404143691598569, 0.00014087586339567304, 0.00018708371400080032, 10905, 0
75, 0.0100, 0.0017800556076153391, 214.96957421302795,949, 0.9999428627955097, 0.9136964082717896, 0.9142143130302429, 0.0789109198786103, 0.33980389119382737, 0.3402800257967308, 0.00014206262695831695, 0.00018200376363026666, 10905, 0
76, 0.0100, 0.0017854539441018843, 216.91949129104614,942, 0.9999432842501266, 0.9137464165687561, 0.9142285585403442, 0.07885474683537222, 0.33965773765973506, 0.3401392328340618, 0.00014615352480246147, 0.00017805462592522569, 10905, 0
77, 0.0100, 0.0017964222995549373, 218.84958124160767,956, 0.9999424413408928, 0.9138714075088501, 0.9143142700195312, 0.07883478383715717, 0.33949693813491555, 0.3399869585222224, 0.0001607994920306277, 0.00017624889482241893, 10905, 0
78, 0.0100, 0.0018081125452928766, 220.80853915214539,966, 0.9999418392628686, 0.9139428734779358, 0.9145143032073975, 0.07883508860768369, 0.3393203303290607, 0.339820398741414, 0.000176607863231093, 0.00017628475880545979, 10905, 0
79, 0.0100, 0.001819172345533807, 222.72755599021912,975, 0.9999412973926469, 0.9140821695327759, 0.9145428538322449, 0.0788340210711302, 0.3391310732509668, 0.3396406201472572, 0.00018925697792154805, 0.00017754092542337144, 10905, 0
80, 0.0100, 0.0018347668244190621, 224.66239380836487,1030, 0.9999379859635142, 0.9141714572906494, 0.9144428372383118, 0.078899264570034, 0.33892351640315316, 0.33944575813941036, 0.00020755695060165058, 0.0001803359697159903, 10905, 0
81, 0.0100, 0.0018438328513062925, 226.59362363815308,1020, 0.9999385880415383, 0.9141749739646912, 0.914471447467804, 0.07893977944015655, 0.3386976165412062, 0.3392303582607922, 0.00022589987493482067, 0.0001844445056028666, 10905, 0
82, 0.0100, 0.0017064585518680017, 228.5287516117096,1045, 0.999937082846478, 0.9141785502433777, 0.9143571257591248, 0.07904815718119751, 0.33847714040149984, 0.33902246675968084, 0.0002204761127085897, 0.0001877652866744377, 10905, 0
83, 0.0100, 0.001709597985850297, 230.44160842895508,1059, 0.9999362399372442, 0.9142571687698364, 0.9144856929779053, 0.07911979664284734, 0.3382670594871272, 0.33882094327138434, 0.00021008084603879595, 0.00018988576997566573, 10905, 0
84, 0.0100, 0.001709740824810202, 232.36974143981934,1037, 0.9999375645088973, 0.9142821431159973, 0.9145285487174988, 0.07908957476373812, 0.3380499541368484, 0.3386078942940232, 0.00021710534279273386, 0.00019244659396278624, 10905, 0
85, 0.0100, 0.0017099874436359215, 234.26865553855896,1069, 0.99993563785922, 0.9143964052200317, 0.9145143032073975, 0.07912524546055173, 0.33783814864870687, 0.33840073499932816, 0.0002118054884609477, 0.00019430005661705155, 10905, 0
86, 0.0100, 0.0017016782717424101, 236.20765829086304,1111, 0.9999331091315187, 0.914596438407898, 0.9146857261657715, 0.07915342673314632, 0.3375800984148213, 0.33814643441635905, 0.0002580503196902839, 0.0001998923043651303, 10905, 0
87, 0.0100, 0.0016378434687068636, 238.12408828735352,1157, 0.9999303395726077, 0.914689302444458, 0.9148285984992981, 0.07923901229075846, 0.3373044683961666, 0.3378751005574857, 0.0002756299087004477, 0.00020641872977963168, 10905, 0
88, 0.0100, 0.0016331445026185434, 240.0418562889099,1134, 0.9999317243520632, 0.9147178530693054, 0.9148714542388916, 0.07922886775989772, 0.3370173990290344, 0.3375898349408268, 0.000287069494790404, 0.00021334029712995146, 10905, 0
89, 0.0100, 0.0016270182389415317, 241.9550642967224,1152, 0.9999306406116197, 0.9148035645484924, 0.914814293384552, 0.079280006595373, 0.3367459953881595, 0.33732081491130345, 0.00027140357140231774, 0.00021853809946677938, 10905, 0
90, 0.0100, 0.0016657920728694348, 243.909930229187,1155, 0.9999304599882125, 0.9147928357124329, 0.9148571491241455, 0.07934050851907455, 0.3364948076065256, 0.3370718414516335, 0.0002511878356747377, 0.0002216023216769592, 10905, 0
91, 0.0100, 0.00177961255163994, 245.75360345840454,1114, 0.9999329285081114, 0.9146571159362793, 0.9145714044570923, 0.07936596353659212, 0.3362386461871115, 0.33681789766903225, 0.00025616135320927214, 0.00022483723529141437, 10905, 0
92, 0.0100, 0.0017604219680965112, 247.55975246429443,1126, 0.9999322060144825, 0.9147928357124329, 0.9146714210510254, 0.07946878569285504, 0.33602179609282623, 0.33660348268453394, 0.00021685017969741427, 0.00022402546701944887, 10905, 0
93, 0.0100, 0.0017445397641562888, 249.3876805305481,1038, 0.9999375043010948, 0.9148571491241455, 0.9146714210510254, 0.07944732494242394, 0.3358047256852975, 0.33638750916888643, 0.0002170703352514236, 0.00022332004151915386, 10905, 0
94, 0.0100, 0.0017242303764153308, 251.22727251052856,1073, 0.9999353970280104, 0.9148892760276794, 0.9147857427597046, 0.07948945603433434, 0.3356072912052034, 0.336191409365281, 0.00019743446579506552, 0.00022058563498609162, 10905, 0
95, 0.0100, 0.0017071761892994135, 253.10352063179016,1037, 0.9999375645088973, 0.9150106906890869, 0.9148714542388916, 0.07954949722900964, 0.3354172082292448, 0.3360029060601495, 0.00019008298873091078, 0.00021732707222381394, 10905, 0
96, 0.0100, 0.0016770922640670276, 255.00996279716492,1001, 0.9999397319897841, 0.915032148361206, 0.9151285886764526, 0.07961353969255125, 0.3352196141485719, 0.3358070679487301, 0.00019759409742931, 0.00021526818200972604, 10905, 0
97, 0.0100, 0.001655630923152191, 256.9463267326355,1003, 0.9999396115741793, 0.9150750041007996, 0.9151571393013, 0.07975201896226282, 0.3350364444431576, 0.33562566997578913, 0.00018316974528909125, 0.00021182013132235361, 10905, 0
98, 0.0100, 0.001735391822718642, 258.887193441391,972, 0.9999414780160542, 0.9150964021682739, 0.915142834186554, 0.079809431416377, 0.33485357305200447, 0.33544391438891596, 0.00018287136201555754, 0.00020873009924614214, 10905, 0
99, 0.0100, 0.0017352055685168617, 260.829532623291,1007, 0.9999393707429697, 0.9151928424835205, 0.9152857065200806, 0.07994822679610322, 0.3346680056776238, 0.33526002634429386, 0.0001855674004594965, 0.00020628931798379063, 10905, 0
100, 0.0100, 0.0017353102673567532, 262.74756383895874,977, 0.9999411769770421, 0.9152035713195801, 0.9152428507804871, 0.07999418975358014, 0.33448714880844344, 0.33508051876859973, 0.00018085677265200495, 0.00020359286022325209, 10905, 0
101, 0.0100, 0.0016051658357771476, 264.711544752121,981, 0.9999409361458325, 0.9153535962104797, 0.9154857397079468, 0.08010559566486586, 0.3343182904660479, 0.3349136158548235, 0.00016885844409236794, 0.00019981982195096032, 10905, 0
102, 0.0100, 0.0016155975467542216, 266.63776874542236,964, 0.9999419596784734, 0.915446400642395, 0.9155714511871338, 0.08016469977620011, 0.33415248704296246, 0.3347495148102176, 0.00016580335769261767, 0.00019612549062188295, 10905, 0
103, 0.0100, 0.001616223938666456, 268.65912771224976,956, 0.9999424413408928, 0.9154892563819885, 0.9155856966972351, 0.08023501181509589, 0.3339765663673208, 0.3345755829455319, 0.00017592064747351532, 0.0001940047307429092, 10905, 0
104, 0.0100, 0.0017628643439350337, 270.5651686191559,958, 0.999942320925288, 0.9155071377754211, 0.9156428575515747, 0.0802946409159949, 0.3338123901117385, 0.33441352883369607, 0.00016417629125781152, 0.00019079286618592302, 10905, 0
105, 0.0100, 0.001762227451490148, 272.4832944869995,960, 0.9999422005096831, 0.9155535697937012, 0.9157571196556091, 0.0803877583708876, 0.33365947934826445, 0.3342630033304196, 0.00015291080590434936, 0.00018661636970841004, 10905, 0
106, 0.0100, 0.0017038986242812984, 274.3960237503052,942, 0.9999432842501266, 0.9156178832054138, 0.9158571362495422, 0.08043704131702144, 0.33351008510268904, 0.33411575240856267, 0.00014939415557402302, 0.0001825106130350051, 10905, 0
107, 0.0100, 0.0017027644729015225, 276.3204698562622,909, 0.9999452711076062, 0.9156678318977356, 0.9159428477287292, 0.08048803163950324, 0.3333659673925383, 0.3339740732261273, 0.00014411777915102064, 0.00017825062757710218, 10905, 0
108, 0.0100, 0.0017015398199214903, 278.2514069080353,892, 0.9999462946402472, 0.9157857298851013, 0.9160428643226624, 0.08053834302011498, 0.3332162036178413, 0.33382742931495485, 0.00014976376731240526, 0.00017517359240495578, 10905, 0
109, 0.0100, 0.0016997815081549253, 280.16361904144287,899, 0.9999458731856303, 0.9158714413642883, 0.9161428809165955, 0.08062580615852404, 0.3330665136807886, 0.33368182017704523, 0.00014968993255765062, 0.00017244119827809656, 10905, 0
110, 0.0100, 0.0016444583047482567, 282.0885760784149,924, 0.99994436799057, 0.9159250259399414, 0.9161428809165955, 0.08074580952791356, 0.33291360628942096, 0.33353396056024687, 0.00015290742722051665, 0.0001703804602069797, 10905, 0
111, 0.0100, 0.0016583611356118552, 284.00982308387756,918, 0.9999447292373845, 0.9159643054008484, 0.9162428379058838, 0.08084676119100194, 0.3327465524901687, 0.3333726125874509, 0.00016705381204240588, 0.00017004483587823555, 10905, 0
112, 0.0100, 0.001656850968539464, 285.9453558921814,959, 0.9999422607174856, 0.9160214066505432, 0.9163714051246643, 0.08103562774105649, 0.33256060865860587, 0.33319490206117686, 0.000185943758135243, 0.00017157154535599496, 10905, 0
113, 0.0100, 0.0016550089395122548, 287.85313296318054,989, 0.9999404544834132, 0.916100025177002, 0.9164857268333435, 0.08129996404698979, 0.33238507627064834, 0.33302937264832105, 0.00017553243707496557, 0.00017196357885998067, 10905, 0
114, 0.0100, 0.001653688633486365, 289.79747700691223,923, 0.9999444281983725, 0.9161106944084167, 0.9164999723434448, 0.08142291106012416, 0.33220194627291466, 0.33285383746895875, 0.00018312991692126523, 0.00017304886584911525, 10905, 0
115, 0.0100, 0.0016526991337261195, 291.7369418144226,929, 0.9999440669515579, 0.9161285758018494, 0.9165714383125305, 0.08151312647560871, 0.33205137305593896, 0.33270951388313497, 0.00015057337449531083, 0.00017065801895589273, 10905, 0
116, 0.0100, 0.001651803697088486, 293.7010028362274,907, 0.999945391523211, 0.9161678552627563, 0.9165999889373779, 0.08157731248996783, 0.33189772834979336, 0.33256193830998115, 0.00015364466757267214, 0.00016887516219286016, 10905, 0
117, 0.0100, 0.001667850534289279, 295.63904666900635,930, 0.9999440067437555, 0.9162178635597229, 0.9166571497917175, 0.08164779293224914, 0.3317568578569674, 0.33242768650739696, 0.00014087039558008385, 0.00016584072002107588, 10905, 0
118, 0.0100, 0.0017817300826529691, 297.5781726837158,917, 0.9999447894451869, 0.9162285923957825, 0.9167143106460571, 0.08170872151192149, 0.3316012903452782, 0.33227922443030794, 0.00015556760765716993, 0.00016478359541030062, 10905, 0
119, 0.0100, 0.0017826475494502276, 299.5118987560272,928, 0.9999441271593603, 0.9162642955780029, 0.916771411895752, 0.08182978782268013, 0.3314293194041767, 0.3321172313208525, 0.00017197087247428078, 0.0001654885941196311, 10905, 0
120, 0.0100, 0.0016389676016204148, 301.46311378479004,916, 0.9999448496529894, 0.9163428544998169, 0.9168428778648376, 0.08194432482244363, 0.33125705301916486, 0.33195501986022286, 0.00017226644149648251, 0.00016615420167617772, 10905, 0
121, 0.0100, 0.0017629132256539914, 303.39110589027405,917, 0.9999447894451869, 0.916364312171936, 0.9168428778648376, 0.08206300805699887, 0.331085624970887, 0.33179410181636787, 0.00017142794343538714, 0.00016667419137433775, 10905, 0
122, 0.0100, 0.0017635236886742352, 305.29591369628906,883, 0.999946836510469, 0.91644287109375, 0.9168428778648376, 0.08213401732995676, 0.3309218493123697, 0.33163929210910736, 0.000163775776078956, 0.00016638205642904334, 10905, 0
123, 0.0100, 0.0017639585471727454, 307.2145507335663,883, 0.999946836510469, 0.9164749979972839, 0.916785717010498, 0.08220946213716596, 0.3307749973976044, 0.331501010676613, 0.00014685184913260096, 0.0001643174856809952, 10905, 0
124, 0.0100, 0.0016153218576591716, 309.13354992866516,862, 0.9999481008743196, 0.9165250062942505, 0.9168714284896851, 0.08225318250171071, 0.3306186614344226, 0.3313523799337105, 0.0001563359521195018, 0.00016350132974954427, 10905, 0
125, 0.0100, 0.001636863376564111, 311.06483578681946,883, 0.999946836510469, 0.9165821671485901, 0.9169999957084656, 0.08238264351240687, 0.3304722133470308, 0.33121641746289787, 0.0001464480495655951, 0.00016171023915562534, 10905, 0
126, 0.0100, 0.0016737652899592838, 312.9790246486664,854, 0.9999485825367389, 0.9166749715805054, 0.917028546333313, 0.0824026352810814, 0.3303190425633342, 0.3310696284873434, 0.0001531708826306155, 0.00016083530573345257, 10905, 0
127, 0.0100, 0.0016360016875036822, 314.90332102775574,878, 0.9999471375494811, 0.917028546333313, 0.9174428582191467, 0.08254852088322617, 0.33018046654919675, 0.3309416317171, 0.00013857606890271823, 0.00015845723512543174, 10905, 0
128, 0.0100, 0.0016355219982738711, 316.8864212036133,856, 0.9999484621211341, 0.9172357320785522, 0.9176714420318604, 0.08260008180804056, 0.33002910244322475, 0.33079756579074704, 0.00015136397584430972, 0.00015773320179749225, 10905, 0
129, 0.0100, 0.0016349510944528654, 318.82037019729614,862, 0.9999481008743196, 0.9175071716308594, 0.917985737323761, 0.08273386797936082, 0.329894191947997, 0.33067219530273195, 0.00013491054107650502, 0.00015528710573174375, 10905, 0
130, 0.0100, 0.001634648872020726, 320.7501332759857,848, 0.9999489437835535, 0.9176214337348938, 0.9179999828338623, 0.08278944688327051, 0.3297621085489056, 0.3305463643568729, 0.0001320834251826719, 0.00015279413644010416, 10905, 0
131, 0.0100, 0.001634352960125545, 322.66792845726013,862, 0.9999481008743196, 0.9176928400993347, 0.9180571436882019, 0.08287292816175801, 0.3296319063617197, 0.33042312501527304, 0.00013020208574093806, 0.00015036882758527072, 10905, 0
132, 0.0100, 0.0016339774487898239, 324.6037104129791,880, 0.9999470171338762, 0.9177857041358948, 0.918157160282135, 0.08298117857050503, 0.3294977591339965, 0.33029649866584543, 0.00013414729824517968, 0.0001486620869577468, 10905, 0
133, 0.0100, 0.0016738721383141718, 326.5302994251251,896, 0.9999460538090376, 0.9178571701049805, 0.9182000160217285, 0.08309743986094073, 0.3293487131060153, 0.3301553658079572, 0.00014904597876436165, 0.00014870043160146053, 10905, 0
134, 0.0100, 0.0017297683711259193, 328.46725034713745,903, 0.9999456323544207, 0.9180107116699219, 0.9182714223861694, 0.08327038620570874, 0.32919371851700274, 0.33000972231000014, 0.00015499456193762695, 0.00014931816778325892, 10905, 0
135, 0.0100, 0.0017357525930112158, 330.36966824531555,876, 0.9999472579650859, 0.9180856943130493, 0.9183856844902039, 0.08337879360862141, 0.32905211917362276, 0.3298746541179196, 0.00014159941659130926, 0.0001485277265106021, 10905, 0
136, 0.0100, 0.001739416757842257, 332.2769944667816,824, 0.9999503887708113, 0.9181392788887024, 0.91839998960495, 0.0833865308582534, 0.32892896470806954, 0.3297540436691476, 0.00012315450643768378, 0.00014577122750561355, 10905, 0
137, 0.0100, 0.0016792979522206927, 334.23382544517517,805, 0.9999515327190572, 0.9182678461074829, 0.9185857176780701, 0.0833636227878875, 0.32881408470467827, 0.32964053093481044, 0.00011487993033898469, 0.00014234068325082847, 10905, 0
138, 0.0100, 0.0016276214447671791, 336.16836047172546,816, 0.9999508704332306, 0.9183071255683899, 0.9185857176780701, 0.08341297422758256, 0.32869949187777125, 0.32952905294228313, 0.0001145928235066207, 0.0001392874166282207, 10905, 0
139, 0.0100, 0.0016282162777339637, 338.09147334098816,831, 0.9999499673161945, 0.9183785915374756, 0.9186000227928162, 0.08345344749038167, 0.3285724153788079, 0.3294050844084889, 0.0001270765277385233, 0.0001380152985391914, 10905, 0
140, 0.0100, 0.0016895357494822443, 340.0129370689392,854, 0.9999485825367389, 0.9184356927871704, 0.9187285900115967, 0.0835582689706113, 0.32842753673977043, 0.3292648238619148, 0.00014487860760742377, 0.00013868673774607954, 10905, 0
141, 0.0100, 0.001686991639729733, 341.954430103302,866, 0.99994786004311, 0.9185035824775696, 0.9187571406364441, 0.08367814170164409, 0.3282798290240785, 0.3291217594301493, 0.0001477077354986034, 0.00013956347143550496, 10905, 0
142, 0.0100, 0.0017360032264003649, 343.9084210395813,849, 0.9999488835757511, 0.9186035990715027, 0.918828547000885, 0.08379730014238321, 0.32811540023846963, 0.3289619063503616, 0.00016442887848455712, 0.00014187059706420713, 10905, 0
143, 0.0100, 0.0017707470054574158, 345.7334213256836,872, 0.9999474987962955, 0.9186607003211975, 0.918828547000885, 0.08391374602221902, 0.32796085798064784, 0.32881158453147363, 0.00015454225252481413, 0.00014308953772699056, 10905, 0
144, 0.0100, 0.0017740971790621777, 347.52242517471313,839, 0.9999494856537752, 0.9187250137329102, 0.9188428521156311, 0.08401133970603261, 0.32780045331428137, 0.3286549329461623, 0.00016040462735883443, 0.00014473340579468542, 10905, 0
145, 0.0100, 0.001779574860096648, 349.4080922603607,857, 0.9999484019133317, 0.9188607335090637, 0.9189571142196655, 0.08423464300669792, 0.32763864389615177, 0.32849888605221406, 0.00016180941309412722, 0.00014635658990495447, 10905, 0
146, 0.0100, 0.001780712490599265, 351.28021717071533,838, 0.9999495458615776, 0.9189357161521912, 0.9190285801887512, 0.08429777427154798, 0.3274842884990165, 0.32834754743858957, 0.00015435534796132133, 0.00014713744888252198, 10905, 0
147, 0.0100, 0.001743504310823581, 353.17634987831116,833, 0.9999498469005896, 0.9190321564674377, 0.9190428853034973, 0.08436065612059562, 0.3273477303310083, 0.3282137150813007, 0.0001365582179154723, 0.00014604365174122262, 10905, 0
148, 0.0100, 0.0017441859428152311, 355.07432985305786,855, 0.9999485223289365, 0.9190857410430908, 0.9190857410430908, 0.08446579252648596, 0.32721780934483835, 0.3280869168645685, 0.00012992096903002848, 0.0001443451979583404, 10905, 0
149, 0.0100, 0.0017446415431697864, 356.9534728527069,834, 0.9999497866927872, 0.9191035628318787, 0.9191142916679382, 0.08451452000020573, 0.3270838488937604, 0.32795525740575326, 0.00013396046633473713, 0.00014327148801168054, 10905, 0
150, 0.0100, 0.0017452318234293808, 358.85754108428955,851, 0.9999487631601461, 0.9192071557044983, 0.9192285537719727, 0.08461738998032926, 0.3269671729971104, 0.32784125044656953, 0.0001166758809159063, 0.00014035952931871768, 10905, 0
151, 0.0100, 0.0017453755633297092, 360.76202511787415,820, 0.999950629602021, 0.9192500114440918, 0.9192857146263123, 0.08465111539106362, 0.3268282257617452, 0.3277045111884247, 0.00013894727455621148, 0.00014021766030231957, 10905, 0
152, 0.0100, 0.0016562502041713562, 362.5952889919281,837, 0.99994960606938, 0.9192535877227783, 0.9193714261054993, 0.08481252745115021, 0.326706853774435, 0.3275869183572658, 0.00012137190691485777, 0.00013820834359106333, 10905, 0
153, 0.0100, 0.0016077021390453593, 364.4498836994171,789, 0.9999524960438958, 0.9192964434623718, 0.9194285869598389, 0.08478806835117966, 0.32657161511206545, 0.3274534631800744, 0.00013523866561138131, 0.00013790846467686267, 10905, 0
154, 0.0100, 0.0016069229059555868, 366.3249328136444,771, 0.9999535797843393, 0.9193106889724731, 0.9194571375846863, 0.0847971952526493, 0.32646413092745974, 0.3273478791211578, 0.00010748427882756317, 0.00013451364025179261, 10905, 0
155, 0.0100, 0.0016062109432225988, 368.22230076789856,764, 0.9999540012389562, 0.9193571209907532, 0.9194856882095337, 0.08480083091139304, 0.32636698188813573, 0.32725253265403587, 9.714898625484691e-05, 0.00013020675649913358, 10905, 0
156, 0.0100, 0.0016055526183411553, 370.12995171546936,744, 0.9999552053950044, 0.9193571209907532, 0.9194714426994324, 0.08480201907130169, 0.32626694715316995, 0.3271541403383343, 0.00010003463919672217, 0.00012681925848841494, 10905, 0
157, 0.0100, 0.001604494816749146, 372.0460948944092,760, 0.9999542420701658, 0.9193821549415588, 0.9195285439491272, 0.08485572466708244, 0.3261625814156135, 0.32705228979037587, 0.00010436583863987492, 0.00012437197340435562, 10905, 0
158, 0.0100, 0.0016270539644692493, 373.9437828063965,770, 0.9999536399921417, 0.9194321632385254, 0.9196285605430603, 0.08491074969262295, 0.326053495887236, 0.32694606848339774, 0.00010908551068533612, 0.00012275154857872516, 10905, 0
159, 0.0100, 0.001662422317929363, 375.8432717323303,759, 0.9999543022779682, 0.9194571375846863, 0.9196714162826538, 0.08496515121923655, 0.32594945476302833, 0.32684490495878515, 0.00010404108762929187, 0.00012073822032441603, 10905, 0
160, 0.0100, 0.0016848948049064147, 377.7449505329132,764, 0.9999540012389562, 0.9195071458816528, 0.9197142720222473, 0.08502382595788553, 0.3258483018006037, 0.32674676054923996, 0.00010115299311674875, 0.00011862006751456055, 10905, 0
161, 0.0100, 0.0016809162374022476, 379.64453649520874,738, 0.999955566641819, 0.9195643067359924, 0.9197428822517395, 0.08504244820234078, 0.32575285246342534, 0.3266536710816249, 9.544932226929204e-05, 0.00011606990663520631, 10905, 0
162, 0.0100, 0.0016807439304078735, 381.51199412345886,726, 0.9999562891354479, 0.9195928573608398, 0.9197571277618408, 0.08510242932617249, 0.3256707587285122, 0.3265746058977409, 8.20937162602231e-05, 0.0001121188573897736, 10905, 0
163, 0.0100, 0.0016808235280541862, 383.4132430553436,696, 0.9999580953695203, 0.9196214079856873, 0.919785737991333, 0.08509725038186804, 0.32558762184353857, 0.3264933562428464, 8.31369398664461e-05, 0.00010881535928672846, 10905, 0
164, 0.0100, 0.0016809660453590515, 385.3029510974884,698, 0.9999579749539155, 0.9196749925613403, 0.9197999835014343, 0.08512134106238589, 0.32551461001707593, 0.32642273492221247, 7.301177441970674e-05, 0.00010455877119468762, 10905, 0
165, 0.0100, 0.0016852053978481053, 387.2124562263489,679, 0.9999591189021613, 0.9196606874465942, 0.9198285937309265, 0.08508458388532522, 0.3254422044397234, 0.32635164950857265, 7.240557121840352e-05, 0.00010078632785503043, 10905, 0
166, 0.0100, 0.0016827556985685164, 389.17115926742554,680, 0.9999590586943589, 0.9196821451187134, 0.9199143052101135, 0.08507401839847566, 0.3253713853234159, 0.32628266250830223, 7.081911947370845e-05, 9.72918613131147e-05, 10905, 0
167, 0.0100, 0.0016787363966810367, 391.0770742893219,699, 0.9999579147461131, 0.9197106957435608, 0.9199857115745544, 0.08508817800132723, 0.3252933746138052, 0.326207384111871, 7.801082250341596e-05, 9.51665546217327e-05, 10905, 0
168, 0.0100, 0.0016743532468069288, 392.9498703479767,711, 0.999957192252484, 0.9197821617126465, 0.9200000166893005, 0.08511051780556027, 0.32520854241222596, 0.3261256232089518, 8.483219616955973e-05, 9.407884629180724e-05, 10905, 0
169, 0.0100, 0.001668804209828488, 394.8962824344635,726, 0.9999562891354479, 0.9198750257492065, 0.9200857281684875, 0.08514695369779902, 0.3251205808610382, 0.3260414506739462, 8.796151371021077e-05, 9.34484396296025e-05, 10905, 0
170, 0.0100, 0.0016637985916838438, 396.8058121204376,728, 0.999956168719843, 0.9197678565979004, 0.919785737991333, 0.08517129345223352, 0.32503312215998853, 0.32595750646761984, 8.745860160030983e-05, 9.283144305482187e-05, 10905, 0
171, 0.0100, 0.0016589616718553, 398.70035314559937,717, 0.9999568310056696, 0.9198178648948669, 0.9198285937309265, 0.08519748484614494, 0.3249558433866945, 0.3258836959777007, 7.727880411612098e-05, 9.114474425729705e-05, 10905, 0
172, 0.0100, 0.001654789592178294, 400.60612630844116,708, 0.9999573728758913, 0.9198285937309265, 0.9198285937309265, 0.08520025654624747, 0.3248731772670541, 0.3258040339932223, 8.266609555779292e-05, 9.025914394881147e-05, 10905, 0
173, 0.0100, 0.0016489414644227213, 402.523077249527,703, 0.9999576739149034, 0.9198607206344604, 0.919785737991333, 0.08524768238617123, 0.32479894217193306, 0.3257339962554293, 7.423516988275258e-05, 8.851218459860057e-05, 10905, 0
174, 0.0100, 0.0016453902220649641, 404.4025845527649,691, 0.9999583964085323, 0.91987144947052, 0.9197428822517395, 0.08523703382614237, 0.32471772786624675, 0.3256552997786949, 8.121430862895185e-05, 8.77538156054738e-05, 10905, 0
175, 0.0100, 0.0016021851129045675, 406.27383255958557,708, 0.9999573728758913, 0.919950008392334, 0.91987144947052, 0.08529438046219877, 0.32464753921504896, 0.32558968618559503, 7.018865621155612e-05, 8.58155718594821e-05, 10905, 0
176, 0.0100, 0.0016035147167883601, 406.50999879837036,391, 0.9999764587492563, 0.9206107258796692, 0.9203285574913025, 0.08386621546643275, 0.32354970663373017, 0.3244880465691271, 1.7858464260445128e-05, 7.334895007764674e-05, 482, 0
177, 0.0100, 0.0015754975630869151, 406.73333072662354,408, 0.9999754352166154, 0.9205999970436096, 0.9203285574913025, 0.08383317827519904, 0.3235049124770147, 0.32444520450076475, 4.4794209668963525e-05, 6.981949437508453e-05, 482, 0
178, 0.0100, 0.0016508647561814763, 406.9729058742523,405, 0.9999756158400226, 0.9205750226974487, 0.9203857183456421, 0.08380457359677064, 0.323467679350985, 0.32441084801140907, 3.7233198973030124e-05, 6.556499985120432e-05, 482, 0
179, 0.0100, 0.0016729255548196221, 407.21145391464233,414, 0.9999750739698009, 0.9206500053405762, 0.9204285740852356, 0.08377465846016326, 0.32343667743652615, 0.3243829018824574, 3.100187482307781e-05, 6.08336190663545e-05, 482, 0
180, 0.0100, 0.0016517875026000894, 407.4461319446564,409, 0.999975375008813, 0.920364260673523, 0.9201714396476746, 0.08372728390488697, 0.32340086407759633, 0.32435090988738785, 3.58133903244906e-05, 5.7694422708677266e-05, 482, 0
181, 0.0100, 0.0015445685902687823, 407.6899950504303,412, 0.9999751943854057, 0.9203928709030151, 0.9201714396476746, 0.08367214206630545, 0.32336581734579534, 0.3243198734197735, 3.5046580809716676e-05, 5.488896154282943e-05, 482, 0
182, 0.0100, 0.0016656205006916889, 407.9268159866333,425, 0.9999744116839743, 0.9203857183456421, 0.9202428460121155, 0.0835834738099342, 0.32331489457787554, 0.32427435191420445, 5.0922794180896513e-05, 5.4478825419825855e-05, 482, 0
183, 0.0100, 0.00166950471940592, 408.1707479953766,425, 0.9999744116839743, 0.9204464554786682, 0.9202286005020142, 0.08347501424168507, 0.32325610231107316, 0.3242224567436264, 5.8792345828062587e-05, 5.489553738338154e-05, 482, 0
184, 0.0100, 0.001731147399974885, 408.4069278240204,438, 0.9999736289825429, 0.9204678535461426, 0.9202286005020142, 0.08338311637013957, 0.3232035760369987, 0.32417411122830686, 5.2526241391626094e-05, 5.465387627033883e-05, 482, 0
185, 0.0100, 0.001569094338113025, 408.64261770248413,414, 0.9999750739698009, 0.92044997215271, 0.9202428460121155, 0.08334099793619153, 0.32313582718246103, 0.3241025420813293, 6.774889474020496e-05, 5.584047370017379e-05, 482, 0
186, 0.0100, 0.0017491931067240454, 409.10404992103577,411, 0.9999752545932081, 0.9204035997390747, 0.920128583908081, 0.08326188759034177, 0.3231126119298782, 0.32408697770279404, 2.3215111299823565e-05, 5.114830678951153e-05, 482, 0
187, 0.0100, 0.0016005076071040599, 409.33498072624207,435, 0.9999738096059502, 0.920457124710083, 0.9202142953872681, 0.08334895461478035, 0.3231102848286438, 0.32407528624976684, 2.3272072798286025e-06, 3.755187632759134e-05, 482, 0
188, 0.0100, 0.0017273543430148966, 409.81092166900635,417, 0.9999748933463936, 0.9204249978065491, 0.9201571345329285, 0.08313980851035856, 0.32299246997056236, 0.32396960039573874, 0.00011781488040180088, 4.210062008371721e-05, 482, 0
189, 0.0100, 0.0015523070145444919, 410.04594469070435,420, 0.9999747127229863, 0.9204142689704895, 0.920199990272522, 0.08310345467516883, 0.32291323912814773, 0.3238876829475489, 7.923076478177915e-05, 4.484861418890457e-05, 482, 0
190, 0.0100, 0.0016913899556396, 410.2806966304779,424, 0.9999744718917767, 0.9203607439994812, 0.9200999736785889, 0.08301937593859267, 0.3228853431177546, 0.32386890874832064, 2.7896110826042264e-05, 4.2768940441420764e-05, 482, 0
191, 0.0100, 0.0016683587430332705, 410.51630449295044,429, 0.9999741708527646, 0.9203035831451416, 0.9199285507202148, 0.08298737227594684, 0.3227728442947472, 0.32374701811155876, 0.00011249885268721505, 4.711188176583081e-05, 482, 0
192, 0.0100, 0.0016423686390436851, 410.7579176425934,426, 0.9999743514761719, 0.9202964305877686, 0.920042872428894, 0.082884315350943, 0.32271729164235363, 0.3236990167715675, 5.555256940026343e-05, 4.789474014392923e-05, 482, 0
193, 0.0100, 0.0016542378591948871, 410.9910955429077,437, 0.9999736891903453, 0.9203428626060486, 0.920028567314148, 0.08288485649419752, 0.3226236596191996, 0.3235941685591919, 9.363200431644625e-05, 5.121550639678521e-05, 482, 0
194, 0.0100, 0.001700478366252879, 411.22578144073486,442, 0.9999733881513333, 0.920285701751709, 0.920128583908081, 0.08281560503666507, 0.3225644233121491, 0.3235448111855771, 5.9236261605311036e-05, 5.196609564488477e-05, 482, 0
195, 0.0100, 0.0016411331850956768, 411.45317339897156,428, 0.999974231060567, 0.9203035831451416, 0.920128583908081, 0.08273150945657365, 0.3223840809688767, 0.3233580783427299, 0.00018034234774999547, 5.885154266303624e-05, 482, 0
196, 0.0100, 0.001743213492231692, 411.6885304450989,442, 0.9999733881513333, 0.920410692691803, 0.9202428460121155, 0.0826728308651015, 0.32225359787000696, 0.32324284165508443, 0.0001304832542894374, 6.372906462374829e-05, 482, 0
197, 0.0100, 0.0016759941725707761, 411.92157459259033,431, 0.9999740504371598, 0.920503556728363, 0.920285701751709, 0.08262807399282403, 0.32204390982954034, 0.32303600002738936, 0.00020968801359999567, 7.178953666198171e-05, 482, 0
198, 0.0100, 0.0016870856186245184, 412.14998269081116,434, 0.9999738698137526, 0.9206607341766357, 0.9204285740852356, 0.08265174939195741, 0.32185043009688274, 0.3228573540640177, 0.0001934796539895256, 7.927177185924492e-05, 482, 0
199, 0.0100, 0.0017356144459008366, 412.3886766433716,440, 0.9999735085669381, 0.9208285808563232, 0.9207714200019836, 0.08270469004896477, 0.3216569925753511, 0.3226742176439436, 0.00019343752287481752, 8.66684004237407e-05, 482, 0
200, 0.0100, 0.001727912452687688, 412.62697553634644,447, 0.9999730871123212, 0.9210392832756042, 0.9210000038146973, 0.08281243440347702, 0.3214665637256402, 0.3224965664808057, 0.0001904288638197027, 9.376655941277876e-05, 482, 0
201, 0.0100, 0.001725264058149361, 412.8579246997833,452, 0.9999727860733092, 0.9212999939918518, 0.9211999773979187, 0.08301629508651419, 0.3211906904730516, 0.3222391358090289, 0.0002758733450164974, 0.00010445137386494812, 482, 0
202, 0.0100, 0.001736805382046804, 413.0824155807495,448, 0.9999730269045188, 0.9217607378959656, 0.9216285943984985, 0.08342198305927738, 0.3208942082359736, 0.32196165943520333, 0.0002964820742293317, 0.00011593714061591916, 482, 0
203, 0.0100, 0.0017181394463675588, 413.31539130210876,452, 0.9999727860733092, 0.9220107197761536, 0.921914279460907, 0.08366488244722088, 0.3204955913417107, 0.32157443802651736, 0.00039861691313503034, 0.00013117645761671703, 482, 0
204, 0.0100, 0.0019399315707082255, 413.5428464412689,455, 0.9999726054499019, 0.9220643043518066, 0.9218999743461609, 0.084243099699739, 0.3200936387499634, 0.321190304784457, 0.00040195264630715766, 0.00014671948640681412, 482, 0
205, 0.0100, 0.0016905884501920369, 413.7772195339203,449, 0.9999729666967164, 0.9221285581588745, 0.9220714569091797, 0.08413880003038252, 0.3196676565172951, 0.3207619711336454, 0.00042598222826256693, 0.00016322180129481947, 482, 0
206, 0.0100, 0.001749447398629183, 414.0038766860962,448, 0.9999730269045188, 0.9225714206695557, 0.9224143028259277, 0.08484876139115356, 0.31933684224675984, 0.320449749348315, 0.0003308143013977527, 0.00017516961576682794, 482, 0
207, 0.0100, 0.0016543188937147076, 414.2402238845825,459, 0.9999723646186922, 0.9226464033126831, 0.9224714040756226, 0.08481052846243817, 0.3189827117201636, 0.3201049958527251, 0.00035413051733518275, 0.00018794433293026425, 482, 0
208, 0.0100, 0.001756860337321615, 414.46905303001404,448, 0.9999730269045188, 0.9230714440345764, 0.9226999878883362, 0.08527221265105409, 0.3186591965404858, 0.319801909996987, 0.0003235150615625293, 0.00019843385152349934, 482, 0
209, 0.0100, 0.0017653587170682699, 414.7018232345581,455, 0.9999726054499019, 0.923332154750824, 0.9227856993675232, 0.08554252660549258, 0.31833460074315867, 0.3194947502047171, 0.00032459582613164617, 0.00020844355856270533, 482, 0
210, 0.0100, 0.001655338052759678, 414.93055033683777,451, 0.9999728462811116, 0.9234071373939514, 0.9229857325553894, 0.08568420367684375, 0.31809656660959973, 0.3192627705516391, 0.00023803420799095587, 0.0002112290123479257, 482, 0
211, 0.0100, 0.0016851785931596, 415.1550214290619,461, 0.9999722442030874, 0.923707127571106, 0.9233428835868835, 0.08594390822617914, 0.3178328382388898, 0.3190003801572635, 0.0002637284294389475, 0.0002159702377627984, 482, 0
212, 0.0100, 0.00172966632748051, 415.3916075229645,453, 0.9999727258655067, 0.9240714311599731, 0.9237285852432251, 0.08691135554027837, 0.31759320027367477, 0.3187719279495854, 0.0002396377631325719, 0.00021822778341594435, 482, 0
213, 0.0100, 0.0017527917811518208, 415.62552857398987,451, 0.9999728462811116, 0.9241535663604736, 0.9237285852432251, 0.08663028714489757, 0.31726382340035264, 0.31843058841262606, 0.00032937701250412843, 0.0002273989033486557, 482, 0
214, 0.0100, 0.0017735528871624232, 415.85734152793884,454, 0.9999726656577043, 0.9246535897254944, 0.9242143034934998, 0.0873273124863479, 0.3169891862303892, 0.31816162636256873, 0.00027463718817177796, 0.00023173170857991127, 482, 0
215, 0.0100, 0.0017486721094886522, 416.09136176109314,458, 0.9999724248264946, 0.9247178435325623, 0.9242571592330933, 0.08742137777102996, 0.31667806800635695, 0.31784605993076553, 0.00031111808709516353, 0.0002386598939761438, 482, 0
216, 0.0100, 0.0016596936297070632, 416.3263475894928,439, 0.9999735687747405, 0.9247750043869019, 0.9243999719619751, 0.08738037055451303, 0.3163426645473967, 0.31750783325998, 0.00033540357740446947, 0.00024692113698066394, 482, 0
217, 0.0100, 0.001692698842324992, 416.59436559677124,449, 0.9999729666967164, 0.925000011920929, 0.9246428608894348, 0.08796891636807658, 0.3161170860809779, 0.31727670692169774, 0.00022557838537068386, 0.00024469899723427845, 482, 0
218, 0.0100, 0.0016905557977442845, 416.834264755249,449, 0.9999729666967164, 0.9251464009284973, 0.9246857166290283, 0.08806111456236221, 0.3158110391555091, 0.3169735413404219, 0.00030604694475616645, 0.00025023483968803997, 482, 0
219, 0.0100, 0.0016824817520666691, 417.0746729373932,442, 0.9999733881513333, 0.925389289855957, 0.9249143004417419, 0.08923226013875171, 0.3155784952362216, 0.31673694629922156, 0.0002325439548925834, 0.0002484068132360837, 482, 0
220, 0.0100, 0.0016805147113030522, 417.3121747970581,451, 0.9999728462811116, 0.9256356954574585, 0.9251571297645569, 0.08981272080315078, 0.31532421746712735, 0.31648979796966215, 0.0002542777694586329, 0.0002489877566951691, 482, 0
221, 0.0100, 0.0016856759305053104, 417.54741883277893,450, 0.999972906488914, 0.9255892634391785, 0.9250428676605225, 0.08924096160872154, 0.3151192724846397, 0.31628397251676127, 0.00020494489985717346, 0.00024418776767567697, 482, 0
222, 0.0100, 0.0017606162592265035, 418.02010560035706,440, 0.9999735085669381, 0.9258142709732056, 0.9253285527229309, 0.08997231356106498, 0.31501266147675977, 0.31617560674562123, 0.00010661115171595181, 0.00022476660079408632, 482, 0
223, 0.0100, 0.0015342585186873244, 418.2526078224182,456, 0.9999725452420994, 0.9256285429000854, 0.9251428842544556, 0.08922600001057342, 0.3148449312812596, 0.3160059091984187, 0.0001677300583083352, 0.000218282887299707, 482, 0
224, 0.0100, 0.0017371195210312807, 418.477187871933,438, 0.9999736289825429, 0.9263321161270142, 0.9257857203483582, 0.0907005071996759, 0.31474717449144785, 0.3159048815699437, 9.775682155738208e-05, 0.0002014338381824266, 482, 0
225, 0.0100, 0.0015834573250843322, 418.69901871681213,449, 0.9999729666967164, 0.9259964227676392, 0.9255285859107971, 0.08973843909539389, 0.3144118130722775, 0.31557306625827336, 0.00033536144402751544, 0.00021196809575824903, 482, 0
226, 0.0100, 0.0017103431464734929, 418.91844367980957,437, 0.9999736891903453, 0.9260392785072327, 0.9255714416503906, 0.08965169719660296, 0.31420551912749306, 0.3153695255711752, 0.00020629401073402054, 0.00021139373415949997, 482, 0
227, 0.0100, 0.0017398527416879535, 419.1366636753082,438, 0.9999736289825429, 0.9264143109321594, 0.9258571267127991, 0.0899178176399637, 0.3140822833243466, 0.3152484667381358, 0.00012323569789574051, 0.00020028874821101706, 482, 0
228, 0.0100, 0.001541235748828695, 419.3663716316223,438, 0.9999736289825429, 0.9262750148773193, 0.9256571531295776, 0.08981650930172289, 0.3139537657123499, 0.31512334714417234, 0.0001285177288742334, 0.0001915963367396453, 482, 0
229, 0.0100, 0.0016767331784537825, 419.5836617946625,438, 0.9999736289825429, 0.9265393018722534, 0.9259856939315796, 0.09009947176099418, 0.3139091524521317, 0.3150848466750108, 4.461320630610999e-05, 0.0001656131527321641, 482, 0
230, 0.0100, 0.001590714497571919, 419.8020987510681,441, 0.9999734483591357, 0.9266392588615417, 0.9260428547859192, 0.09002449430256754, 0.3137699718788694, 0.31494534099985344, 0.00013918061868445353, 0.0001627583275658966, 482, 0
231, 0.0100, 0.0017269032092054797, 420.026362657547,440, 0.9999735085669381, 0.9267178773880005, 0.9262285828590393, 0.09032022347803725, 0.3136640375838895, 0.3148470101837175, 0.00010593428452387865, 0.00015591666991362534, 482, 0
232, 0.0100, 0.0017250961216826199, 420.2569944858551,422, 0.9999745923073815, 0.9267464280128479, 0.9262428283691406, 0.09019846465820987, 0.31349845128197285, 0.3146842811564406, 0.00016558630113333583, 0.00015685766145222342, 482, 0
233, 0.0100, 0.0017227412323292917, 420.48884534835815,412, 0.9999751943854057, 0.9268321394920349, 0.9262714385986328, 0.09025271911984879, 0.31337739289279526, 0.3145684418748168, 0.0001210583497184281, 0.00015284619694985288, 482, 0
234, 0.0100, 0.0016759733174421376, 420.73234605789185,412, 0.9999751943854057, 0.9268249869346619, 0.9262999892234802, 0.090262176149119, 0.31330570376244404, 0.314499652198726, 7.168921005512585e-05, 0.00014170153441830108, 482, 0
235, 0.0100, 0.0016110967318401306, 420.96216225624084,388, 0.9999766393726636, 0.9268178343772888, 0.9262428283691406, 0.0901659235775069, 0.3132326692800697, 0.3144276800486058, 7.303437236405586e-05, 0.00013261413836173554, 482, 0
236, 0.0100, 0.0017021378299376876, 421.20087718963623,400, 0.9999759168790346, 0.9267285466194153, 0.9262142777442932, 0.09034003910615404, 0.3131995398264842, 0.31440193533298677, 3.312957170875652e-05, 0.00011543896577650826, 482, 0
237, 0.0100, 0.0017013818135313053, 421.42928314208984,387, 0.999976699580466, 0.9266964197158813, 0.9262285828590393, 0.09025496568604449, 0.31312165647923174, 0.3143239488378038, 7.788325145019481e-05, 0.00011098431142638982, 482, 0
238, 0.0100, 0.0016989441331877553, 421.65764117240906,375, 0.999977422074095, 0.926753580570221, 0.9262857437133789, 0.09037071386325081, 0.3130470059063132, 0.3142568228449416, 7.465047867832864e-05, 0.0001066691151257952, 482, 0
239, 0.0100, 0.0016995997530352266, 421.89478945732117,373, 0.9999775424896998, 0.9267785549163818, 0.9263285994529724, 0.09034896998635523, 0.3129587880756432, 0.31417075247742726, 8.821793155761037e-05, 0.00010466235685512461, 482, 0
240, 0.0100, 0.001677970272232285, 422.1317856311798,369, 0.9999777833209095, 0.9267821311950684, 0.9262857437133789, 0.09049726329772474, 0.312897029737748, 0.31411673549118935, 6.175836073080143e-05, 9.928440448086268e-05, 482, 0
241, 0.0100, 0.0016777522967635061, 422.36852073669434,359, 0.9999783853989336, 0.926767885684967, 0.9263285994529724, 0.09039929423669102, 0.31281400457443975, 0.3140324053686218, 8.302513379754295e-05, 9.752453541305156e-05, 482, 0
242, 0.0100, 0.0017095893393380135, 422.6082818508148,386, 0.9999767597882684, 0.926853597164154, 0.9263571500778198, 0.09059620657488252, 0.31277874531856514, 0.31400531672995025, 3.525932448927849e-05, 8.80906673023881e-05, 482, 0
243, 0.0100, 0.0015976945008793107, 422.8407759666443,382, 0.999977000619478, 0.9268214106559753, 0.9263571500778198, 0.09039057686766455, 0.31267826206227334, 0.31389937511139343, 0.000100483220394465, 8.92578177021974e-05, 482, 0
244, 0.0100, 0.0017082091334529885, 423.07222294807434,372, 0.9999776026975022, 0.9268678426742554, 0.9264428615570068, 0.09047208189388274, 0.31261208430282017, 0.31383779325630445, 6.617774319744862e-05, 8.66269119818222e-05, 482, 0
245, 0.0100, 0.0015811347713191037, 423.3042838573456,377, 0.9999773016584902, 0.9268500208854675, 0.9264571666717529, 0.09037730257585241, 0.31258088253979577, 0.3138032125468251, 3.1201750542109163e-05, 7.821777287323302e-05, 482, 0
246, 0.0100, 0.0017030907706989617, 423.5455527305603,352, 0.9999788068535505, 0.9268500208854675, 0.9265142679214478, 0.09045390064306996, 0.312533249520333, 0.3137593242300277, 4.763313976796635e-05, 7.443305121459762e-05, 482, 0
247, 0.0100, 0.0016508737070010018, 423.7836456298828,358, 0.999978445606736, 0.9268749952316284, 0.9265142679214478, 0.09045885364669291, 0.31250630903664106, 0.3137326611237384, 2.6940420412235877e-05, 6.724030534098168e-05, 482, 0
248, 0.0100, 0.001594208468319152, 424.0141215324402,327, 0.9999803120486108, 0.9268678426742554, 0.9265000224113464, 0.09041162239084334, 0.3124705443283609, 0.3136969759467142, 3.5764690355599704e-05, 6.312656472492491e-05, 482, 0
249, 0.0100, 0.0017079593947374031, 424.25167536735535,317, 0.9999809141266349, 0.9268821477890015, 0.9265428781509399, 0.09044046348137731, 0.3124503673992924, 0.3136784597322037, 2.0176948636319025e-05, 5.632179524418704e-05, 482, 0
250, 0.0100, 0.0017079269800929964, 424.48914337158203,313, 0.9999811549578446, 0.926885724067688, 0.9265285730361938, 0.0904017563923135, 0.3124218574351699, 0.3136501308316741, 2.851002380105383e-05, 5.261488172143016e-05, 482, 0
251, 0.0100, 0.0017075492921957913, 424.7306315898895,315, 0.9999810345422397, 0.9268893003463745, 0.9265571236610413, 0.09046292349829049, 0.31240662527291063, 0.31363734484239764, 1.5232143045051938e-05, 4.6480826251441305e-05, 482, 0
252, 0.0100, 0.0016990122166973172, 424.96231961250305,287, 0.9999827203607073, 0.9269000291824341, 0.9265571236610413, 0.09044102533371785, 0.3123802712452945, 0.3136109351649938, 2.6353991667393828e-05, 4.391684128989721e-05, 482, 0
253, 0.0100, 0.0017065644421349353, 425.4374566078186,276, 0.9999833826465339, 0.9268964529037476, 0.9265571236610413, 0.09046800185248914, 0.31235751356722524, 0.31359009925755765, 2.275771043985797e-05, 4.1122626302368064e-05, 482, 0
254, 0.0100, 0.0016886002995672945, 425.67643570899963,248, 0.9999850684650015, 0.9269178509712219, 0.9265571236610413, 0.09045083249388187, 0.3123257986301737, 0.3135583765650595, 3.1714917773206786e-05, 4.006813402714058e-05, 482, 0
255, 0.0100, 0.001695289715426463, 425.90947341918945,279, 0.9999832020231266, 0.926892876625061, 0.9265428781509399, 0.09053150718608184, 0.3123203764048636, 0.31355575969642563, 5.4221930005371455e-06, 3.2804747795861495e-05, 482, 0
256, 0.0100, 0.0016242133885526692, 426.13830637931824,271, 0.999983683685546, 0.9269071221351624, 0.926628589630127, 0.0904338698843896, 0.31228889347719563, 0.3135215969795626, 3.148290574089829e-05, 3.267010376206593e-05, 482, 0
257, 0.0100, 0.0016904071229886415, 426.3805983066559,279, 0.9999832020231266, 0.9269000291824341, 0.9265571236610413, 0.09050506269635551, 0.3122605964581771, 0.31349583203174874, 2.829709243656886e-05, 3.220398708394096e-05, 482, 0
258, 0.0100, 0.0016180712800679938, 426.6180090904236,268, 0.9999838643089533, 0.9269071221351624, 0.9265571236610413, 0.0904655102091996, 0.31220355813548184, 0.31343916380974157, 5.703827619962798e-05, 3.4098503445763625e-05, 482, 0
259, 0.0100, 0.0017384727709008057, 426.8478488922119,293, 0.9999823591138929, 0.9269571304321289, 0.9265428781509399, 0.09052031123358843, 0.31216954366871935, 0.3134068614893317, 3.401435293926003e-05, 3.409007903523622e-05, 482, 0
260, 0.0100, 0.0016650365953069246, 427.0784709453583,274, 0.9999835030621387, 0.9269821643829346, 0.9265428781509399, 0.09052666305009861, 0.3121242397637555, 0.3133627245984589, 4.5304061713768995e-05, 3.507348504638999e-05, 482, 0
261, 0.0100, 0.0016495844614566873, 427.3114287853241,274, 0.9999835030621387, 0.926971435546875, 0.9265999794006348, 0.09056965046235373, 0.3120850682751194, 0.3133253781714771, 3.9171506241775234e-05, 3.546321102507571e-05, 482, 0
262, 0.0100, 0.0016415999320789746, 427.549489736557,291, 0.9999824795294977, 0.9269750118255615, 0.926628589630127, 0.09062725108544913, 0.3120418373225578, 0.3132845748965228, 4.3230865011401054e-05, 3.617259311394312e-05, 482, 0
263, 0.0100, 0.0017718706311100829, 427.79067873954773,314, 0.9999810947500422, 0.9269928336143494, 0.9267285466194153, 0.09074063961618219, 0.31200531069465925, 0.313251665677786, 3.652669194015301e-05, 3.620784797218157e-05, 482, 0
264, 0.0100, 0.0017715542192737754, 428.0241916179657,299, 0.9999819978670784, 0.926978588104248, 0.9266999959945679, 0.09073316296351845, 0.3119605502038965, 0.3132074596641276, 4.476034377121074e-05, 3.698382139803035e-05, 482, 0
265, 0.0100, 0.0017702388586417523, 428.26052260398865,308, 0.9999814559968566, 0.9269750118255615, 0.9266999959945679, 0.09075969447048642, 0.3119273209961022, 0.31317534831164695, 3.322927785204266e-05, 3.65900240673121e-05, 482, 0
266, 0.0100, 0.0017692512243858013, 428.4866166114807,300, 0.999981937659276, 0.9269821643829346, 0.9266714453697205, 0.09076099793202978, 0.3118899364601963, 0.31313867532670886, 3.738444561057763e-05, 3.6668700568044645e-05, 482, 0
267, 0.0100, 0.0017665118487278314, 428.72434067726135,310, 0.9999813355812518, 0.9270250201225281, 0.9267285466194153, 0.09083963357918624, 0.31184672916809714, 0.3130977760982366, 4.320737486041004e-05, 3.7275352247226164e-05, 482, 0
268, 0.0100, 0.0016697169058026455, 428.9655976295471,314, 0.9999810947500422, 0.9270642995834351, 0.9267571568489075, 0.0908955940438253, 0.31179845101829207, 0.3130504755925655, 4.827817627633957e-05, 3.8252045718187075e-05, 482, 0
269, 0.0100, 0.0016692434208586094, 429.20220041275024,317, 0.9999809141266349, 0.9267749786376953, 0.9264714121818542, 0.09094319001197204, 0.3117365326705861, 0.3129892389473344, 6.191833028995619e-05, 4.013942280970239e-05, 482, 0
270, 0.0100, 0.0016695960860375568, 429.4379241466522,342, 0.9999794089315747, 0.926807165145874, 0.9265142679214478, 0.09113192308160567, 0.3117122269954915, 0.31296594750562623, 2.4305690112524925e-05, 3.817550638486804e-05, 482, 0
271, 0.0100, 0.0016689809514223327, 429.67250633239746,336, 0.9999797701783891, 0.9267821311950684, 0.9265142679214478, 0.09104670274794055, 0.31164946055879716, 0.31290227106603896, 6.276644043423651e-05, 4.012167686780322e-05, 482, 0
272, 0.0100, 0.00167094050643071, 429.8970513343811,327, 0.9999803120486108, 0.9268285632133484, 0.9265428781509399, 0.09110698664968431, 0.3116147741040506, 0.3128679717543628, 3.4686493832092324e-05, 3.9541870419713255e-05, 482, 0
273, 0.0100, 0.0016699559270247854, 430.13227939605713,333, 0.9999799508017964, 0.926807165145874, 0.9265142679214478, 0.09100088673519437, 0.31157845517047783, 0.31283025439090706, 3.631889158917101e-05, 3.920710234052493e-05, 482, 0
274, 0.0100, 0.0016739820214448863, 430.36027359962463,333, 0.9999799508017964, 0.926853597164154, 0.9265428781509399, 0.09112429799635224, 0.31153365236484787, 0.3127850426208856, 4.4802743969118985e-05, 3.9733674803444826e-05, 482, 0
275, 0.0100, 0.0017401088767745097, 430.5927965641022,330, 0.9999801314252036, 0.926892876625061, 0.9265000224113464, 0.09102834096171301, 0.31146864580717065, 0.31271820609185935, 6.500666030084812e-05, 4.1738673749585724e-05, 482, 0
276, 0.0100, 0.0016799668513034708, 430.8254644870758,327, 0.9999803120486108, 0.9269142746925354, 0.9265428781509399, 0.09101786794644606, 0.3114195348486617, 0.31266781917328645, 4.9110919285666466e-05, 4.2423118200648925e-05, 482, 0
277, 0.0100, 0.001681363669495517, 431.05527329444885,311, 0.9999812753734494, 0.9269071221351624, 0.9265571236610413, 0.09102633920148936, 0.31137003444864997, 0.31261775301512457, 4.9500425239878965e-05, 4.308273060647518e-05, 482, 0
278, 0.0100, 0.0017313127904699083, 431.28353238105774,317, 0.9999809141266349, 0.9268964529037476, 0.9265714287757874, 0.09106011193520419, 0.31131894566218704, 0.3125660472523375, 5.108863936853503e-05, 4.382332572565358e-05, 482, 0
279, 0.0100, 0.0017317255210521553, 431.51524329185486,327, 0.9999803120486108, 0.9269214272499084, 0.9265428781509399, 0.09113267618792613, 0.3112788126078536, 0.31252554106936636, 4.0133201380632144e-05, 4.343953622860981e-05, 482, 0
280, 0.0100, 0.0017137372738395883, 431.74985218048096,313, 0.9999811549578446, 0.9269071221351624, 0.9265285730361938, 0.0911598149506635, 0.3112353877780043, 0.3124817001839918, 4.342484338548669e-05, 4.3438066720614907e-05, 482, 0
281, 0.0100, 0.001715573854923824, 431.9804992675781,331, 0.9999800712174012, 0.9269214272499084, 0.9265000224113464, 0.09123494785525643, 0.3112079780708983, 0.31245411018768776, 2.740971400116976e-05, 4.1483356585199217e-05, 482, 0
282, 0.0100, 0.0016850551153994294, 432.20591735839844,295, 0.9999822386982881, 0.9269428849220276, 0.9265285730361938, 0.09114754761994819, 0.3111601191071625, 0.31240734512844365, 4.7858909625775325e-05, 4.208068305338291e-05, 482, 0
283, 0.0100, 0.001705057763604016, 432.4445571899414,313, 0.9999811549578446, 0.9269499778747559, 0.9265714287757874, 0.09127992673015993, 0.31113290702869567, 0.31238120500337957, 2.7212062573056528e-05, 4.028567536212681e-05, 482, 0
284, 0.0100, 0.0016595626291252127, 432.67951226234436,328, 0.9999802518408084, 0.9270214438438416, 0.9265714287757874, 0.09124552308325666, 0.3110859949989072, 0.31233647954786137, 4.6911926320836184e-05, 4.0903823946083776e-05, 482, 0
285, 0.0100, 0.0016612048480675414, 432.90952229499817,309, 0.9999813957890542, 0.9269393086433411, 0.9265571236610413, 0.09126418421539371, 0.31103150746577873, 0.3122827112550666, 5.448760446313816e-05, 4.209371835344502e-05, 482, 0
286, 0.0100, 0.0016652717768443092, 433.1401524543762,327, 0.9999803120486108, 0.9269821643829346, 0.9266856908798218, 0.09131925536425556, 0.3109807468136164, 0.312234006148712, 5.076082160720974e-05, 4.288924745752311e-05, 482, 0
287, 0.0100, 0.0017334645155428455, 433.37229347229004,318, 0.9999808539188325, 0.9270285964012146, 0.9267571568489075, 0.09132929279561261, 0.31093175199930023, 0.312187078646951, 4.899471033664726e-05, 4.346388099572181e-05, 482, 0
288, 0.0100, 0.0016812040677253862, 433.6028823852539,326, 0.9999803722564132, 0.9270642995834351, 0.9267857074737549, 0.09132298099287364, 0.3108890225755366, 0.3121455411448577, 4.272944342526008e-05, 4.338987272570425e-05, 482, 0
289, 0.0100, 0.0016798307115722228, 433.8358645439148,327, 0.9999803120486108, 0.9270856976509094, 0.9268571138381958, 0.09134820223788526, 0.31084211659655486, 0.3121006708869446, 4.690593898049045e-05, 4.372927952263274e-05, 482, 0
290, 0.0100, 0.0016784563552446833, 434.07176542282104,329, 0.999980191633006, 0.9271642565727234, 0.9269142746925354, 0.09137982773752774, 0.31079224241149805, 0.3120529118777107, 4.987422276125919e-05, 4.430805681236223e-05, 482, 0
291, 0.0100, 0.001768318674402008, 434.30111050605774,314, 0.9999810947500422, 0.9271785616874695, 0.9269571304321289, 0.0914260807683853, 0.3107470583809252, 0.3120097281680409, 4.518405783848767e-05, 4.439488717428391e-05, 482, 0
292, 0.0100, 0.0016809719741008072, 434.5336718559265,296, 0.9999821784904857, 0.927189290523529, 0.9269999861717224, 0.09139706786929508, 0.31069970676167197, 0.3119621010205308, 4.735154114487994e-05, 4.4682048208111965e-05, 482, 0
293, 0.0100, 0.001680336726882561, 434.7733008861542,294, 0.9999822989060905, 0.9272106885910034, 0.9270142912864685, 0.09141546129869597, 0.31067528640315817, 0.3119381366041971, 2.44203432760437e-05, 4.2062486479211805e-05, 482, 0
294, 0.0100, 0.0016780649166142241, 435.0059480667114,295, 0.9999822386982881, 0.9272178411483765, 0.9270142912864685, 0.09139410503546982, 0.31064869389584554, 0.3119111157498923, 2.659251976994126e-05, 4.017736003714294e-05, 482, 0
295, 0.0100, 0.0016763805632189805, 435.2374429702759,287, 0.9999827203607073, 0.9272249937057495, 0.9270142912864685, 0.09138745864413658, 0.31062117164681946, 0.31188337712340297, 2.752233469277554e-05, 3.8685818003250856e-05, 482, 0
296, 0.0100, 0.0017839413672198067, 435.4729480743408,287, 0.9999827203607073, 0.9272392988204956, 0.9269999861717224, 0.09141567994394231, 0.31060473020131263, 0.3118669988004917, 1.644134996597879e-05, 3.55132446561024e-05, 482, 0
297, 0.0100, 0.0017883732976553058, 435.7037510871887,274, 0.9999835030621387, 0.9272535443305969, 0.927057147026062, 0.09141830474553955, 0.3105853064791986, 0.31184741575799857, 1.9423749376357158e-05, 3.343371411195267e-05, 482, 0
298, 0.0100, 0.001675177800385159, 435.93291425704956,272, 0.9999836234777435, 0.9272893071174622, 0.9270714521408081, 0.09142140406626086, 0.3105590574731553, 0.311820910649959, 2.624894064595651e-05, 3.263452832923253e-05, 482, 0
299, 0.0100, 0.001674794851304797, 436.1630771160126,282, 0.9999830213997194, 0.9273035526275635, 0.9270856976509094, 0.09145096284864028, 0.3105231904851526, 0.311784433648442, 3.5867117340493415e-05, 3.294422182265656e-05, 482, 0
300, 0.0100, 0.0017120174755964831, 436.41021728515625,294, 0.9999822989060905, 0.9272928833961487, 0.927142858505249, 0.09148441684756428, 0.3104856507783328, 0.31174585781334063, 3.7539729862257065e-05, 3.337724160775952e-05, 482, 0
301, 0.0100, 0.001714006700108098, 436.63337421417236,294, 0.9999822989060905, 0.9272785782814026, 0.9271714091300964, 0.0914690756256005, 0.3104417491484024, 0.31170072466123855, 4.390147583471782e-05, 3.430467508129323e-05, 482, 0
302, 0.0100, 0.0017177871555448885, 436.85697507858276,294, 0.9999822989060905, 0.9272714257240295, 0.9271571636199951, 0.09148758745458396, 0.31040145649952655, 0.31165869968881665, 4.029264462890314e-05, 3.486105745103325e-05, 482, 0
303, 0.0100, 0.001724510027013164, 437.07874393463135,325, 0.9999804324642156, 0.9272928833961487, 0.9272428750991821, 0.09154192824535008, 0.310356800263745, 0.3116106155710458, 4.4656335741521946e-05, 3.573508416724918e-05, 482, 0
304, 0.0100, 0.0017210603608737102, 437.29923486709595,333, 0.9999799508017964, 0.9272392988204956, 0.9271285533905029, 0.09144214399765245, 0.3103228961246866, 0.3115768043105179, 3.3904142171858886e-05, 3.554762617917895e-05, 482, 0
305, 0.0100, 0.001728732319256721, 437.75682854652405,328, 0.9999802518408084, 0.9272500276565552, 0.9272571206092834, 0.09151780320109208, 0.31029060321714685, 0.3115409300903555, 3.229291886686081e-05, 3.520791233169439e-05, 482, 0
306, 0.0100, 0.0017251696023953692, 438.2262554168701,306, 0.9999815764124615, 0.927228569984436, 0.9272142648696899, 0.09142394734655075, 0.3102558835997282, 0.3115073148097456, 3.471955386752379e-05, 3.515876895587417e-05, 482, 0
307, 0.0100, 0.00173230802828862, 438.6708183288574,299, 0.9999819978670784, 0.92726069688797, 0.927228569984436, 0.09151318483282889, 0.3102473530878824, 0.31149537957347606, 8.530510887727605e-06, 3.051601350831817e-05, 482, 0
308, 0.0100, 0.0017317574818863078, 438.8898663520813,315, 0.9999810345422397, 0.9272178411483765, 0.9272142648696899, 0.09143756336574478, 0.31020819501076186, 0.3114559322128412, 3.915805251797355e-05, 3.1286510477934004e-05, 482, 0
309, 0.0100, 0.0017340411593567253, 439.11050629615784,293, 0.9999823591138929, 0.9272357225418091, 0.9271857142448425, 0.09141767480543594, 0.3101755810643211, 0.31142198278426136, 3.2613985563700876e-05, 3.1416789475698044e-05, 482, 0
310, 0.0100, 0.0017373140325945343, 439.3341615200043,286, 0.9999827805685098, 0.9272178411483765, 0.9270714521408081, 0.09141677469555085, 0.3101532458204216, 0.3113978200642663, 2.2335267501172318e-05, 3.036300404736592e-05, 482, 0
311, 0.0100, 0.0016690817486145644, 439.5591094493866,291, 0.9999824795294977, 0.9272500276565552, 0.9271143078804016, 0.09140999799711357, 0.31012648909993784, 0.31136962149083547, 2.6756744041456226e-05, 2.99815160822288e-05, 482, 0
312, 0.0100, 0.0017420617779163165, 439.77830719947815,268, 0.9999838643089533, 0.9272714257240295, 0.9270856976509094, 0.09140785820106509, 0.3100967435111348, 0.31133936260552675, 2.9745499809219478e-05, 2.995783042866529e-05, 482, 0
313, 0.0100, 0.001761803380654456, 440.000803232193,304, 0.9999816968280664, 0.927314281463623, 0.9272142648696899, 0.09144095313079055, 0.3100693599339002, 0.3113084889288741, 2.7383666179159327e-05, 2.968988268580943e-05, 482, 0
314, 0.0100, 0.0017661933574652194, 440.24672508239746,294, 0.9999822989060905, 0.9273607134819031, 0.9273285865783691, 0.09146589444097539, 0.31002258254226017, 0.3112594194399715, 4.677740283803855e-05, 3.1070714755264875e-05, 482, 0
315, 0.0100, 0.00176921604060636, 440.47746109962463,291, 0.9999824795294977, 0.9273892641067505, 0.9273714423179626, 0.09146358860220345, 0.30997653287356447, 0.31121162830816884, 4.604963358401104e-05, 3.23175729223741e-05, 482, 0
316, 0.0100, 0.0017716701802945837, 440.71442794799805,290, 0.9999825397373001, 0.9274178743362427, 0.9274142980575562, 0.09149058451205526, 0.3099623891225799, 0.3111961581019178, 1.4143825068313465e-05, 2.975442426842423e-05, 482, 0
317, 0.0100, 0.0017675701269399809, 441.177964925766,267, 0.9999839245167557, 0.927385687828064, 0.9273714423179626, 0.09141337209513851, 0.309939651811453, 0.31117596690148824, 2.2737239949832677e-05, 2.8964775764814192e-05, 482, 0
318, 0.0100, 0.0017708682357877497, 441.6394519805908,258, 0.9999844663869774, 0.9274071455001831, 0.9274142980575562, 0.09143977616658479, 0.30992671812082817, 0.31116118308745166, 1.2933709409856942e-05, 2.6721169600834794e-05, 482, 0
319, 0.0100, 0.0017679158756040494, 441.8687779903412,240, 0.9999855501274207, 0.9273678660392761, 0.9273714423179626, 0.09137482382050975, 0.3099104739928277, 0.31114661319623954, 1.6244096441464517e-05, 2.5423742025723435e-05, 482, 0
320, 0.0100, 0.0017720216130970028, 442.099232673645,231, 0.9999860919976425, 0.9274464249610901, 0.9274571537971497, 0.09141191579102824, 0.3098951977631591, 0.3111289750670039, 1.5276139033404412e-05, 2.4161110191638418e-05, 482, 0
321, 0.0100, 0.0017705065826252857, 442.3349916934967,221, 0.9999866940756666, 0.9274500012397766, 0.9275000095367432, 0.09136320823173416, 0.30986970282833426, 0.311104488732625, 2.549492749981397e-05, 2.429128981751353e-05, 482, 0
322, 0.0100, 0.0016653937370740036, 442.5736458301544,211, 0.9999872961536908, 0.9274643063545227, 0.927471399307251, 0.09132900887060214, 0.30984639235547495, 0.3110822942919606, 2.331061334259754e-05, 2.4191393626536882e-05, 482, 0
323, 0.0100, 0.001742264779733071, 442.8077816963196,209, 0.9999874165692956, 0.9274678826332092, 0.927471399307251, 0.09131745056779912, 0.30983112046157213, 0.3110676365398817, 1.5271801872995816e-05, 2.310382186375706e-05, 482, 0
324, 0.0100, 0.0016576690902746036, 443.03821063041687,208, 0.999987476777098, 0.9274857044219971, 0.927471399307251, 0.09130851539517454, 0.3098188849254093, 0.3110558008699264, 1.2235530362669778e-05, 2.168092087895058e-05, 482, 0
325, 0.0100, 0.0016133853764660304, 443.2681837081909,210, 0.9999873563614932, 0.9274821281433105, 0.9275143146514893, 0.09130630460698508, 0.3098070195048041, 0.31104413731710434, 1.1865476039818468e-05, 2.0412606741709115e-05, 482, 0
326, 0.0100, 0.0016132812393293862, 443.4976484775543,210, 0.9999873563614932, 0.9274964332580566, 0.9275000095367432, 0.0913032296847366, 0.30979277640045866, 0.3110301870362592, 1.4243075411701778e-05, 1.9691055636206052e-05, 482, 0
327, 0.0100, 0.0017423189347885572, 443.7325704097748,219, 0.9999868144912715, 0.9274964332580566, 0.9275143146514893, 0.09130434412445369, 0.30977349294899037, 0.31101154825785277, 1.928348669660851e-05, 1.9649914072985378e-05, 482, 0
328, 0.0100, 0.0018845858937563903, 443.96199202537537,226, 0.9999863930366546, 0.9275071620941162, 0.9275000095367432, 0.09130421922177144, 0.3097541307631304, 0.3109929296569082, 1.9362137485157138e-05, 1.962094498187553e-05, 482, 0
329, 0.0100, 0.0018881798017058064, 444.19362211227417,227, 0.9999863328288522, 0.9274892807006836, 0.927471399307251, 0.09130560873686115, 0.30973048003648135, 0.3109704542891229, 2.365077242250102e-05, 1.9990905256798627e-05, 482, 0
330, 0.0100, 0.0018884160229043793, 444.43144822120667,236, 0.9999857909586304, 0.9274892807006836, 0.9274571537971497, 0.09131206519836174, 0.3097056889486747, 0.3109474201181775, 2.4791242234867283e-05, 2.0425798519502743e-05, 482, 0
331, 0.0100, 0.0018862860148968499, 444.6699409484863,246, 0.9999851888806063, 0.927517831325531, 0.9275143146514893, 0.0913194664250718, 0.3096826750721394, 0.3109261931716488, 2.301370156881921e-05, 2.0670919088544292e-05, 482, 0
332, 0.0100, 0.001878546772271842, 444.89990878105164,239, 0.9999856103352232, 0.9275214076042175, 0.9275143146514893, 0.09130138715356727, 0.3096601871156797, 0.3109040991469375, 2.248796930937047e-05, 2.0845812748964603e-05, 482, 0
333, 0.0100, 0.0018733024708949757, 445.13289284706116,241, 0.9999854899196183, 0.927564263343811, 0.9275428652763367, 0.09131307592996028, 0.3096507099871368, 0.31089562850007807, 9.477108880939777e-06, 1.9265688591191414e-05, 482, 0
334, 0.0100, 0.0018706135158793168, 445.6060929298401,231, 0.9999860919976425, 0.9275071620941162, 0.9274857044219971, 0.09127455376112227, 0.30963701648982217, 0.3108804456750396, 1.3693525422575625e-05, 1.8619053924650226e-05, 482, 0
335, 0.0100, 0.001861407623028837, 445.831579208374,235, 0.9999858511664329, 0.9275714159011841, 0.9275143146514893, 0.09129898282236595, 0.309634921235898, 0.31087956348857293, 2.095254485801057e-06, 1.4965303424766224e-05, 482, 0
336, 0.0100, 0.001583597800334964, 446.0614221096039,220, 0.9999867542834691, 0.9274928569793701, 0.9274428486824036, 0.09125350325021152, 0.30962278477870797, 0.3108650868302353, 1.2136333720769166e-05, 1.4654996701152437e-05, 482, 0
337, 0.0100, 0.0015728791869118375, 446.29842710494995,206, 0.9999875971927028, 0.9275071620941162, 0.927471399307251, 0.09126126639883635, 0.30960713884877405, 0.3108505473957688, 1.5645998579227882e-05, 1.4751204410503921e-05, 482, 0
338, 0.0100, 0.0015730478546382666, 446.5320620536804,207, 0.9999875369849004, 0.9274892807006836, 0.927471399307251, 0.09124150304945068, 0.3095940372063345, 0.31083662761463926, 1.3101712772967122e-05, 1.4577315065413001e-05, 482, 0
339, 0.0100, 0.0016692479593471423, 446.76580119132996,205, 0.9999876574005052, 0.9275214076042175, 0.9274857044219971, 0.09123991018383622, 0.3095850738766506, 0.31082758380676495, 8.96338931510865e-06, 1.3885355792717044e-05, 482, 0
340, 0.0100, 0.0016149590071046903, 447.00217604637146,195, 0.9999882594785294, 0.9274892807006836, 0.9274571537971497, 0.09121940514963656, 0.3095724855382504, 0.31081458351181357, 1.2588206234620536e-05, 1.3749841633225066e-05, 482, 0
341, 0.0100, 0.0015742585720003816, 447.23300218582153,189, 0.9999886207253439, 0.9275107383728027, 0.927471399307251, 0.0912200754183855, 0.30956848035174317, 0.31081086428287763, 4.0053230905279236e-06, 1.2154348423822357e-05, 482, 0
342, 0.0100, 0.0016606694110149135, 447.4706220626831,193, 0.9999883798941342, 0.9275107383728027, 0.927471399307251, 0.0912092371616289, 0.3095622131548913, 0.31080395823594803, 6.267069901311206e-06, 1.137535522766557e-05, 482, 0
343, 0.0100, 0.0015693858783056948, 447.7088520526886,184, 0.9999889217643559, 0.9275035858154297, 0.927471399307251, 0.09120280892810234, 0.30955412871046073, 0.3107961008690712, 8.084461029067569e-06, 1.099343917930375e-05, 482, 0
344, 0.0100, 0.001661030855425011, 447.9396011829376,182, 0.9999890421799608, 0.9275143146514893, 0.927471399307251, 0.09119402732615044, 0.3095481942034239, 0.3107894949165293, 5.934491868031522e-06, 1.0336144547224309e-05, 482, 0
345, 0.0100, 0.0015688944193354118, 448.17142820358276,177, 0.9999893432189728, 0.9274749755859375, 0.9274571537971497, 0.09118511455126692, 0.30954293016708245, 0.31078403059162385, 5.264084495637533e-06, 9.661732337462326e-06, 482, 0
346, 0.0100, 0.001598844738342591, 448.640154838562,172, 0.9999896442579849, 0.9274928569793701, 0.927471399307251, 0.09117534671608772, 0.309534623842307, 0.3107752893327826, 8.306286703285704e-06, 9.516783585541749e-06, 482, 0
347, 0.0100, 0.0016678100740625946, 448.8752646446228,172, 0.9999896442579849, 0.9274821281433105, 0.927471399307251, 0.09116650439315303, 0.30952901457739335, 0.31076928581351804, 5.609347362933725e-06, 9.026770638132599e-06, 482, 0
348, 0.0100, 0.0016239460272857585, 449.1058256626129,171, 0.9999897044657873, 0.9274857044219971, 0.9274571537971497, 0.09116245872945145, 0.309526226396439, 0.31076614706772177, 2.788084424498738e-06, 8.02619595997179e-06, 482, 0
349, 0.0100, 0.0016541250345252464, 449.30971240997314,160, 0.9999903667516139, 0.9275214076042175, 0.927471399307251, 0.09108928095758528, 0.3094809578306268, 0.3107177821622133, 1.5400613146976383e-06, 6.80475642215271e-06, 341, 0
350, 0.0100, 0.0016668858837432868, 449.52058362960815,160, 0.9999903667516139, 0.9275214076042175, 0.927471399307251, 0.091088889153082, 0.30947850648021186, 0.3107152716413718, 2.4512636178086744e-06, 6.144270507293604e-06, 341, 0
351, 0.0100, 0.0014961403463218039, 449.726402759552,160, 0.9999903667516139, 0.9275214076042175, 0.927471399307251, 0.0910865365367502, 0.30947709239151666, 0.31071383700242966, 1.4141215726737322e-06, 5.30483609170243e-06, 341, 0
352, 0.0100, 0.0015451015214075908, 449.9042956829071,158, 0.9999904871672187, 0.927517831325531, 0.927471399307251, 0.09108355249451032, 0.30947561707607374, 0.3107122834949556, 1.4753012845813984e-06, 4.667591547895942e-06, 341, 0
353, 0.0100, 0.0016760347823799274, 450.1154637336731,157, 0.9999905473750211, 0.927517831325531, 0.927471399307251, 0.09107486489362018, 0.30947272760459404, 0.31070898988346896, 2.8895035354414844e-06, 4.449035624794005e-06, 341, 0
354, 0.0100, 0.0016770742631660037, 450.32203364372253,156, 0.9999906075828235, 0.9275214076042175, 0.9274571537971497, 0.0910680071668468, 0.30946958493234594, 0.31070563270685514, 3.1427285030471985e-06, 4.297045787853274e-06, 341, 0
355, 0.0100, 0.001622650324581713, 450.5347065925598,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09106321050951706, 0.30946878494677554, 0.3107045561407449, 7.999495004740176e-07, 3.6321120705286183e-06, 341, 0
356, 0.0100, 0.0015491581071979592, 450.9370086193085,156, 0.9999906075828235, 0.927517831325531, 0.9274571537971497, 0.09106622980820979, 0.30946700736436117, 0.31070304459118725, 1.777557526339013e-06, 3.3816268477328377e-06, 341, 0
357, 0.0100, 0.0016226123175657166, 451.3534185886383,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09106116309187583, 0.30946610307084554, 0.3107018893300948, 9.043134575614786e-07, 2.963773523019995e-06, 341, 0
358, 0.0100, 0.0015036030132874626, 451.7482306957245,156, 0.9999906075828235, 0.9275214076042175, 0.9274571537971497, 0.0910634458994663, 0.3094655892835756, 0.3107015575006491, 5.136858376997289e-07, 2.4873120381428057e-06, 341, 0
359, 0.0100, 0.0015757816084378132, 452.1625609397888,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09105968688265963, 0.30946427395816684, 0.31070009700114126, 1.3155758624705527e-06, 2.3338279371210605e-06, 341, 0
360, 0.0100, 0.0015275550070472895, 452.38024520874023,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09105814412050948, 0.3094634418468363, 0.31069920666926426, 8.319432128756077e-07, 2.1050931552986903e-06, 341, 0
361, 0.0100, 0.0015711398788324725, 452.57189321517944,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09105664374127494, 0.3094626633809531, 0.31069837530868505, 7.784893520934588e-07, 1.9057654747442933e-06, 341, 0
362, 0.0100, 0.0016228491094359197, 452.7762043476105,155, 0.999990667790626, 0.9275107383728027, 0.9274142980575562, 0.09105447916378889, 0.3094620192322364, 0.3106976231183465, 6.441150320890543e-07, 1.7098533078236034e-06, 341, 0
363, 0.0100, 0.0015710535797488496, 452.9863312244415,154, 0.9999907279984284, 0.9275107383728027, 0.9274142980575562, 0.09105342650219822, 0.3094613490216527, 0.31069689930529276, 6.701593652236326e-07, 1.5569719077026358e-06, 341, 0
364, 0.0100, 0.001623282537072266, 453.196280002594,154, 0.9999907279984284, 0.9274821281433105, 0.9273999929428101, 0.091049294208884, 0.30946039699932937, 0.3106957203971964, 9.521693816738619e-07, 1.4822590827868453e-06, 341, 0
365, 0.0100, 0.0016680345291252984, 453.37889885902405,153, 0.9999907882062308, 0.9274857044219971, 0.927385687828064, 0.09104614875685278, 0.30945869273335114, 0.3106938907162794, 1.7042254682464453e-06, 1.5030880198492402e-06, 341, 0
366, 0.0100, 0.0016687810104230154, 453.59718585014343,152, 0.9999908484140332, 0.9274892807006836, 0.9273999929428101, 0.09104232884633613, 0.309457727582475, 0.3106926944083062, 9.651950169109469e-07, 1.4379622307766829e-06, 341, 0
367, 0.0100, 0.0016687883025236362, 453.80259799957275,152, 0.9999908484140332, 0.9274892807006836, 0.9273999929428101, 0.09104100033384499, 0.30945616093848194, 0.3106911158405209, 1.5665551811872014e-06, 1.4503315712508905e-06, 341, 0
368, 0.0100, 0.0016699175319917243, 454.0082440376282,152, 0.9999908484140332, 0.927471399307251, 0.9273999929428101, 0.0910353717205924, 0.30945486485537055, 0.31068943336844773, 1.296173460119121e-06, 1.4341245929042115e-06, 341, 0
369, 0.0100, 0.0016595957058068791, 454.19787979125977,152, 0.9999908484140332, 0.927471399307251, 0.927385687828064, 0.09103111577108201, 0.30945262286162006, 0.31068699327487875, 2.242036173383255e-06, 1.4996587869136671e-06, 341, 0
370, 0.0100, 0.0016610537899519387, 454.40304374694824,151, 0.9999909086218356, 0.9274428486824036, 0.9273999929428101, 0.09102083330207451, 0.3094494937889738, 0.3106832164447197, 3.1290522720106573e-06, 1.61411507153604e-06, 341, 0
371, 0.0100, 0.001663024830912133, 454.6137886047363,150, 0.999990968829638, 0.9274178743362427, 0.9273999929428101, 0.09100838523737492, 0.30944646872151566, 0.310679261399594, 3.024912288762671e-06, 1.7187484599803988e-06, 341, 0
372, 0.0100, 0.001730072883189144, 454.8286476135254,151, 0.9999909086218356, 0.9274178743362427, 0.9273999929428101, 0.09100118324162342, 0.30944267588968777, 0.3106750881971645, 3.792983232164815e-06, 1.8603265409658527e-06, 341, 0
373, 0.0100, 0.0017307522709308991, 455.01264548301697,151, 0.9999909086218356, 0.9274071455001831, 0.9273999929428101, 0.09099470554675111, 0.30943945330233025, 0.3106715259588758, 3.2225393853946294e-06, 1.965396088086063e-06, 341, 0
374, 0.0100, 0.0017316877714087166, 455.21770572662354,147, 0.9999911494530452, 0.9273821711540222, 0.927385687828064, 0.09098535642150306, 0.30943552293036397, 0.31066709057075015, 3.930389263329115e-06, 2.106437778022649e-06, 341, 0
375, 0.0100, 0.0017654058186699446, 455.4228415489197,153, 0.9999907882062308, 0.9273642897605896, 0.927385687828064, 0.09097397797989129, 0.30943131749968467, 0.31066230432401704, 4.205447614702429e-06, 2.2572257412717954e-06, 341, 0
376, 0.0100, 0.0016659550079410786, 455.62825655937195,150, 0.999990968829638, 0.9273678660392761, 0.927385687828064, 0.0909733487078873, 0.3094259432950702, 0.3106574105268098, 5.374152522441555e-06, 2.4617757746479775e-06, 341, 0
377, 0.0100, 0.0015649623188182986, 455.8324496746063,156, 0.9999906075828235, 0.9273678660392761, 0.9273999929428101, 0.09097060882268515, 0.30942068576361537, 0.31065251712615427, 5.2574506992919545e-06, 2.6558354599132273e-06, 341, 0
378, 0.0100, 0.001714797947573064, 456.03927779197693,162, 0.9999902463360091, 0.9273428320884705, 0.927385687828064, 0.09095705291296356, 0.30941422509975264, 0.3106455111779496, 6.460711229894223e-06, 2.9027463100971054e-06, 341, 0
379, 0.0100, 0.0017623747942936668, 456.247496843338,166, 0.9999900055047993, 0.9273250102996826, 0.9273571372032166, 0.09094647649891481, 0.3094082145953747, 0.31063931580732856, 6.010539811140969e-06, 3.1219038356234626e-06, 341, 0
380, 0.0100, 0.0017471241771933733, 456.4534709453583,170, 0.9999897646735897, 0.9272928833961487, 0.927299976348877, 0.09093160199242335, 0.30939995989022195, 0.31063073521180173, 8.254779659100375e-06, 3.4407103804956683e-06, 341, 0
381, 0.0100, 0.0017629699465100518, 456.6594009399414,176, 0.9999894034267752, 0.9272357225418091, 0.9272571206092834, 0.09090093602374776, 0.30938739278220945, 0.3106172271005718, 1.2566952375780982e-05, 3.91657369628501e-06, 341, 0
382, 0.0100, 0.0017479669841596478, 457.07014179229736,181, 0.9999891023877632, 0.927221417427063, 0.9272571206092834, 0.09088686540502, 0.30938385768774646, 0.3106132813418432, 3.5351420974438774e-06, 3.87664792221734e-06, 341, 0
383, 0.0100, 0.0016669285965700894, 457.4922995567322,175, 0.9999894636345776, 0.9272428750991821, 0.9272428750991821, 0.09089525312905898, 0.3093796896866041, 0.31060982945190935, 4.167953401745805e-06, 3.904837897187799e-06, 341, 0
384, 0.0100, 0.0016644553816114857, 457.8690676689148,182, 0.9999890421799608, 0.927221417427063, 0.9272571206092834, 0.09087751902196732, 0.30937742050578276, 0.3106070299599487, 2.2692318278894064e-06, 3.698542344143754e-06, 341, 0
385, 0.0100, 0.0016658242398609547, 458.2781026363373,170, 0.9999897646735897, 0.9272321462631226, 0.9272428750991821, 0.09088308960477236, 0.3093717606971363, 0.3106019108227001, 5.659852428785417e-06, 3.859295619417441e-06, 341, 0
386, 0.0100, 0.0016650174887314973, 458.8743209838867,174, 0.99998952384238, 0.9272321462631226, 0.9272571206092834, 0.09087163081444818, 0.30936870093432345, 0.31059853101262425, 3.0597498160700454e-06, 3.7707334501328543e-06, 341, 0
387, 0.0100, 0.0015777384029314666, 459.08562684059143,166, 0.9999900055047993, 0.9272357225418091, 0.9272428750991821, 0.09086828688432955, 0.30936425530207334, 0.3105945672138295, 4.4457061219582705e-06, 3.8333398621659585e-06, 341, 0
388, 0.0100, 0.001663125032317075, 459.301873922348,168, 0.9999898850891945, 0.9272321462631226, 0.9272428750991821, 0.09084988449396443, 0.30935857114313775, 0.3105886501026039, 5.683993626492967e-06, 3.987355438470981e-06, 341, 0
389, 0.0100, 0.0015648741279151652, 459.5074989795685,173, 0.9999895840501825, 0.9272357225418091, 0.9272571206092834, 0.0908480599276401, 0.3093563651168402, 0.3105870991324139, 2.2060393196632333e-06, 3.758181763347119e-06, 341, 0
390, 0.0100, 0.001541708660943169, 459.6878671646118,169, 0.9999898248813921, 0.9272357225418091, 0.9272428750991821, 0.09084270270514737, 0.30935073232504084, 0.31058158971471866, 5.632877463135344e-06, 3.913389118589048e-06, 341, 0
391, 0.0100, 0.001609690767263154, 459.8923919200897,170, 0.9999897646735897, 0.9272321462631226, 0.9272428750991821, 0.0908345088896414, 0.30934685386107974, 0.31057809041693163, 3.878414683800013e-06, 3.9098775292912994e-06, 341, 0
392, 0.0100, 0.0017555350559675118, 460.1035358905792,171, 0.9999897044657873, 0.927228569984436, 0.927228569984436, 0.09082649557017158, 0.3093447175528027, 0.31057643846870153, 2.1362550998160756e-06, 3.680545151630326e-06, 341, 0
393, 0.0100, 0.0017550579879184382, 460.3153622150421,166, 0.9999900055047993, 0.9272428750991821, 0.927228569984436, 0.09082027801918435, 0.309341583571957, 0.31057309372171293, 3.1339908940219985e-06, 3.6218520681995285e-06, 341, 0
394, 0.0100, 0.001760522008953832, 460.50182008743286,168, 0.9999898850891945, 0.9272464513778687, 0.9272571206092834, 0.09080246102214501, 0.3093378225005077, 0.3105701505980195, 3.761087572495825e-06, 3.6355404549736108e-06, 341, 0
395, 0.0100, 0.0017599671744529008, 460.7035791873932,164, 0.9999901259204041, 0.9272321462631226, 0.9272142648696899, 0.09078585063743823, 0.3093332917231974, 0.3105659542632043, 4.530823682513674e-06, 3.7164628822969513e-06, 341, 0
396, 0.0100, 0.0017587587399163075, 460.91388726234436,165, 0.9999900657126017, 0.927228569984436, 0.9271857142448425, 0.09077202331738578, 0.30932860317466576, 0.31056174543062726, 4.688547904085905e-06, 3.803826112897297e-06, 341, 0
397, 0.0100, 0.0016457021691860933, 461.119998216629,161, 0.9999903065438115, 0.9272321462631226, 0.9271857142448425, 0.09076668440825375, 0.3093245198836194, 0.3105577748561352, 4.083330761184278e-06, 3.830893212038169e-06, 341, 0
398, 0.0100, 0.0016563548193357614, 461.31244802474976,162, 0.9999902463360091, 0.927228569984436, 0.9271714091300964, 0.09074551400867648, 0.30932338536786574, 0.3105576144664488, 1.1345736694590158e-06, 3.3919802230538737e-06, 341, 0
399, 0.0100, 0.0016461617021814538, 461.7259259223938,156, 0.9999906075828235, 0.927228569984436, 0.9271714091300964, 0.09075325298351805, 0.30932012666329084, 0.31055387179041805, 3.25868877149027e-06, 3.378409337154672e-06, 341, 0
400, 0.0100, 0.0016564264154560991, 461.93639969825745,161, 0.9999903065438115, 0.927228569984436, 0.9271857142448425, 0.09073808082999814, 0.3093191578647367, 0.3105535015862285, 9.68627765218777e-07, 2.9816504848134232e-06, 341, 0
401, 0.0100, 0.0016563683714838086, 462.14196252822876,154, 0.9999907279984284, 0.927228569984436, 0.9271714091300964, 0.0907428782939433, 0.30931551190749856, 0.3105494166633333, 3.645977468713646e-06, 3.042232894879313e-06, 341, 0
402, 0.0100, 0.0017320381306297446, 462.33728766441345,162, 0.9999902463360091, 0.9272249937057495, 0.9271714091300964, 0.09072013590525854, 0.3093131526946539, 0.3105479444360466, 2.3593567344271094e-06, 2.9658731560370152e-06, 341, 0
403, 0.0100, 0.0016565761127275685, 462.53778767585754,157, 0.9999905473750211, 0.927221417427063, 0.9271714091300964, 0.09072027345299016, 0.30930913821775174, 0.3105437826005051, 4.014438110044871e-06, 3.057030647197123e-06, 341, 0
404, 0.0100, 0.0017323460220557384, 462.7323067188263,159, 0.9999904269594163, 0.927228569984436, 0.9271714091300964, 0.09070840620678228, 0.30930605265520805, 0.310541163209232, 3.085530135005232e-06, 3.0598687100709508e-06, 341, 0
405, 0.0100, 0.0017330901164771609, 462.91688561439514,161, 0.9999903065438115, 0.927221417427063, 0.9271714091300964, 0.09068894783098785, 0.3093021295283819, 0.31053793932810003, 3.923108326586711e-06, 3.1368629400941623e-06, 341, 0
406, 0.0100, 0.0017340060608681649, 463.12018942832947,160, 0.9999903667516139, 0.9272321462631226, 0.9271714091300964, 0.09067128755891214, 0.3092978477464851, 0.31053443232492783, 4.281857058030525e-06, 3.2360051605577417e-06, 341, 0
407, 0.0100, 0.0016573546726471756, 463.31642961502075,157, 0.9999905473750211, 0.9272321462631226, 0.9271714091300964, 0.09067628023796614, 0.30929335473811614, 0.31052961192912576, 4.4929784653868765e-06, 3.34396496519029e-06, 341, 0
408, 0.0100, 0.0016574706280894518, 463.5217137336731,156, 0.9999906075828235, 0.9272357225418091, 0.9271714091300964, 0.09066794868511019, 0.309291263714796, 0.3105278281222747, 2.090918946873188e-06, 3.1905772677742366e-06, 341, 0
409, 0.0100, 0.00164177437974971, 463.70929288864136,159, 0.9999904269594163, 0.9272428750991821, 0.9271714091300964, 0.09066298562051846, 0.3092891873897384, 0.3105259072495054, 2.0764593531841236e-06, 3.056431615655789e-06, 341, 0
410, 0.0100, 0.0016496048646067623, 463.91643500328064,158, 0.9999904871672187, 0.9272357225418091, 0.9271714091300964, 0.0906523365598341, 0.30928630956302317, 0.3105234603530808, 2.8776679031894403e-06, 3.0380665450607956e-06, 341, 0
411, 0.0100, 0.001647599770438204, 464.1244342327118,157, 0.9999905473750211, 0.9272357225418091, 0.9271714091300964, 0.09064062548217136, 0.30928373032107015, 0.31052140732526423, 2.5792856157003108e-06, 2.9887356071265624e-06, 341, 0
412, 0.0100, 0.001645004122210206, 464.3298873901367,159, 0.9999904269594163, 0.9272464513778687, 0.9271857142448425, 0.09062528859987388, 0.3092801894763067, 0.3105185349263106, 3.5409138562370046e-06, 3.039836910803192e-06, 341, 0
413, 0.0100, 0.0016524738089956157, 464.50755047798157,161, 0.9999903065438115, 0.9272571206092834, 0.9271857142448425, 0.09060670565664261, 0.3092763450717311, 0.31051555510757, 3.844310425160646e-06, 3.1120538307223097e-06, 341, 0
414, 0.0100, 0.001695314537541377, 464.7148745059967,161, 0.9999903065438115, 0.9272571206092834, 0.9271571636199951, 0.09058931479195177, 0.30927202458510694, 0.31051203631845276, 4.320605968555213e-06, 3.215857947708842e-06, 341, 0
415, 0.0100, 0.0016925169629081777, 464.921094417572,164, 0.9999901259204041, 0.9272178411483765, 0.9271000027656555, 0.09055597947524474, 0.30926638870599366, 0.3105080713479993, 5.6357495936687485e-06, 3.4014362816229165e-06, 341, 0
416, 0.0100, 0.0016491316902783964, 465.1268963813782,165, 0.9999900657126017, 0.9272071719169617, 0.9271285533905029, 0.09053293045556228, 0.3092647603879758, 0.3105078274569304, 1.6284085294637762e-06, 3.1598934792446436e-06, 341, 0
417, 0.0100, 0.001640481530592837, 465.5164153575897,159, 0.9999904269594163, 0.9272249937057495, 0.9271000027656555, 0.09055185818075542, 0.3092608696922695, 0.3105026405446587, 3.890655909999374e-06, 3.2263203003285665e-06, 341, 0
418, 0.0100, 0.001649048545363031, 465.924955368042,161, 0.9999903065438115, 0.9272106885910034, 0.9271000027656555, 0.09053196125891809, 0.30925929069855257, 0.31050211413532924, 1.5790728711828628e-06, 3.003841063367215e-06, 341, 0
419, 0.0100, 0.0016488451063478465, 466.3394682407379,154, 0.9999907279984284, 0.9272249937057495, 0.9271000027656555, 0.09054307383657016, 0.3092567870668456, 0.3104987683260899, 2.5035032092945997e-06, 2.9496064221278913e-06, 341, 0
420, 0.0100, 0.001649159758984997, 466.5381762981415,152, 0.9999908484140332, 0.9272035956382751, 0.9271285533905029, 0.09051329825812994, 0.30925418126544446, 0.31049766764901193, 2.605903608010607e-06, 2.9132885226927423e-06, 341, 0
421, 0.0100, 0.0016490275025536959, 466.74278020858765,154, 0.9999907279984284, 0.9272106885910034, 0.9271143078804016, 0.09051519971675502, 0.3092508642841612, 0.3104940013769627, 3.316906767913963e-06, 2.951334771426428e-06, 341, 0
422, 0.0100, 0.0016491589894318415, 466.9481203556061,151, 0.9999909086218356, 0.9272000193595886, 0.9271285533905029, 0.09050225218397191, 0.30924636695550417, 0.3104901200676747, 4.497354825050426e-06, 3.078309923822159e-06, 341, 0
423, 0.0100, 0.001651709252700932, 467.15337324142456,153, 0.9999907882062308, 0.927189290523529, 0.9271285533905029, 0.0904940883480797, 0.3092434633639597, 0.3104874010515969, 2.9036562869122484e-06, 3.060381928647563e-06, 341, 0
424, 0.0100, 0.0016491570146086839, 467.36040711402893,150, 0.999990968829638, 0.927189290523529, 0.927142858505249, 0.0904841128983107, 0.3092412896939369, 0.31048569929320996, 2.173571961083809e-06, 2.957436770425287e-06, 341, 0
425, 0.0100, 0.0016491037796541766, 467.5648572444916,149, 0.9999910290374404, 0.927189290523529, 0.927142858505249, 0.09047807089116529, 0.30923807262832004, 0.310482581277981, 3.217089588891664e-06, 2.982429846976629e-06, 341, 0
426, 0.0100, 0.00165769634982623, 467.7699861526489,148, 0.9999910892452428, 0.927182137966156, 0.9271143078804016, 0.09046928154714884, 0.30923467633433005, 0.31047940732155943, 3.3962927634689777e-06, 3.021438266349121e-06, 341, 0
427, 0.0100, 0.0016575136269596081, 467.97562313079834,153, 0.9999907882062308, 0.9271857142448425, 0.9271000027656555, 0.09045700562637893, 0.3092310079475278, 0.31047609329280534, 3.6684850733270657e-06, 3.080640554695715e-06, 341, 0
428, 0.0100, 0.001657285064584746, 468.1821279525757,153, 0.9999907882062308, 0.9271785616874695, 0.9270714521408081, 0.09044258362012202, 0.3092259177772166, 0.31047142497198216, 5.090161533327642e-06, 3.2392918770398484e-06, 341, 0
429, 0.0100, 0.001639481289291857, 468.38854813575745,159, 0.9999904269594163, 0.9271642565727234, 0.927057147026062, 0.09041666948565799, 0.3092195447919048, 0.3104658380791922, 6.373006804005765e-06, 3.4660874191889556e-06, 341, 0
430, 0.0100, 0.0017212908348142087, 468.59378814697266,163, 0.9999901861282066, 0.9271500110626221, 0.9270142912864685, 0.09039523491929792, 0.3092138125931173, 0.3104606510379971, 5.732185715534577e-06, 3.6449165197794638e-06, 341, 0
431, 0.0100, 0.0016354244043291328, 468.803524017334,160, 0.9999903667516139, 0.9271571636199951, 0.9270142912864685, 0.09038339162122769, 0.30920891239524484, 0.31045599519591244, 4.9000765272033675e-06, 3.7543876595306266e-06, 341, 0
432, 0.0100, 0.0016361595897693899, 469.00169801712036,161, 0.9999903065438115, 0.927142858505249, 0.9270142912864685, 0.09035878191700875, 0.30920351451089995, 0.3104513808274303, 5.397875445956046e-06, 3.893206934393167e-06, 341, 0
433, 0.0100, 0.0016366494535714172, 469.21100902557373,158, 0.9999904871672187, 0.9271500110626221, 0.9270142912864685, 0.09034055985568619, 0.30919848661107396, 0.31044694181429666, 5.0280720400031065e-06, 3.9940811880485845e-06, 341, 0
434, 0.0100, 0.001745401766151185, 469.42208099365234,163, 0.9999901861282066, 0.9271178841590881, 0.9269857406616211, 0.09031392788340169, 0.30919295138268, 0.3104422087524954, 5.535107767962177e-06, 4.126556614463045e-06, 341, 0
435, 0.0100, 0.0017454981775879134, 469.62786507606506,164, 0.9999901259204041, 0.9271178841590881, 0.9269999861717224, 0.09028582943986514, 0.3091869306986242, 0.3104368589207548, 6.020677201845626e-06, 4.285421669746548e-06, 341, 0
436, 0.0100, 0.001745588058063051, 469.79093384742737,168, 0.9999898850891945, 0.9271178841590881, 0.9269571304321289, 0.09025843789493188, 0.3091826971413518, 0.3104332709639148, 4.233617030280357e-06, 4.280212807143425e-06, 341, 0
437, 0.0100, 0.0016377942821702337, 469.9536437988281,157, 0.9999905473750211, 0.9271178841590881, 0.9269999861717224, 0.09028056450915617, 0.30917811258872524, 0.3104273916885575, 4.584526869855221e-06, 4.309712289188191e-06, 341, 0
438, 0.0100, 0.0016843569074635636, 470.1166470050812,166, 0.9999900055047993, 0.927103579044342, 0.9269571304321289, 0.09021622043393678, 0.30917142181917584, 0.3104217045550103, 6.6908730703141295e-06, 4.503516201704479e-06, 341, 0
439, 0.0100, 0.0016380250892978937, 470.44103479385376,160, 0.9999903667516139, 0.9271214008331299, 0.9269857406616211, 0.09024666508315181, 0.30916475070798355, 0.3104134472897156, 6.671083027265379e-06, 4.68399250122071e-06, 341, 0
440, 0.0100, 0.00174354075994408, 470.6038279533386,168, 0.9999898850891945, 0.9271107316017151, 0.9269285798072815, 0.0901945167751742, 0.3091616387288505, 0.3104115523261368, 3.1119269652268855e-06, 4.4963231007164586e-06, 341, 0
441, 0.0100, 0.0016500819988511804, 470.76380705833435,158, 0.9999904871672187, 0.9271249771118164, 0.926971435546875, 0.09023745356167753, 0.30915636399790214, 0.31040398410016756, 5.274627828510958e-06, 4.568682129121277e-06, 341, 0
442, 0.0100, 0.0016390497927789816, 471.0859160423279,156, 0.9999906075828235, 0.9271071553230286, 0.9269571304321289, 0.09019279920899718, 0.3091464118625197, 0.31039517944691514, 9.952139792657189e-06, 4.938595940897924e-06, 341, 0
443, 0.0100, 0.0016554367884699574, 471.2460539340973,150, 0.999990968829638, 0.9271071553230286, 0.9269428849220276, 0.090185029496156, 0.3091399839766502, 0.3103876723106871, 6.427914877649155e-06, 5.070492647502846e-06, 341, 0
444, 0.0100, 0.0015978036681062728, 471.4090657234192,152, 0.9999908484140332, 0.9271107316017151, 0.9269428849220276, 0.09016560244538588, 0.3091344884360534, 0.3103818375244085, 5.4955738121864606e-06, 5.111477413768165e-06, 341, 0
445, 0.0100, 0.001644044749887078, 471.5686936378479,151, 0.9999909086218356, 0.927089273929596, 0.9269285798072815, 0.09014407589941782, 0.3091298061776786, 0.3103770765130383, 4.682234606812052e-06, 5.066839161575711e-06, 341, 0
446, 0.0100, 0.0016078253929406143, 471.73365569114685,156, 0.9999906075828235, 0.927096426486969, 0.9269428849220276, 0.09014238478216156, 0.3091252290497526, 0.31037180646694035, 4.577251478010691e-06, 5.015611437358401e-06, 341, 0
447, 0.0100, 0.0016458298216184073, 471.89598870277405,158, 0.9999904871672187, 0.9270750284194946, 0.9269285798072815, 0.09010979713850867, 0.3091218862426926, 0.3103676607422642, 3.3427400588648126e-06, 4.816169424418628e-06, 341, 0
448, 0.0100, 0.0016438655832656753, 472.0545377731323,156, 0.9999906075828235, 0.9270821213722229, 0.9269142746925354, 0.09009961131877543, 0.30911391396932963, 0.3103590731114967, 7.972163703073853e-06, 5.065113731687939e-06, 341, 0
449, 0.0100, 0.0016436354082880393, 472.20992159843445,162, 0.9999902463360091, 0.9270785450935364, 0.9268285632133484, 0.09007699262465485, 0.3091097829035926, 0.3103539546312324, 4.131169712429106e-06, 4.96292354610747e-06, 341, 0
450, 0.0100, 0.001633155358479675, 472.41891145706177,162, 0.9999902463360091, 0.9270856976509094, 0.9268428683280945, 0.09007404654574284, 0.3091023543938171, 0.31034620709170535, 7.42854591073705e-06, 5.167187341657601e-06, 341, 0
451, 0.0100, 0.0016567670447265586, 472.62136483192444,164, 0.9999901259204041, 0.9270750284194946, 0.9268428683280945, 0.09005040613268908, 0.30909902207804163, 0.31034115868636025, 3.332245916420895e-06, 4.945412147884649e-06, 341, 0
452, 0.0100, 0.0016309589862437371, 472.79442381858826,160, 0.9999903667516139, 0.9270821213722229, 0.9269000291824341, 0.09005979208146613, 0.3090946504443633, 0.3103370248628918, 4.371698594241025e-06, 4.884805358547315e-06, 341, 0
453, 0.0100, 0.0016306364836869381, 472.9958236217499,163, 0.9999901861282066, 0.9270785450935364, 0.9269000291824341, 0.09004494685586875, 0.3090899278926237, 0.3103312843980311, 4.722529789891183e-06, 4.8683299822517045e-06, 341, 0
454, 0.0100, 0.0016300691667901508, 473.1907465457916,160, 0.9999903667516139, 0.9270821213722229, 0.9268571138381958, 0.09002910898766384, 0.30908499251384053, 0.31032503558836255, 4.935353203006088e-06, 4.874991140333617e-06, 341, 0
455, 0.0100, 0.001751045187132953, 473.3921546936035,163, 0.9999901861282066, 0.9270678758621216, 0.9268571138381958, 0.09001045062870401, 0.3090838057799704, 0.31032170832330996, 1.1866872401955497e-06, 4.232627750105653e-06, 341, 0
456, 0.0100, 0.0016299355454734538, 473.5888776779175,160, 0.9999903667516139, 0.9270785450935364, 0.9268571138381958, 0.09002262277157047, 0.30907961788167637, 0.31031943153229946, 4.1880335530097845e-06, 4.228147045595171e-06, 341, 0
457, 0.0100, 0.001698104358208706, 473.9623296260834,163, 0.9999901861282066, 0.9270678758621216, 0.9268428683280945, 0.08999787337499117, 0.3090759074576912, 0.3103132772436015, 3.7102770107932947e-06, 4.173262548928834e-06, 341, 0
458, 0.0100, 0.0016448857803788635, 474.1574807167053,159, 0.9999904269594163, 0.9270714521408081, 0.9268571138381958, 0.08999839645236235, 0.30907210392199597, 0.31031002793185225, 3.8036449334089006e-06, 4.134739320000763e-06, 341, 0
459, 0.0100, 0.0016453523648685222, 474.3520767688751,155, 0.999990667790626, 0.927057147026062, 0.9268571138381958, 0.08997463227155078, 0.30906780280280255, 0.3103034915495041, 4.300992492156652e-06, 4.151071262899809e-06, 341, 0
460, 0.0100, 0.0016400631168704716, 474.53033471107483,152, 0.9999908484140332, 0.9270714521408081, 0.9268571138381958, 0.08996991925418732, 0.309061089407177, 0.3102971729550217, 6.71340857877345e-06, 4.35550461390446e-06, 341, 0
461, 0.0100, 0.0016520437664491983, 474.7306818962097,149, 0.9999910290374404, 0.9270607233047485, 0.9268428683280945, 0.08995097830014738, 0.30905683833491965, 0.3102914549583563, 4.251115193032451e-06, 4.3449513458939585e-06, 341, 0
462, 0.0100, 0.0016521022609612666, 474.9297709465027,148, 0.9999910892452428, 0.927057147026062, 0.9268571138381958, 0.08994952764055696, 0.30905205205842895, 0.31028708724190923, 4.786323709593532e-06, 4.387191913739184e-06, 341, 0
463, 0.0100, 0.0017265819898279642, 475.1252188682556,154, 0.9999907279984284, 0.927057147026062, 0.9268285632133484, 0.0899411110161547, 0.3090499808998729, 0.3102844405930447, 2.0711881023594003e-06, 4.069957963504037e-06, 341, 0
464, 0.0100, 0.0016375261973799538, 475.3181200027466,145, 0.9999912698686501, 0.9270607233047485, 0.9268571138381958, 0.08994733904416254, 0.30904911599679075, 0.31028434176195796, 8.649434557472802e-07, 3.4860186239944714e-06, 341, 0
465, 0.0100, 0.0016536808636925804, 475.51520013809204,152, 0.9999908484140332, 0.927057147026062, 0.9268285632133484, 0.08993163682409844, 0.3090472465598721, 0.3102814464947243, 1.8692503030992569e-06, 3.275393468552894e-06, 341, 0
466, 0.0100, 0.0015865581514762257, 475.712779045105,151, 0.9999909086218356, 0.927057147026062, 0.9268428683280945, 0.08993381647141037, 0.3090427869574315, 0.3102778262767618, 4.459735150452726e-06, 3.3780652776323427e-06, 341, 0
467, 0.0100, 0.0016617400350409902, 475.8868598937988,150, 0.999990968829638, 0.9270607233047485, 0.9268428683280945, 0.08991922140545248, 0.3090383947066008, 0.3102727179793688, 4.392237356043438e-06, 3.4679259379264044e-06, 341, 0
468, 0.0100, 0.0016714790219273762, 476.0627658367157,148, 0.9999910892452428, 0.9270642995834351, 0.9268285632133484, 0.08991035594459569, 0.30903671516053405, 0.3102704838080972, 1.6794898921590473e-06, 3.2253776485861225e-06, 341, 0
469, 0.0100, 0.0016712599115370854, 476.2438817024231,147, 0.9999911494530452, 0.9270678758621216, 0.9268285632133484, 0.08990850504031062, 0.30903507922421497, 0.310269125569581, 1.6360356150380007e-06, 3.013712297003846e-06, 341, 0
470, 0.0100, 0.0017409605536293732, 476.4347879886627,147, 0.9999911494530452, 0.9270785450935364, 0.9268142580986023, 0.0898983305984653, 0.3090316980343315, 0.3102651828357787, 3.3811542315409504e-06, 3.0485836023392608e-06, 341, 0
471, 0.0100, 0.0016713074513426435, 476.6437659263611,145, 0.9999912698686501, 0.9270785450935364, 0.9268285632133484, 0.0898989515163095, 0.30902994191439104, 0.3102638179304136, 1.7561219994854937e-06, 2.8849863769778953e-06, 341, 0
472, 0.0100, 0.0017415677702831856, 476.855633020401,146, 0.9999912096608476, 0.9270785450935364, 0.9268142580986023, 0.08988389883138417, 0.30902829971757595, 0.3102614656450903, 1.6421540918742927e-06, 2.7269098505205746e-06, 341, 0
473, 0.0100, 0.0017414469634427878, 477.0496189594269,144, 0.9999913300764525, 0.9270821213722229, 0.9268142580986023, 0.08988141318285826, 0.3090253361493091, 0.31025876405503433, 2.9636261865695346e-06, 2.749704630559777e-06, 341, 0
474, 0.0100, 0.0017418006156461566, 477.2534201145172,143, 0.9999913902842549, 0.9270678758621216, 0.9268142580986023, 0.08987024421492229, 0.3090224462783441, 0.31025573434901116, 2.889919919424333e-06, 2.763414431993989e-06, 341, 0
475, 0.0100, 0.0017303481725233355, 477.4611568450928,143, 0.9999913902842549, 0.9270785450935364, 0.9268142580986023, 0.08986451740674538, 0.3090194993763072, 0.31025283165800843, 2.946755798427514e-06, 2.7812231388516726e-06, 341, 0
476, 0.0100, 0.0017518551571800052, 477.67280101776123,141, 0.9999915106998597, 0.9270714521408081, 0.9268571138381958, 0.0898523254006927, 0.30901798593143015, 0.3102511689164703, 1.5135017443212995e-06, 2.6170410995253525e-06, 341, 0
477, 0.0100, 0.0016712656627534863, 477.88005805015564,138, 0.9999916913232669, 0.9270856976509094, 0.9268428683280945, 0.08985858018112548, 0.30901589129672397, 0.3102492761467777, 2.0946176654823567e-06, 2.559410604171721e-06, 341, 0
478, 0.0100, 0.0017519314619227938, 478.0923361778259,140, 0.9999915709076621, 0.9270607233047485, 0.9268714189529419, 0.08984348671581503, 0.3090150367227443, 0.3102484299732028, 8.545803158455101e-07, 2.2935132687108012e-06, 341, 0
479, 0.0100, 0.0016612348888309747, 478.29769015312195,136, 0.9999918117388717, 0.9270750284194946, 0.9268714189529419, 0.08984796534067685, 0.3090108778026004, 0.3102445059690565, 4.15887136073767e-06, 2.4341575257472837e-06, 341, 0
480, 0.0100, 0.0016374516115624245, 478.506352186203,141, 0.9999915106998597, 0.9270678758621216, 0.9268714189529419, 0.08983527968054524, 0.3090096749546691, 0.31024340431857544, 1.2028521040319262e-06, 2.2684804209014833e-06, 341, 0
481, 0.0100, 0.0016310076119812218, 478.70930194854736,143, 0.9999913902842549, 0.9270678758621216, 0.9268714189529419, 0.08983250215253072, 0.3090063611731435, 0.3102401961350525, 3.31393520325296e-06, 2.3561120096219683e-06, 341, 0
482, 0.0100, 0.0016546281835545852, 478.8929958343506,143, 0.9999913902842549, 0.9270678758621216, 0.9268714189529419, 0.08982884128491435, 0.30900437266740405, 0.3102382800016984, 1.988401263919304e-06, 2.316470333847324e-06, 341, 0
483, 0.0100, 0.0016200792618470804, 479.0925467014313,142, 0.9999914504920573, 0.9270678758621216, 0.926885724067688, 0.08982456997034712, 0.3090020781817587, 0.3102359783032851, 2.294477574438236e-06, 2.3142616049691544e-06, 341, 0
484, 0.0100, 0.0016137533575449423, 479.30441188812256,141, 0.9999915106998597, 0.9270678758621216, 0.926885724067688, 0.0898180020043925, 0.3090000914549644, 0.3102340436266434, 1.9867086835656522e-06, 2.279211482483822e-06, 341, 0
485, 0.0100, 0.0017302292990694723, 479.51654505729675,139, 0.9999916311154645, 0.9270714521408081, 0.9269000291824341, 0.08981004101114469, 0.3089989324549645, 0.31023296667883676, 1.158943406576185e-06, 2.1301607817963997e-06, 341, 0
486, 0.0100, 0.0017301739403901312, 479.7000617980957,140, 0.9999915709076621, 0.9270678758621216, 0.9269000291824341, 0.08980643676732165, 0.3089971707519677, 0.31023121046547414, 1.7616651393215221e-06, 2.0900827563281933e-06, 341, 0
487, 0.0100, 0.0017299990981882562, 479.9038848876953,140, 0.9999915709076621, 0.9270856976509094, 0.9269428849220276, 0.08979499146926702, 0.30899611715567427, 0.31023031351501446, 1.0537278093969427e-06, 1.9517310807894643e-06, 341, 0
488, 0.0100, 0.0017006485429509296, 480.11042284965515,139, 0.9999916311154645, 0.9270821213722229, 0.9269285798072815, 0.08979675027500948, 0.308993282123425, 0.3102275203961003, 2.835005631196541e-06, 2.025971692485543e-06, 341, 0
489, 0.0100, 0.001700873784130526, 480.32190561294556,138, 0.9999916913232669, 0.9270856976509094, 0.9269428849220276, 0.08978174190513849, 0.308990889007075, 0.3102253140497883, 2.393070229755878e-06, 2.059992219592486e-06, 341, 0
490, 0.0100, 0.0017007094793966217, 480.521954536438,135, 0.9999918719466742, 0.9270856976509094, 0.9269428849220276, 0.0897841725479373, 0.30898877440912176, 0.31022317797852267, 2.1146508323854896e-06, 2.0653938943405486e-06, 341, 0
491, 0.0100, 0.0017323402791943564, 480.7028615474701,139, 0.9999916311154645, 0.9270856976509094, 0.9269571304321289, 0.08977142431201325, 0.3089869064765725, 0.31022149573387353, 1.8680068918364157e-06, 2.0447510852879054e-06, 341, 0
492, 0.0100, 0.0017500212255280154, 480.89583349227905,135, 0.9999918719466742, 0.9270821213722229, 0.9269571304321289, 0.08976869978697588, 0.3089832527469287, 0.3102178934535273, 3.653618128485192e-06, 2.166949138887e-06, 341, 0
493, 0.0100, 0.0017005563110533508, 481.08407855033875,135, 0.9999918719466742, 0.9270821213722229, 0.9269428849220276, 0.08976202605276253, 0.30898052232395173, 0.31021527505439644, 2.7304074990408544e-06, 2.217617259368427e-06, 341, 0
494, 0.0100, 0.0017005104204776537, 481.2856254577637,138, 0.9999916913232669, 0.9270856976509094, 0.9269428849220276, 0.0897533873031133, 0.3089773267493341, 0.310212217822882, 3.1957324648224095e-06, 2.3001437318717427e-06, 341, 0
495, 0.0100, 0.0017003162996316985, 481.4888286590576,142, 0.9999914504920573, 0.9270785450935364, 0.9269428849220276, 0.08974100751251576, 0.3089740980047998, 0.31020923200867073, 3.2287357710214515e-06, 2.3794836673042225e-06, 341, 0
496, 0.0100, 0.001700030508265263, 481.67221760749817,142, 0.9999914504920573, 0.927096426486969, 0.9269428849220276, 0.08972167874085231, 0.30896874987591194, 0.3102042615060186, 5.348017440787167e-06, 2.5802021740905994e-06, 341, 0
497, 0.0100, 0.0016993526149778797, 481.88152980804443,149, 0.9999910290374404, 0.9270928502082825, 0.9270285964012146, 0.08968734721276594, 0.30896624907753134, 0.3102026101579767, 2.500807046890152e-06, 2.5721505322501414e-06, 341, 0
498, 0.0100, 0.0016418360312729975, 482.0880057811737,144, 0.9999913300764525, 0.9271071553230286, 0.9269999861717224, 0.08970071710077702, 0.30896109021406687, 0.3101970864377056, 5.158852771358635e-06, 2.757541497922117e-06, 341, 0
499, 0.0100, 0.0016416167509789457, 482.4983079433441,147, 0.9999911494530452, 0.927103579044342, 0.9270285964012146, 0.08967946890743568, 0.30895831323088296, 0.310194841550951, 2.776892613576276e-06, 2.7594705256474497e-06, 341, 0
500, 0.0100, 0.0016416470309516878, 482.6917667388916,144, 0.9999913300764525, 0.9271000027656555, 0.9269999861717224, 0.0896817077202482, 0.3089540364598484, 0.31019031346446635, 4.276949028381161e-06, 2.883079321107754e-06, 341, 0
501, 0.0100, 0.0017399335162454467, 482.89589285850525,145, 0.9999912698686501, 0.927103579044342, 0.9270285964012146, 0.08965811762612858, 0.3089515064474767, 0.3101882593821289, 2.5298837035836463e-06, 2.8456467545091027e-06, 341, 0
502, 0.0100, 0.0016415134217962696, 483.10756373405457,144, 0.9999913300764525, 0.9271071553230286, 0.9270285964012146, 0.08966828774535898, 0.30894503244731525, 0.3101811300122937, 6.474122659916315e-06, 3.0894486512212492e-06, 341, 0
503, 0.0100, 0.001661422990677026, 483.3244848251343,150, 0.999990968829638, 0.9271071553230286, 0.9270428419113159, 0.08964571206430533, 0.30894111599450585, 0.31017743959164357, 3.9163539041764395e-06, 3.1635964259319405e-06, 341, 0
504, 0.0100, 0.0016623912302314709, 483.48969984054565,148, 0.9999910892452428, 0.927103579044342, 0.9270285964012146, 0.08965800413116363, 0.3089370656304477, 0.3101727466096507, 4.0503540927328e-06, 3.2427410384952723e-06, 341, 0
505, 0.0100, 0.0017025805685084022, 483.87820267677307,149, 0.9999910290374404, 0.9271214008331299, 0.9270428419113159, 0.08963242769860034, 0.30893453269588217, 0.31017073921222993, 2.53304926417508e-06, 3.163627956318386e-06, 341, 0
506, 0.0100, 0.001662548145452128, 484.0793797969818,149, 0.9999910290374404, 0.9271000027656555, 0.9270428419113159, 0.08963594618910291, 0.30893036612490166, 0.3101659152910752, 4.166503368541186e-06, 3.2519513357785793e-06, 341, 0
507, 0.0100, 0.0017317154723147628, 484.26796674728394,142, 0.9999914504920573, 0.9271178841590881, 0.927057147026062, 0.08960654620340919, 0.308921008973164, 0.31015679061474954, 9.357226922968032e-06, 3.6144677182061546e-06, 341, 0
508, 0.0100, 0.0016623217130249687, 484.47088265419006,147, 0.9999911494530452, 0.9271500110626221, 0.9272142648696899, 0.08957639013588156, 0.30891097032870735, 0.3101463241508479, 1.0038553651392501e-05, 4.003197619054045e-06, 341, 0
509, 0.0100, 0.0018202828937419484, 484.6596176624298,154, 0.9999907279984284, 0.927182137966156, 0.9272428750991821, 0.08953119961775285, 0.3088997940454699, 0.3101349239156306, 1.1176294737680337e-05, 4.436046719252552e-06, 341, 0
510, 0.0100, 0.0018378628362694068, 484.8497166633606,154, 0.9999907279984284, 0.9271785616874695, 0.9272428750991821, 0.08949042526691176, 0.3088881124519698, 0.3101227366471991, 1.1681517314288126e-05, 4.887045989135776e-06, 341, 0
511, 0.0100, 0.0018603471667040538, 485.05268573760986,163, 0.9999901861282066, 0.9271928668022156, 0.9272714257240295, 0.08943768268639214, 0.30887692148499024, 0.31011053875561373, 1.1191020068523905e-05, 5.309195905622662e-06, 341, 0
512, 0.0100, 0.0018716927425431484, 485.25798058509827,166, 0.9999900055047993, 0.9272535443305969, 0.927299976348877, 0.08939865809162333, 0.30886402767950083, 0.31009629894477236, 1.289378431484911e-05, 5.801815525125679e-06, 341, 0
513, 0.0100, 0.0018967039364064973, 485.4684545993805,173, 0.9999895840501825, 0.9271107316017151, 0.9269999861717224, 0.08932806167879428, 0.3088489422030083, 0.3100791809488048, 1.5085514533386135e-05, 6.3835687056553245e-06, 341, 0
514, 0.0100, 0.0019107721564048854, 485.8775837421417,182, 0.9999890421799608, 0.9271249771118164, 0.9270142912864685, 0.08927797093002224, 0.3088366057760299, 0.31006519782030384, 1.2336393823142444e-05, 6.818298428280235e-06, 341, 0
515, 0.0100, 0.0019012029522515936, 486.4904718399048,179, 0.999989222803368, 0.9271143078804016, 0.9269857406616211, 0.08929419809183482, 0.30883610716158766, 0.3100649649235654, 4.986940926321459e-07, 5.249184377470145e-06, 341, 0
516, 0.0100, 0.001912461982846498, 486.8855278491974,185, 0.9999888615565535, 0.9271321296691895, 0.926971435546875, 0.08926027872301662, 0.3088321541236618, 0.31005979436358194, 3.952969298004483e-06, 5.102405722624549e-06, 341, 0
517, 0.0100, 0.001885903341366243, 487.30459570884705,171, 0.9999897044657873, 0.9271071553230286, 0.9269857406616211, 0.08930859923257314, 0.30883177737393225, 0.31006048494554717, 3.767873123505794e-07, 3.931942128327682e-06, 341, 0
518, 0.0100, 0.0019047951784152094, 487.69394087791443,178, 0.9999892830111704, 0.9271178841590881, 0.926971435546875, 0.08925374087408415, 0.30882350054193564, 0.3100504281799277, 8.276783224514528e-06, 4.235771885901295e-06, 341, 0
519, 0.0100, 0.0018762259021530157, 487.89117908477783,180, 0.9999891625955656, 0.9271071553230286, 0.9269428849220276, 0.08926277193011788, 0.30881809555030354, 0.3100435371651532, 5.405154121618239e-06, 4.340303662680459e-06, 341, 0
520, 0.0100, 0.0018741122953435246, 488.091920375824,179, 0.999989222803368, 0.927089273929596, 0.9269285798072815, 0.08922897219322168, 0.30880509433597336, 0.31002853174288153, 1.3001087528607957e-05, 4.843575480425101e-06, 341, 0
521, 0.0100, 0.0018444299678594513, 488.2920413017273,176, 0.9999894034267752, 0.9271071553230286, 0.9269571304321289, 0.08922865127485421, 0.3087921600473449, 0.3100134684266558, 1.2934410726084256e-05, 5.343479278391226e-06, 341, 0
522, 0.0100, 0.001824262438110246, 488.4735493659973,172, 0.9999896442579849, 0.9271000027656555, 0.9269571304321289, 0.08922237385318268, 0.3087786383328277, 0.3099982450067795, 1.3521638140723269e-05, 5.863334181352784e-06, 341, 0
523, 0.0100, 0.0018047033701438816, 488.6861295700073,176, 0.9999894034267752, 0.927096426486969, 0.9269428849220276, 0.08921386838711844, 0.3087683927463817, 0.3099861135309692, 1.0245647946383052e-05, 6.19989201970901e-06, 341, 0
524, 0.0100, 0.0016897066458160274, 488.8862807750702,177, 0.9999893432189728, 0.9272071719169617, 0.9271714091300964, 0.0892312494617622, 0.30876153958578606, 0.3099792179854276, 6.853093693748313e-06, 6.262307369616759e-06, 341, 0
525, 0.0100, 0.0016863154889299877, 489.25539660453796,176, 0.9999894034267752, 0.9272321462631226, 0.9272000193595886, 0.08920096781159717, 0.30875209803781367, 0.30996805148320283, 9.44150142040412e-06, 6.52476761205601e-06, 341, 0
526, 0.0100, 0.001740052060126732, 489.4609615802765,169, 0.9999898248813921, 0.9272106885910034, 0.9271714091300964, 0.08920538417315313, 0.3087479868915728, 0.3099623525045618, 4.111236460102585e-06, 6.2302545226413415e-06, 341, 0
527, 0.0100, 0.0017108298923814611, 489.6718735694885,174, 0.99998952384238, 0.9272249937057495, 0.927228569984436, 0.08918703650844323, 0.30874136318770934, 0.30995381393114246, 6.623561013108237e-06, 6.268510596196322e-06, 341, 0
528, 0.0100, 0.001764354903598192, 489.8785364627838,173, 0.9999895840501825, 0.927174985408783, 0.9272000193595886, 0.08918644599906844, 0.30873380003435835, 0.3099455507110327, 7.563283687506139e-06, 6.387324300453138e-06, 341, 0
529, 0.0100, 0.0016645626697922532, 490.0582115650177,170, 0.9999897646735897, 0.9271714091300964, 0.9271857142448425, 0.08918638653724555, 0.308729035260139, 0.3099401879762481, 4.764699000958661e-06, 6.202840548860558e-06, 341, 0
530, 0.0100, 0.0017101479964935146, 490.26944065093994,164, 0.9999901259204041, 0.9271535873413086, 0.927142858505249, 0.0891835655024999, 0.3087271918050063, 0.3099364703708378, 1.8434772536268795e-06, 5.494084489993092e-06, 341, 0
531, 0.0100, 0.001569969009817096, 490.4750065803528,159, 0.9999904269594163, 0.927174985408783, 0.9271714091300964, 0.0891781412909955, 0.3087238456010111, 0.3099345321788844, 3.3461023543623902e-06, 5.228290648219738e-06, 341, 0
532, 0.0100, 0.0017177745575227485, 490.68606758117676,161, 0.9999903065438115, 0.9271571636199951, 0.9271714091300964, 0.08917005129444566, 0.3087208734699358, 0.3099300916912902, 2.9722411397092863e-06, 4.941196834021655e-06, 341, 0
533, 0.0100, 0.0017191723537631452, 490.8954005241394,159, 0.9999904269594163, 0.9271535873413086, 0.9271571636199951, 0.08916738721132014, 0.3087199780937169, 0.3099287469454125, 8.953908984810077e-07, 4.165337599168228e-06, 341, 0
534, 0.0100, 0.0016708773221462004, 491.1124544143677,155, 0.999990667790626, 0.9271714091300964, 0.9271714091300964, 0.08916215255555655, 0.3087174222390359, 0.3099279869227491, 2.555737911968947e-06, 3.9667681493488415e-06, 341, 0
535, 0.0100, 0.0016166090959634095, 491.3229775428772,155, 0.999990667790626, 0.9271535873413086, 0.927142858505249, 0.08915229231596512, 0.30871697698016676, 0.30992624831932336, 4.4521492464921764e-07, 3.1874993667735046e-06, 341, 0
536, 0.0100, 0.001578374003704342, 491.527991771698,150, 0.999990968829638, 0.9271714091300964, 0.9271857142448425, 0.08915414887776897, 0.30871389540413163, 0.3099248015283627, 3.0817031303476128e-06, 3.176758322764758e-06, 341, 0
537, 0.0100, 0.0015976657898508217, 491.94201397895813,152, 0.9999908484140332, 0.9271607398986816, 0.927142858505249, 0.08914351089415186, 0.3087098413248478, 0.30991961037230215, 4.054125891772564e-06, 3.2551835475109602e-06, 341, 0
538, 0.0100, 0.0015956102822900584, 492.1529130935669,151, 0.9999909086218356, 0.9271607398986816, 0.927142858505249, 0.0891364851269329, 0.3087068554040968, 0.30991691978974695, 2.9859284251254614e-06, 3.2271999411921413e-06, 341, 0
539, 0.0100, 0.0017125604055872497, 492.3581259250641,151, 0.9999909086218356, 0.927142858505249, 0.9271143078804016, 0.08913078584840056, 0.30870442643813906, 0.30991383020846525, 2.428992957270726e-06, 3.1367933689929626e-06, 341, 0
540, 0.0100, 0.0017124800596000876, 492.55871176719666,151, 0.9999909086218356, 0.927142858505249, 0.9271000027656555, 0.08912850095845909, 0.30870175696050617, 0.3099113053965213, 2.669503851360222e-06, 3.0866001664671164e-06, 341, 0
541, 0.0100, 0.0017128027614809879, 492.7673227787018,151, 0.9999909086218356, 0.9271249771118164, 0.9271143078804016, 0.08912121042727335, 0.30869970646628686, 0.30990871173198875, 2.0504410777610893e-06, 2.962900499012736e-06, 341, 0
542, 0.0100, 0.0017125877061801447, 492.97797656059265,148, 0.9999910892452428, 0.927135705947876, 0.9271143078804016, 0.08912169190831694, 0.30869744094272517, 0.3099067922388574, 2.265559102099246e-06, 2.884449235351535e-06, 341, 0
543, 0.0100, 0.001754112112112895, 493.18349146842957,151, 0.9999909086218356, 0.9271107316017151, 0.9271143078804016, 0.08911229773747667, 0.3086950395600636, 0.3099040057184347, 2.401251904760038e-06, 2.8320465157053265e-06, 341, 0
544, 0.0100, 0.0017423790504256101, 493.39478373527527,148, 0.9999910892452428, 0.9271107316017151, 0.9271143078804016, 0.08910623049654162, 0.30869173303619457, 0.30990078441520125, 3.3065085701666774e-06, 2.876254487808823e-06, 341, 0
545, 0.0100, 0.0017282493464913656, 493.60693359375,150, 0.999990968829638, 0.9271107316017151, 0.9271285533905029, 0.08909577123398713, 0.3086877968694637, 0.30989669077101645, 3.93616735799851e-06, 2.9679182472794554e-06, 341, 0
546, 0.0100, 0.0017358259514702833, 493.81294441223145,153, 0.9999907882062308, 0.927096426486969, 0.9271000027656555, 0.08908685849564481, 0.30868417835423967, 0.3098930927012963, 3.6184591713506187e-06, 3.0273254240579795e-06, 341, 0
547, 0.0100, 0.0017355520033521755, 494.0177185535431,148, 0.9999910892452428, 0.927089273929596, 0.9270856976509094, 0.08907771201224603, 0.30867987464239743, 0.3098888442875705, 4.303775879899163e-06, 3.1357263979915925e-06, 341, 0
548, 0.0100, 0.0016801200078793927, 494.2283685207367,146, 0.9999912096608476, 0.9270750284194946, 0.9270714521408081, 0.08906832287736406, 0.3086777221859386, 0.30988674998894544, 2.1525199046523724e-06, 3.0199452083131084e-06, 341, 0
549, 0.0100, 0.0015757091446899868, 494.4392292499542,144, 0.9999913300764525, 0.927103579044342, 0.9271143078804016, 0.08908277186194953, 0.3086774185093325, 0.3098866446599353, 3.0370915393707065e-07, 2.400186260420571e-06, 341, 0
550, 0.0100, 0.001641046765858112, 494.8492360115051,141, 0.9999915106998597, 0.9270714521408081, 0.927057147026062, 0.08906225865207466, 0.30867095510618175, 0.30988019412277823, 6.463377317800223e-06, 2.6501252609002325e-06, 341, 0
551, 0.0100, 0.0016620582068660747, 495.027156829834,137, 0.9999917515310693, 0.927096426486969, 0.9270856976509094, 0.08907036251459072, 0.30867017063117186, 0.30987970911672114, 7.844598933770541e-07, 2.3463718305995263e-06, 341, 0
552, 0.0100, 0.0017014266035484935, 495.4353129863739,139, 0.9999916311154645, 0.9270750284194946, 0.927057147026062, 0.08905150175313759, 0.3086645676673694, 0.3098742518559598, 5.602969242346489e-06, 2.5597583968879018e-06, 341, 0
553, 0.0100, 0.0016440556401112626, 495.64221024513245,138, 0.9999916913232669, 0.9270750284194946, 0.927057147026062, 0.0890545771813864, 0.30866187813562607, 0.3098720527841263, 2.689445195325213e-06, 2.5724405600873e-06, 341, 0
554, 0.0100, 0.0016777064081825543, 495.84792828559875,148, 0.9999910892452428, 0.9270535707473755, 0.9270714521408081, 0.08903366753611291, 0.3086551107473189, 0.30986546393241804, 6.767469403035076e-06, 2.833697217936996e-06, 341, 0
555, 0.0100, 0.0016761805437988642, 496.0601751804352,147, 0.9999911494530452, 0.9270642995834351, 0.9270856976509094, 0.08902616089346518, 0.3086469106867771, 0.30985792986235805, 8.20003724472107e-06, 3.15137207204439e-06, 341, 0
556, 0.0100, 0.001674315014907477, 496.27539110183716,152, 0.9999908484140332, 0.9270750284194946, 0.9271143078804016, 0.08900428290750678, 0.30863561147290247, 0.30984750701858443, 1.1299275882614701e-05, 3.5805914885581224e-06, 341, 0
557, 0.0100, 0.0016912229846073213, 496.6892509460449,165, 0.9999900657126017, 0.9270428419113159, 0.9270285964012146, 0.08898420389941197, 0.3086286369406729, 0.3098417037459461, 6.974598171005653e-06, 3.827464899672261e-06, 341, 0
558, 0.0100, 0.0016726523062003994, 497.0819802284241,158, 0.9999904871672187, 0.9270714521408081, 0.927057147026062, 0.08899546644614338, 0.3086279216766206, 0.30984044183329323, 7.150857944671074e-07, 3.2363531828242984e-06, 341, 0
559, 0.0100, 0.0017176439975783494, 497.49197125434875,170, 0.9999897646735897, 0.9270250201225281, 0.9269857406616211, 0.0889746901846338, 0.30862395986480917, 0.3098379610646683, 3.9619651422961866e-06, 3.30248903285857e-06, 341, 0
560, 0.0100, 0.0016902025065319106, 497.90709018707275,155, 0.999990667790626, 0.927049994468689, 0.9270142912864685, 0.0889792123350708, 0.308617677957694, 0.3098310432642448, 6.281780547290339e-06, 3.5218067514461123e-06, 341, 0
561, 0.0100, 0.0016895882535993294, 498.331844329834,164, 0.9999901259204041, 0.927017867565155, 0.9269999861717224, 0.08896887551587959, 0.3086172703088502, 0.3098315338470012, 4.0776042875556584e-07, 2.838765230060803e-06, 341, 0
562, 0.0100, 0.0016892601971474825, 498.53785514831543,155, 0.999990667790626, 0.9270214438438416, 0.9269999861717224, 0.0889654872547116, 0.3086128470464242, 0.30982700047528283, 4.423197847713833e-06, 2.9674961629576514e-06, 341, 0
563, 0.0100, 0.0016885717644267077, 498.74814915657043,155, 0.999990667790626, 0.9270285964012146, 0.9269999861717224, 0.08896139931968207, 0.30860841765049585, 0.30982278578255384, 4.429430342955953e-06, 3.088772607304304e-06, 341, 0
564, 0.0100, 0.0016877668617007425, 498.9549798965454,161, 0.9999903065438115, 0.9270250201225281, 0.926971435546875, 0.08895676514568328, 0.30860497243346086, 0.30981972742073477, 3.445162034709792e-06, 3.1226859459594854e-06, 341, 0
565, 0.0100, 0.0016873433262827768, 499.16590666770935,164, 0.9999901259204041, 0.927017867565155, 0.9269857406616211, 0.08895058755369929, 0.30860103861106414, 0.30981616149883523, 3.933865672989256e-06, 3.1956369229124496e-06, 341, 0
566, 0.0100, 0.0016866720710039323, 499.3710587024689,162, 0.9999902463360091, 0.9270142912864685, 0.926971435546875, 0.08894491451540765, 0.30859841621261286, 0.3098139855316402, 2.6223380120704576e-06, 3.133073291712788e-06, 341, 0
567, 0.0100, 0.0016927863440668028, 499.57608461380005,159, 0.9999904269594163, 0.927010715007782, 0.9269999861717224, 0.08893919147132955, 0.3085960792311311, 0.3098120251230487, 2.3370091315477737e-06, 3.0425627219511363e-06, 341, 0
568, 0.0100, 0.0016932754983094316, 499.7871894836426,159, 0.9999904269594163, 0.9270250201225281, 0.9270285964012146, 0.0889346666008523, 0.3085934855371326, 0.309809700736627, 2.5936967114059684e-06, 2.9943840794508905e-06, 341, 0
569, 0.0100, 0.0016943696252288095, 499.99623227119446,154, 0.9999907279984284, 0.9270214438438416, 0.9270285964012146, 0.0889279365241664, 0.3085905690722696, 0.30980733363248353, 2.9164801002012908e-06, 2.986500943580166e-06, 341, 0
570, 0.0100, 0.0016959762306732352, 500.20655727386475,154, 0.9999907279984284, 0.9270285964012146, 0.927057147026062, 0.08891848406917484, 0.3085861468133719, 0.30980373753470986, 4.422239655077487e-06, 3.106065559665146e-06, 341, 0
571, 0.0100, 0.0017378059520570526, 500.41295337677,149, 0.9999910290374404, 0.927057147026062, 0.927057147026062, 0.08890951617555715, 0.3085830914113336, 0.30980184461907845, 3.055416481101414e-06, 3.100963097454095e-06, 341, 0
572, 0.0100, 0.0017374225817603465, 500.62336921691895,148, 0.9999910892452428, 0.927057147026062, 0.9270856976509094, 0.0889044806972078, 0.30857725554648463, 0.30979643267701096, 5.83585571056755e-06, 3.3033713113609214e-06, 341, 0
573, 0.0100, 0.0017348735011846813, 500.8283181190491,149, 0.9999910290374404, 0.9270821213722229, 0.9271143078804016, 0.0888926748539659, 0.30857459229626394, 0.3097958136023421, 2.6632883201038737e-06, 3.2329833794606285e-06, 341, 0
574, 0.0100, 0.0016991014215633669, 501.039608001709,142, 0.9999914504920573, 0.927057147026062, 0.9271000027656555, 0.08889996232003174, 0.3085698205721268, 0.30978972214984285, 4.771723856600296e-06, 3.3613261565563367e-06, 341, 0
575, 0.0100, 0.0017023030758089675, 501.4177551269531,146, 0.9999912096608476, 0.927057147026062, 0.9270714521408081, 0.08888582674492151, 0.3085655192233586, 0.3097873201152316, 4.301316731958327e-06, 3.445241991470954e-06, 341, 0
576, 0.0100, 0.001701871969591497, 501.62276816368103,140, 0.9999915709076621, 0.9270785450935364, 0.9271000027656555, 0.0888830898161377, 0.3085611753964494, 0.30978283833637354, 4.343860729283389e-06, 3.5260246814509814e-06, 341, 0
577, 0.0100, 0.0017043693947280754, 501.82751512527466,143, 0.9999913902842549, 0.9270535707473755, 0.9270714521408081, 0.08887357468689894, 0.3085583690111383, 0.3097817149509653, 2.8064067384425684e-06, 3.446449145549547e-06, 341, 0
578, 0.0100, 0.0017045357161368363, 502.03198623657227,141, 0.9999915106998597, 0.9270535707473755, 0.9270714521408081, 0.08886904841256618, 0.3085539395275819, 0.3097774712308148, 4.4294000075550954e-06, 3.534021418946131e-06, 341, 0
579, 0.0100, 0.001706026090463004, 502.21847701072693,143, 0.9999913902842549, 0.927057147026062, 0.927057147026062, 0.08886337957143196, 0.3085524231712527, 0.3097769638107163, 1.516468194184828e-06, 3.2473237601780963e-06, 341, 0
580, 0.0100, 0.0017045826582019815, 502.42746090888977,139, 0.9999916311154645, 0.9270535707473755, 0.9270714521408081, 0.08886480652973394, 0.3085492864817673, 0.30977289788039064, 3.1365108172365375e-06, 3.236068530718077e-06, 341, 0
581, 0.0100, 0.001732741649586521, 502.6328830718994,142, 0.9999914504920573, 0.9270535707473755, 0.9270714521408081, 0.08885419791330093, 0.3085484477791165, 0.3097740446284264, 8.388383847535152e-07, 2.8273773116649283e-06, 341, 0
582, 0.0100, 0.0016381845539612642, 502.8383638858795,139, 0.9999916311154645, 0.9270607233047485, 0.927057147026062, 0.08885405405901585, 0.3085436661706137, 0.3097685033279805, 4.78163897810191e-06, 2.979909468292356e-06, 341, 0
583, 0.0100, 0.0016544680625811571, 503.0167005062103,140, 0.9999915709076621, 0.927049994468689, 0.9270856976509094, 0.08884702850239641, 0.3085410400603481, 0.3097666694590661, 2.6260080075446446e-06, 2.942472195353702e-06, 341, 0
584, 0.0100, 0.0016376728961612628, 503.2231755256653,135, 0.9999918719466742, 0.9270392656326294, 0.9270856976509094, 0.08884231060852643, 0.30853817517252347, 0.30976413912465395, 2.864816402103898e-06, 2.9346128195894187e-06, 341, 0
585, 0.0100, 0.0017283313147512657, 503.4285373687744,133, 0.999991992362279, 0.9270321130752563, 0.9271000027656555, 0.08883455430100243, 0.3085354098981599, 0.30976222541704834, 2.7653753532086434e-06, 2.9172331372415078e-06, 341, 0
586, 0.0100, 0.0016370991121997635, 503.63584446907043,134, 0.9999919321544766, 0.9270285964012146, 0.9271000027656555, 0.08882915756072833, 0.3085317923745825, 0.3097589812365826, 3.6175059510146212e-06, 2.980677228702863e-06, 341, 0
587, 0.0100, 0.0016227060066199145, 503.846200466156,134, 0.9999919321544766, 0.9270250201225281, 0.9270856976509094, 0.0888198312227199, 0.30852786732830034, 0.3097561081809507, 3.925030307105892e-06, 3.0638518125635447e-06, 341, 0
588, 0.0100, 0.0016571537825003366, 504.05538153648376,132, 0.9999920525700814, 0.9270356893539429, 0.9270856976509094, 0.08881390209915117, 0.3085235134573312, 0.30975230882354426, 4.354020260777247e-06, 3.1734380534069814e-06, 341, 0
589, 0.0100, 0.0016819392900661225, 504.26697039604187,133, 0.999991992362279, 0.9270392656326294, 0.927057147026062, 0.08880694708998063, 0.30852035604709305, 0.3097501296273124, 3.1573552143893124e-06, 3.1718260898699832e-06, 341, 0
590, 0.0100, 0.0016596330944381587, 504.47229647636414,130, 0.9999921729856862, 0.9270392656326294, 0.9270856976509094, 0.08880947694877406, 0.308518446116698, 0.30974751030686754, 1.909855337767219e-06, 3.0149386389212973e-06, 341, 0
591, 0.0100, 0.0016589569230492536, 504.6779682636261,139, 0.9999916311154645, 0.9270428419113159, 0.927057147026062, 0.08879745311762836, 0.30851600730069584, 0.3097469808876747, 2.4389190521056925e-06, 2.9516874483613094e-06, 341, 0
592, 0.0100, 0.0016955514333416278, 504.8869230747223,136, 0.9999918117388717, 0.9270428419113159, 0.9270428419113159, 0.08879294028348829, 0.30850997857074713, 0.30974064110619676, 6.0286725422908916e-06, 3.1701915290165115e-06, 341, 0
593, 0.0100, 0.0016592829824506618, 505.09210300445557,138, 0.9999916913232669, 0.9270678758621216, 0.927057147026062, 0.08878416525754207, 0.3085056630942294, 0.30973707936294104, 4.3154584535298746e-06, 3.269487227063287e-06, 341, 0
594, 0.0100, 0.0016584366667796654, 505.3024752140045,138, 0.9999916913232669, 0.9270678758621216, 0.9270856976509094, 0.08877330687363498, 0.30850015426213473, 0.3097325013876665, 5.508781321661438e-06, 3.4445875996762042e-06, 341, 0
595, 0.0100, 0.0016842847453978817, 505.5151991844177,143, 0.9999913902842549, 0.9270535707473755, 0.9270428419113159, 0.08875621678054946, 0.30849319645399853, 0.30972734116051587, 6.957759262071761e-06, 3.695476545590558e-06, 341, 0
596, 0.0100, 0.001657108177218507, 505.7206242084503,146, 0.9999912096608476, 0.9270214438438416, 0.9270428419113159, 0.08874440389934028, 0.30848940103951894, 0.3097252043563563, 3.795477292678484e-06, 3.7053568948470933e-06, 341, 0
597, 0.0100, 0.001657925066016112, 505.9308693408966,138, 0.9999916913232669, 0.9270464181900024, 0.9270428419113159, 0.08875502762043236, 0.3084873610755555, 0.3097209484458727, 2.0399822814876067e-06, 3.4906771250349285e-06, 341, 0
598, 0.0100, 0.0016698186100581837, 506.3110764026642,143, 0.9999913902842549, 0.9270356893539429, 0.927057147026062, 0.08873255055114108, 0.3084827886117653, 0.30971908764102396, 4.572526963730894e-06, 3.586198623511454e-06, 341, 0
599, 0.0100, 0.0016580148889428629, 506.5204713344574,141, 0.9999915106998597, 0.9270392656326294, 0.927057147026062, 0.08874771325292112, 0.30848210973558, 0.309715410647025, 6.78856653058002e-07, 3.0363282021695524e-06, 341, 0
600, 0.0100, 0.0016567127620433085, 506.94358944892883,147, 0.9999911494530452, 0.9270356893539429, 0.9270428419113159, 0.08871863009713807, 0.30847427231343205, 0.30971086991211394, 7.837405802013642e-06, 3.338343914884142e-06, 341, 0
601, 0.0100, 0.0016757159301281348, 507.14045238494873,145, 0.9999912698686501, 0.927017867565155, 0.927057147026062, 0.08871706222930195, 0.3084703622851991, 0.309705401553962, 3.909967314086327e-06, 3.39152701399913e-06, 341, 0
602, 0.0100, 0.0015861451833134195, 507.34045910835266,148, 0.9999910892452428, 0.9273214340209961, 0.9273999929428101, 0.08870985638079674, 0.30846261490578036, 0.30969750368319343, 7.747445797734454e-06, 3.6835927304665566e-06, 341, 0
603, 0.0100, 0.0017488384619586289, 507.5388219356537,156, 0.9999906075828235, 0.9273178577423096, 0.9274285435676575, 0.08870141029703353, 0.3084571347373272, 0.30969214361403674, 5.4801863819120555e-06, 3.8328690286615125e-06, 341, 0
604, 0.0100, 0.0016723300654975463, 507.73934602737427,159, 0.9999904269594163, 0.9273107051849365, 0.927385687828064, 0.08869136815412898, 0.30845227428420985, 0.3096873890439568, 4.8604557514320135e-06, 3.924996563605937e-06, 341, 0
605, 0.0100, 0.0017073583558981794, 507.91718578338623,158, 0.9999904871672187, 0.927314281463623, 0.9273714423179626, 0.08867601876028425, 0.308445958181788, 0.30968161866583677, 6.316012779505886e-06, 4.116230182007053e-06, 341, 0
606, 0.0100, 0.0017026723103395441, 508.1246018409729,163, 0.9999901861282066, 0.9273321628570557, 0.9274428486824036, 0.08865040860344714, 0.30843975474633717, 0.30967670505467937, 6.203442436181206e-06, 4.288574541736095e-06, 341, 0
607, 0.0100, 0.0016887863593659253, 508.33111000061035,162, 0.9999902463360091, 0.927314281463623, 0.9274142980575562, 0.08863983840131183, 0.30843405911963795, 0.3096714944569714, 5.695597094790283e-06, 4.412000904711692e-06, 341, 0
608, 0.0100, 0.0016458682332029992, 508.5369699001312,156, 0.9999906075828235, 0.9273393154144287, 0.9273999929428101, 0.08864783622454875, 0.3084330009569012, 0.3096696826678629, 1.0581460471725812e-06, 3.824957332349498e-06, 341, 0
609, 0.0100, 0.0016769393263096764, 508.92553091049194,162, 0.9999902463360091, 0.9273107051849365, 0.9273999929428101, 0.08862763303562309, 0.3084278470979933, 0.3096652046275799, 5.1539008292245114e-06, 3.940737813548287e-06, 341, 0
610, 0.0100, 0.0016401879061069301, 509.13346886634827,148, 0.9999910892452428, 0.9273321628570557, 0.9274142980575562, 0.08863390454929222, 0.3084247176356358, 0.30966091260595763, 3.129588387829063e-06, 3.8509555808943265e-06, 341, 0
611, 0.0100, 0.001676511555986391, 509.5467357635498,147, 0.9999911494530452, 0.9272500276565552, 0.9273714423179626, 0.08860259840903767, 0.30841464394715945, 0.3096516295085022, 1.007351052517702e-05, 4.2396474369340975e-06, 341, 0
612, 0.0100, 0.0016779393387665066, 509.7289788722992,147, 0.9999911494530452, 0.9272178411483765, 0.9273428320884705, 0.08858418771012133, 0.3084128786918745, 0.30964917555450994, 1.7653123570715579e-06, 3.883997347369707e-06, 341, 0
613, 0.0100, 0.0015927770906750583, 509.9346766471863,143, 0.9999913902842549, 0.9273107051849365, 0.9274142980575562, 0.08860005757045909, 0.3084056447411426, 0.30964127478920683, 7.234059733352005e-06, 4.133226842910378e-06, 341, 0
614, 0.0100, 0.0016785892400753171, 510.34437370300293,144, 0.9999913300764525, 0.9272142648696899, 0.927385687828064, 0.08856872066608067, 0.3084002445316882, 0.3096363658522017, 5.400207205241703e-06, 4.245231318361369e-06, 341, 0
615, 0.0100, 0.001755399186933637, 510.5283958911896,138, 0.9999916913232669, 0.9272964000701904, 0.9273999929428101, 0.08858450250027769, 0.3083973875758821, 0.30963268223260687, 2.8568686337160365e-06, 4.080376621643755e-06, 341, 0
616, 0.0100, 0.0016797294049348739, 510.95240902900696,142, 0.9999914504920573, 0.9271642565727234, 0.9273714423179626, 0.08855212653175766, 0.308392005562612, 0.3096279293668487, 5.3820054680686624e-06, 4.1949292349508625e-06, 341, 0
617, 0.0100, 0.001679702927933962, 511.16291213035583,139, 0.9999916311154645, 0.9271535873413086, 0.9273571372032166, 0.0885460805059712, 0.3083859090232791, 0.30962207077868314, 6.09654142291749e-06, 4.3547229286258355e-06, 341, 0
618, 0.0100, 0.0016797570718025071, 511.375638961792,142, 0.9999914504920573, 0.9271500110626221, 0.9273428320884705, 0.0885380806873327, 0.30837739959525196, 0.3096134911864029, 8.509482281593428e-06, 4.6564483392232695e-06, 341, 0
619, 0.0100, 0.0016801669843655594, 511.570928812027,157, 0.9999905473750211, 0.9271178841590881, 0.927299976348877, 0.08852562771367917, 0.30836674999555963, 0.309602699871077, 1.0649544741614392e-05, 5.0580418039023194e-06, 341, 0
620, 0.0100, 0.0016808647446924117, 511.7813456058502,173, 0.9999895840501825, 0.927103579044342, 0.9273714423179626, 0.08850737330611205, 0.3083519491695204, 0.30958758854591745, 1.480087715582945e-05, 5.631355159307527e-06, 341, 0
621, 0.0100, 0.0016914862205187017, 511.99196577072144,192, 0.9999884401019367, 0.927089273929596, 0.9273428320884705, 0.0884863866669768, 0.3083343188018072, 0.30956960729761734, 1.7630393783441e-05, 6.312157514556025e-06, 341, 0
622, 0.0100, 0.001653076928201678, 512.2022745609283,200, 0.9999879584395173, 0.9270714521408081, 0.927314281463623, 0.08846972572517542, 0.3083207441204775, 0.3095556998721368, 1.3574627041601506e-05, 6.814481794924772e-06, 341, 0
623, 0.0100, 0.0016531050936683797, 512.4003345966339,192, 0.9999884401019367, 0.9270750284194946, 0.927314281463623, 0.08845448890487083, 0.30830386465644655, 0.3095393546533569, 1.687943463302144e-05, 7.4614862273241804e-06, 341, 0
624, 0.0100, 0.0016533574827543493, 512.6063165664673,203, 0.99998777781611, 0.9270464181900024, 0.9272857308387756, 0.0884350890921657, 0.3082904784477857, 0.3095261972836487, 1.3386208718324522e-05, 7.910584368125672e-06, 341, 0
625, 0.0100, 0.0016537151436336133, 512.8171515464783,203, 0.99998777781611, 0.927049994468689, 0.9272428750991821, 0.08841561717354239, 0.3082800386124758, 0.30951641266335744, 1.0439919869875691e-05, 8.133124615543199e-06, 341, 0
626, 0.0100, 0.0016731255789721455, 513.0219345092773,204, 0.9999877176083076, 0.9270321130752563, 0.9272428750991821, 0.0883984237257525, 0.30826883344284384, 0.3095056045914288, 1.1205149355986155e-05, 8.39795317746353e-06, 341, 0
627, 0.0100, 0.0016831280981292709, 513.225355386734,201, 0.9999878982317149, 0.9271500110626221, 0.9273428320884705, 0.08837650826181362, 0.3082575433934569, 0.3094952726023017, 1.1290060991597795e-05, 8.650191714015363e-06, 341, 0
628, 0.0100, 0.0016807815882376419, 513.432427406311,201, 0.9999878982317149, 0.9270785450935364, 0.927299976348877, 0.08834742165975484, 0.30824274022945025, 0.30948158537058246, 1.4803137141250478e-05, 9.127640691774349e-06, 341, 0
629, 0.0100, 0.0016777977294795078, 513.6410934925079,203, 0.99998777781611, 0.927057147026062, 0.9272857308387756, 0.08831061426369186, 0.30822472431958936, 0.3094647297070562, 1.8015838036677945e-05, 9.76985524654525e-06, 341, 0
630, 0.0100, 0.0017030657232836967, 513.8463625907898,218, 0.9999868746990739, 0.9270321130752563, 0.9272714257240295, 0.08827149801106161, 0.30821291377328397, 0.30945502160900146, 1.1810655084099064e-05, 9.956958909203509e-06, 341, 0
631, 0.0100, 0.0017027939464859677, 514.0539455413818,204, 0.9999877176083076, 0.9270250201225281, 0.9272857308387756, 0.08826585749202456, 0.30819718520525463, 0.3094391315020737, 1.5728502766709784e-05, 1.0422761058404407e-05, 341, 0
632, 0.0100, 0.0017671127097447271, 514.264036655426,194, 0.9999883196863318, 0.9270535707473755, 0.9272571206092834, 0.08822258324222301, 0.30818687173158554, 0.30943122957119906, 1.0313509999915205e-05, 1.041178407535229e-05, 341, 0
633, 0.0100, 0.0017035211816963604, 514.4789986610413,188, 0.9999886809331463, 0.9270607233047485, 0.9272428750991821, 0.08819719063686472, 0.30817490601872183, 0.30942096869909486, 1.1965657123802487e-05, 1.0557626481548522e-05, 341, 0
634, 0.0100, 0.0017041077427449166, 514.6850969791412,180, 0.9999891625955656, 0.9270392656326294, 0.927228569984436, 0.08814991435343672, 0.3081595625087629, 0.30940845643431714, 1.534360851751515e-05, 1.0959794590687059e-05, 341, 0
635, 0.0100, 0.0017042989286252318, 514.8965759277344,172, 0.9999896442579849, 0.9269964098930359, 0.927142858505249, 0.08811483843295122, 0.30814569880436143, 0.3093969919667122, 1.386359817689975e-05, 1.1220436942700403e-05, 341, 0
636, 0.0100, 0.0017046570362943222, 515.108293056488,174, 0.99998952384238, 0.9269821643829346, 0.927057147026062, 0.08806084088719265, 0.3081288263346426, 0.30938409193567945, 1.687257281113297e-05, 1.1687642623052679e-05, 341, 0
637, 0.0100, 0.0017050634435533771, 515.315927028656,175, 0.9999894636345776, 0.9269428849220276, 0.9270142912864685, 0.08800828182196531, 0.30811350945907384, 0.3093729975926269, 1.5316865083159215e-05, 1.2008014949087267e-05, 341, 0
638, 0.0100, 0.0017053928224114968, 515.5286209583282,178, 0.9999892830111704, 0.926885724067688, 0.9269285798072815, 0.08795065677448002, 0.30809911099705045, 0.3093634093975431, 1.4398440982055227e-05, 1.2228006051173164e-05, 341, 0
639, 0.0100, 0.0017057464632183118, 515.7355411052704,190, 0.9999885605175415, 0.926839292049408, 0.9268428683280945, 0.08787149969010212, 0.3080821243444436, 0.3093529790625012, 1.698667208838156e-05, 1.2636619561284376e-05, 341, 0
640, 0.0100, 0.0017061156703212404, 515.9406328201294,193, 0.9999883798941342, 0.9267178773880005, 0.9267428517341614, 0.08778363857817716, 0.30806683870790635, 0.3093452151609539, 1.5285625454719565e-05, 1.2879415114269015e-05, 341, 0
641, 0.0100, 0.0017560819033264165, 516.1469717025757,182, 0.9999890421799608, 0.9266642928123474, 0.9267285466194153, 0.08771979371405647, 0.30805454839311874, 0.3093384140625442, 1.2290196881314941e-05, 1.2819243913465414e-05, 341, 0
642, 0.0100, 0.0017058525823921552, 516.5207147598267,175, 0.9999894636345776, 0.9267643094062805, 0.926800012588501, 0.08779017146467748, 0.3080465572750273, 0.30932321109018474, 7.99111348459558e-06, 1.2227478270932108e-05, 341, 0
643, 0.0100, 0.0017062892429199447, 516.9293758869171,174, 0.99998952384238, 0.9266856908798218, 0.9267285466194153, 0.08771711360914937, 0.3080325954969437, 0.3093150441047003, 1.3961912049886838e-05, 1.2390752994338808e-05, 341, 0
644, 0.0100, 0.0017566112499770895, 517.3384938240051,176, 0.9999894034267752, 0.9266642928123474, 0.9266999959945679, 0.08768366855767938, 0.3080312299872016, 0.3093172260201129, 1.3654042134714217e-06, 9.938344649343069e-06, 341, 0
645, 0.0100, 0.0017059652489180537, 517.7455706596375,169, 0.9999898248813921, 0.9267107248306274, 0.9267285466194153, 0.08772725139740177, 0.3080207471007665, 0.3093019423988045, 1.048299303663125e-05, 9.99151116109507e-06, 341, 0
646, 0.0100, 0.0017569569908648486, 517.9518337249756,182, 0.9999890421799608, 0.9266892671585083, 0.9267428517341614, 0.08765278277874508, 0.30800443839730934, 0.309292829597999, 1.6308772965378804e-05, 1.049325407782935e-05, 341, 0
647, 0.0100, 0.001705497794694736, 518.1572856903076,175, 0.9999894636345776, 0.9267356991767883, 0.9267571568489075, 0.08766189985296706, 0.3079822928739939, 0.3092693086316899, 2.2145309331089713e-05, 1.1306998771393012e-05, 341, 0
648, 0.0100, 0.001757925810191607, 518.5537805557251,175, 0.9999894636345776, 0.9266571402549744, 0.926714301109314, 0.08761309986266878, 0.307979187185179, 0.3092712444999077, 3.105689633464692e-06, 9.936385118512253e-06, 341, 0
649, 0.0100, 0.00175795971866776, 518.7653365135193,194, 0.9999883196863318, 0.9266964197158813, 0.9267285466194153, 0.0875989897078479, 0.3079598014171007, 0.309254638754559, 1.938591777722598e-05, 1.0623171940942158e-05, 341, 0
650, 0.0100, 0.0017582965415417074, 518.9732344150543,212, 0.9999872359458883, 0.9266999959945679, 0.9267285466194153, 0.08757193868346415, 0.30793464544181726, 0.30923269491997396, 2.5155932259601776e-05, 1.1579580636655856e-05, 341, 0
651, 0.0100, 0.001759048380301154, 519.1800751686096,245, 0.9999852490884087, 0.9266856908798218, 0.926800012588501, 0.08753976780741633, 0.3079087320851705, 0.3092145625178242, 2.5913398577992464e-05, 1.2550932263833898e-05, 341, 0
652, 0.0100, 0.0017055553036885206, 519.3939301967621,236, 0.9999857909586304, 0.9268428683280945, 0.926885724067688, 0.08760995386016401, 0.3078864506681541, 0.30918366359788463, 2.2281435933968474e-05, 1.3292378666063541e-05, 341, 0
653, 0.0100, 0.0017576621707872044, 519.8105387687683,231, 0.9999860919976425, 0.9267571568489075, 0.9268142580986023, 0.08750510952211962, 0.30784827960169575, 0.3091563373168344, 3.817100614877944e-05, 1.4771200563025272e-05, 341, 0
654, 0.0100, 0.0017079913343312496, 520.0216956138611,238, 0.9999856705430256, 0.926807165145874, 0.9268428683280945, 0.08750135910434892, 0.30780971450984806, 0.30911714312479976, 3.8565093861686606e-05, 1.6258993400890572e-05, 341, 0
655, 0.0100, 0.0017104338803213457, 520.2061004638672,233, 0.9999859715820377, 0.9267249703407288, 0.926714301109314, 0.08744620619192253, 0.30776922281658825, 0.3090824768736645, 4.0491731123137864e-05, 1.7812337844343313e-05, 341, 0
656, 0.0100, 0.001712010189128016, 520.4120864868164,229, 0.9999862124132474, 0.9267071485519409, 0.9267571568489075, 0.08740339157017174, 0.30774012702056663, 0.30905341519383817, 2.9095693081016005e-05, 1.8708186989464143e-05, 341, 0
657, 0.0100, 0.0017149507133661474, 520.6243674755096,233, 0.9999859715820377, 0.9267571568489075, 0.926800012588501, 0.08738071446512911, 0.30773896992479927, 0.3090548996464373, 1.1571168173629687e-06, 1.4163358641871106e-05, 341, 0
658, 0.0100, 0.0017144090168513294, 520.8316557407379,234, 0.9999859113742353, 0.9267249703407288, 0.9269285798072815, 0.08742535144036258, 0.3077146393581201, 0.30901868880579003, 2.4330572688968655e-05, 1.4950814749063383e-05, 341, 0
659, 0.0100, 0.0017575099149411489, 521.0133545398712,253, 0.9999847674259894, 0.9268249869346619, 0.927057147026062, 0.08739134179514599, 0.3077068828748549, 0.30901201479819695, 7.7565855829409e-06, 1.4001205603899854e-05, 341, 0
660, 0.0100, 0.0015803708416339006, 521.429185628891,226, 0.9999863930366546, 0.926800012588501, 0.9271000027656555, 0.08739850333313201, 0.3076860529948733, 0.30898643516225466, 2.0829757017948314e-05, 1.456858292132859e-05, 341, 0
661, 0.0100, 0.0016752372028162603, 521.6346309185028,222, 0.9999866338678642, 0.9268035888671875, 0.9270714521408081, 0.08735601167186992, 0.3076649025282047, 0.30896648478046623, 2.1150466958941294e-05, 1.5121942251198925e-05, 341, 0
662, 0.0100, 0.0016534633665909416, 521.8296859264374,221, 0.9999866940756666, 0.9267857074737549, 0.9270714521408081, 0.08733299567611168, 0.30765583330114865, 0.30895777264825036, 9.06926301152966e-06, 1.4368254680842457e-05, 341, 0
663, 0.0100, 0.001617214416314188, 522.2410397529602,216, 0.9999869951146787, 0.9267821311950684, 0.927057147026062, 0.08733923975343356, 0.3076515524069275, 0.30895105286220786, 4.2809166114765596e-06, 1.2729674313727792e-05, 341, 0
664, 0.0100, 0.001622400202166745, 522.4475357532501,206, 0.9999875971927028, 0.9267821311950684, 0.927057147026062, 0.0873163632705454, 0.3076396122227817, 0.30893812407940596, 1.1940144639621675e-05, 1.2648427099169064e-05, 341, 0
665, 0.0100, 0.0016483022768109328, 522.6530134677887,216, 0.9999869951146787, 0.9268035888671875, 0.9270428419113159, 0.08730347013028922, 0.3076389796155026, 0.308935306159908, 6.327209343126583e-07, 9.374629012741867e-06, 341, 0
666, 0.0100, 0.0015499501760794304, 522.8596913814545,188, 0.9999886809331463, 0.9268035888671875, 0.9270285964012146, 0.08730660583073176, 0.30762734931723706, 0.30892460798649923, 1.1630145081820142e-05, 9.578934297030786e-06, 341, 0
667, 0.0100, 0.0016468451380619148, 523.2751622200012,189, 0.9999886207253439, 0.926807165145874, 0.9270142912864685, 0.08728820505316479, 0.3076206992128012, 0.3089152784098527, 6.650062946589319e-06, 9.235662425914425e-06, 341, 0
668, 0.0100, 0.0016480027908433398, 523.4806723594666,168, 0.9999898850891945, 0.926807165145874, 0.927057147026062, 0.08727596931499552, 0.30761341596037045, 0.3089095622659644, 7.283386359413502e-06, 9.018920949324763e-06, 341, 0
669, 0.0100, 0.0016673248659950899, 523.6578314304352,162, 0.9999902463360091, 0.926892876625061, 0.9269285798072815, 0.08724414183571187, 0.30760664559769607, 0.3088994237110218, 6.7704024639958504e-06, 8.763963717239915e-06, 341, 0
670, 0.0100, 0.0016456018051418375, 523.8692753314972,163, 0.9999901861282066, 0.9268642663955688, 0.9269428849220276, 0.08723496281453264, 0.3075976944501769, 0.30889157774068776, 8.951096455434016e-06, 8.782499576612288e-06, 341, 0
671, 0.0100, 0.0016447401060995, 524.0745124816895,153, 0.9999907882062308, 0.9268749952316284, 0.9269142746925354, 0.08722188857949469, 0.30758897510066685, 0.3088819651252833, 8.719273567991959e-06, 8.77615639923214e-06, 341, 0
672, 0.0100, 0.0017092385744454132, 524.2808372974396,152, 0.9999908484140332, 0.9268821477890015, 0.9269142746925354, 0.08720597516826101, 0.3075858122331221, 0.3088783028165262, 3.1628602328859223e-06, 7.924683366186291e-06, 341, 0
673, 0.0100, 0.0016444997037673474, 524.4627504348755,147, 0.9999911494530452, 0.9268749952316284, 0.9269142746925354, 0.08721386588499327, 0.30758390201702723, 0.3088769051009631, 1.910227109269691e-06, 6.8737261746013665e-06, 341, 0
674, 0.0100, 0.0017122260677882456, 524.874692440033,145, 0.9999912698686501, 0.926885724067688, 0.9269000291824341, 0.0871986024370731, 0.30758020200196784, 0.3088722852822991, 3.7001387010460185e-06, 6.460926567389915e-06, 341, 0
675, 0.0100, 0.0016433421591994831, 525.0814034938812,143, 0.9999913902842549, 0.9268893003463745, 0.9269000291824341, 0.08719278342944264, 0.3075763422814598, 0.3088684318298184, 3.859715455467594e-06, 6.1365016230728974e-06, 341, 0
676, 0.0100, 0.0017233130992639321, 525.2870523929596,144, 0.9999913300764525, 0.926885724067688, 0.9269000291824341, 0.08717819389314611, 0.3075749419343007, 0.3088658872814611, 1.4003021522879244e-06, 5.293597831314677e-06, 341, 0
677, 0.0100, 0.0016425388311817645, 525.4998352527618,140, 0.9999915709076621, 0.9269035458564758, 0.9269000291824341, 0.08718157843294605, 0.3075711406775923, 0.3088624250184293, 3.8012966978584473e-06, 5.12116803624223e-06, 341, 0
678, 0.0100, 0.0016602660125567931, 525.7077271938324,139, 0.9999916311154645, 0.9268964529037476, 0.9269428849220276, 0.08716615315833759, 0.30756755271768116, 0.30885787949064036, 3.5879427953688925e-06, 4.942158557269093e-06, 341, 0
679, 0.0100, 0.001641533251919327, 525.9189851284027,135, 0.9999918719466742, 0.9268821477890015, 0.9269285798072815, 0.08716458792147189, 0.3075635619086995, 0.30885385912543745, 3.990788096819298e-06, 4.837610229459131e-06, 341, 0
680, 0.0100, 0.0016862812633680732, 526.1161119937897,134, 0.9999919321544766, 0.9268893003463745, 0.9269142746925354, 0.08715202099705531, 0.30756118586836845, 0.308850544204708, 2.37598100538694e-06, 4.505594292587758e-06, 341, 0
681, 0.0100, 0.0016410176734794194, 526.3214290142059,135, 0.9999918719466742, 0.9268821477890015, 0.9269428849220276, 0.08715263003680801, 0.30755677832579, 0.3088465203685494, 4.407569039577286e-06, 4.495694453498694e-06, 341, 0
682, 0.0100, 0.001688654795086239, 526.5327558517456,134, 0.9999919321544766, 0.9268642663955688, 0.9268571138381958, 0.08713794024465547, 0.30755483921880467, 0.3088434403544481, 1.939170378051358e-06, 4.133126571754203e-06, 341, 0
683, 0.0100, 0.0016868850470664308, 526.7401311397552,133, 0.999991992362279, 0.9268785715103149, 0.926885724067688, 0.08713953201784656, 0.30755097385519803, 0.30884010780443183, 3.865317478202179e-06, 4.105531151173138e-06, 341, 0
684, 0.0100, 0.0017296222246667653, 526.9423620700836,134, 0.9999919321544766, 0.926853597164154, 0.9268714189529419, 0.08712417508216844, 0.30754639959950036, 0.3088345408448976, 4.5742158830131e-06, 4.150152756915655e-06, 341, 0
685, 0.0100, 0.001726820534160709, 527.153459072113,135, 0.9999918719466742, 0.9268714189529419, 0.926885724067688, 0.08710427750955475, 0.30753969429390937, 0.30882662376561787, 6.705268207340964e-06, 4.354108925837471e-06, 341, 0
686, 0.0100, 0.0018208930609811568, 527.35972905159,139, 0.9999916311154645, 0.9269178509712219, 0.9269571304321289, 0.08707732970132843, 0.3075347370102454, 0.3088196459923419, 4.957351436907231e-06, 4.410972308556559e-06, 341, 0
687, 0.0100, 0.0018207489800633608, 527.5653309822083,135, 0.9999918719466742, 0.9269178509712219, 0.9269571304321289, 0.08707299661293832, 0.30752741611126133, 0.30881240710879465, 7.3208549959402625e-06, 4.64020404898977e-06, 341, 0
688, 0.0100, 0.0018251533809770328, 527.7714939117432,137, 0.9999917515310693, 0.9269178509712219, 0.926971435546875, 0.08705591291734799, 0.3075223108969606, 0.30880626754027973, 5.105211580258562e-06, 4.684731937434585e-06, 341, 0
689, 0.0100, 0.0018318599676279607, 527.983246088028,137, 0.9999917515310693, 0.9269071221351624, 0.9269285798072815, 0.08703105452106907, 0.3075164703610817, 0.3087988700307016, 5.840559700487358e-06, 4.7891861470097736e-06, 341, 0
690, 0.0100, 0.0018352994315663617, 528.1911511421204,136, 0.9999918117388717, 0.9269071221351624, 0.9269142746925354, 0.08701611788279054, 0.3075113925893904, 0.3087931406787008, 5.077766627892277e-06, 4.817290310569532e-06, 341, 0
691, 0.0100, 0.001837801867497964, 528.4021742343903,142, 0.9999914504920573, 0.926925003528595, 0.9269571304321289, 0.08700234695834401, 0.30750505078365054, 0.3087865599008931, 6.341883537708259e-06, 4.951586427338865e-06, 341, 0
692, 0.0100, 0.0018394338050601606, 528.5951273441315,144, 0.9999913300764525, 0.9269357323646545, 0.9269571304321289, 0.08699052283145041, 0.30749835311005536, 0.30877995753600385, 6.697624940654734e-06, 5.103428209020439e-06, 341, 0
693, 0.0100, 0.0018429315415291732, 528.8052823543549,148, 0.9999910892452428, 0.9269464015960693, 0.9270428419113159, 0.0869710607948902, 0.30749037460127643, 0.3087719152255284, 7.978575810529964e-06, 5.336645399053514e-06, 341, 0
694, 0.0100, 0.0018453764105409289, 529.0129065513611,150, 0.999990968829638, 0.9269428849220276, 0.9269857406616211, 0.08695491963895713, 0.3074822781799663, 0.30876409623945056, 8.096368313503799e-06, 5.563787538532253e-06, 341, 0
695, 0.0100, 0.001847896244003035, 529.2245097160339,151, 0.9999909086218356, 0.9258642792701721, 0.9257285594940186, 0.08694072500522235, 0.3074764979717942, 0.3087587539361509, 5.780248032827284e-06, 5.5850637048773954e-06, 341, 0
696, 0.0100, 0.0018414630311668382, 529.4038965702057,143, 0.9999913902842549, 0.9269357323646545, 0.926971435546875, 0.08696216687585863, 0.30747642512136464, 0.3087591570628268, 7.279918412539388e-08, 3.6185782566145676e-06, 341, 0
697, 0.0100, 0.00184654634960092, 529.8190536499023,149, 0.9999910290374404, 0.9269214272499084, 0.9269571304321289, 0.08692992236495145, 0.3074639152012847, 0.30874716643241085, 1.2509835317531248e-05, 4.0964657826669625e-06, 341, 0
698, 0.0100, 0.0018434409983401196, 530.2357947826385,143, 0.9999913902842549, 0.9269464015960693, 0.9269571304321289, 0.08693859300618428, 0.3074628906805298, 0.30874648572279284, 1.0246234437016888e-06, 3.566357102275793e-06, 341, 0
699, 0.0100, 0.0018477345741125025, 530.4215109348297,155, 0.999990667790626, 0.9269535541534424, 0.9269571304321289, 0.08691687364142904, 0.3074589083135916, 0.3087435989914478, 3.982319412454416e-06, 3.6059188897829548e-06, 341, 0
700, 0.0100, 0.0018437108448231172, 530.6264991760254,150, 0.999990968829638, 0.9269393086433411, 0.9269857406616211, 0.08691671510301707, 0.3074483087125436, 0.3087345472520616, 1.0599564292668173e-05, 4.0164573498557275e-06, 341, 0
701, 0.0100, 0.0018427118506633342, 530.8317682743073,152, 0.9999908484140332, 0.9269535541534424, 0.9269999861717224, 0.08690883454825349, 0.30743921432639987, 0.30872680680236936, 9.094484685168158e-06, 4.358496015072819e-06, 341, 0
702, 0.0100, 0.001842137682895185, 531.0380811691284,156, 0.9999906075828235, 0.9269892573356628, 0.9270142912864685, 0.0868994876492953, 0.3074301830012794, 0.30871973299228184, 9.031283464688844e-06, 4.687895642819458e-06, 341, 0
703, 0.0100, 0.0018410067752743682, 531.2195460796356,161, 0.9999903065438115, 0.9270142912864685, 0.9269857406616211, 0.0868860722727305, 0.30741647657498145, 0.3087089286976119, 1.3706421307713157e-05, 5.218822780815257e-06, 341, 0
704, 0.0100, 0.0017861579892644865, 531.4253420829773,193, 0.9999883798941342, 0.9270642995834351, 0.9270142912864685, 0.08687396685491686, 0.30740302264490565, 0.3087021660833208, 1.3453921023476312e-05, 5.737202538706168e-06, 341, 0
705, 0.0100, 0.0017898596957921903, 531.6379523277283,200, 0.9999879584395173, 0.9271000027656555, 0.9270428419113159, 0.08685653804060119, 0.3073854673565309, 0.3086894907961027, 1.755528156877073e-05, 6.416097333715104e-06, 341, 0
706, 0.0100, 0.0017937199926437053, 531.8480920791626,217, 0.9999869349068763, 0.9270928502082825, 0.927057147026062, 0.0868405146458525, 0.30737083103574064, 0.30867995720986285, 1.4636412971169577e-05, 6.967665847554589e-06, 341, 0
707, 0.0100, 0.0017928737530431358, 532.0364122390747,210, 0.9999873563614932, 0.927103579044342, 0.9270714521408081, 0.08683432345391741, 0.30736265300149607, 0.3086708382325394, 8.177950601484518e-06, 7.08015933893839e-06, 341, 0
708, 0.0100, 0.0017924331257553995, 532.2380623817444,210, 0.9999873563614932, 0.927103579044342, 0.9270714521408081, 0.08682662392948548, 0.30735504157024335, 0.3086629441786819, 7.611491918413371e-06, 7.1315791647338175e-06, 341, 0
709, 0.0100, 0.0017924843724588515, 532.4434373378754,201, 0.9999878982317149, 0.9271143078804016, 0.9270856976509094, 0.08681651308429196, 0.30734634901011926, 0.308654825475674, 8.692550638456087e-06, 7.274143422480955e-06, 341, 0
710, 0.0100, 0.0017645078831275529, 532.6611022949219,198, 0.9999880788551222, 0.9271071553230286, 0.9270714521408081, 0.08680635945231842, 0.3073379432178235, 0.30864726109280743, 8.40587455003261e-06, 7.3800952012023635e-06, 341, 0
711, 0.0100, 0.0017639615686214942, 532.8401913642883,192, 0.9999884401019367, 0.9271392822265625, 0.9270142912864685, 0.08679949409577217, 0.30733264998746357, 0.3086440361374797, 5.293019893715112e-06, 7.138814882383685e-06, 341, 0
712, 0.0100, 0.001763484128272196, 533.0497443675995,183, 0.9999889819721584, 0.9271464347839355, 0.9269999861717224, 0.086791137853139, 0.3073246259670386, 0.3086360061109829, 8.024042541299181e-06, 7.222754118208175e-06, 341, 0
713, 0.0100, 0.0017632767063165582, 533.2605543136597,179, 0.999989222803368, 0.9271535873413086, 0.9269857406616211, 0.08678264723990807, 0.307318914215362, 0.30863069356572165, 5.711735007407626e-06, 7.055200372965592e-06, 341, 0
714, 0.0100, 0.0017623137724893149, 533.4672071933746,177, 0.9999893432189728, 0.927135705947876, 0.9270428419113159, 0.08678037481765011, 0.30731431005052134, 0.30862449637639316, 4.604236061800382e-06, 6.760427745972313e-06, 341, 0
715, 0.0100, 0.001738798097656819, 533.6540160179138,176, 0.9999894034267752, 0.9271607398986816, 0.9270428419113159, 0.0867725201146266, 0.3073112657189291, 0.30862193153941037, 3.044303664989645e-06, 6.2420257369650415e-06, 341, 0
716, 0.0100, 0.0016729229465372174, 533.8645761013031,168, 0.9999898850891945, 0.9271392822265625, 0.9270428419113159, 0.08676612480389027, 0.3073012286669092, 0.3086098106758153, 1.0037082445346623e-05, 6.545664605587138e-06, 341, 0
717, 0.0100, 0.0016900091580088733, 534.0773921012878,160, 0.9999903667516139, 0.927142858505249, 0.927057147026062, 0.08675466540689229, 0.30729310919209113, 0.3086011014986061, 8.11956473006914e-06, 6.688236916061505e-06, 341, 0
718, 0.0100, 0.0016905465144986438, 534.290853023529,158, 0.9999904871672187, 0.9271392822265625, 0.9270428419113159, 0.08674821351262668, 0.3072853039376679, 0.3085918549945825, 7.805097969715291e-06, 6.792322837434395e-06, 341, 0
719, 0.0100, 0.0016717658637239027, 534.4977838993073,157, 0.9999905473750211, 0.927142858505249, 0.9270428419113159, 0.08674344029955146, 0.30728060024042847, 0.30858641996874125, 4.703812607143032e-06, 6.5472886618461345e-06, 341, 0
720, 0.0100, 0.0016714270772830511, 534.7098639011383,156, 0.9999906075828235, 0.927135705947876, 0.9270428419113159, 0.08673899006747514, 0.30727695349727, 0.30858208238257795, 3.646702140369662e-06, 6.175119539013405e-06, 341, 0
721, 0.0100, 0.0017944143149977439, 534.9139378070831,148, 0.9999910892452428, 0.9271535873413086, 0.9270428419113159, 0.08673457134207034, 0.3072730296086521, 0.3085774033582402, 3.923897619773076e-06, 5.901366662751773e-06, 341, 0
722, 0.0100, 0.001736357120592292, 535.1267199516296,147, 0.9999911494530452, 0.927142858505249, 0.9270285964012146, 0.08672967246578757, 0.3072682772512967, 0.30857204356853807, 4.752415749154082e-06, 5.774957357578142e-06, 341, 0
723, 0.0100, 0.001735848869798351, 535.2880539894104,140, 0.9999915709076621, 0.9271535873413086, 0.9270428419113159, 0.08672568962772974, 0.3072637423633263, 0.308566328789224, 4.534819016632774e-06, 5.6370242027086836e-06, 341, 0
724, 0.0100, 0.0017234954521711035, 535.4524900913239,144, 0.9999913300764525, 0.9271535873413086, 0.9270428419113159, 0.086722846531405, 0.30725939050965945, 0.30856103138982266, 4.351912678890457e-06, 5.493042090199141e-06, 341, 0
725, 0.0100, 0.001669771436770702, 535.6179239749908,139, 0.9999916311154645, 0.9271500110626221, 0.9270428419113159, 0.08671969932408184, 0.3072541839728379, 0.3085558144726878, 5.206502938226443e-06, 5.463692461002079e-06, 341, 0
726, 0.0100, 0.001722705451695595, 535.7793099880219,146, 0.9999912096608476, 0.9271500110626221, 0.9270428419113159, 0.08672035050761044, 0.30725307623363574, 0.30855312197565166, 1.1076430777023916e-06, 4.657765342682515e-06, 341, 0
727, 0.0100, 0.0016698235017037792, 535.9403069019318,132, 0.9999920525700814, 0.9271392822265625, 0.9270428419113159, 0.08672109317325363, 0.3072525971968864, 0.3085544466803967, 4.790907676133216e-07, 3.710236766613032e-06, 341, 0
728, 0.0100, 0.001723264529250852, 536.2702448368073,144, 0.9999913300764525, 0.9271535873413086, 0.9270428419113159, 0.08671411816301172, 0.3072457326772393, 0.30854529197337455, 6.864538894757466e-06, 3.945686712310095e-06, 341, 0
729, 0.0100, 0.001723731430379216, 536.4399058818817,143, 0.9999913902842549, 0.9271535873413086, 0.9270428419113159, 0.08670991551959772, 0.30724088495597657, 0.3085402025695781, 4.8477032535410025e-06, 4.0277633154902515e-06, 341, 0
730, 0.0100, 0.0017256300397392955, 536.6031720638275,143, 0.9999913902842549, 0.9271607398986816, 0.9270428419113159, 0.08670795680071317, 0.3072376038375774, 0.308535802194995, 3.281148886036256e-06, 3.946027809566375e-06, 341, 0
731, 0.0100, 0.0017283915700107158, 536.7666840553284,142, 0.9999914504920573, 0.9271535873413086, 0.927057147026062, 0.08670539070715987, 0.30723329365255336, 0.308531181259111, 4.31026454100758e-06, 3.981021472160348e-06, 341, 0
732, 0.0100, 0.001668126867190084, 536.9295179843903,140, 0.9999915709076621, 0.9271642565727234, 0.9270428419113159, 0.08670358283060486, 0.3072315920768821, 0.30853015633379743, 1.7015634812267422e-06, 3.656620448894647e-06, 341, 0
733, 0.0100, 0.0017280880993235485, 537.2533600330353,141, 0.9999915106998597, 0.9271500110626221, 0.9270714521408081, 0.08670267627481587, 0.3072299382479037, 0.30852728190504686, 1.6538382198727497e-06, 3.3777009631229533e-06, 341, 0
734, 0.0100, 0.0017317989259834263, 537.4268817901611,140, 0.9999915709076621, 0.9271500110626221, 0.9270714521408081, 0.08669889653333104, 0.30722636986370144, 0.30852397117441965, 3.5683296783495244e-06, 3.3962963245667055e-06, 341, 0
735, 0.0100, 0.0017334198661218263, 537.6250619888306,140, 0.9999915709076621, 0.9271571636199951, 0.9270856976509094, 0.08669711288523907, 0.3072239786327149, 0.30852109075290557, 2.391214385444318e-06, 3.279192175877883e-06, 341, 0
736, 0.0100, 0.0017276314033609376, 537.8244981765747,138, 0.9999916913232669, 0.9271607398986816, 0.9270856976509094, 0.08669516608166833, 0.30722134555402836, 0.3085182345290977, 2.6331236928078816e-06, 3.208021780869498e-06, 341, 0
737, 0.0100, 0.001727253444749306, 538.0215363502502,137, 0.9999917515310693, 0.9271535873413086, 0.9271000027656555, 0.08669448033897591, 0.30721929374528995, 0.30851565533149117, 2.0517727665758656e-06, 3.0677961885932477e-06, 341, 0
738, 0.0100, 0.0017270863097688673, 538.2185304164886,135, 0.9999918719466742, 0.9271500110626221, 0.9271000027656555, 0.08669290864150106, 0.3072161461249505, 0.3085122551005042, 3.147618737986413e-06, 3.075686492767829e-06, 341, 0
739, 0.0100, 0.0017264173390948152, 538.4186203479767,137, 0.9999917515310693, 0.9271392822265625, 0.9270856976509094, 0.08669484594847099, 0.3072150835482913, 0.30851023017000767, 1.0625391786422966e-06, 2.7655553450755574e-06, 341, 0
740, 0.0100, 0.001732478413144116, 538.6233835220337,136, 0.9999918117388717, 0.927142858505249, 0.9270856976509094, 0.08669286307490473, 0.3072119858308796, 0.30850748677044126, 3.097719684375111e-06, 2.7971021705007755e-06, 341, 0
741, 0.0100, 0.0017258157397324375, 538.7995266914368,131, 0.9999921127778838, 0.9271500110626221, 0.9271285533905029, 0.08669376582640814, 0.30721080299930903, 0.3085056249192988, 1.1827661269281364e-06, 2.566417955377981e-06, 341, 0
742, 0.0100, 0.001725926681745099, 539.0018968582153,131, 0.9999921127778838, 0.9271571636199951, 0.9271285533905029, 0.08669075857230693, 0.30720807115572346, 0.3085032090390025, 2.7319234022216143e-06, 2.582506946648549e-06, 341, 0
743, 0.0100, 0.0017255529458989076, 539.1965227127075,130, 0.9999921729856862, 0.9271500110626221, 0.927142858505249, 0.08669009694737799, 0.30720597837501895, 0.3085008410445743, 2.0927463876274643e-06, 2.528768125267632e-06, 341, 0
744, 0.0100, 0.0017352103648389813, 539.3931725025177,129, 0.9999922331934886, 0.9271464347839355, 0.9271285533905029, 0.0866885137581831, 0.30720353453988947, 0.3084983963954392, 2.443871217006066e-06, 2.520147380343328e-06, 341, 0
745, 0.0100, 0.0017253019986571718, 539.6003406047821,129, 0.9999922331934886, 0.9271500110626221, 0.9271285533905029, 0.08668619876552774, 0.30720050115946235, 0.3084954746727652, 3.033324613432864e-06, 2.567291804382476e-06, 341, 0
746, 0.0100, 0.001724901556537354, 539.8164963722229,132, 0.9999920525700814, 0.9271464347839355, 0.9271285533905029, 0.08668508013682595, 0.3071975205745645, 0.3084924531693791, 2.98062584702663e-06, 2.605904268623889e-06, 341, 0
747, 0.0100, 0.001745219285282123, 540.0279211997986,131, 0.9999921127778838, 0.9271464347839355, 0.9271285533905029, 0.08668407641777374, 0.3071938860252073, 0.30848887254474794, 3.6345058412878828e-06, 2.6940592860570774e-06, 341, 0
748, 0.0100, 0.0017667157234614688, 540.2247862815857,135, 0.9999918719466742, 0.9271500110626221, 0.927142858505249, 0.08668489213147379, 0.3071900571432078, 0.3084852170558505, 3.828963624163961e-06, 2.790452009376179e-06, 341, 0
749, 0.0100, 0.0017238651779322661, 540.4302453994751,131, 0.9999921127778838, 0.9271500110626221, 0.927142858505249, 0.08668195143018768, 0.3071858762898122, 0.308481204400355, 4.180814493048857e-06, 2.9055823709832113e-06, 341, 0
750, 0.0100, 0.0017663492391651332, 540.63321352005,135, 0.9999918719466742, 0.927142858505249, 0.9271571636199951, 0.08668523804569063, 0.3071839309721708, 0.30847950801524693, 1.945329541452878e-06, 2.791317194684531e-06, 341, 0
751, 0.0100, 0.0017238817302204436, 540.8405423164368,128, 0.999992293401291, 0.9271464347839355, 0.927142858505249, 0.08668235607303301, 0.3071835944464416, 0.30847950595227713, 3.3648965913624096e-07, 2.259047922717664e-06, 341, 0
752, 0.0100, 0.00170777937996165, 541.0408964157104,138, 0.9999916913232669, 0.9271464347839355, 0.9271143078804016, 0.08669298248098681, 0.30718070103756945, 0.30847729891963016, 2.893468880382777e-06, 2.3156599324975023e-06, 341, 0
753, 0.0100, 0.0016688174347923314, 541.2487275600433,135, 0.9999918719466742, 0.9271464347839355, 0.927142858505249, 0.0866848809418234, 0.30717287766884976, 0.30847018663620424, 7.82327442805375e-06, 2.6154484197031483e-06, 341, 0
754, 0.0100, 0.0016689525023933698, 541.4554953575134,136, 0.9999918117388717, 0.9271535873413086, 0.9271000027656555, 0.08668693964474027, 0.30716604765153804, 0.30846404786796555, 6.830152626313701e-06, 2.8789530632177815e-06, 341, 0
755, 0.0100, 0.0017154903786289746, 541.6664221286774,143, 0.9999913902842549, 0.9271571636199951, 0.9271714091300964, 0.08669088130318209, 0.30716057533815866, 0.3084596588440438, 5.47221338420556e-06, 3.069922616806293e-06, 341, 0
756, 0.0100, 0.0017153416796997863, 541.8766560554504,149, 0.9999910290374404, 0.9271285533905029, 0.927142858505249, 0.0866961148151606, 0.30715502443385506, 0.3084554814141712, 5.550996783398876e-06, 3.2572551778915946e-06, 341, 0
757, 0.0100, 0.0017061700775197323, 542.0834572315216,160, 0.9999903667516139, 0.9271214008331299, 0.9271285533905029, 0.08670222536335298, 0.3071463900864394, 0.3084489667833002, 8.63433833164784e-06, 3.5907858989875996e-06, 341, 0
758, 0.0100, 0.0017597722389867832, 542.2913391590118,182, 0.9999890421799608, 0.9270535707473755, 0.9270714521408081, 0.08672089927799426, 0.30713331718610526, 0.30844042301275876, 1.3072836771876872e-05, 4.08608638378836e-06, 341, 0
759, 0.0100, 0.0016696235650028165, 542.4984910488129,169, 0.9999898248813921, 0.9270607233047485, 0.9270714521408081, 0.08670969660131023, 0.30712055144929695, 0.3084284372590913, 1.2765758226396251e-05, 4.579113949487067e-06, 341, 0
760, 0.0100, 0.0016691485862836168, 542.711688041687,171, 0.9999897044657873, 0.9270678758621216, 0.927057147026062, 0.08670519977635902, 0.3071149594279926, 0.3084234265205745, 5.592076297911142e-06, 4.671545838778323e-06, 341, 0
761, 0.0100, 0.001669152121571344, 543.1243278980255,177, 0.9999893432189728, 0.9270856976509094, 0.9270142912864685, 0.08672475285882701, 0.3071146521881653, 0.30842612026180816, 3.0705020531707206e-07, 3.5582420884179526e-06, 341, 0
762, 0.0100, 0.0016688661705800971, 543.5385010242462,173, 0.9999895840501825, 0.9270750284194946, 0.927057147026062, 0.08670582908002972, 0.3071087931608619, 0.3084187266353267, 5.859242572847645e-06, 3.740210895142733e-06, 341, 0
763, 0.0100, 0.0016374160835978327, 543.7227122783661,165, 0.9999900657126017, 0.9270785450935364, 0.927057147026062, 0.08669882355670991, 0.3071042526396013, 0.30841438147635714, 4.54045352016319e-06, 3.81343550105116e-06, 341, 0
764, 0.0100, 0.0016533531446197192, 543.9334094524384,172, 0.9999896442579849, 0.9270856976509094, 0.9270285964012146, 0.08671266024981329, 0.3070977445497087, 0.3084115023147818, 6.508012375228134e-06, 4.02281074790571e-06, 341, 0
765, 0.0100, 0.0017092699063347549, 544.1452703475952,171, 0.9999897044657873, 0.9270928502082825, 0.9269571304321289, 0.08671553603030112, 0.3070948417339216, 0.3084102707809812, 2.902795351977794e-06, 3.893662312044699e-06, 341, 0
766, 0.0100, 0.0016814708078440722, 544.355137348175,162, 0.9999902463360091, 0.9271107316017151, 0.9270285964012146, 0.08672351819784338, 0.3070942649955495, 0.3084095023491388, 5.767551367608093e-07, 3.2167817950491618e-06, 341, 0
767, 0.0100, 0.0016009224512234263, 544.7453851699829,161, 0.9999903065438115, 0.9270856976509094, 0.9269857406616211, 0.08670350348095975, 0.3070846276055067, 0.3083992247906869, 9.637341956469925e-06, 3.5898406327344986e-06, 341, 0
768, 0.0100, 0.001681071202071815, 544.9440951347351,160, 0.9999903667516139, 0.9271143078804016, 0.926971435546875, 0.08670899708588523, 0.30707958859487355, 0.3083963654654356, 5.039107025373024e-06, 3.7136674429936467e-06, 341, 0
769, 0.0100, 0.0016442534417362073, 545.14763712883,155, 0.999990667790626, 0.9270928502082825, 0.926971435546875, 0.08669929807479901, 0.30707687105181797, 0.30839252507972026, 2.717634319193696e-06, 3.5994969598998337e-06, 341, 0
770, 0.0100, 0.001680935716137193, 545.3531768321991,150, 0.999990968829638, 0.9271000027656555, 0.926971435546875, 0.08669978754619512, 0.307072616128645, 0.30838931183916946, 4.254902478462164e-06, 3.6602149542269446e-06, 341, 0
771, 0.0100, 0.001680781697819316, 545.5613236427307,151, 0.9999909086218356, 0.9271178841590881, 0.9269428849220276, 0.08670150959202295, 0.3070707757981433, 0.3083884536589563, 1.84029177929812e-06, 3.416997023995628e-06, 341, 0
772, 0.0100, 0.001680719252935837, 545.7721905708313,150, 0.999990968829638, 0.9271214008331299, 0.9269285798072815, 0.08669986273193632, 0.3070684000621477, 0.30838636053266755, 2.375776985696909e-06, 3.295040125449644e-06, 341, 0
773, 0.0100, 0.0016805250107753376, 545.9792184829712,146, 0.9999912096608476, 0.9271178841590881, 0.9269428849220276, 0.08670123050515004, 0.30706683599163886, 0.308385712598037, 1.5640072079659006e-06, 3.05842976657714e-06, 341, 0
774, 0.0100, 0.0017059553979501135, 546.190577507019,144, 0.9999913300764525, 0.9271143078804016, 0.9269428849220276, 0.08669907150481282, 0.3070637270237878, 0.3083827922612805, 3.109051063932e-06, 3.063454583455822e-06, 341, 0
775, 0.0100, 0.001704376703965674, 546.4070105552673,144, 0.9999913300764525, 0.9271285533905029, 0.9269428849220276, 0.08670143495154774, 0.30706028335297647, 0.3083808834156937, 3.443590093965554e-06, 3.0994986144467108e-06, 341, 0
776, 0.0100, 0.0016800462956335098, 546.6206114292145,140, 0.9999915709076621, 0.9271321296691895, 0.9269428849220276, 0.08670004408397189, 0.30705621392990035, 0.3083771678019431, 4.0694667144958174e-06, 3.18504851507413e-06, 341, 0
777, 0.0100, 0.001679823288721293, 546.8323891162872,140, 0.9999915709076621, 0.9271285533905029, 0.9269571304321289, 0.08670202600289108, 0.3070528603043057, 0.308375046077453, 3.353564527408537e-06, 3.201511848725169e-06, 341, 0
778, 0.0100, 0.0016799129850785593, 547.0299501419067,136, 0.9999918117388717, 0.927135705947876, 0.9269571304321289, 0.0866990573329921, 0.3070493777198361, 0.308371317695555, 3.482672811028209e-06, 3.2285749265881396e-06, 341, 0
779, 0.0100, 0.0016794038590552205, 547.2322001457214,139, 0.9999916311154645, 0.9271107316017151, 0.9269000291824341, 0.08670868599618185, 0.3070481861488369, 0.3083726319496862, 1.191469202299622e-06, 2.9222546932645587e-06, 341, 0
780, 0.0100, 0.001679784655874535, 547.4351081848145,133, 0.999991992362279, 0.9271249771118164, 0.926971435546875, 0.08669988561995831, 0.3070440929814803, 0.30836665782839423, 4.093216274925204e-06, 3.022405476776205e-06, 341, 0
781, 0.0100, 0.0016756895602285202, 547.6486880779266,132, 0.9999920525700814, 0.9271178841590881, 0.9269000291824341, 0.0867108696474462, 0.3070408318204841, 0.3083664982036491, 3.2611568778762035e-06, 3.045472090686634e-06, 341, 0
782, 0.0100, 0.0015403624728221638, 547.8533883094788,130, 0.9999921729856862, 0.9271178841590881, 0.9269571304321289, 0.08669771781118621, 0.30703908310813205, 0.30836184417532275, 1.7486385410769856e-06, 2.881105530610874e-06, 341, 0
783, 0.0100, 0.0016753000468288435, 548.2649471759796,131, 0.9999921127778838, 0.9271178841590881, 0.9269000291824341, 0.0867039225516892, 0.30703099695889674, 0.30835667609467293, 8.08626651455091e-06, 3.1943173078228144e-06, 341, 0
784, 0.0100, 0.0017056506580571315, 548.4702622890472,128, 0.999992293401291, 0.9271214008331299, 0.9269142746925354, 0.08670043781354793, 0.30702887769493703, 0.30835407955448807, 2.1192930756419592e-06, 3.0659096408286883e-06, 341, 0
785, 0.0100, 0.0016696016324407117, 548.6757280826569,129, 0.9999922331934886, 0.9271249771118164, 0.926885724067688, 0.08670278337735828, 0.3070263747448845, 0.30835245643453424, 2.502802901149792e-06, 3.004319253015451e-06, 341, 0
786, 0.0100, 0.0016927817972451572, 548.8565652370453,128, 0.999992293401291, 0.9271249771118164, 0.9268714189529419, 0.08670348119133864, 0.3070242695019887, 0.3083507753651863, 2.105324253098839e-06, 2.8993682060588995e-06, 341, 0
787, 0.0100, 0.0016927150765988247, 549.062037229538,128, 0.999992293401291, 0.9271285533905029, 0.9268714189529419, 0.08670530342484276, 0.30702258006074507, 0.30834957124292334, 1.689418647088381e-06, 2.7469247558433073e-06, 341, 0
788, 0.0100, 0.0016014562256846472, 549.268326997757,128, 0.999992293401291, 0.927142858505249, 0.9269142746925354, 0.08670392149105853, 0.3070207059221758, 0.308347640242896, 1.8740772703695896e-06, 2.6438745012962887e-06, 341, 0
789, 0.0100, 0.0016925639168600582, 549.4751119613647,129, 0.9999922331934886, 0.9271392822265625, 0.9269142746925354, 0.08670828187895484, 0.30701901011813787, 0.3083468072017776, 1.695953235347769e-06, 2.5290542185846673e-06, 341, 0
790, 0.0100, 0.0015775641463457513, 549.6556529998779,129, 0.9999922331934886, 0.927142858505249, 0.9269428849220276, 0.08670743629182089, 0.30701592582018583, 0.3083438842106436, 3.08411928584551e-06, 2.5797370598972047e-06, 341, 0
791, 0.0100, 0.0017238828359225243, 549.8634212017059,129, 0.9999922331934886, 0.9271249771118164, 0.9269428849220276, 0.08671441442748312, 0.3070130604360648, 0.3083422755565171, 2.8654622897250626e-06, 2.6069780116245802e-06, 341, 0
792, 0.0100, 0.001725186217994093, 550.0726783275604,133, 0.999991992362279, 0.927135705947876, 0.9269142746925354, 0.0867205144375586, 0.3070068245024998, 0.30833743412337655, 6.235938490251058e-06, 2.8445515827481153e-06, 341, 0
793, 0.0100, 0.0017278859671093264, 550.2830624580383,146, 0.9999912096608476, 0.927103579044342, 0.9269000291824341, 0.08673736269326075, 0.3069979017905068, 0.3083313015676658, 8.92262922047582e-06, 3.189052852305194e-06, 341, 0
794, 0.0100, 0.001729090775403463, 550.6798002719879,151, 0.9999909086218356, 0.9271143078804016, 0.926885724067688, 0.08674897167314045, 0.30699732029151144, 0.3083319278003047, 5.81550204936665e-07, 2.6900123043365053e-06, 341, 0
795, 0.0100, 0.0017268644384777752, 551.0891280174255,137, 0.9999917515310693, 0.9271178841590881, 0.9269000291824341, 0.08672540506088092, 0.3069933714988699, 0.30832556752603996, 3.94879680254423e-06, 2.795280008416892e-06, 341, 0
796, 0.0100, 0.0017446652369128859, 551.4809010028839,146, 0.9999912096608476, 0.9271107316017151, 0.926885724067688, 0.08674588129100018, 0.30698998785867254, 0.3083247336417785, 3.3836933542308323e-06, 2.8491931167624247e-06, 341, 0
797, 0.0100, 0.0016720591488369335, 551.8968651294708,135, 0.9999918719466742, 0.9271143078804016, 0.926885724067688, 0.08672286817128447, 0.3069859962691851, 0.3083184062385043, 3.991553275461968e-06, 2.946889768087572e-06, 341, 0
798, 0.0100, 0.0016913575738160588, 552.3073942661285,143, 0.9999913902842549, 0.9271107316017151, 0.9268714189529419, 0.08674458626737651, 0.3069843147461755, 0.30831921517197464, 1.6815667392977574e-06, 2.786114192839387e-06, 341, 0
799, 0.0100, 0.001679384006483636, 552.4943931102753,130, 0.9999921729856862, 0.9271143078804016, 0.9269000291824341, 0.08673336566722772, 0.30697841543926846, 0.30831212913753536, 5.899336145531731e-06, 3.0031659805163468e-06, 341, 0
800, 0.0100, 0.0016792510450316428, 552.7006771564484,130, 0.9999921729856862, 0.9271143078804016, 0.9269000291824341, 0.08673275131397436, 0.30697423265146667, 0.30830800400089, 4.182690847676085e-06, 3.1043235440014547e-06, 341, 0
801, 0.0100, 0.0016790891306221064, 552.9068052768707,131, 0.9999921127778838, 0.9271107316017151, 0.926885724067688, 0.0867349094125826, 0.3069713168517745, 0.3083054034373317, 2.9158256007466576e-06, 3.084937965566071e-06, 341, 0
802, 0.0100, 0.0017073779944750877, 553.1160111427307,133, 0.999991992362279, 0.9271107316017151, 0.926885724067688, 0.08673681492842006, 0.30696911057831566, 0.30830340324803573, 2.206242758484578e-06, 2.983232636187985e-06, 341, 0
803, 0.0100, 0.0017075259738571905, 553.3172731399536,133, 0.999991992362279, 0.9271107316017151, 0.9269000291824341, 0.08673709944144406, 0.3069669857110416, 0.3083012042433776, 2.1249014422464185e-06, 2.883714681334312e-06, 341, 0
804, 0.0100, 0.001679264731474521, 553.5264003276825,137, 0.9999917515310693, 0.9271071553230286, 0.9269000291824341, 0.08673718224443906, 0.3069646351174973, 0.3082987435192695, 2.350599162981304e-06, 2.825367318857089e-06, 341, 0
805, 0.0100, 0.0016793913289436574, 553.7358112335205,134, 0.9999919321544766, 0.9271107316017151, 0.9269142746925354, 0.08673252834330429, 0.3069612234003937, 0.3082950762799012, 3.41179048335416e-06, 2.8791590778705678e-06, 341, 0
806, 0.0100, 0.001686606797320347, 553.9410209655762,138, 0.9999916913232669, 0.9271107316017151, 0.9269142746925354, 0.0867342925113694, 0.3069589055673467, 0.30829249883295967, 2.3176838728211635e-06, 2.8173740799944557e-06, 341, 0
807, 0.0100, 0.0017444305979522096, 554.1383349895477,137, 0.9999917515310693, 0.9271143078804016, 0.9269000291824341, 0.08673427908883495, 0.30695360492016754, 0.3082875124229188, 5.300641410743712e-06, 3.001185957925222e-06, 341, 0
808, 0.0100, 0.0016657397404993852, 554.3347859382629,141, 0.9999915106998597, 0.9271178841590881, 0.926885724067688, 0.08674337935294371, 0.3069485936616404, 0.3082827371389504, 5.011403345800414e-06, 3.1590721951395372e-06, 341, 0
809, 0.0100, 0.0016796334080206906, 554.5293488502502,141, 0.9999915106998597, 0.9271000027656555, 0.926885724067688, 0.08674805959652973, 0.30693973703993893, 0.3082743509174237, 8.856597474737882e-06, 3.502114061371303e-06, 341, 0
810, 0.0100, 0.0016659841516525585, 554.7044351100922,155, 0.999990667790626, 0.9270856976509094, 0.926885724067688, 0.0867742903075504, 0.30693562993220025, 0.30827051666222643, 4.107155611776658e-06, 3.558372209176139e-06, 341, 0
811, 0.0100, 0.0016790384722263744, 554.9160768985748,139, 0.9999916311154645, 0.927103579044342, 0.9269142746925354, 0.08674736018583187, 0.30692804669622475, 0.3082624147850952, 7.583173384784203e-06, 3.838056246177662e-06, 341, 0
812, 0.0100, 0.0016835234317652034, 555.3256330490112,144, 0.9999913300764525, 0.9270928502082825, 0.9268714189529419, 0.08677008473893959, 0.3069221325274998, 0.30825696605609415, 5.914114420135785e-06, 4.007644347355289e-06, 341, 0
813, 0.0100, 0.0016535545946235017, 555.7122821807861,139, 0.9999916311154645, 0.9270856976509094, 0.9269000291824341, 0.08675046227879113, 0.3069165009481891, 0.3082510597895701, 5.631556975305152e-06, 4.146322750042071e-06, 341, 0
814, 0.0100, 0.0017043866030929966, 555.9203641414642,136, 0.9999918117388717, 0.9270821213722229, 0.926885724067688, 0.08674907492005736, 0.30691285639281185, 0.30824727765971466, 3.644602299013311e-06, 4.0931890967777705e-06, 341, 0
815, 0.0100, 0.001647044573139707, 556.1257140636444,137, 0.9999917515310693, 0.9270856976509094, 0.9269000291824341, 0.0867427086380734, 0.30690920088807006, 0.3082435329086644, 3.6554539191713253e-06, 4.047154269004965e-06, 341, 0
816, 0.0100, 0.0016450204511543316, 556.5400242805481,136, 0.9999918117388717, 0.9270856976509094, 0.9269000291824341, 0.08674007651308328, 0.3069076909214189, 0.30824191460359585, 1.5100077830343395e-06, 3.6671840054700234e-06, 341, 0
817, 0.0100, 0.0016471040314701589, 556.7471995353699,138, 0.9999916913232669, 0.9270856976509094, 0.9268571138381958, 0.08675553741988577, 0.3069062389761302, 0.3082407699038972, 1.4520673801143857e-06, 3.342705442925058e-06, 341, 0
818, 0.0100, 0.0016529128896175728, 557.1620905399323,139, 0.9999916311154645, 0.9270821213722229, 0.9268571138381958, 0.08674981037907663, 0.3069037556399565, 0.3082380915082256, 2.4832608150893165e-06, 3.244819410187638e-06, 341, 0
819, 0.0100, 0.0016910977952548387, 557.3725664615631,136, 0.9999918117388717, 0.927089273929596, 0.9268714189529419, 0.08675328043997788, 0.3069013189741854, 0.30823583001348953, 2.4365809241366776e-06, 3.153185799919052e-06, 341, 0
820, 0.0100, 0.0016928010032664614, 557.758549451828,137, 0.9999917515310693, 0.9270928502082825, 0.9268714189529419, 0.08674714157855477, 0.30689792445389846, 0.3082321926801108, 3.394591180150286e-06, 3.1765328704499782e-06, 341, 0
821, 0.0100, 0.001646749645172822, 557.9645054340363,134, 0.9999919321544766, 0.9270821213722229, 0.9268714189529419, 0.0867400361935366, 0.30689404515862717, 0.3082282783487436, 3.879384374572137e-06, 3.2406662007446757e-06, 341, 0
822, 0.0100, 0.0016961541834764116, 558.1756594181061,136, 0.9999918117388717, 0.9270928502082825, 0.9268571138381958, 0.08674295795204165, 0.3068912349789261, 0.30822535093529235, 2.8100955932752747e-06, 3.1947948745066046e-06, 341, 0
823, 0.0100, 0.001709456135109773, 558.380820274353,132, 0.9999920525700814, 0.9270928502082825, 0.926885724067688, 0.08674568394923543, 0.30688648278811803, 0.3082207916501165, 4.752112038819423e-06, 3.324201554413303e-06, 341, 0
824, 0.0100, 0.0016963383287947854, 558.7892162799835,135, 0.9999918719466742, 0.9271000027656555, 0.926885724067688, 0.08674314926111745, 0.3068822480024395, 0.308216336649207, 4.234778983203125e-06, 3.4056631351708475e-06, 341, 0
825, 0.0100, 0.0016947025867298444, 559.2017965316772,133, 0.999991992362279, 0.9270928502082825, 0.9269000291824341, 0.08674264243667552, 0.30688020797229537, 0.30821436817402464, 2.0401952962045833e-06, 3.2355543075139194e-06, 341, 0
826, 0.0100, 0.001694613173703101, 559.4065225124359,134, 0.9999919321544766, 0.9270928502082825, 0.9269000291824341, 0.08674738180438657, 0.3068784968257797, 0.30821248401534723, 1.711092153633409e-06, 3.0358559755848154e-06, 341, 0
827, 0.0100, 0.0016924018230440807, 559.612607717514,133, 0.999991992362279, 0.9270928502082825, 0.9269000291824341, 0.08674658957664588, 0.30687663915058855, 0.308210653880708, 1.8576574413176061e-06, 2.8903445109585537e-06, 341, 0
828, 0.0100, 0.0016097609701170201, 559.8187777996063,133, 0.999991992362279, 0.927096426486969, 0.9269000291824341, 0.08674484850948148, 0.3068738997431264, 0.3082078668883618, 2.7393127292607566e-06, 2.8748739755217544e-06, 341, 0
829, 0.0100, 0.0017099048174742174, 560.0283589363098,133, 0.999991992362279, 0.9271000027656555, 0.926885724067688, 0.08674627192599806, 0.3068723165191817, 0.308206244328987, 1.58319629106618e-06, 2.7083850427709227e-06, 341, 0
830, 0.0100, 0.0017099923294282592, 560.2466697692871,132, 0.9999920525700814, 0.9271000027656555, 0.926885724067688, 0.08674763620421862, 0.30687094043068475, 0.30820481764239493, 1.3761606844631125e-06, 2.531082380908369e-06, 341, 0
831, 0.0100, 0.0016662242152386902, 560.4528858661652,130, 0.9999921729856862, 0.9271000027656555, 0.926885724067688, 0.086748094745179, 0.3068689059208388, 0.3082027437159731, 2.0345620925232843e-06, 2.4764111312666726e-06, 341, 0
832, 0.0100, 0.0016497745119998504, 560.6586248874664,132, 0.9999920525700814, 0.9271000027656555, 0.9269000291824341, 0.08675451565082265, 0.3068678237908394, 0.30820154204774547, 1.0821080874134914e-06, 2.2796466570322977e-06, 341, 0
833, 0.0100, 0.0016277558007561053, 560.8674368858337,131, 0.9999921127778838, 0.9271000027656555, 0.9268714189529419, 0.08675232335222094, 0.30686589064244363, 0.30819971682119285, 1.9331486298401757e-06, 2.2423701724847427e-06, 341, 0
834, 0.0100, 0.0016645050917663442, 561.0725448131561,132, 0.9999920525700814, 0.9270928502082825, 0.9269000291824341, 0.08676058072048817, 0.3068650081606118, 0.3081987439861169, 8.824709596955138e-07, 2.0427095503116315e-06, 341, 0
835, 0.0100, 0.0017370816979399998, 561.2839918136597,131, 0.9999921127778838, 0.927089273929596, 0.9269000291824341, 0.08676071692404921, 0.306862913544216, 0.3081967538004087, 2.094734738000703e-06, 2.0478533877793143e-06, 341, 0
836, 0.0100, 0.0017370088321997487, 561.4944138526917,130, 0.9999921729856862, 0.927089273929596, 0.9269000291824341, 0.08676496098192658, 0.3068610590538662, 0.30819488222231745, 1.8544743171644562e-06, 2.0276409665127946e-06, 341, 0
837, 0.0100, 0.0017369373222813024, 561.7046558856964,130, 0.9999921729856862, 0.9270928502082825, 0.926885724067688, 0.0867704736572918, 0.30685902588169367, 0.30819290978078984, 2.033204851425996e-06, 2.0281966691625113e-06, 341, 0
838, 0.0100, 0.0017368196175751118, 561.9109268188477,126, 0.999992413816896, 0.9270928502082825, 0.926885724067688, 0.08678145285414739, 0.30685776368099477, 0.3081916763855764, 1.262057953199669e-06, 1.9342249828983655e-06, 341, 0
839, 0.0100, 0.001593591626574173, 562.1184267997742,130, 0.9999921729856862, 0.927089273929596, 0.9269000291824341, 0.08676527687890195, 0.3068577613528338, 0.30819175574000124, 2.340850902005087e-09, 9.88083540464615e-07, 341, 0
840, 0.0100, 0.0017368822065480397, 562.5274608135223,124, 0.9999925342325008, 0.9270928502082825, 0.926885724067688, 0.08677751916943174, 0.3068547204691416, 0.3081888075043039, 3.041009406012929e-06, 1.1056459380040383e-06, 341, 0
841, 0.0100, 0.0016381315745588522, 562.739355802536,123, 0.9999925944403032, 0.927089273929596, 0.926885724067688, 0.08677034297836508, 0.3068536694014558, 0.30818789031940763, 1.0509293856819646e-06, 1.100048468717986e-06, 341, 0
842, 0.0100, 0.0016678447188970015, 563.1245160102844,124, 0.9999925342325008, 0.927096426486969, 0.9268714189529419, 0.08677819889053873, 0.30685226415348077, 0.3081865950055517, 1.4052251073315425e-06, 1.1273148522471992e-06, 341, 0
843, 0.0100, 0.0016678242929212416, 563.3307700157166,122, 0.9999926546481056, 0.9270856976509094, 0.9268714189529419, 0.08677112026394643, 0.30685193344937084, 0.3081864096275433, 3.308082689446046e-07, 9.972369037024903e-07, 341, 0
844, 0.0100, 0.0016675490287723247, 563.543450832367,124, 0.9999925342325008, 0.927096426486969, 0.9269000291824341, 0.08678246362777363, 0.3068503602831525, 0.3081849760206424, 1.5731684506192778e-06, 1.0437488987423255e-06, 341, 0
845, 0.0100, 0.0016365144993810729, 563.7253737449646,123, 0.9999925944403032, 0.927096426486969, 0.926885724067688, 0.08677684539270322, 0.30684832864818373, 0.3081830698424489, 2.0315500131040665e-06, 1.115627417992244e-06, 341, 0
846, 0.0100, 0.001682153461331148, 563.9307508468628,124, 0.9999925342325008, 0.9270928502082825, 0.9269000291824341, 0.0867792193711878, 0.3068471412009456, 0.30818217244338064, 1.1874505853048944e-06, 1.1226097654018068e-06, 341, 0
847, 0.0100, 0.0016824266155923647, 564.1407990455627,125, 0.9999924740246984, 0.9270928502082825, 0.9269000291824341, 0.08677978175638777, 0.30684565781619405, 0.3081808746519183, 1.4834097052940365e-06, 1.1543354835125832e-06, 341, 0
848, 0.0100, 0.001647391573173537, 564.3495259284973,124, 0.9999925342325008, 0.927096426486969, 0.9269000291824341, 0.08678192491674575, 0.30684390281154966, 0.30817942958424205, 1.7550678506617068e-06, 1.203727638299006e-06, 341, 0
849, 0.0100, 0.0016792647245853914, 564.5307178497314,123, 0.9999925944403032, 0.927089273929596, 0.9269000291824341, 0.08678552679091131, 0.30684184292235417, 0.3081776104938023, 2.0599089260442405e-06, 1.270165203681644e-06, 341, 0
850, 0.0100, 0.0017400655852142246, 564.7364389896393,122, 0.9999926546481056, 0.9270928502082825, 0.926885724067688, 0.08679043296423165, 0.3068391786253366, 0.3081753434213101, 2.6641336622335032e-06, 1.3678226497189484e-06, 341, 0
851, 0.0100, 0.001739595926284006, 564.9412360191345,122, 0.9999926546481056, 0.927096426486969, 0.9268714189529419, 0.08679863367600557, 0.30683497905488744, 0.3081718379862225, 4.199697410500747e-06, 1.5302014595695836e-06, 341, 0
852, 0.0100, 0.0017384770218180454, 565.1525270938873,122, 0.9999926546481056, 0.927010715007782, 0.9268714189529419, 0.08682451026233995, 0.30683090977425914, 0.30816942947425113, 4.069222028946218e-06, 1.6874265941276676e-06, 341, 0
853, 0.0100, 0.0016754402811516645, 565.5381472110748,122, 0.9999926546481056, 0.9270214438438416, 0.9268428683280945, 0.08680677776659307, 0.30682826872297336, 0.30816587526462225, 2.6409946197181178e-06, 1.7647335897621323e-06, 341, 0
854, 0.0100, 0.0016897229223508863, 565.9491720199585,120, 0.9999927750637104, 0.9270071387290955, 0.9268714189529419, 0.08682102877668038, 0.30682515074559225, 0.30816372866370145, 3.118102587018612e-06, 1.8681006727266537e-06, 341, 0
855, 0.0100, 0.0016608589701529687, 566.3593740463257,121, 0.999992714855908, 0.9270214438438416, 0.9268428683280945, 0.08680768147126149, 0.3068244098637545, 0.3081622798705223, 7.407205588338961e-07, 1.7030432959010394e-06, 341, 0
856, 0.0100, 0.001738078591429377, 566.7729871273041,120, 0.9999927750637104, 0.9270142912864685, 0.926885724067688, 0.08683015673176211, 0.30682410102834096, 0.3081632596131231, 3.089099822051189e-07, 1.4357747597444622e-06, 341, 0
857, 0.0100, 0.0016102734811194144, 566.984459400177,114, 0.9999931363105249, 0.927017867565155, 0.9268571138381958, 0.08681760157630522, 0.30682089900180454, 0.30815951229431593, 3.202177373484716e-06, 1.5556869957282714e-06, 341, 0
858, 0.0100, 0.0017022769224587573, 567.194459438324,116, 0.9999930158949201, 0.9270071387290955, 0.9268571138381958, 0.0868235131233228, 0.30681838396479366, 0.3081574610447756, 2.5148305046740482e-06, 1.632228178650447e-06, 341, 0
859, 0.0100, 0.0017021023853962636, 567.379848241806,115, 0.9999930761027225, 0.927017867565155, 0.9268714189529419, 0.08682563678661642, 0.3068164349940389, 0.30815577727517174, 1.9489614295209456e-06, 1.6614340566040653e-06, 341, 0
860, 0.0100, 0.0016844922559008841, 567.5911383628845,117, 0.9999929556871177, 0.9270321130752563, 0.9269142746925354, 0.08683260954752973, 0.30681553570062653, 0.30815539198638947, 8.9938090547248e-07, 1.562532876769381e-06, 341, 0
861, 0.0100, 0.0016841223018631672, 567.7963743209839,116, 0.9999930158949201, 0.9270214438438416, 0.9269142746925354, 0.08683168338116419, 0.3068141278584096, 0.3081540815562301, 1.4079047228610087e-06, 1.5463349582002006e-06, 341, 0
862, 0.0100, 0.0016819057374274817, 568.0075445175171,118, 0.9999928954793152, 0.9270250201225281, 0.9269142746925354, 0.08683797844022446, 0.3068130755936146, 0.3081535839832449, 1.0521554048570358e-06, 1.487925565187898e-06, 341, 0
863, 0.0100, 0.0017399109204013546, 568.2085254192352,118, 0.9999928954793152, 0.9270285964012146, 0.9269142746925354, 0.08684027427848044, 0.3068113560858383, 0.30815225850433137, 1.7195700735550545e-06, 1.5096110740893468e-06, 341, 0
864, 0.0100, 0.0017404225932918294, 568.4188053607941,119, 0.9999928352715128, 0.9270321130752563, 0.9269285798072815, 0.0868446392891684, 0.306809325516667, 0.3081507632780704, 2.030581463974279e-06, 1.5550365722550658e-06, 341, 0
865, 0.0100, 0.0017414379267114057, 568.6292791366577,123, 0.9999925944403032, 0.9270285964012146, 0.9269142746925354, 0.08685543121085523, 0.306807082253436, 0.3081495688140737, 2.2432789724691204e-06, 1.6130761695114882e-06, 341, 0
866, 0.0100, 0.0017421213882127904, 568.8399753570557,125, 0.9999924740246984, 0.9270356893539429, 0.9269000291824341, 0.08686286118454775, 0.3068045535821077, 0.3081477850307295, 2.5285782756512276e-06, 1.6872406416295414e-06, 341, 0
867, 0.0100, 0.0016857176137031083, 569.2556941509247,121, 0.999992714855908, 0.9270285964012146, 0.9269142746925354, 0.08685460860743709, 0.3068033350527342, 0.3081459909351625, 1.2184837345219357e-06, 1.63320724873244e-06, 341, 0
868, 0.0100, 0.001742411891570165, 569.6795320510864,125, 0.9999924740246984, 0.9270321130752563, 0.926885724067688, 0.08686539350607125, 0.3068031862962325, 0.3081467495294724, 1.4891697264207693e-07, 1.2853801498302004e-06, 341, 0
869, 0.0100, 0.0016309980898992257, 570.0618731975555,121, 0.999992714855908, 0.9270321130752563, 0.9269142746925354, 0.0868559659263878, 0.3068021283179128, 0.3081450146047203, 1.0579640347119224e-06, 1.2605948262048008e-06, 341, 0
870, 0.0100, 0.0016603662287869114, 570.4717502593994,125, 0.9999924740246984, 0.9270285964012146, 0.926885724067688, 0.08686593261984994, 0.30680194801724353, 0.3081456758213242, 1.803065885486177e-07, 1.0378130512363506e-06, 341, 0
871, 0.0100, 0.0016602460115305688, 570.6827960014343,123, 0.9999925944403032, 0.9270321130752563, 0.926885724067688, 0.08686239072752808, 0.30680086669438056, 0.30814444383551476, 1.0812193342313314e-06, 1.042074084437732e-06, 341, 0
872, 0.0100, 0.0016604007902961237, 570.8898937702179,123, 0.9999925944403032, 0.9270285964012146, 0.926885724067688, 0.0868639883622409, 0.30679983456157484, 0.30814366422905815, 1.032130764411221e-06, 1.0410754569565357e-06, 341, 0
873, 0.0100, 0.0016606159769078572, 571.0880599021912,122, 0.9999926546481056, 0.9270321130752563, 0.926885724067688, 0.08686677332465016, 0.30679913057726993, 0.3081432958168972, 7.040645013667302e-07, 1.0011409646965615e-06, 341, 0
874, 0.0100, 0.0016607529981079974, 571.2877750396729,122, 0.9999926546481056, 0.9270321130752563, 0.926885724067688, 0.08686814000119417, 0.3067982595760146, 0.30814263469922165, 8.709216871016778e-07, 9.872874568888633e-07, 341, 0
875, 0.0100, 0.001700052686318122, 571.4824712276459,121, 0.999992714855908, 0.9270285964012146, 0.926885724067688, 0.08687018355159222, 0.3067973160480305, 0.3081419802603011, 9.436113338479046e-07, 9.82830380093812e-07, 341, 0
876, 0.0100, 0.0017606544604325744, 571.6710820198059,119, 0.9999928352715128, 0.9270285964012146, 0.926885724067688, 0.08687263225406511, 0.3067961234450796, 0.3081411265985893, 1.1926459735911443e-06, 1.0020326432922931e-06, 341, 0
877, 0.0100, 0.0017622880889420795, 571.8339970111847,117, 0.9999929556871177, 0.927017867565155, 0.9268428683280945, 0.08687484537310763, 0.3067949654693396, 0.30814028339933075, 1.1579871340150483e-06, 1.016632656834668e-06, 341, 0
878, 0.0100, 0.0016616391642030246, 572.0386250019073,118, 0.9999928954793152, 0.9270214438438416, 0.9268428683280945, 0.08687844622771035, 0.30679341849177005, 0.3081392135838291, 1.5469504257570321e-06, 1.0602182856218422e-06, 341, 0
879, 0.0100, 0.0016621586014253236, 572.2498390674591,118, 0.9999928954793152, 0.9270392656326294, 0.9267714023590088, 0.08688560921672972, 0.3067913118941126, 0.3081379564686302, 2.106569899573696e-06, 1.1355685306115755e-06, 341, 0
880, 0.0100, 0.0017022197058510172, 572.4551441669464,119, 0.9999928352715128, 0.9270392656326294, 0.9267571568489075, 0.0868909374553735, 0.3067884392323006, 0.3081357865403321, 2.8726590610705927e-06, 1.2460068282524256e-06, 341, 0
881, 0.0100, 0.0017045414379825289, 572.6369478702545,120, 0.9999927750637104, 0.9270321130752563, 0.9267428517341614, 0.08690319946615589, 0.3067848324963165, 0.3081335655094065, 3.60675193433746e-06, 1.3857344294365612e-06, 341, 0
882, 0.0100, 0.0016627453182875215, 572.8315591812134,118, 0.9999928954793152, 0.9270321130752563, 0.9267571568489075, 0.08689329445667078, 0.3067845646321521, 0.3081322591611596, 2.678568458147623e-07, 1.1757156028169564e-06, 341, 0
883, 0.0100, 0.0017000531069216638, 573.22429728508,121, 0.999992714855908, 0.9270250201225281, 0.9267714023590088, 0.08690757149711426, 0.30678091588691847, 0.30813021024567405, 3.6487325305589735e-06, 1.3166982441289875e-06, 341, 0
884, 0.0100, 0.0017058121741492284, 573.3980321884155,121, 0.999992714855908, 0.9270250201225281, 0.9267714023590088, 0.08690633529556123, 0.3067788078464488, 0.30812810097350984, 2.107915598681398e-06, 1.3801393946533283e-06, 341, 0
885, 0.0100, 0.001706885237331486, 573.5973613262177,120, 0.9999927750637104, 0.927010715007782, 0.9267714023590088, 0.08691866278038181, 0.30677850389408656, 0.30812885393935535, 3.040226317363448e-07, 1.1863729847830422e-06, 341, 0
886, 0.0100, 0.001699714269189987, 573.9905049800873,120, 0.9999927750637104, 0.9270250201225281, 0.9267714023590088, 0.08690411292503572, 0.30677642196433186, 0.3081257388524153, 2.081897614747419e-06, 1.2550038571542157e-06, 341, 0
887, 0.0100, 0.0017001224321674857, 574.3545689582825,118, 0.9999928954793152, 0.927010715007782, 0.9267714023590088, 0.08690753562850681, 0.306774811260239, 0.3081246357928443, 1.610923209494075e-06, 1.286731812595353e-06, 341, 0
888, 0.0100, 0.0017002239191244582, 574.9352269172668,118, 0.9999928954793152, 0.927010715007782, 0.9267714023590088, 0.0869086087374174, 0.30677460576346205, 0.3081245543931318, 2.0537986727964253e-07, 1.0710136882827643e-06, 341, 0
889, 0.0100, 0.0016995875367788278, 575.1212937831879,116, 0.9999930158949201, 0.9270214438438416, 0.9267714023590088, 0.08690116039922324, 0.3067744168715312, 0.3081238280692173, 1.8876105517540154e-07, 9.003404429800232e-07, 341, 0
890, 0.0100, 0.00169993250356471, 575.3204507827759,116, 0.9999930158949201, 0.9270071387290955, 0.9267714023590088, 0.08690481401955806, 0.30677220635602903, 0.3081223024300499, 2.210569839677934e-06, 9.849552673931524e-07, 341, 0
891, 0.0100, 0.0017000455358542168, 575.5148568153381,117, 0.9999929556871177, 0.9270142912864685, 0.9267714023590088, 0.08690553709370197, 0.3067706760722122, 0.30812095081989443, 1.530342023436937e-06, 1.0293278105949582e-06, 341, 0
892, 0.0100, 0.0016996832150731527, 575.8929595947266,115, 0.9999930761027225, 0.9270071387290955, 0.9267714023590088, 0.08690076752431627, 0.30676990853220293, 0.30811982913702124, 7.675723033284676e-07, 9.995632159641073e-07, 341, 0
893, 0.0100, 0.0016995086183373754, 576.0872805118561,116, 0.9999930158949201, 0.927010715007782, 0.9267714023590088, 0.08689952044050156, 0.3067688783650535, 0.30811889005410387, 1.0300127556983618e-06, 1.0025672167974049e-06, 341, 0
894, 0.0100, 0.0016997703144569255, 576.281994342804,116, 0.9999930158949201, 0.9270071387290955, 0.9267714023590088, 0.0869013905326068, 0.30676757504661034, 0.3081177485555958, 1.303380011030697e-06, 1.0292224603378986e-06, 341, 0
895, 0.0100, 0.0016995191747724977, 576.6540553569794,116, 0.9999930158949201, 0.927010715007782, 0.9267714023590088, 0.08689857483263219, 0.30676648137248697, 0.3081165379183368, 1.0936808391703856e-06, 1.035493530631695e-06, 341, 0
896, 0.0100, 0.001699556475489909, 576.8540835380554,116, 0.9999930158949201, 0.927010715007782, 0.9267714023590088, 0.0868989668729177, 0.3067652821100372, 0.30811544702669236, 1.1993524639541953e-06, 1.050817590305844e-06, 341, 0
897, 0.0100, 0.0016964674821528345, 577.0538465976715,116, 0.9999930158949201, 0.927017867565155, 0.9267714023590088, 0.08689568842569376, 0.3067650613861075, 0.3081149528045329, 2.205777623887073e-07, 8.989401402977021e-07, 341, 0
898, 0.0100, 0.0016634164869058212, 577.2535927295685,115, 0.9999930761027225, 0.9270142912864685, 0.9267714023590088, 0.08689520218460163, 0.306762890520142, 0.30811282430987597, 2.1709844535977574e-06, 9.818007677771915e-07, 341, 0
899, 0.0100, 0.0016823945024714107, 577.4524257183075,114, 0.9999931363105249, 0.927017867565155, 0.9267714023590088, 0.08689408992099532, 0.3067611867825353, 0.308111070863834, 1.7036908870338152e-06, 1.03743312472519e-06, 341, 0
900, 0.0100, 0.001667992362897628, 577.6473157405853,113, 0.9999931965183273, 0.9270214438438416, 0.9267714023590088, 0.08689375734255798, 0.30675988271270666, 0.30810970658628806, 1.3040173273415334e-06, 1.061432633635176e-06, 341, 0
901, 0.0100, 0.0016966565306500375, 577.8414566516876,111, 0.9999933169339321, 0.927017867565155, 0.9267714023590088, 0.08689294778779288, 0.30675789286195276, 0.30810774477144776, 1.9898345843816223e-06, 1.1302769987110829e-06, 341, 0
902, 0.0100, 0.0016680688673178065, 578.0227754116058,110, 0.9999933771417345, 0.9270285964012146, 0.9267857074737549, 0.0868940044052821, 0.30675423783368677, 0.3081041453115356, 3.655199360852457e-06, 1.2710349940246267e-06, 341, 0
903, 0.0100, 0.0016963129334900105, 578.2256183624268,113, 0.9999931965183273, 0.9270356893539429, 0.9267857074737549, 0.08689638108131222, 0.3067507989614417, 0.308100817302915, 3.4387929956913865e-06, 1.4040493094757846e-06, 341, 0
904, 0.0100, 0.0017029515286217456, 578.4252371788025,112, 0.9999932567261297, 0.9270356893539429, 0.9267714023590088, 0.08689509928227242, 0.30674755439014206, 0.30809771582871887, 3.2445546928605573e-06, 1.52672084119947e-06, 341, 0
905, 0.0100, 0.0016634097511312564, 578.6197023391724,113, 0.9999931965183273, 0.9270214438438416, 0.9267714023590088, 0.08689586484449706, 0.30674486689389086, 0.30809510937949003, 2.687550616498058e-06, 1.6155460284267942e-06, 341, 0
906, 0.0100, 0.001764002014106229, 578.8204534053802,113, 0.9999931965183273, 0.9270250201225281, 0.9267714023590088, 0.08689999086038924, 0.30674286601764156, 0.30809326954825833, 2.0007517143039166e-06, 1.65046653193755e-06, 341, 0
907, 0.0100, 0.0016836132890094473, 579.0209782123566,110, 0.9999933771417345, 0.9270285964012146, 0.9267714023590088, 0.08689364692090294, 0.30673940720369863, 0.3080898129895367, 3.458872020967174e-06, 1.7772130732744238e-06, 341, 0
908, 0.0100, 0.0016565804768976932, 579.2222599983215,110, 0.9999933771417345, 0.9270285964012146, 0.9267714023590088, 0.08689301133368874, 0.3067380559105872, 0.3080885168493568, 1.3513073758852912e-06, 1.7291830272482404e-06, 341, 0
909, 0.0100, 0.0016631705542340973, 579.3944330215454,109, 0.9999934373495369, 0.9270250201225281, 0.9267714023590088, 0.08689460436661023, 0.3067366306231354, 0.30808717318405565, 1.4253073549186368e-06, 1.6960854177810092e-06, 341, 0
910, 0.0100, 0.0016996416812355044, 579.5938770771027,109, 0.9999934373495369, 0.9270321130752563, 0.9267571568489075, 0.08689530571707953, 0.30673591497128366, 0.30808652838837014, 7.156127791452249e-07, 1.5558608649833895e-06, 341, 0
911, 0.0100, 0.0017333370106458548, 579.7889323234558,108, 0.9999934975573394, 0.9270285964012146, 0.9267571568489075, 0.08689554766455186, 0.30673447696115674, 0.30808508790159495, 1.4380889009069087e-06, 1.5436621471247033e-06, 341, 0
912, 0.0100, 0.0017334293980634764, 579.9874541759491,111, 0.9999933169339321, 0.9270285964012146, 0.9267571568489075, 0.08689796640579969, 0.30673361255954085, 0.3080842988153849, 8.643898122273619e-07, 1.4566928657088004e-06, 341, 0
913, 0.0100, 0.0017334634250491861, 580.1715171337128,112, 0.9999932567261297, 0.9270285964012146, 0.9267571568489075, 0.08689848705476125, 0.3067317250728756, 0.30808241674162007, 1.8874861346107608e-06, 1.494925571901883e-06, 341, 0
914, 0.0100, 0.0017442389319180494, 580.3655750751495,116, 0.9999930158949201, 0.9270428419113159, 0.9267571568489075, 0.08690455936675417, 0.30673116095826836, 0.30808196136920674, 5.640356823821691e-07, 1.3560892454011617e-06, 341, 0
915, 0.0100, 0.001733517011051715, 580.7529611587524,113, 0.9999931965183273, 0.9270285964012146, 0.9267428517341614, 0.08689992838091404, 0.3067298407304649, 0.3080805837595496, 1.3202510706911141e-06, 1.3524620803675327e-06, 341, 0
916, 0.0100, 0.0017441207683965229, 580.9314341545105,116, 0.9999930158949201, 0.9270392656326294, 0.9267714023590088, 0.08690349935725279, 0.3067291502907893, 0.30807997740561177, 6.904120225526e-07, 1.2645133601565293e-06, 341, 0
917, 0.0100, 0.0017443391007576615, 581.3209962844849,115, 0.9999930761027225, 0.9270428419113159, 0.9267571568489075, 0.08690055920092496, 0.30672842029716646, 0.308079227221894, 7.299519061421123e-07, 1.1969072694841953e-06, 341, 0
918, 0.0100, 0.0017440225465082343, 581.5208225250244,116, 0.9999930158949201, 0.9270392656326294, 0.9267714023590088, 0.08690289931065673, 0.30672790502031483, 0.3080787847859012, 5.153878388508559e-07, 1.1001904502022022e-06, 341, 0
919, 0.0100, 0.0017180374492845236, 581.6968936920166,114, 0.9999931363105249, 0.9270392656326294, 0.9267714023590088, 0.08690108467650022, 0.3067270275755877, 0.30807792532587575, 8.774798222477287e-07, 1.0755851503330604e-06, 341, 0
920, 0.0100, 0.0017181077111312437, 581.8967456817627,114, 0.9999931363105249, 0.9270392656326294, 0.9267714023590088, 0.08690144355579613, 0.3067262621520511, 0.3080771753016511, 7.65430196891792e-07, 1.0396110262873747e-06, 341, 0
921, 0.0100, 0.0017182106126986583, 582.0921137332916,115, 0.9999930761027225, 0.9270392656326294, 0.9267571568489075, 0.08690199542875031, 0.3067255402378147, 0.3080764989274236, 7.21906489253854e-07, 1.002378825458469e-06, 341, 0
922, 0.0100, 0.0017182803666993497, 582.2869687080383,115, 0.9999930761027225, 0.9270428419113159, 0.9267571568489075, 0.08690230536592779, 0.3067246614041253, 0.30807562893709484, 8.787694427692117e-07, 9.892730776256315e-07, 341, 0
923, 0.0100, 0.0017183402997552135, 582.4702618122101,115, 0.9999930761027225, 0.9270464181900024, 0.9267571568489075, 0.08690277851141898, 0.30672378807676337, 0.30807477583500087, 8.733761081569646e-07, 9.770228074382603e-07, 341, 0
924, 0.0100, 0.0017184629016475737, 582.6644508838654,114, 0.9999931363105249, 0.9270428419113159, 0.9267571568489075, 0.08690438531011759, 0.30672304993409394, 0.3080740900239029, 7.381741522483054e-07, 9.50014240096727e-07, 341, 0
925, 0.0100, 0.0017185128581589239, 582.864629983902,114, 0.9999931363105249, 0.9270428419113159, 0.9267571568489075, 0.08690509672811277, 0.3067220452247382, 0.30807310579160085, 1.0046043197320387e-06, 9.553370209823935e-07, 341, 0
926, 0.0100, 0.0017187641137405576, 583.0408771038055,113, 0.9999931965183273, 0.927049994468689, 0.9267571568489075, 0.08690947613181718, 0.30672153161247606, 0.3080726785139672, 5.135896486985203e-07, 8.978474905927745e-07, 341, 0
927, 0.0100, 0.0017188290581819695, 583.2360219955444,112, 0.9999932567261297, 0.9270535707473755, 0.9267571568489075, 0.08690997566062204, 0.3067196596827498, 0.30807081633892724, 1.8719394694333147e-06, 9.662989241174412e-07, 341, 0
928, 0.0100, 0.0017375495820683559, 583.4298989772797,113, 0.9999931965183273, 0.927057147026062, 0.9267857074737549, 0.08691661059846942, 0.3067186525304183, 0.3080699000297189, 1.0070998807676368e-06, 9.70303506510729e-07, 341, 0
929, 0.0100, 0.0017375869168155561, 583.6316130161285,113, 0.9999931965183273, 0.927057147026062, 0.926800012588501, 0.08691502569654545, 0.3067170622649287, 0.30806828590313606, 1.5904316528758677e-06, 1.0194556609538362e-06, 341, 0
930, 0.0100, 0.0017373187082525196, 583.832358121872,114, 0.9999931363105249, 0.927049994468689, 0.9267714023590088, 0.08692013634942898, 0.30671551029920635, 0.3080667918028181, 1.552021626938238e-06, 1.0632154637618607e-06, 341, 0
931, 0.0100, 0.001736983150008835, 584.0268542766571,111, 0.9999933169339321, 0.9270428419113159, 0.926800012588501, 0.08692666608859165, 0.3067135349274197, 0.30806489927402825, 1.975310957358367e-06, 1.1311565205438202e-06, 341, 0
932, 0.0100, 0.0017367896080197236, 584.4151222705841,112, 0.9999932567261297, 0.927049994468689, 0.9267857074737549, 0.08693144542894905, 0.30671340490310145, 0.30806481557225124, 1.2995917003655322e-07, 9.110686985784141e-07, 341, 0
933, 0.0100, 0.0017370522940272112, 584.8006010055542,112, 0.9999932567261297, 0.9270464181900024, 0.9267857074737549, 0.08692395446687126, 0.3067122379462949, 0.3080635858222434, 1.166928078000229e-06, 9.339001008460305e-07, 341, 0
934, 0.0100, 0.0017367143144744882, 585.1932258605957,112, 0.9999932567261297, 0.9270535707473755, 0.9267857074737549, 0.0869320171860415, 0.30671190466963505, 0.30806333207756326, 3.332423335056234e-07, 8.424543881321867e-07, 341, 0
935, 0.0100, 0.001737002697820999, 585.5659649372101,111, 0.9999933169339321, 0.9270428419113159, 0.926800012588501, 0.08692381425201157, 0.30671080781101767, 0.3080621760592745, 1.096893041729885e-06, 8.649842211521352e-07, 341, 0
936, 0.0100, 0.001736835946378311, 586.1608836650848,112, 0.9999932567261297, 0.927049994468689, 0.9267857074737549, 0.08692754989685891, 0.3067104537355852, 0.30806186001999003, 3.5417009847105163e-07, 7.910948475442375e-07, 341, 0
937, 0.0100, 0.0017368360087175391, 586.7391827106476,112, 0.9999932567261297, 0.927049994468689, 0.9267857074737549, 0.08692656831416504, 0.30670993430468285, 0.30806134004669183, 4.35057316505727e-07, 7.451785547960051e-07, 350, 0
938, 0.0100, 0.0017368402093485868, 586.9340858459473,112, 0.9999932567261297, 0.927049994468689, 0.9267857074737549, 0.08692590133702748, 0.30670940627023285, 0.3080608248624301, 5.280162963527957e-07, 7.199445457344357e-07, 350, 0
939, 0.0100, 0.001719737034867666, 587.134272813797,111, 0.9999933169339321, 0.927049994468689, 0.9267857074737549, 0.0869254618917516, 0.30670906977270207, 0.3080604997163693, 3.3661800874495995e-07, 6.672412325574842e-07, 350, 0
940, 0.0100, 0.0017197295057142026, 587.3347079753876,110, 0.9999933771417345, 0.927049994468689, 0.9267857074737549, 0.08692500228248175, 0.3067086042702121, 0.30806004468828874, 4.654149709515387e-07, 6.436334747560725e-07, 350, 0
941, 0.0100, 0.001719718086813207, 587.5072462558746,110, 0.9999933771417345, 0.927049994468689, 0.9267714023590088, 0.08692447847944107, 0.306708321607569, 0.30805977504582527, 2.8273281987845067e-07, 5.928057171132673e-07, 350, 0
942, 0.0100, 0.0017197130926079965, 587.7112302780151,110, 0.9999933771417345, 0.927049994468689, 0.9267714023590088, 0.08692399704932853, 0.30670794609018276, 0.30805939856029285, 3.755589333964693e-07, 5.66355281384541e-07, 350, 0
943, 0.0100, 0.0017197032483362643, 587.9067890644073,110, 0.9999933771417345, 0.927049994468689, 0.9267714023590088, 0.0869232950217611, 0.30670752528564205, 0.30805897488381606, 4.205923013200774e-07, 5.497512065296218e-07, 350, 0
944, 0.0100, 0.0017196967951646702, 588.1032991409302,110, 0.9999933771417345, 0.927049994468689, 0.9267714023590088, 0.08692256393337174, 0.3067069357735198, 0.30805837343143466, 5.896577823794047e-07, 5.536172013278284e-07, 350, 0
945, 0.0100, 0.0017196899804039086, 588.2912349700928,110, 0.9999933771417345, 0.927049994468689, 0.9267714023590088, 0.08692200335692193, 0.3067065259437891, 0.30805795114270973, 4.097160546945311e-07, 5.372011283365896e-07, 350, 0
946, 0.0100, 0.001719682509929749, 588.4875061511993,108, 0.9999934975573394, 0.927049994468689, 0.9267714023590088, 0.08692148508166038, 0.30670605159654, 0.30805746895118924, 4.742992950057534e-07, 5.305526309375536e-07, 350, 0
947, 0.0100, 0.001719676301081876, 588.6879751682281,108, 0.9999934975573394, 0.927049994468689, 0.9267714023590088, 0.08692112865924909, 0.3067056263258041, 0.30805703606149004, 4.2533036076486397e-07, 5.189532829426568e-07, 350, 0
948, 0.0100, 0.0017196551275882241, 588.8642721176147,108, 0.9999934975573394, 0.927049994468689, 0.9267857074737549, 0.08692047709943626, 0.30670536229447554, 0.30805675110383435, 2.6417494564112687e-07, 4.850702057671488e-07, 350, 0
949, 0.0100, 0.001719635769512288, 589.0218102931976,108, 0.9999934975573394, 0.927049994468689, 0.9267857074737549, 0.08691981869367556, 0.30670465753600945, 0.30805603525834185, 7.046945058597487e-07, 5.035286990026429e-07, 350, 0
950, 0.0100, 0.0017196349360065351, 589.1814131736755,108, 0.9999934975573394, 0.9270535707473755, 0.9267857074737549, 0.08691950733324372, 0.3067041551478806, 0.30805552498283306, 5.024329006175776e-07, 5.034190117036733e-07, 350, 0
951, 0.0100, 0.001719617891643388, 589.3385632038116,108, 0.9999934975573394, 0.9270607233047485, 0.9267857074737549, 0.08691893284534334, 0.3067037481307578, 0.30805509490527466, 4.0700691250616927e-07, 4.928296518989401e-07, 350, 0
952, 0.0100, 0.001719614710241739, 589.4952461719513,108, 0.9999934975573394, 0.9270607233047485, 0.9267857074737549, 0.08691869744545438, 0.3067033732622484, 0.3080546979523252, 3.7487686410653254e-07, 4.79530252242843e-07, 350, 0
953, 0.0100, 0.0017195934235718316, 589.6519551277161,109, 0.9999934373495369, 0.9270607233047485, 0.9267857074737549, 0.08691809314826238, 0.30670292318422576, 0.30805421469366895, 4.500754172687138e-07, 4.765000373453775e-07, 350, 0
954, 0.0100, 0.0017195784121562848, 589.8091852664948,109, 0.9999934373495369, 0.9270607233047485, 0.9267857074737549, 0.0869176685436204, 0.30670246446719845, 0.3080537338851413, 4.586460221611688e-07, 4.746837976563252e-07, 350, 0
955, 0.0100, 0.0017195551519777034, 589.9686181545258,109, 0.9999934373495369, 0.927057147026062, 0.9267857074737549, 0.08691717462777308, 0.3067019452019304, 0.30805318926290876, 5.192798976372259e-07, 4.789653745560207e-07, 350, 0
956, 0.0100, 0.0017195129785142998, 590.1257472038269,109, 0.9999934373495369, 0.927057147026062, 0.9267857074737549, 0.08691644520893949, 0.30670131248159593, 0.3080525104107752, 6.327098134861764e-07, 4.92486311208288e-07, 350, 0
957, 0.0100, 0.0017194509392796059, 590.2867214679718,108, 0.9999934975573394, 0.9270535707473755, 0.9267857074737549, 0.08691569150405402, 0.3067005422422232, 0.3080516776822735, 7.70268347882741e-07, 5.150139022400496e-07, 350, 0
958, 0.0100, 0.0016609234178372348, 590.4416575431824,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691538234893291, 0.30670004862105127, 0.3080511560614637, 4.936959336343527e-07, 5.128413234538906e-07, 350, 0
959, 0.0100, 0.0017194492308680142, 590.8310236930847,108, 0.9999934975573394, 0.9270535707473755, 0.9267857074737549, 0.086915029000075, 0.3066996664032251, 0.30805081869327217, 3.8208216768254033e-07, 4.979667989855749e-07, 350, 0
960, 0.0100, 0.001668272695278279, 591.2193200588226,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691478962693575, 0.3066995094635908, 0.3080506213127726, 1.5700681277319717e-07, 4.436823973904876e-07, 350, 0
961, 0.0100, 0.0017194425024483618, 591.5873520374298,108, 0.9999934975573394, 0.9270535707473755, 0.9267857074737549, 0.08691446761912464, 0.30669918563702875, 0.30805033098832635, 3.238939890182202e-07, 4.2993744163513863e-07, 350, 0
962, 0.0100, 0.0016609134286273526, 591.9825940132141,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691429563959353, 0.3066990935937348, 0.3080502150005466, 9.208897983059572e-08, 3.685407431414795e-07, 350, 0
963, 0.0100, 0.0016444662883738639, 592.1592469215393,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691384319861802, 0.3066987809683245, 0.3080499270637709, 3.1246124670980535e-07, 3.6250714643815453e-07, 350, 0
964, 0.0100, 0.0016527107194219744, 592.3548567295074,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.0869135302460405, 0.30669853910767647, 0.30804968904370417, 2.4185116936914497e-07, 3.481286248097112e-07, 350, 0
965, 0.0100, 0.0016118939673584346, 592.5537285804749,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691333425064472, 0.30669837819862206, 0.30804953201916613, 1.6091504873028128e-07, 3.222741170277789e-07, 350, 0
966, 0.0100, 0.0015777725677246948, 592.7489216327667,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691324538817974, 0.30669830146738186, 0.30804944828570413, 7.67919591249111e-08, 2.792122441247938e-07, 350, 0
967, 0.0100, 0.001670251840282456, 592.9300525188446,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691303237021324, 0.30669826367239356, 0.30804940641315964, 3.7754402493206385e-08, 2.2857976055603327e-07, 350, 0
968, 0.0100, 0.0016549374824297253, 593.321695804596,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691297108582918, 0.3066981704896832, 0.30804930905053196, 9.310945575657925e-08, 2.0894566964483288e-07, 350, 0
969, 0.0100, 0.0016869097187585372, 593.5170738697052,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.08691285113169712, 0.306698093243809, 0.30804922483364305, 7.734935741909865e-08, 1.891802122705852e-07, 350, 0
970, 0.0100, 0.0016869003155577807, 593.6981840133667,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691272452196973, 0.3066980376865757, 0.3080491629842284, 5.5559375267133504e-08, 1.6736470369095707e-07, 350, 0
971, 0.0100, 0.0016290187388896679, 593.8933708667755,107, 0.9999935577651418, 0.927057147026062, 0.9267857074737549, 0.0869126832660858, 0.30669798579571067, 0.308049115162565, 5.179876289007623e-08, 1.4884334600771982e-07, 350, 0
972, 0.0100, 0.0016869006353145274, 594.2882115840912,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691263966559684, 0.30669796417358897, 0.308049091272688, 2.1619700474317938e-08, 1.2272737613504593e-07, 350, 0
973, 0.0100, 0.0016868936922393297, 594.463374376297,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691256100334825, 0.3066979281321811, 0.3080490479748794, 3.611392046520834e-08, 1.0859623485339977e-07, 350, 0
974, 0.0100, 0.0016290170820716407, 594.6579632759094,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691248675024948, 0.3066978718213341, 0.30804899228588434, 5.629043642318976e-08, 1.0168965006398146e-07, 350, 0
975, 0.0100, 0.0016868734188298408, 594.8575325012207,108, 0.9999934975573394, 0.9270607233047485, 0.9267857074737549, 0.08691234911116641, 0.3066978538769617, 0.3080489657823656, 1.799046384087788e-08, 8.551716865980918e-08, 350, 0
976, 0.0100, 0.001668361269367041, 595.2300183773041,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691232864349065, 0.30669779541365666, 0.30804891115871813, 5.853169837699568e-08, 8.233549386983321e-08, 350, 0
977, 0.0100, 0.0015282685672237553, 595.4261453151703,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691231634888241, 0.30669775512742437, 0.308048876437495, 4.023890920468176e-08, 7.664661954550737e-08, 350, 0
978, 0.0100, 0.0015816922661889546, 596.2215352058411,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691223649263823, 0.30669772589096983, 0.30804884955742656, 2.9200880158342102e-08, 6.959584287915144e-08, 351, 0
979, 0.0100, 0.0016702390225576146, 596.4334061145782,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121892981474, 0.3066977089164533, 0.30804883350294726, 1.6981665740267715e-08, 6.043979712404527e-08, 351, 0
980, 0.0100, 0.0015880995531376044, 596.6409122943878,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691217327484482, 0.3066976863730213, 0.30804881066098955, 2.2575826041926206e-08, 5.477155400259169e-08, 351, 0
981, 0.0100, 0.0016444595477513287, 596.8188710212708,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691214070772907, 0.3066976766858259, 0.30804880174627464, 9.682873003402648e-09, 4.605745965810431e-08, 351, 0
982, 0.0100, 0.0016444595437564169, 597.2378740310669,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121403483038, 0.3066976757361415, 0.3080488007451391, 9.756925267723204e-10, 3.132573575714067e-08, 351, 0
983, 0.0100, 0.0016444595440053029, 597.6496431827545,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121404246714, 0.30669767551237775, 0.30804880051355654, 2.1564239283122788e-10, 1.9040772601080323e-08, 351, 0
984, 0.0100, 0.0016444595440053029, 597.6496431827545,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121404246714, 0.30669767551237775, 0.30804880051355654, 2.1564239283122788e-10, 1.2164367269305733e-08, 351, 0
985, 0.0100, 0.0016317830908007796, 598.8888711929321,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121310515687, 0.3066976683748517, 0.30804879288344794, 6.984474276716668e-09, 1.1507843412669966e-08, 351, 0
986, 0.0100, 0.0015881015701782917, 599.078360080719,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691211756537673, 0.30669765958405043, 0.3080487839426667, 9.005915679871634e-09, 1.12291617349516e-08, 351, 0
987, 0.0100, 0.0015082785925412756, 599.2858049869537,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.0869121054779461, 0.3066976539843595, 0.3080487782521939, 5.5391464193199624e-09, 1.0463015962661258e-08, 351, 0
988, 0.0100, 0.0015331280380959922, 599.4982252120972,108, 0.9999934975573394, 0.927057147026062, 0.9267857074737549, 0.08691208733996758, 0.3066976501793268, 0.3080487741455337, 3.771365830740336e-09, 9.44802568580903e-09, 351, 0


==> data/lbfgs_outs/webspam_wc_normalized_trigram.svm_1.0.csv <==
iteration, C, gtol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss, f_tol, ftol_ema, active_set_size, spred
0, 1.0000, 0.12640075571138926, 10.653610467910767,8770, 0.9994719775728345, 0.6083106994628906, 0.6060857176780701, 0.00031077078322979844, 0.529375288309771, 0.5306488766161375, 0.5293752883325059, 0.5293752883325059, 16609143, 0
1, 1.0000, 0.12067389042258565, 14.978289604187012,8900, 0.9994641505585207, 0.6084142923355103, 0.6061999797821045, 0.0003123427828631423, 0.5242147354802708, 0.5253432199178084, 0.005160552841702026, 0.33316312017782496, 16609143, 0
2, 1.0000, 0.03588310728907692, 19.25356936454773,15529, 0.9990650330363222, 0.817253589630127, 0.819442868232727, 0.0006217294491607573, 0.41852586923387786, 0.4166250935090008, 0.10568886622281282, 0.2970257851562513, 16609143, 0
3, 1.0000, 0.028298764164080205, 23.47363805770874,19198, 0.9988441306092675, 0.8581428527832031, 0.8589000105857849, 0.0009591547927771917, 0.36722330419046073, 0.36549099301542404, 0.05130256508157671, 0.24918887264764103, 16609143, 0
4, 1.0000, 0.00838774139041701, 27.69395399093628,26077, 0.9984299611364656, 0.903032124042511, 0.9041000008583069, 0.0018830984347096129, 0.2888240056507152, 0.288151402118083, 0.078399298516035, 0.22197649951742152, 16609143, 0
5, 1.0000, 0.010860617223981404, 31.923518896102905,31786, 0.9980862347924875, 0.9194071292877197, 0.9199000000953674, 0.002873498195863575, 0.24187700311948354, 0.24166000988354888, 0.046947002567089446, 0.19003652726920267, 16609143, 0
6, 1.0000, 0.006718258902823398, 36.096513986587524,33602, 0.9979768974233048, 0.9283000230789185, 0.928771436214447, 0.003882757456040958, 0.21121968573506075, 0.2115399514134456, 0.03065731736381458, 0.1583458887441725, 16609143, 0
7, 1.0000, 0.003320849654521204, 40.246484994888306,40391, 0.9975681466527201, 0.936089277267456, 0.9356714487075806, 0.0054452075609296045, 0.18329097544348094, 0.1843155969000318, 0.027928710320923783, 0.13312241906191258, 16609143, 0
8, 1.0000, 0.032991785781806046, 48.45928597450256,37043, 0.9977697223752002, 0.9379821419715881, 0.9376285672187805, 0.006007001674643794, 0.17864628755624998, 0.17924309988358245, 0.004644687880219128, 0.09517474772056256, 16609143, 0
9, 1.0000, 0.012234200975388998, 52.63274383544922,39488, 0.9976225142982994, 0.9415107369422913, 0.9408571720123291, 0.00651481294097146, 0.16659941209780796, 0.16782564856192894, 0.012046875470022311, 0.07740285911156661, 16609143, 0
10, 1.0000, 0.01260899576843411, 56.66162705421448,39329, 0.9976320873388832, 0.9449964165687561, 0.9442856907844543, 0.007136452694614023, 0.1591705853214124, 0.16055751453779415, 0.007428826771411184, 0.061231278257959376, 16609143, 0
11, 1.0000, 0.021832380339691294, 60.73188591003418,44371, 0.9973285195991147, 0.9496285915374756, 0.9493857026100159, 0.009237807354310715, 0.1493197046742956, 0.15072941195192194, 0.009850880612577578, 0.05100626216796892, 16609143, 0
12, 1.0000, 0.010208430022867468, 64.94958901405334,43603, 0.9973747591913683, 0.9589964151382446, 0.9586571455001831, 0.010753972363818386, 0.13007137356336348, 0.1316058528870161, 0.01924833111868343, 0.04627010201526986, 16609143, 0
13, 1.0000, 0.007851049126808745, 69.1501886844635,42895, 0.9974173863154769, 0.9595571160316467, 0.9592857360839844, 0.012354395201022519, 0.12269015669230741, 0.12430910980281282, 0.007381216848579564, 0.03851085917026888, 16609143, 0
14, 1.0000, 0.004253352474939029, 73.31280755996704,41610, 0.9974947533415782, 0.962071418762207, 0.9619571566581726, 0.01326033515789342, 0.11835004392667259, 0.11988111979760643, 0.00434011277897009, 0.03095814916603711, 16609143, 0
15, 1.0000, 0.0030398130603312115, 77.48255968093872,42744, 0.9974264776936413, 0.9642321467399597, 0.9640856981277466, 0.014136818236754677, 0.11342408114405993, 0.11482850673302991, 0.004925962769131334, 0.025760044097442595, 16609143, 0
16, 1.0000, 0.01249302042952617, 81.66341948509216,45129, 0.9972828820848855, 0.9661928415298462, 0.9657428860664368, 0.015846836729482113, 0.10841817585188247, 0.1090905690366932, 0.005005905327864671, 0.021867553872416037, 16609143, 0
17, 1.0000, 0.0016009609192759627, 85.82599425315857,44456, 0.9973234019359096, 0.9696249961853027, 0.9693142771720886, 0.017086710784385502, 0.1045155267364295, 0.10520092772331144, 0.0039026490945082565, 0.01840586087401581, 16609143, 0
18, 1.0000, 0.001084155653678063, 89.97493839263916,43965, 0.9973529639668947, 0.9704428315162659, 0.9700857400894165, 0.01798862692080619, 0.10315735204719274, 0.1037382413266696, 0.0013581746995363075, 0.014182607532582766, 16609143, 0
19, 1.0000, 0.009180038521766546, 98.24672436714172,42354, 0.9974499587365826, 0.970589280128479, 0.9704285860061646, 0.01954505528046727, 0.10179499379323909, 0.10235901675259441, 0.0013623582464133421, 0.01122043279979355, 16609143, 0
20, 1.0000, 0.003928677530668775, 102.39571642875671,40731, 0.9975476759998996, 0.9716821312904358, 0.9716571569442749, 0.01997862827230935, 0.09993133148831428, 0.10035330363826965, 0.001863662339949529, 0.009376599598598155, 16609143, 0
21, 1.0000, 0.006891952632284541, 104.16508841514587,9083, 0.999453132530679, 0.970339298248291, 0.9698143005371094, 0.014877750869246422, 0.09924867139873801, 0.09983427752595499, 1.3477756341903624e-05, 0.0048730693729736605, 9460, 0
22, 1.0000, 0.004024438958143191, 105.93413734436035,9072, 0.9994537948165055, 0.9717178344726562, 0.9712571501731873, 0.014886744328220054, 0.09792925783437445, 0.09849274286214667, 0.001319413586145457, 0.00427622383433008, 9460, 0
23, 1.0000, 0.002442195811280191, 107.7135362625122,9054, 0.999454878556949, 0.9721142649650574, 0.9716428518295288, 0.01489399709803009, 0.0970878609433675, 0.09762728381085425, 0.0008413968461972315, 0.0036345820281602887, 9460, 0
24, 1.0000, 0.0027734019624006292, 109.47822904586792,9085, 0.9994530121150742, 0.9742749929428101, 0.9743857383728027, 0.014952468352806217, 0.09449199492644576, 0.09492239680958309, 0.002595866035746311, 0.003514287234413126, 9460, 0
25, 1.0000, 0.0007918655589571628, 111.26738715171814,9116, 0.9994511456731994, 0.9742714166641235, 0.9743714332580566, 0.015052122803768673, 0.09188647207397808, 0.0923031336157888, 0.0026055228630664645, 0.003410696050411166, 9460, 0
26, 1.0000, 0.0015272175069762392, 113.02715420722961,9062, 0.9994543968945298, 0.9746178388595581, 0.9745285511016846, 0.015209575033023212, 0.09024468686783696, 0.09069968691800137, 0.0016417851882068873, 0.0031702269223351045, 9460, 0
27, 1.0000, 0.0037200903778525133, 114.8060052394867,9148, 0.9994492190235221, 0.974346399307251, 0.974142849445343, 0.015311826291080981, 0.08918121392319701, 0.08957929436096433, 0.0010634729637458012, 0.0028421955828150597, 9460, 0
28, 1.0000, 0.001976680121245713, 116.59312605857849,9167, 0.9994480750752763, 0.9761571288108826, 0.9760857224464417, 0.015499263194136586, 0.08662625369089905, 0.08697956976808804, 0.0025549602222467993, 0.0028120755115772227, 9460, 0
29, 1.0000, 0.014147219341578893, 118.36152005195618,9193, 0.9994465096724136, 0.9749928712844849, 0.9750285744667053, 0.015782073706339415, 0.08637821500647025, 0.08675219447563734, 0.0002480386893372877, 0.0022058512531992432, 9460, 0
30, 1.0000, 0.003732078985452974, 120.11837816238403,9162, 0.9994483761142884, 0.9770892858505249, 0.9771571159362793, 0.01584027492480475, 0.08479484030246524, 0.08516483945671298, 0.0015833746985732533, 0.002133914287071085, 9460, 0
31, 1.0000, 0.002059130903680234, 121.89024519920349,9155, 0.9994487975689053, 0.9774714112281799, 0.9774571657180786, 0.01588797233263647, 0.08454260602598844, 0.08492647758127336, 0.0002522342828954194, 0.0017236127000948486, 9460, 0
32, 1.0000, 0.000524608114730316, 123.68229341506958,9109, 0.9994515671278162, 0.9778642654418945, 0.9775999784469604, 0.01596590452477719, 0.08385875153799696, 0.08425286049716177, 0.0006838544961796367, 0.0015714193172303315, 9460, 0
33, 1.0000, 0.0030846651852584643, 125.43697452545166,9165, 0.9994481954908812, 0.9785285592079163, 0.9783142805099487, 0.016483950090451154, 0.08215155474975895, 0.08256574045579519, 0.0017071967723016612, 0.0015844963273948208, 9460, 0
34, 1.0000, 0.002820320306794484, 127.20509552955627,9064, 0.9994542764789249, 0.9788892865180969, 0.9786999821662903, 0.01628395257685521, 0.08154586452952296, 0.08210438571752032, 0.0006056902093582034, 0.0014392199438494296, 9460, 0
35, 1.0000, 0.001062582818656972, 130.75342559814453,9105, 0.999451807959026, 0.9794750213623047, 0.9790142774581909, 0.016724449425879705, 0.08059300665949916, 0.08111501830628413, 0.0009528578785073377, 0.0013810750026299534, 9460, 0
36, 1.0000, 0.0025120613507927654, 134.32568860054016,9018, 0.9994570460378359, 0.9797821640968323, 0.9793142676353455, 0.016666738048210453, 0.08037001606529377, 0.08089351618188273, 0.00022299060380648328, 0.0011508645017540185, 9460, 0
37, 1.0000, 0.0008323234936665214, 136.0500054359436,9073, 0.9994537346087031, 0.9797857403755188, 0.979285717010498, 0.01689815089379105, 0.07983239172728107, 0.08038779400404417, 0.000537624334582168, 0.0010665216278439955, 9460, 0
38, 1.0000, 0.0019401483522235462, 137.80622959136963,9098, 0.9994522294136429, 0.980446457862854, 0.9799143075942993, 0.017372660961327016, 0.07878043296116688, 0.07947945116584387, 0.0010519587589178786, 0.0010650563145723866, 9460, 0
39, 1.0000, 0.004252732201236524, 139.48931050300598,9129, 0.999450362971768, 0.9828000068664551, 0.9819428324699402, 0.01837300051925745, 0.07697498183033352, 0.0781731921918396, 0.0018054511221178016, 0.0011227779834909913, 9460, 0
40, 1.0000, 0.0013354479253363083, 141.11225867271423,9121, 0.9994508446341873, 0.9808178544044495, 0.9803571701049805, 0.01856916865428418, 0.0759943373626571, 0.07714453636004331, 0.000980644495237104, 0.0011076834289272268, 9460, 0
41, 1.0000, 0.0011714904776062565, 142.8714678287506,9096, 0.9994523498292477, 0.981032133102417, 0.9804428815841675, 0.01890549845617403, 0.07565980462641439, 0.07685203360958812, 0.00033453271499499226, 0.000982693203320985, 9460, 0
42, 1.0000, 0.005253544738559931, 144.60256481170654,9136, 0.9994499415171512, 0.9822106957435608, 0.9816285967826843, 0.019277701606917958, 0.07399092270737857, 0.07516462423835162, 0.0016688819189894788, 0.0010361406635931649, 9460, 0
43, 1.0000, 0.002130430992638058, 148.12374806404114,9150, 0.9994490986079173, 0.9833035469055176, 0.9829285740852356, 0.019847436647331854, 0.07305044841283354, 0.07408193486714225, 0.0009404743027660034, 0.0010261516305652995, 9460, 0
44, 1.0000, 0.0007700628379186561, 149.86948800086975,9138, 0.9994498211015463, 0.9832428693771362, 0.983128547668457, 0.02040944269602405, 0.07277519574742605, 0.0738574404118358, 0.00027525266393255143, 0.000899629190596478, 9460, 0
45, 1.0000, 0.000737262721719039, 151.7177550792694,6979, 0.9995798097469568, 0.9832071661949158, 0.9829428791999817, 0.0189488214892525, 0.07249424028567589, 0.07350264081712665, 6.01378498638061e-07, 0.0004330838356381498, 11457, 0
46, 1.0000, 0.003206865020662996, 153.5849928855896,7193, 0.9995669252772403, 0.9826178550720215, 0.98237144947052, 0.01892937289972528, 0.07193028090514889, 0.07290227643520511, 0.0005639593955692468, 0.0004446717715869187, 11457, 0
47, 1.0000, 0.00109761482004179, 155.43047165870667,7249, 0.9995635536403052, 0.9826393127441406, 0.9823571443557739, 0.01892838458614413, 0.07131588535291494, 0.07218632668098805, 0.0006143955536171697, 0.0004592830426900127, 11457, 0
48, 1.0000, 0.0004746788371895226, 157.29046154022217,7243, 0.9995639148871197, 0.9831071496009827, 0.9828857183456421, 0.018925856948388758, 0.07106167527704997, 0.07201510669255415, 0.0002542100823956367, 0.0004329040482176026, 11457, 0
49, 1.0000, 0.0002995486363786651, 159.14496850967407,7211, 0.999565841536797, 0.9833214282989502, 0.9830285906791687, 0.018923660154552886, 0.0709438058064509, 0.07189431518096703, 0.00011786946783622076, 0.0003800954008028404, 11457, 0
50, 1.0000, 0.0010820269985665103, 161.0072774887085,7307, 0.9995600615877652, 0.9836035966873169, 0.9833999872207642, 0.01892078405849087, 0.07065886214128116, 0.07158615825466794, 0.0002849436405594624, 0.0003692999510052293, 11457, 0
51, 1.0000, 0.0012131197962560803, 162.84776854515076,7331, 0.9995586166005074, 0.9837714433670044, 0.9833571314811707, 0.01898646649800271, 0.07023638355708173, 0.07109824656854018, 0.0004224785891080579, 0.0003743016964229566, 11457, 0
52, 1.0000, 0.0020839813695436413, 166.57139348983765,7318, 0.9995593993019387, 0.9830250144004822, 0.9826571345329285, 0.019042247709975136, 0.070093684386388, 0.07094852660765093, 0.0001426991895727009, 0.00033989264473201013, 11457, 0
53, 1.0000, 0.0009540803552055523, 168.3783655166626,7311, 0.9995598207565556, 0.9831321239471436, 0.9828285574913025, 0.01908015982063532, 0.06999245234897075, 0.07083798111598569, 0.00010123203528815405, 0.0003011198509360403, 11457, 0
54, 1.0000, 0.00026877411168337376, 170.2421953678131,7300, 0.9995604830423821, 0.9833393096923828, 0.9829857349395752, 0.01909330482498467, 0.06984371572191782, 0.07070541525439934, 0.00014873662579681368, 0.00028061264707787, 11457, 0
55, 1.0000, 0.0010937378063856666, 172.11850333213806,7351, 0.9995574124444591, 0.9836606979370117, 0.9833428859710693, 0.019192694161881928, 0.06952655439591962, 0.07045479800418149, 0.0003171613033940007, 0.00028406945359737713, 11457, 0
56, 1.0000, 0.0004421530152050758, 175.79572820663452,7298, 0.9995606034579869, 0.9832821488380432, 0.9828857183456421, 0.019216312763131262, 0.06930364613633985, 0.07009134353883925, 0.0002229082658286169, 0.0002772647758549742, 11457, 0
57, 1.0000, 0.0003259078625296381, 177.6381871700287,7305, 0.99956018200337, 0.9835535883903503, 0.983128547668457, 0.019319234330103543, 0.06911012787035684, 0.0699349482225374, 0.00019351827791938558, 0.0002674714479454644, 11457, 0
58, 1.0000, 0.003389745560448008, 179.45960426330566,7331, 0.9995586166005074, 0.9850857257843018, 0.9844285845756531, 0.019310663379241394, 0.06891661923200137, 0.06971107204923901, 0.00019350863864209256, 0.00025895226952027606, 11457, 0
59, 1.0000, 0.002520010081732839, 181.3393051624298,7373, 0.9995560878728059, 0.9841142892837524, 0.9838285446166992, 0.01961806603270815, 0.06855704524407122, 0.0695708013311034, 0.0003595739657935165, 0.0002675941244811198, 11457, 0
60, 1.0000, 0.0004859423466129332, 183.19749999046326,7364, 0.9995566297430277, 0.9847393035888672, 0.9843000173568726, 0.01959457876806018, 0.06840779387399698, 0.06939902133999529, 0.00014925139742534566, 0.0002524182530548814, 11457, 0
61, 1.0000, 0.0004642524374823807, 185.03514695167542,7358, 0.9995569909898422, 0.9847214221954346, 0.9843000173568726, 0.01960359467259763, 0.06831620620665468, 0.06931754860197967, 9.158764962302612e-05, 0.00022808271419725727, 11457, 0
62, 1.0000, 0.003032089589358681, 186.91854214668274,7473, 0.9995500670925647, 0.9843857288360596, 0.9840142726898193, 0.019939298106415718, 0.06793423085211718, 0.06913636219355213, 0.0003819753669928594, 0.00024015225606844419, 11457, 0
63, 1.0000, 0.0011814448817407566, 188.74572706222534,7454, 0.9995512110408105, 0.9854857325553894, 0.9849857091903687, 0.020026518500483204, 0.0675702776624438, 0.06875539398467774, 0.00036395319936197157, 0.00025034709597569445, 11457, 0
64, 1.0000, 0.0010185438048388768, 190.59423923492432,7472, 0.9995501273003671, 0.985667884349823, 0.9851714372634888, 0.020314741913831466, 0.06727415361677096, 0.06852532878705012, 0.0002961240154092798, 0.0002545866727004249, 11457, 0
65, 1.0000, 0.0013628863160885277, 194.25778913497925,7484, 0.999549404806738, 0.9853178858757019, 0.9845714569091797, 0.02102480734749235, 0.06685018035818989, 0.06815250883302022, 0.00042397326578183514, 0.00026790816260426374, 11457, 0
66, 1.0000, 0.00046270128078923804, 196.12923312187195,7467, 0.9995504283393791, 0.9860571622848511, 0.9854714274406433, 0.020803020768844327, 0.0665467853123276, 0.06785569182989215, 0.00030339505096939334, 0.0002712615259486934, 11457, 0
67, 1.0000, 0.0011103232222871653, 197.94897890090942,7452, 0.9995513314564153, 0.9860714077949524, 0.9854714274406433, 0.021162525560245265, 0.06631421236516605, 0.06768325390601988, 0.00023257294668327377, 0.00026711931969959017, 11457, 0
68, 1.0000, 0.00022781077995223355, 199.79763007164001,7462, 0.9995507293783912, 0.9865999817848206, 0.9860857129096985, 0.02137841297633454, 0.06581333661555899, 0.06721102409217479, 0.0005008757513116635, 0.0002844512002820749, 11457, 0
69, 1.0000, 0.0027115805418452296, 201.66285610198975,7495, 0.9995487425209115, 0.9872821569442749, 0.986557126045227, 0.022258523762452895, 0.06532261931462573, 0.06667713114347099, 0.0004907173179294483, 0.0003003932240585203, 11457, 0
70, 1.0000, 0.002337654892247478, 203.50642919540405,7481, 0.9995495854301453, 0.9861857295036316, 0.9857000112533569, 0.022098840712050535, 0.06514437400946338, 0.06654059438799088, 0.00017824529089564833, 0.0002851168770046758, 11457, 0
71, 1.0000, 0.0011736105741487729, 205.3409070968628,7473, 0.9995500670925647, 0.9865642786026001, 0.9860714077949524, 0.022234274400075905, 0.0650463850787173, 0.06645054796009207, 9.798891746393146e-05, 0.00025623492779908706, 11457, 0
72, 1.0000, 0.0008083305502564375, 207.19690704345703,7464, 0.9995506089627864, 0.9867392778396606, 0.9861999750137329, 0.02231027074426161, 0.0648432791976509, 0.06629434738773807, 0.00020310589307696858, 0.0002503495115538014, 11457, 0
73, 1.0000, 0.0016094604231030015, 210.904541015625,7490, 0.9995490435599236, 0.9877428412437439, 0.9872571229934692, 0.023425232537844533, 0.06442653860925869, 0.06612241191586016, 0.00041674058135519887, 0.0002634381409092552, 11457, 0
74, 1.0000, 0.0006954883724404255, 214.61769700050354,7462, 0.9995507293783912, 0.9871964454650879, 0.9866999983787537, 0.022665125716573246, 0.06421397358285277, 0.0657857318380059, 0.00021256503693237172, 0.00025784574608490586, 11457, 0
75, 1.0000, 0.0013232689833107467, 216.49262070655823,7510, 0.9995478394038754, 0.9883464574813843, 0.9875571131706238, 0.0239258566509518, 0.06411456789973606, 0.06601585373043488, 9.940569606931016e-05, 0.00023440404446738747, 11457, 0
76, 1.0000, 0.0011472545766346971, 220.03271865844727,7474, 0.9995500068847623, 0.9880856871604919, 0.987500011920929, 0.022904306256264117, 0.06370234884952708, 0.06542905523115677, 0.00041221904702468115, 0.00024801696930893725, 11457, 0
77, 1.0000, 0.0024414558575987897, 221.76607465744019,7469, 0.9995503079237743, 0.9874500036239624, 0.9869428277015686, 0.02272139089307999, 0.06358657272381531, 0.06536572565728839, 0.00011577613133333109, 0.00022982388403596, 11457, 0
78, 1.0000, 0.0010519300696291596, 223.58440351486206,7475, 0.9995499466769598, 0.98775714635849, 0.9871857166290283, 0.022614307672854068, 0.0634825882724291, 0.06524303256926221, 0.00010398443481861308, 0.0002123012139746937, 11457, 0
79, 1.0000, 0.0003926752863408723, 225.40886545181274,7467, 0.9995504283393791, 0.987967848777771, 0.9874571561813354, 0.022593896799759483, 0.0633805735105048, 0.0651477392046618, 0.00010201476615254168, 0.00019729838650285229, 11457, 0
80, 1.0000, 0.0010787863446028974, 227.2338182926178,7482, 0.9995495252223429, 0.9883214235305786, 0.9875714182853699, 0.022311805797640496, 0.06319178658809349, 0.06491530954782726, 0.0001887869300180589, 0.00019643025149391444, 11457, 0
81, 1.0000, 0.0013411223594749567, 229.0831801891327,7449, 0.9995515120798225, 0.987960696220398, 0.9872714281082153, 0.02291304984983848, 0.06299227323542775, 0.06475286736110342, 0.0001995133446344305, 0.0001967364046145325, 11457, 0
82, 1.0000, 0.0013009609277239325, 230.93576335906982,7474, 0.9995500068847623, 0.9886642694473267, 0.9878285527229309, 0.022633800261068912, 0.06291458734861397, 0.06469799541130784, 7.768588510363716e-05, 0.00017927943263429768, 11457, 0
83, 1.0000, 0.0018680051501012423, 234.62421345710754,7454, 0.9995512110408105, 0.9887535572052002, 0.9880571365356445, 0.02277835123661283, 0.06274170319913638, 0.0644904497636844, 0.0001728841538781306, 0.0001786294006616256, 11457, 0
84, 1.0000, 0.0027826702245570827, 236.46631240844727,7461, 0.9995507895861936, 0.9881071448326111, 0.9873428344726562, 0.022856688671585416, 0.06270747262919389, 0.0645232929780557, 3.4230556895928355e-05, 0.00015142550944486038, 11457, 0
85, 1.0000, 0.0010537801278886416, 238.3040452003479,7432, 0.9995525356124636, 0.9884464144706726, 0.9876857399940491, 0.022967823580271583, 0.06258118077113006, 0.06438716062834099, 0.00012629188828285065, 0.00014870195722661828, 11457, 0
86, 1.0000, 0.0007078236823921946, 240.1289119720459,7394, 0.9995548235089553, 0.9885321259498596, 0.98775714635849, 0.022994512368825184, 0.06253733412844226, 0.06434518237319704, 4.384660921755157e-05, 0.00013160688734425855, 11457, 0
87, 1.0000, 0.00025267111171991207, 241.96983575820923,7450, 0.9995514518720201, 0.9888785481452942, 0.9880714416503906, 0.02335482952748732, 0.06235839012222534, 0.06419932146718879, 0.00017894400796110432, 0.0001357133190724796, 11457, 0
88, 1.0000, 0.001024915014539931, 243.82240176200867,7441, 0.9995519937422418, 0.9886536002159119, 0.9878285527229309, 0.023411001976312205, 0.06208643091608986, 0.06393129427493947, 0.0002719592147588726, 0.00014548244880014483, 11457, 0
89, 1.0000, 0.0002359578444083549, 245.630961894989,7423, 0.9995530774826853, 0.9887857437133789, 0.9877856969833374, 0.023303414544503298, 0.06185142324182384, 0.06372698143988743, 0.0002350076909866175, 0.00015262924287668355, 11457, 0
90, 1.0000, 0.0011534338379669317, 247.5015571117401,7465, 0.999550548754984, 0.9889500141143799, 0.9878285527229309, 0.024033326018231892, 0.06183177564512213, 0.06385178829607846, 1.9647585698251424e-05, 0.00012433829107940915, 11457, 0
91, 1.0000, 0.0012913302304969527, 251.1652159690857,7431, 0.999552595820266, 0.9891464114189148, 0.9880714416503906, 0.023675927345567508, 0.06164487939703618, 0.063572283259808, 0.00018689626261729486, 0.0001295103468092826, 11457, 0
92, 1.0000, 0.000251930446050559, 252.9956498146057,7419, 0.9995533183138949, 0.9889321327209473, 0.9878571629524231, 0.02356253200385699, 0.06158125330130734, 0.06350523436790174, 6.36260828203658e-05, 0.00012062505888580773, 11457, 0
93, 1.0000, 0.000497370836612395, 254.82876181602478,7392, 0.9995549439245601, 0.9888785481452942, 0.9878571629524231, 0.023513205294465107, 0.06154627782872549, 0.06347080932788134, 3.4975478223175926e-05, 0.00010657863424511131, 11457, 0
94, 1.0000, 0.0002786700718832798, 256.7080907821655,7348, 0.9995575930678663, 0.9890785813331604, 0.9881285429000854, 0.02345732113885385, 0.06142113401383855, 0.06336176980406999, 0.00012514381461791596, 0.00010830389469662112, 11457, 0
95, 1.0000, 0.00018348800218927872, 258.5446147918701,7343, 0.9995578941068783, 0.9891928434371948, 0.9882714152336121, 0.023452427121581593, 0.061280985934392615, 0.06318208389883996, 0.00014014806972588445, 0.0001111318077871588, 11457, 0
96, 1.0000, 0.0001930069945167758, 260.35084080696106,7241, 0.9995640353027245, 0.9890285730361938, 0.9881142973899841, 0.023417404201996023, 0.061161623790685404, 0.06303435036802821, 0.00011936212662585349, 0.00011192863204073853, 11457, 0
97, 1.0000, 0.0005133475042849087, 264.0160357952118,7282, 0.9995615667828256, 0.9892035722732544, 0.9883000254631042, 0.023354823477118473, 0.06113049327992463, 0.06299948218949658, 3.113051862382171e-05, 9.848400736945749e-05, 11457, 0
98, 1.0000, 0.0005097279752152396, 267.7259259223938,7157, 0.9995690927581272, 0.9890000224113464, 0.9881142973899841, 0.02331969626442483, 0.06108843492371103, 0.06297937687179642, 4.2058361705607505e-05, 9.045120895481385e-05, 11457, 0
99, 1.0000, 0.000641919768344445, 269.57550573349,7137, 0.9995702969141755, 0.989260733127594, 0.9883714318275452, 0.023294903279669398, 0.06105778189775279, 0.06294045366381938, 3.0653009764708417e-05, 8.117461746631912e-05, 11457, 0
100, 1.0000, 0.0006414398691298704, 273.2523376941681,7117, 0.9995715010702237, 0.989260733127594, 0.9883714318275452, 0.023293046842954548, 0.06105585727744062, 0.06293836591110617, 1.3436098435237742e-07, 4.278637993671547e-05, 146962, 0
101, 1.0000, 0.0017382234251289985, 277.0726640224457,6821, 0.9995893225797382, 0.9887928366661072, 0.9879142642021179, 0.02326723620006544, 0.061055303566513494, 0.06295362158094686, 5.537038576738929e-07, 2.7701465411591307e-05, 146962, 0
102, 1.0000, 0.0005871900078599108, 284.44522619247437,6786, 0.9995914298528227, 0.9890249967575073, 0.9882000088691711, 0.023277607610503175, 0.0610374970271313, 0.06292762342918395, 1.7806556813236563e-05, 2.6503941512213916e-05, 146962, 0
103, 1.0000, 0.00029829608905149153, 288.15379524230957,6554, 0.9996053980629825, 0.9890678524971008, 0.9882571697235107, 0.023268170431758856, 0.06102378365356234, 0.06290758220884, 1.3713373656618066e-05, 2.481383265486684e-05, 146962, 0
104, 1.0000, 0.00119482365221469, 295.5651960372925,6740, 0.9995941994117337, 0.9888749718666077, 0.9879571199417114, 0.023240134123126574, 0.0610067381263163, 0.06288734097231455, 1.7045530187997926e-05, 2.3899318417760217e-05, 146962, 0
105, 1.0000, 0.0002830236347737526, 302.91414499282837,6517, 0.9996076257516718, 0.9890606999397278, 0.9882428646087646, 0.02324232111076906, 0.06099481634129478, 0.06286845698044825, 1.1921784204275976e-05, 2.229364543087892e-05, 146962, 0
106, 1.0000, 0.00017447871861298744, 306.63379979133606,6923, 0.999583181383892, 0.9890464544296265, 0.9881428480148315, 0.023215745318939107, 0.06096864606565702, 0.06282199861190464, 2.6170260630224706e-05, 2.2653942060747704e-05, 146962, 0
107, 1.0000, 5.723050855531009e-05, 310.39124870300293,6711, 0.9995959454380037, 0.989128589630127, 0.9882428646087646, 0.023185690116475307, 0.06093444715170847, 0.06280704610609784, 3.419892688816262e-05, 2.360644853901385e-05, 146962, 0
108, 1.0000, 0.00030936652405520157, 314.12067461013794,6959, 0.9995810139030051, 0.9890535473823547, 0.9882285594940186, 0.023154267925035204, 0.060910702128792626, 0.06280904522040348, 2.3745000277110295e-05, 2.362026725461535e-05, 146962, 0
109, 1.0000, 0.00020441032136671517, 317.83263063430786,6570, 0.999604434738144, 0.9891856908798218, 0.9883000254631042, 0.023124217786077993, 0.06087734838914022, 0.06275546209264407, 3.335374175880007e-05, 2.4449545069697862e-05, 146962, 0
110, 1.0000, 5.5105795004092616e-05, 321.55325055122375,6778, 0.999591911515242, 0.9890642762184143, 0.9881428480148315, 0.02308964032333606, 0.060850763821092925, 0.06271890998641919, 2.658458818675935e-05, 2.465509601258172e-05, 146962, 0
111, 1.0000, 6.584088547645364e-05, 325.2699143886566,6829, 0.9995888409173188, 0.9890357255935669, 0.9880856871604919, 0.023050317976147653, 0.06081208067909109, 0.06266988082418125, 3.8683124871152774e-05, 2.5791000107559396e-05, 146962, 0
112, 1.0000, 7.308957507383423e-05, 328.98857617378235,6828, 0.9995889011251212, 0.9890321493148804, 0.988099992275238, 0.022992829404266654, 0.06076019569417887, 0.06262292557923121, 5.1884980482322374e-05, 2.7658303041344665e-05, 146962, 0
113, 1.0000, 0.0003653644678816939, 332.7140154838562,6975, 0.9995800505781665, 0.9891321659088135, 0.9881571531295776, 0.022909600282505913, 0.06068814824154485, 0.06253941011823856, 7.204747163708225e-05, 3.0437210799668394e-05, 146962, 0
114, 1.0000, 0.001527753509654593, 336.4199035167694,7092, 0.9995730062652841, 0.9886999726295471, 0.9877856969833374, 0.022811854928891057, 0.06062007851062291, 0.06245309414828926, 6.806972218588447e-05, 3.298828703176555e-05, 146962, 0
115, 1.0000, 0.00010604522103473051, 340.15882563591003,7112, 0.9995718021092359, 0.9889321327209473, 0.988014280796051, 0.02276824355138319, 0.060553418625166076, 0.06235282041453534, 6.665989803936179e-05, 3.539241948469158e-05, 146962, 0
116, 1.0000, 0.00032014342046435273, 343.8628535270691,7150, 0.9995695142127442, 0.9890249967575073, 0.9880714416503906, 0.022726420164578886, 0.06051495067143636, 0.0622988310426907, 3.8467934410889304e-05, 3.568856733230081e-05, 146962, 0
117, 1.0000, 0.0007537345300268526, 347.5891122817993,7230, 0.999564697588551, 0.9891250133514404, 0.9882285594940186, 0.022640604055081122, 0.06042752208648793, 0.06220868560046405, 8.7428596667459e-05, 3.903386479576772e-05, 146962, 0
118, 1.0000, 0.00010825745337477704, 351.3075702190399,7303, 0.9995603024189749, 0.9889964461326599, 0.9880428314208984, 0.022547440082796105, 0.060329768915852296, 0.0621020734260796, 9.775317821124341e-05, 4.278686696563769e-05, 146962, 0
119, 1.0000, 0.0006448739912088821, 355.10454535484314,7230, 0.999564697588551, 0.9888142943382263, 0.9879714250564575, 0.02248206009546444, 0.06025649244736104, 0.06198534590320555, 7.327647391849185e-05, 4.515188587715788e-05, 146962, 0
120, 1.0000, 0.0003739356990906434, 358.81120133399963,7307, 0.9995600615877652, 0.9890714287757874, 0.9881142973899841, 0.022430274500739, 0.06019239173968571, 0.06189330005036977, 6.410069705761051e-05, 4.6762161791122855e-05, 146962, 0
121, 1.0000, 0.00037818574268305363, 362.5617153644562,7174, 0.9995680692254862, 0.9888964295387268, 0.9880714416503906, 0.02237082081579331, 0.060136597906082404, 0.06187751372622541, 5.5793823979792545e-05, 4.759526343605657e-05, 146962, 0
122, 1.0000, 0.0001485056263836382, 366.2797122001648,7283, 0.9995615065750232, 0.9890285730361938, 0.9882285594940186, 0.0223251588583402, 0.060083789290658926, 0.061815919437611166, 5.280862680013404e-05, 4.809255484237577e-05, 146962, 0
123, 1.0000, 0.000709360852534144, 369.9915044307709,7218, 0.9995654200821801, 0.9888571500778198, 0.9880856871604919, 0.022255581395235223, 0.06001747982330847, 0.06172771341532401, 6.630945354614559e-05, 4.9662389175217856e-05, 146962, 0
124, 1.0000, 0.0004648301400166078, 373.7022023200989,7266, 0.9995625301076642, 0.9890428781509399, 0.9883000254631042, 0.0221949256260535, 0.059957615217373944, 0.06162900741249715, 5.9864622309162285e-05, 5.0598992874646803e-05, 146962, 0
125, 1.0000, 0.0003182278563177819, 377.4248502254486,7194, 0.9995668650694379, 0.9890106916427612, 0.9882285594940186, 0.022161376653281335, 0.05992215466791138, 0.061596146487346376, 3.546054316094088e-05, 4.883174272130828e-05, 146962, 0
126, 1.0000, 0.0001230083702693245, 381.06707406044006,7281, 0.999561626990628, 0.9888678789138794, 0.9880714416503906, 0.022081210457984477, 0.05983898059896349, 0.0615162218336746, 8.31740790647878e-05, 5.150279537161413e-05, 146962, 0
127, 1.0000, 0.00013317902359801873, 384.6143276691437,7183, 0.9995675273552646, 0.9889464378356934, 0.9882143139839172, 0.02201154161751422, 0.05976329744798062, 0.061447901834583235, 7.568313894505685e-05, 5.352388574413444e-05, 146962, 0
128, 1.0000, 8.438427792394963e-05, 388.31549859046936,7215, 0.9995656007055873, 0.9889178276062012, 0.988185703754425, 0.021941882162029226, 0.059682654402203786, 0.061364414414880636, 8.064305054974324e-05, 5.576344116335425e-05, 146962, 0
129, 1.0000, 0.0005284683914668231, 392.02496433258057,7230, 0.999564697588551, 0.9890428781509399, 0.9882857203483582, 0.021876717348900215, 0.05959507589556112, 0.061278628614077346, 8.757849902411852e-05, 5.8338379243523754e-05, 146962, 0
130, 1.0000, 0.001027505967205642, 399.3664221763611,7194, 0.9995668650694379, 0.9887821674346924, 0.9880856871604919, 0.021847475703356968, 0.059559218810235806, 0.06127166216206552, 3.585709538970333e-05, 5.556693394788517e-05, 146962, 0
131, 1.0000, 0.0006094764532059874, 403.0528063774109,7201, 0.999566443614821, 0.9888499975204468, 0.9880856871604919, 0.0218267132124812, 0.059522102250741823, 0.06123626225089558, 3.711655077342363e-05, 5.336930555279885e-05, 146962, 0
132, 1.0000, 0.00013050751875604184, 406.79281735420227,7233, 0.9995645169651438, 0.9889749884605408, 0.9882143139839172, 0.021781138792642374, 0.059448277188936034, 0.06116597247945253, 7.382506957857166e-05, 5.512933871405008e-05, 146962, 0
133, 1.0000, 9.435587163451355e-05, 410.4834144115448,7222, 0.9995651792509704, 0.9890428781509399, 0.9882857203483582, 0.021739157201963323, 0.059379593937784726, 0.061093297650617155, 6.868324809815307e-05, 5.635462799450939e-05, 146962, 0
134, 1.0000, 0.000248243562080089, 414.18607664108276,7151, 0.9995694540049417, 0.9890642762184143, 0.9882714152336121, 0.02168334963545706, 0.05929413737786328, 0.06101926989195163, 8.545656048529471e-05, 5.8750446214774004e-05, 146962, 0
135, 1.0000, 0.0003505644947496907, 417.88821363449097,7222, 0.9995651792509704, 0.9890785813331604, 0.9882143139839172, 0.021642449086704207, 0.0592240378873408, 0.06096085907048147, 7.00994684246295e-05, 5.9797293122231955e-05, 146962, 0
136, 1.0000, 0.0008921367921334549, 421.58993577957153,7220, 0.9995652996665753, 0.9892249703407288, 0.9884428381919861, 0.021613495773802713, 0.059159209077979565, 0.06088494835589998, 6.482883317610738e-05, 6.0282352611497194e-05, 146962, 0
137, 1.0000, 0.0009902072181481854, 425.3056697845459,7250, 0.9995634934325028, 0.9889214038848877, 0.9880285859107971, 0.02159542963064728, 0.05912630439581816, 0.06087684681901702, 3.290467185046442e-05, 5.674099275971697e-05, 146962, 0
138, 1.0000, 0.00030855332179834566, 429.04762959480286,7117, 0.9995715010702237, 0.9890142679214478, 0.9881571531295776, 0.0215833243646341, 0.0591047335361975, 0.06084873041921472, 2.1570845527701943e-05, 5.1510285139383865e-05, 146962, 0
139, 1.0000, 0.00015843490698031444, 432.7564468383789,7093, 0.9995729460574817, 0.9890535473823547, 0.9882571697235107, 0.021570469527864986, 0.05907254494369682, 0.06082310931530528, 3.218859826718129e-05, 4.914448236407955e-05, 146962, 0
140, 1.0000, 0.00019320562671612046, 436.4728629589081,7293, 0.9995609044969991, 0.9891856908798218, 0.9883857369422913, 0.021532385362110797, 0.058984160632675614, 0.06075576173832335, 8.838432203865654e-05, 5.211524838953081e-05, 146962, 0
141, 1.0000, 0.0001586745554051984, 440.1665270328522,7265, 0.9995625903154666, 0.9891535639762878, 0.9883714318275452, 0.021491810501780017, 0.05888941993251018, 0.06062205520797476, 9.474071404815682e-05, 5.532507306926707e-05, 146962, 0
142, 1.0000, 9.77761116063906e-05, 443.8135030269623,7256, 0.9995631321856884, 0.989128589630127, 0.9883142709732056, 0.021467277197276393, 0.058785764247174965, 0.06054271104797497, 0.00010365568878203946, 5.891001193841443e-05, 146962, 0
143, 1.0000, 0.00019642960244001424, 447.5365550518036,7335, 0.9995583757692976, 0.9891964197158813, 0.9884285926818848, 0.021465436875033998, 0.058689400839977965, 0.06050794188220833, 9.636338129918876e-05, 6.18815812649593e-05, 146962, 0
144, 1.0000, 0.001537883840102927, 451.2541880607605,7255, 0.9995631923934908, 0.9889785647392273, 0.988099992275238, 0.021444972410300956, 0.05862718939353838, 0.06041606645104472, 6.221146017007517e-05, 6.191449028814316e-05, 146962, 0
145, 1.0000, 0.0007654233193465548, 454.95600295066833,7312, 0.9995597605487532, 0.9893714189529419, 0.9885428547859192, 0.0214436601449686, 0.058581609065783885, 0.060342645528276784, 4.558033076028367e-05, 6.0046931480881205e-05, 146962, 0
146, 1.0000, 0.0001966734392819907, 458.6474561691284,7209, 0.9995659619524018, 0.9892857074737549, 0.9884428381919861, 0.021428433690582643, 0.05855848418368381, 0.06033298071540374, 2.3124867868498655e-05, 5.4582027396179685e-05, 146962, 0
147, 1.0000, 0.00017578469251438114, 462.3728973865509,7278, 0.9995618076140352, 0.9892857074737549, 0.9884285926818848, 0.021412967293936797, 0.058519103935897446, 0.06032106260988855, 3.938025966081227e-05, 5.2829019986722806e-05, 146962, 0
148, 1.0000, 0.0003099184499483137, 466.1109616756439,7315, 0.9995595799253459, 0.9892178773880005, 0.9884571433067322, 0.021402275977307553, 0.05847151129682027, 0.060327404120856014, 4.75926395709092e-05, 5.228044530744425e-05, 146962, 0
149, 1.0000, 0.0001022703751889838, 469.9709405899048,7092, 0.9995730062652841, 0.9891964197158813, 0.9884428381919861, 0.021366034831850667, 0.05839945875064789, 0.060195957120804375, 7.205254142091111e-05, 5.398464883404611e-05, 146962, 0
150, 1.0000, 0.00021479128605421608, 473.6511974334717,7204, 0.9995662629914138, 0.9891892671585083, 0.9884142875671387, 0.021359396706928435, 0.05833682248547609, 0.06014139061197792, 6.263626447756965e-05, 5.479309565289045e-05, 146962, 0
151, 1.0000, 8.699268216182267e-05, 477.3561763763428,7260, 0.9995628913544786, 0.9892714023590088, 0.9885285496711731, 0.021348347431079797, 0.05825720471356734, 0.060071680666612295, 7.961777497045991e-05, 5.6879301888445125e-05, 146962, 0
152, 1.0000, 0.0008814593966085394, 481.07582926750183,7237, 0.9995642761339342, 0.9892321228981018, 0.9884856939315796, 0.021316916115324876, 0.05818878463723885, 0.06001409783855305, 6.842008089488066e-05, 5.793982644998594e-05, 146962, 0
153, 1.0000, 0.001978294591045941, 484.74849128723145,7326, 0.9995589176395194, 0.9896249771118164, 0.9889714121818542, 0.021318066294649083, 0.05817937790022713, 0.060004555793104625, 9.406731183658756e-06, 4.8308476827508195e-05, 146962, 0
154, 1.0000, 0.00023347663987246663, 488.35762333869934,7224, 0.9995650588353655, 0.9893714189529419, 0.9886714220046997, 0.021293966576681735, 0.058131918565581316, 0.05995982880313455, 4.745932575696277e-05, 4.82228824715366e-05, 146962, 0
155, 1.0000, 0.00028563100310812726, 492.02989649772644,7111, 0.9995718623170383, 0.9893571138381958, 0.9886714220046997, 0.02128735384929233, 0.05811887223362139, 0.059945330237513014, 1.3046343539456495e-05, 4.231328378507366e-05, 146962, 0
156, 1.0000, 0.00015824761565608935, 495.7038426399231,7255, 0.9995631923934908, 0.9892928600311279, 0.9885571599006653, 0.02130436993311339, 0.058051962650601, 0.05987299522271355, 6.690958779281136e-05, 4.429736497999982e-05, 146962, 0
157, 1.0000, 0.0002313980152430871, 499.39376163482666,7270, 0.9995622892764545, 0.9892964363098145, 0.9885428547859192, 0.021305865629689648, 0.057987553680031334, 0.05980429763955757, 6.440896406197105e-05, 4.598696359933998e-05, 146962, 0
158, 1.0000, 0.0005338282721371537, 503.1290514469147,7166, 0.9995685508879055, 0.9894750118255615, 0.9888857007026672, 0.021215752839459343, 0.05792345341609238, 0.05975415561549251, 6.410027709364413e-05, 4.753978927568483e-05, 146962, 0
159, 1.0000, 0.00019583389094540783, 506.84374046325684,7333, 0.9995584961849024, 0.9894357323646545, 0.9886857271194458, 0.021343573125140337, 0.05790492805542784, 0.059724683529672945, 1.8525339571494326e-05, 4.326414693100651e-05, 146962, 0
160, 1.0000, 0.00018062952827471628, 514.2293767929077,7120, 0.9995713204468165, 0.989385724067688, 0.9886857271194458, 0.021221086658271243, 0.05782963003548578, 0.0596612971016302, 7.529803956528303e-05, 4.572920984663777e-05, 146962, 0
161, 1.0000, 0.0023583867447002885, 517.9121739864349,7026, 0.9995769799802434, 0.98976069688797, 0.9890999794006348, 0.02120507682983035, 0.05782063592149103, 0.05961661553473928, 8.994105848786349e-06, 3.886602511667531e-05, 146962, 0
162, 1.0000, 0.00037616172901503044, 521.6385450363159,7051, 0.999575474785183, 0.9894357323646545, 0.9887285828590393, 0.021202694054790232, 0.05774514027134292, 0.05956179740347743, 7.549564114046892e-05, 4.1534147613186e-05, 146962, 0
163, 1.0000, 0.0001812359306425202, 525.322240114212,6895, 0.9995848672023596, 0.9893749952316284, 0.9886428713798523, 0.021204881060300523, 0.05772973344031394, 0.05955064867552089, 1.5406831731429316e-05, 3.761283820159196e-05, 146962, 0
164, 1.0000, 0.0003718231819043052, 529.0133171081543,7001, 0.9995784851753038, 0.9893642663955688, 0.9885857105255127, 0.021214241088934913, 0.05769325208276274, 0.05952889961900641, 3.6481353944795014e-05, 3.749812824289734e-05, 146962, 0
165, 1.0000, 0.0002323606319429085, 532.7574551105499,7038, 0.9995762574866145, 0.9894499778747559, 0.9886714220046997, 0.02125421559110036, 0.05764716617480234, 0.05949455472102409, 4.608593367015634e-05, 3.827943068495217e-05, 146962, 0
166, 1.0000, 0.000278317014299959, 536.4321720600128,6891, 0.9995851080335693, 0.989642858505249, 0.9888714551925659, 0.021239570938738336, 0.05759070877345034, 0.059425360231084946, 5.645738661086419e-05, 3.9796144594273956e-05, 146962, 0
167, 1.0000, 0.00024669973929236747, 540.0981891155243,6953, 0.9995813751498196, 0.9895821213722229, 0.9887714385986328, 0.02124069596566375, 0.05754855863032758, 0.05938813193132747, 4.215014980236964e-05, 4.0025504288608786e-05, 146962, 0
168, 1.0000, 0.0001252597219875763, 543.7826619148254,6887, 0.9995853488647789, 0.9895928502082825, 0.9887999892234802, 0.021243016590828043, 0.057500419891437594, 0.05934580554584714, 4.813872891265558e-05, 4.077111541321538e-05, 146962, 0
169, 1.0000, 0.00015701547227811293, 547.4874069690704,7029, 0.9995767993568362, 0.9895285964012146, 0.9886999726295471, 0.02124305771266573, 0.05745102824217738, 0.05929733218929996, 4.9391634581313903e-05, 4.156068276691923e-05, 146962, 0
170, 1.0000, 0.000896336005821431, 551.2093398571014,6994, 0.9995789066299207, 0.9896249771118164, 0.9887714385986328, 0.02123067424895179, 0.05741503263304314, 0.059257103176096074, 3.599562964877456e-05, 4.0967492581155914e-05, 146962, 0
171, 1.0000, 0.00031780745789666533, 554.9312880039215,6948, 0.9995816761888316, 0.9895142912864685, 0.9886857271194458, 0.02122827576143494, 0.057379236624075666, 0.05923635771892925, 3.579599943755868e-05, 4.0418379251039324e-05, 146962, 0
172, 1.0000, 0.00028427440198065877, 558.6430110931396,6909, 0.9995840242931258, 0.9895356893539429, 0.9887142777442932, 0.021222771240468785, 0.05735936224212928, 0.05921814926002645, 1.9874376666027815e-05, 3.764873225598922e-05, 146962, 0
173, 1.0000, 7.220782656864535e-05, 562.4281709194183,6903, 0.9995843855399402, 0.9895785450935364, 0.9887714385986328, 0.021227962441455223, 0.05731423347901712, 0.059170722441281375, 4.5128769776629774e-05, 3.8337224723362595e-05, 146962, 0
174, 1.0000, 8.843257317881147e-05, 566.1362917423248,6998, 0.999578665798711, 0.9896143078804016, 0.9888714551925659, 0.021233373273553936, 0.05727007877587101, 0.05912236105941557, 4.415469369518921e-05, 3.8882688954181836e-05, 146962, 0
175, 1.0000, 2.1924714744619327e-05, 569.8198709487915,6935, 0.999582458890263, 0.9895714521408081, 0.9888428449630737, 0.02123171353654905, 0.05722414086806975, 0.05908120237618418, 4.593791876200681e-05, 3.9536461143797805e-05, 146962, 0
176, 1.0000, 0.00015308412448467837, 573.5641300678253,6946, 0.9995817966044365, 0.9895714521408081, 0.9888285994529724, 0.021232809255440778, 0.05717934299249145, 0.05904371611055082, 4.479787729585322e-05, 4.0033518167661835e-05, 146962, 0
177, 1.0000, 0.0008879019373529844, 577.2583742141724,6914, 0.9995837232541137, 0.9897357225418091, 0.9889428615570068, 0.021239870599117357, 0.057146754368023606, 0.05900236152451688, 3.2588614639908475e-05, 3.921822844232197e-05, 146962, 0
178, 1.0000, 0.00047241018017672335, 581.0028846263885,6933, 0.9995825793058679, 0.989589273929596, 0.9887999892234802, 0.021238990139499578, 0.05711830910273054, 0.058985583023292265, 2.8445280755545754e-05, 3.797870894651596e-05, 146962, 0
179, 1.0000, 0.00025822941658749774, 584.7957937717438,6713, 0.9995958250223989, 0.9896178841590881, 0.9888428449630737, 0.021230074351400643, 0.057103358342678906, 0.05896773379079592, 1.4950750068215557e-05, 3.459811800543355e-05, 146962, 0
180, 1.0000, 4.651476514876495e-05, 588.5193707942963,6834, 0.9995885398783068, 0.9896642565727234, 0.9888571500778198, 0.02124841805647845, 0.05707114522852316, 0.05893489703141956, 3.221312394326159e-05, 3.4351880191176126e-05, 146962, 0
181, 1.0000, 3.3195586879023585e-05, 592.2375156879425,6806, 0.9995902256967744, 0.9896928668022156, 0.9888714551925659, 0.02124165543263706, 0.05703584271929131, 0.05890098672780296, 3.530250690823161e-05, 3.444577939321096e-05, 146962, 0
182, 1.0000, 9.024142949336194e-05, 595.7791357040405,6649, 0.9995996783217532, 0.9896857142448425, 0.9888428449630737, 0.021231769807808495, 0.057000984403828336, 0.05886791364386329, 3.485831418993668e-05, 3.448681221495629e-05, 146962, 0
183, 1.0000, 0.0001439330859811852, 599.4354598522186,6760, 0.9995929952556853, 0.9896607398986816, 0.9888571500778198, 0.021234729974630745, 0.056971241357169196, 0.058843114921665135, 2.974305469011923e-05, 3.3980229207386676e-05, 146962, 0
184, 1.0000, 0.0003883117195667689, 603.0896537303925,6636, 0.9996004610231847, 0.9897571206092834, 0.9889571666717529, 0.021237996992264422, 0.05694213781586693, 0.05880964579617716, 2.910354185302333e-05, 3.345786759051483e-05, 146962, 0
185, 1.0000, 0.0003677421091453999, 606.7374658584595,6611, 0.9996019662182449, 0.9896714091300964, 0.9888857007026672, 0.021240447425991252, 0.0569180749329692, 0.05879359363906651, 2.406286544966163e-05, 3.23730163474408e-05, 146962, 0
186, 1.0000, 0.00011203275455776645, 610.407851934433,6444, 0.999612020921248, 0.9897142648696899, 0.9889000058174133, 0.02123286588879272, 0.05689673659878461, 0.05877001515834429, 2.1338335309248335e-05, 3.105137981262215e-05, 146962, 0
187, 1.0000, 0.00027912093692136834, 614.0536620616913,6618, 0.9996015447636281, 0.9897821545600891, 0.9889428615570068, 0.021242675353869242, 0.056871116872722574, 0.058742306665464206, 2.561972399041379e-05, 3.0460025162252673e-05, 146962, 0
188, 1.0000, 8.026715650707086e-05, 617.707072019577,6452, 0.9996115392588287, 0.9897249937057495, 0.9888714551925659, 0.02123246967699418, 0.056843751962130415, 0.058719753351471386, 2.7364936255033778e-05, 3.013538026899224e-05, 146962, 0
189, 1.0000, 7.560182038052676e-05, 621.3450410366058,6545, 0.9996059399332042, 0.9897142648696899, 0.9888714551925659, 0.021236742732345847, 0.05681970937478334, 0.05869738200955011, 2.40425637232089e-05, 2.946232975659609e-05, 146962, 0
190, 1.0000, 8.644137463351053e-05, 624.9619891643524,6455, 0.9996113586354215, 0.9897571206092834, 0.9889000058174133, 0.021231025713292884, 0.05679212838583653, 0.05866952765238357, 2.7580992579101515e-05, 2.9268560721792184e-05, 146962, 0
191, 1.0000, 9.821060357845344e-05, 628.63951420784,6369, 0.999616536506429, 0.9897321462631226, 0.9888571500778198, 0.021235716825060185, 0.05676610507689869, 0.05864714885281254, 2.6023309989187116e-05, 2.8926606211777635e-05, 146962, 0
192, 1.0000, 1.8727560540748934e-05, 632.3639771938324,6448, 0.9996117800900384, 0.9897571206092834, 0.9888714551925659, 0.02123908876965517, 0.05673940438619084, 0.058621230360318924, 2.6700699639649328e-05, 2.869590984410564e-05, 146962, 0
193, 1.0000, 2.4515846340633492e-05, 636.0577199459076,6404, 0.9996144292333445, 0.989767849445343, 0.9888571500778198, 0.0212424767389271, 0.05671365634055539, 0.058596907114893015, 2.5748035302190775e-05, 2.838653665002556e-05, 146962, 0
194, 1.0000, 6.804752538353131e-05, 639.6714942455292,6449, 0.999611719882236, 0.9897714257240295, 0.9888571500778198, 0.021244749665204954, 0.05668828220811347, 0.05857432612290585, 2.537414468901933e-05, 2.806986404757821e-05, 146962, 0
195, 1.0000, 0.00011938878620724688, 643.3131771087646,6430, 0.9996128638304818, 0.9897964000701904, 0.9888714551925659, 0.02124831841559404, 0.05666280168818775, 0.05854949228581301, 2.5480511205010214e-05, 2.7799506859530783e-05, 146962, 0
196, 1.0000, 0.00018735167497441874, 646.9945192337036,6423, 0.9996132852850987, 0.9897714257240295, 0.9888285994529724, 0.02124757386370413, 0.05663903490149194, 0.05853097548963228, 2.3766789582393977e-05, 2.7367204338463428e-05, 146962, 0
197, 1.0000, 0.0002134707177180048, 650.7001302242279,6303, 0.9996205102213883, 0.9898250102996826, 0.9889285564422607, 0.021242556953511488, 0.05661595648904988, 0.058505640907484655, 2.3078405396358137e-05, 2.690468868558713e-05, 146962, 0
198, 1.0000, 1.7788506584111543e-05, 654.4288692474365,6233, 0.9996247247675573, 0.989799976348877, 0.9888714551925659, 0.021244843883366574, 0.056594973765157146, 0.05848850789051789, 2.098273161595804e-05, 2.624408143159902e-05, 146962, 0
199, 1.0000, 7.245514353817527e-05, 658.1249010562897,6229, 0.9996249655987669, 0.9897857308387756, 0.9888571500778198, 0.021239730408124092, 0.05657384208172972, 0.05846908450865583, 2.1131695688875185e-05, 2.5681576131610115e-05, 146962, 0
200, 1.0000, 0.00010935512534185079, 661.8650991916656,6244, 0.9996240624817307, 0.989814281463623, 0.9888714551925659, 0.021238917376718222, 0.05655348323339322, 0.058448427884876655, 2.0358835557544863e-05, 2.5091972323703673e-05, 146962, 0
201, 1.0000, 4.6283811047545026e-05, 665.6604161262512,6143, 0.9996301434697744, 0.9898107051849365, 0.9888142943382263, 0.021233518087449374, 0.05653278947691368, 0.05843098378888656, 2.0693747409122887e-05, 2.4613038681541622e-05, 146962, 0
202, 1.0000, 1.827789386433491e-05, 669.4757883548737,6111, 0.9996320701194517, 0.9898178577423096, 0.9888285994529724, 0.021230906090809076, 0.0565125280817297, 0.05841268874236409, 2.026141072453136e-05, 2.4138800133690154e-05, 146962, 0
203, 1.0000, 3.699909061701551e-05, 673.2155222892761,6138, 0.9996304445087865, 0.9898178577423096, 0.9888285994529724, 0.021224520690396247, 0.056493108498819805, 0.05839534154421672, 1.941957509152964e-05, 2.361935769711975e-05, 146962, 0
204, 1.0000, 4.7161782668600975e-05, 676.9224956035614,6042, 0.9996362244578182, 0.9898214340209961, 0.9887999892234802, 0.021220261316076797, 0.056473760431611036, 0.0583796819662058, 1.9348069326706463e-05, 2.315288093692231e-05, 146962, 0
205, 1.0000, 2.1510944482743607e-05, 680.6505744457245,6089, 0.9996333946911048, 0.989814281463623, 0.9887999892234802, 0.021216451729115883, 0.056454707248345, 0.0583628658262577, 1.9053186556212964e-05, 2.2706034665801993e-05, 146962, 0
206, 1.0000, 1.7643685645049238e-05, 684.3234264850616,5946, 0.9996420044068499, 0.989814281463623, 0.9888142943382263, 0.021211654043930057, 0.05643649255330724, 0.05834712178225892, 1.8214694900646478e-05, 2.2211063668033683e-05, 146962, 0
207, 1.0000, 2.4173307549260605e-05, 688.0537223815918,5918, 0.9996436902253175, 0.9898178577423096, 0.9888285994529724, 0.02120718029131195, 0.05641955202519591, 0.05833256224995985, 1.6940529187367548e-05, 2.1617482625130513e-05, 146962, 0
208, 1.0000, 1.768755427199493e-05, 691.5980052947998,5843, 0.9996482058104985, 0.989814281463623, 0.9888571500778198, 0.02120318065002772, 0.05640336218713198, 0.05831861355438387, 1.618981437116057e-05, 2.1001426447703513e-05, 146962, 0
209, 1.0000, 1.757751945234671e-05, 695.227382183075,5821, 0.9996495303821515, 0.9898285865783691, 0.9888571500778198, 0.021200464886959678, 0.05638876953876745, 0.05830704766962094, 1.4592651957377745e-05, 2.0250573952636412e-05, 146962, 0
210, 1.0000, 1.886873378131255e-05, 698.9421441555023,5621, 0.9996615719426343, 0.9898285865783691, 0.9888714551925659, 0.0211934281366512, 0.05637459646798383, 0.058295255180450006, 1.4173082440518958e-05, 1.9540696271787824e-05, 146962, 0
211, 1.0000, 1.7138414728273094e-05, 702.6752681732178,5623, 0.9996614515270295, 0.9898393154144287, 0.9888714551925659, 0.02119004075524083, 0.056361895712357786, 0.058284693122994384, 1.2700747312965888e-05, 1.8716686173740096e-05, 146962, 0
212, 1.0000, 1.8813493138883655e-05, 706.3734500408173,5562, 0.9996651242029766, 0.9898357391357422, 0.9888714551925659, 0.021185830432102603, 0.05634895875416862, 0.058273622543279655, 1.2936952182046602e-05, 1.8038036440386986e-05, 146962, 0
213, 1.0000, 1.8330364172522493e-05, 710.0750877857208,5448, 0.9996719878924518, 0.9898250102996826, 0.9888714551925659, 0.02118174907415676, 0.05633600048029595, 0.058263469565643516, 1.2958290240186465e-05, 1.7451192303794138e-05, 146962, 0
214, 1.0000, 1.8035574540360792e-05, 713.7612729072571,5380, 0.9996760820230158, 0.9898285865783691, 0.9889000058174133, 0.021178597250112605, 0.05632373792148047, 0.05825397661225808, 1.2262571110588372e-05, 1.6846153271644306e-05, 146962, 0
215, 1.0000, 1.763090950809683e-05, 717.484231710434,5351, 0.9996778280492858, 0.9898285865783691, 0.9889000058174133, 0.021174875358990333, 0.05631158382128104, 0.05824397470957255, 1.2154091370800146e-05, 1.630507957396256e-05, 146962, 0
216, 1.0000, 1.762376269682477e-05, 721.2068219184875,5318, 0.9996798149067655, 0.9898321628570557, 0.9889000058174133, 0.021173276244095932, 0.05629981780696994, 0.058234775020307175, 1.1766024140949516e-05, 1.5781693474464346e-05, 146962, 0
217, 1.0000, 1.761710752912081e-05, 724.927717924118,5248, 0.9996840294529344, 0.9898285865783691, 0.9889000058174133, 0.021169531358842898, 0.05628772585825908, 0.05822461898505658, 1.2091922834439606e-05, 1.5366953609438334e-05, 146962, 0
218, 1.0000, 1.7883780789405157e-05, 728.6221036911011,5200, 0.9996869194274502, 0.9898285865783691, 0.9889000058174133, 0.02116682005786801, 0.056277395797197566, 0.05821577394084408, 1.0330073120561056e-05, 1.4768600467270172e-05, 146962, 0
219, 1.0000, 1.7592617015936598e-05, 732.3699426651001,5045, 0.9996962516368244, 0.9898321628570557, 0.9888857007026672, 0.021160433074139975, 0.05626682123221341, 0.05820571411471252, 1.0574561726699183e-05, 1.4283401534521472e-05, 146962, 0
220, 1.0000, 1.7403121616716043e-05, 736.0820095539093,5127, 0.9996913145970264, 0.989814281463623, 0.9888857007026672, 0.021157986564020223, 0.05625691276737034, 0.05819727212470073, 9.908476305477143e-06, 1.37704828357145e-05, 146962, 0
221, 1.0000, 1.750191016085204e-05, 739.7783484458923,4946, 0.9997022122092633, 0.989814281463623, 0.9888857007026672, 0.021151740116817395, 0.05624641157766344, 0.05818785383047742, 1.050118693516483e-05, 1.3402261589141505e-05, 146962, 0
222, 1.0000, 1.7444339724685257e-05, 743.4645490646362,5007, 0.9996985395333161, 0.9898035526275635, 0.9888857007026672, 0.021149287325960067, 0.056236299391837184, 0.0581794325155863, 1.011217158043004e-05, 1.3030009259276672e-05, 146962, 0
223, 1.0000, 1.7111589161178736e-05, 747.1511490345001,4981, 0.9997001049361788, 0.989814281463623, 0.9888857007026672, 0.021144655569176145, 0.05622522617268656, 0.05816986202090821, 1.1073225490688954e-05, 1.281969421758652e-05, 146962, 0
224, 1.0000, 1.7080432950840647e-05, 750.8563630580902,5070, 0.999694746441764, 0.9898250102996826, 0.9889000058174133, 0.021142186784815113, 0.05621449701503664, 0.05816125944324632, 1.0729167397055539e-05, 1.2593501602560196e-05, 146962, 0
225, 1.0000, 1.7096985247936818e-05, 754.5656192302704,5069, 0.9996948066495664, 0.9898250102996826, 0.9889000058174133, 0.02113867544791008, 0.05620322252201496, 0.05815201571555164, 1.1274489474438765e-05, 1.2454937144219388e-05, 146962, 0
226, 1.0000, 1.7287488960741276e-05, 758.2335543632507,5048, 0.9996960710134172, 0.9898250102996826, 0.9889143109321594, 0.021135409784623117, 0.05619273317440225, 0.05814299740999533, 1.0489351722348106e-05, 1.224284217483321e-05, 146962, 0
227, 1.0000, 1.749102509146696e-05, 761.9338865280151,4915, 0.9997040786511381, 0.9898285865783691, 0.9889571666717529, 0.021130336322385503, 0.056182835670712694, 0.058133606195897206, 9.897497494366914e-06, 1.1985235332068907e-05, 146962, 0
228, 1.0000, 1.8066233280764517e-05, 765.6341335773468,4900, 0.9997049817681743, 0.9898357391357422, 0.9889714121818542, 0.02112709366063462, 0.05617316432319672, 0.05812471727150105, 9.671347681573794e-06, 1.1730880451149484e-05, 146962, 0
229, 1.0000, 1.7621247199641205e-05, 769.3078694343567,4869, 0.9997068482100492, 0.9898428320884705, 0.9889571666717529, 0.021122726452266004, 0.056163568169568745, 0.05811564281603987, 9.596163586617079e-06, 1.1497603092211449e-05, 146962, 0
230, 1.0000, 1.753089852523885e-05, 773.0486953258514,4817, 0.9997099790157746, 0.9898393154144287, 0.9889428615570068, 0.021119308358289634, 0.056154456956867535, 0.058107034871105676, 9.111203711886784e-06, 1.1233217213174048e-05, 146962, 0
231, 1.0000, 1.7550516353828923e-05, 776.7276794910431,4685, 0.9997179264456932, 0.989846408367157, 0.9889571666717529, 0.021115022948364374, 0.0561456068847431, 0.058098392344656316, 8.850057652803889e-06, 1.0968528072133876e-05, 146962, 0
232, 1.0000, 1.7520331315051493e-05, 780.4510877132416,4570, 0.9997248503429708, 0.9898499846458435, 0.9889571666717529, 0.021111199803420598, 0.0561372360041043, 0.058090233954491824, 8.37088787378204e-06, 1.0676051705121217e-05, 146962, 0
233, 1.0000, 1.751494945686506e-05, 784.1566739082336,4517, 0.9997280413564986, 0.989846408367157, 0.9889571666717529, 0.02110680630963059, 0.05612929773469815, 0.05808252554480113, 7.938272674146152e-06, 1.0364353158371922e-05, 146962, 0
234, 1.0000, 1.741442289075841e-05, 787.8823537826538,4480, 0.9997302690451879, 0.9898499846458435, 0.9889428615570068, 0.021103237971702125, 0.05612135552859177, 0.0580749289502737, 7.942218340911689e-06, 1.0092114398465616e-05, 146962, 0
235, 1.0000, 1.7563670069807706e-05, 791.5999758243561,4498, 0.9997291853047445, 0.9898499846458435, 0.9889428615570068, 0.021099877444320785, 0.0561133229280829, 0.05806711221001218, 8.03259277475099e-06, 9.864373852397283e-06, 146962, 0
236, 1.0000, 1.8819192112910707e-05, 795.3143408298492,4379, 0.9997363500332317, 0.98985356092453, 0.9889428615570068, 0.021096420083613645, 0.0561056115932939, 0.05805967005980878, 7.711329882052753e-06, 9.624440660728857e-06, 146962, 0
237, 1.0000, 1.76204069393375e-05, 798.8955519199371,4330, 0.9997393002155499, 0.98985356092453, 0.9889428615570068, 0.021093196010778265, 0.05609821169081604, 0.05805265376258134, 7.399901356154592e-06, 9.374768289552377e-06, 146962, 0
238, 1.0000, 1.6985760853760825e-05, 802.6544899940491,4343, 0.9997385175141186, 0.9898428320884705, 0.9889428615570068, 0.02109026094577005, 0.05609118855331688, 0.05804604013743747, 7.023129562466757e-06, 9.107885372196208e-06, 146962, 0
239, 1.0000, 1.696733846403541e-05, 806.3519721031189,4229, 0.9997453812035937, 0.9898428320884705, 0.9889428615570068, 0.02108654900083001, 0.05608426832477188, 0.058039362445661116, 6.920227153844882e-06, 8.861104036423602e-06, 146962, 0
240, 1.0000, 2.0297460903313198e-05, 810.0732910633087,4235, 0.9997450199567792, 0.9898428320884705, 0.9889571666717529, 0.02108348131368894, 0.05607758182524332, 0.05803295869130426, 6.686506507994072e-06, 8.61507334429955e-06, 146962, 0
241, 1.0000, 1.9811600275573288e-05, 813.7718410491943,4221, 0.999745862866013, 0.9898499846458435, 0.9889428615570068, 0.021080236005102324, 0.0560708451170283, 0.05802639530056827, 6.736703063968397e-06, 8.405776177494574e-06, 146962, 0
242, 1.0000, 1.901089413879552e-05, 817.458046913147,4121, 0.9997518836462543, 0.9898499846458435, 0.9889428615570068, 0.02107647170594655, 0.05606416883239624, 0.058019715042778044, 6.676311268154211e-06, 8.214359338913593e-06, 146962, 0
243, 1.0000, 1.8202070731196937e-05, 821.1771779060364,4130, 0.9997513417760326, 0.989846408367157, 0.9889571666717529, 0.021073587176527065, 0.056057612097186335, 0.05801325375959786, 6.556709034336028e-06, 8.03128279959612e-06, 146962, 0
244, 1.0000, 0.00017974010219740742, 822.5437707901001,3489, 0.9997899349773797, 0.9898499846458435, 0.9889571666717529, 0.021052263654470216, 0.056040660660733, 0.058008984669718835, 4.778137777800007e-08, 4.810966066188982e-06, 6722, 0
245, 1.0000, 0.0004204350604708815, 823.9069299697876,3604, 0.999783011080102, 0.9899035692214966, 0.9890857338905334, 0.021048991033346048, 0.05603777663508808, 0.05799503062422243, 2.884018050652859e-06, 4.570975165191025e-06, 6722, 0
246, 1.0000, 0.00018009958084705082, 827.9941577911377,3267, 0.9998033011095154, 0.9898892641067505, 0.9890428781509399, 0.02104848914821303, 0.05603600725865585, 0.05799762735040264, 1.769384733021906e-06, 4.157097429119851e-06, 6722, 0
247, 1.0000, 0.00011265843994018276, 830.7062358856201,3130, 0.9998115495784461, 0.9898785948753357, 0.9890714287757874, 0.02104847142928447, 0.05603588666097442, 0.05799865201177776, 1.2059498594174656e-07, 2.91772332944709e-06, 6722, 0
248, 1.0000, 0.0002092972408880613, 833.4721698760986,3334, 0.9997992671867537, 0.989885687828064, 0.9890571236610413, 0.021048221192659727, 0.056035799673183034, 0.05799673051438588, 8.698428659303925e-08, 2.0534483221890195e-06, 6722, 0
249, 1.0000, 0.00012300123997473005, 836.199630022049,3130, 0.9998115495784461, 0.9898785948753357, 0.9890571236610413, 0.02104824281023186, 0.05603565256339499, 0.05799812065201883, 1.4712005395878247e-07, 1.5776206690298224e-06, 6722, 0
250, 1.0000, 0.00014714222944392128, 837.5714221000671,3131, 0.9998114893706437, 0.9898821711540222, 0.9890428781509399, 0.021046853206603197, 0.05603422195368676, 0.05799536581670799, 1.4306058604210414e-06, 1.5622636528755813e-06, 6722, 0
251, 1.0000, 3.0132582101128118e-05, 838.9403731822968,2908, 0.9998249157105819, 0.98985356092453, 0.9890285730361938, 0.021044706496415613, 0.05603194742099636, 0.05799288529890335, 2.274516450649633e-06, 1.622063321676751e-06, 6722, 0
252, 1.0000, 0.00021442565739061408, 840.3188014030457,3444, 0.9997926443284882, 0.9898607134819031, 0.9890000224113464, 0.021043474480368744, 0.056031037324266925, 0.05798385242909788, 9.10118253691361e-07, 1.5309845434306432e-06, 6722, 0
253, 1.0000, 4.111507370097507e-05, 843.0738422870636,3019, 0.999818232644514, 0.989846408367157, 0.9889428615570068, 0.021040519999161168, 0.05602783035717576, 0.05798432785857925, 3.2069369743092935e-06, 1.648476528938613e-06, 6722, 0
254, 1.0000, 2.625472808896327e-05, 844.4572670459747,2989, 0.9998200388785863, 0.9898321628570557, 0.9889143109321594, 0.021037649338611263, 0.05602529545135543, 0.05797813135876253, 2.534911249157945e-06, 1.720959963867614e-06, 6722, 0
255, 1.0000, 3.195651255443758e-05, 845.8423190116882,2896, 0.9998256382042108, 0.9898285865783691, 0.9889143109321594, 0.02103500997275429, 0.056022921936748696, 0.05797432011226142, 2.3735296890634028e-06, 1.7771871206176117e-06, 6722, 0
256, 1.0000, 4.619345631453684e-05, 847.2354640960693,2865, 0.9998275046460856, 0.9898321628570557, 0.9889428615570068, 0.021032526694582727, 0.05602081112505892, 0.057970056603069586, 2.1108087904717077e-06, 1.8080262474276245e-06, 6722, 0
257, 1.0000, 3.362419115000561e-05, 848.6257183551788,2816, 0.9998304548284038, 0.9898321628570557, 0.9889428615570068, 0.021030436369687072, 0.0560189680534636, 0.0579689068232184, 1.8430610256581215e-06, 1.8114995453072573e-06, 6722, 0
258, 1.0000, 4.10651741828351e-05, 850.032475233078,2773, 0.9998330437639076, 0.9898357391357422, 0.9889571666717529, 0.021028764849438084, 0.05601757338315859, 0.057967575022778856, 1.3946838476330825e-06, 1.764745095286276e-06, 6722, 0
259, 1.0000, 3.2236124269560883e-05, 851.4139862060547,2732, 0.9998355122838066, 0.9898393154144287, 0.9889428615570068, 0.0210269518762509, 0.05601604815898621, 0.057966458031295125, 1.5252080017430503e-06, 1.7391886506591743e-06, 6722, 0
260, 1.0000, 1.855520895907488e-05, 852.7837750911713,2751, 0.9998343683355607, 0.9898321628570557, 0.9889285564422607, 0.021024727140954765, 0.05601444627241117, 0.05796573369594388, 1.6018903521292094e-06, 1.724945198118847e-06, 6722, 0
261, 1.0000, 2.7355895444624162e-05, 854.1544539928436,2721, 0.9998361745696331, 0.9898285865783691, 0.9889428615570068, 0.021022500242093043, 0.05601283035548024, 0.05796533991706514, 1.6159025814366235e-06, 1.7137177273963045e-06, 6722, 0
262, 1.0000, 4.717083721832023e-05, 855.5244538784027,2691, 0.9998379808037056, 0.9898285865783691, 0.9889428615570068, 0.02102045353708319, 0.05601139747486071, 0.05796516316974633, 1.432903956974374e-06, 1.6833214927039673e-06, 6722, 0
263, 1.0000, 4.492890692097012e-05, 856.8896729946136,2680, 0.9998386430895321, 0.9898285865783691, 0.9889571666717529, 0.021018410571117613, 0.056009952269099564, 0.0579648315616875, 1.4452020104596675e-06, 1.6578423033983645e-06, 6722, 0
264, 1.0000, 3.099354447003779e-05, 858.28906083107,2685, 0.99983834205052, 0.9898285865783691, 0.9889857172966003, 0.021016228743903284, 0.0560085299786947, 0.05796457945351841, 1.4223062075255366e-06, 1.6326316303725374e-06, 6722, 0
265, 1.0000, 2.8977210610744567e-05, 859.6578216552734,2676, 0.9998388839207417, 0.9898393154144287, 0.9889857172966003, 0.021013990183058533, 0.05600710192152265, 0.05796412132522612, 1.4280469866484458e-06, 1.610918745781256e-06, 6722, 0
266, 1.0000, 3.149591704662699e-05, 861.0245327949524,2645, 0.9998407503626165, 0.9898499846458435, 0.9890000224113464, 0.021011974899261758, 0.056005651372067394, 0.057963180001477335, 1.4505267683581624e-06, 1.5941120569460344e-06, 6722, 0
267, 1.0000, 3.721586450566111e-05, 862.3865647315979,2612, 0.9998427372200962, 0.98985356092453, 0.9890000224113464, 0.021009855241700136, 0.05600428411522433, 0.057962415998632666, 1.3672670272982246e-06, 1.5698288129605355e-06, 6722, 0
268, 1.0000, 3.948001269217646e-05, 863.7570326328278,2571, 0.9998452057399951, 0.9898571372032166, 0.9890000224113464, 0.02100803952198305, 0.056002815299099645, 0.057960922910908014, 1.4688330184087217e-06, 1.5594243416928278e-06, 6722, 0
269, 1.0000, 3.417016791653016e-05, 865.1274545192719,2569, 0.9998453261556, 0.98985356092453, 0.9890000224113464, 0.021006283793440675, 0.056001486540355694, 0.05795951408744777, 1.3287349412832716e-06, 1.5346583746579793e-06, 6722, 0
270, 1.0000, 2.609939848510148e-05, 866.5052115917206,2531, 0.9998476140520917, 0.9898499846458435, 0.9890000224113464, 0.02100472374924638, 0.05600019970504354, 0.057957867292376994, 1.2868511982885855e-06, 1.5078681761636325e-06, 6722, 0
271, 1.0000, 2.1178062685549334e-05, 867.8762195110321,2531, 0.9998476140520917, 0.9898499846458435, 0.9889857172966003, 0.021003112836441483, 0.05599894439562099, 0.0579561532440593, 1.2553088488548303e-06, 1.4804784731336766e-06, 6722, 0
272, 1.0000, 1.7323356986168917e-05, 869.2247135639191,2480, 0.9998506846500148, 0.989846408367157, 0.9889857172966003, 0.02100175290074134, 0.055997739356080135, 0.05795427787580895, 1.2050419185005712e-06, 1.4503142117492086e-06, 6722, 0
273, 1.0000, 2.2453570975965673e-05, 870.5960164070129,2481, 0.9998506244422123, 0.989846408367157, 0.9889857172966003, 0.021000452478957328, 0.05599666417442676, 0.05795240208641841, 1.0751735673719676e-06, 1.407549738084205e-06, 6722, 0
274, 1.0000, 2.2801217221055956e-05, 871.9762544631958,2463, 0.9998517081826558, 0.9898428320884705, 0.9889857172966003, 0.02099925916646921, 0.055995607734798655, 0.057950569019634066, 1.0564513049579616e-06, 1.3677361435576685e-06, 6722, 0
275, 1.0000, 1.869740727960275e-05, 873.3791794776917,2438, 0.9998532133777162, 0.9898428320884705, 0.9889857172966003, 0.020998152953167863, 0.055994678218941135, 0.05794892115606429, 9.295148802046516e-07, 1.3159146622165658e-06, 6722, 0
276, 1.0000, 1.646239156249959e-05, 874.7495884895325,2437, 0.9998532735855186, 0.9898428320884705, 0.9889857172966003, 0.02099698983287915, 0.05599379411568617, 0.05794732886777766, 8.840930263570579e-07, 1.2646045785274044e-06, 6722, 0
277, 1.0000, 1.682872741612262e-05, 876.1222765445709,2412, 0.9998547787805788, 0.9898428320884705, 0.9889857172966003, 0.020995904398029144, 0.05599298274954384, 0.0579460241060164, 8.113471089837843e-07, 1.2097063049090136e-06, 6722, 0
278, 1.0000, 1.8788779973546698e-05, 877.4919526576996,2411, 0.9998548389883812, 0.9898428320884705, 0.9889714121818542, 0.020994841544252924, 0.055992225035453355, 0.057944778836225216, 7.577548187115424e-07, 1.154422600345828e-06, 6722, 0
279, 1.0000, 2.2075957537109442e-05, 878.7801306247711,2388, 0.9998562237678368, 0.9898428320884705, 0.9889857172966003, 0.020993717311533145, 0.05599142323684146, 0.05794366132467417, 8.017783858366156e-07, 1.113098949382914e-06, 6722, 0
280, 1.0000, 2.6283963001356916e-05, 880.0546207427979,2374, 0.9998570666770705, 0.9898428320884705, 0.9889857172966003, 0.0209925232867677, 0.05599064044042284, 0.05794245646819694, 7.8278741356963e-07, 1.0745949095685284e-06, 6722, 0
281, 1.0000, 2.8808001639721957e-05, 881.3553507328033,2389, 0.9998561635600344, 0.9898428320884705, 0.9889857172966003, 0.0209913188307968, 0.05598981588725089, 0.05794142729010307, 8.245671162046553e-07, 1.046508842256836e-06, 6722, 0
282, 1.0000, 3.084057412673149e-05, 882.7420778274536,2399, 0.9998555614820103, 0.989846408367157, 0.9889857172966003, 0.02099009060461735, 0.05598900669767752, 0.057940473156980685, 8.091801100215679e-07, 1.019936495074605e-06, 6722, 0
283, 1.0000, 3.078321820889948e-05, 884.126359462738,2406, 0.9998551400273934, 0.989846408367157, 0.9889857172966003, 0.02098887188967498, 0.05598809818134904, 0.05793962195189052, 9.085214972073818e-07, 1.0082061434716539e-06, 6722, 0
284, 1.0000, 3.0297330594259685e-05, 885.4977083206177,2399, 0.9998555614820103, 0.989846408367157, 0.9889857172966003, 0.02098753948805156, 0.05598720469957966, 0.05793884807862468, 8.934912454558464e-07, 9.961011366722064e-07, 6722, 0
285, 1.0000, 2.8676467459098107e-05, 886.8532462120056,2397, 0.9998556818976151, 0.989846408367157, 0.9889857172966003, 0.020986216940636664, 0.0559861880664234, 0.05793802415997465, 1.0166342830492114e-06, 9.981356495966433e-07, 6722, 0
286, 1.0000, 2.600479908405791e-05, 888.2173171043396,2398, 0.9998556216898127, 0.9898499846458435, 0.9889714121818542, 0.020984630479805286, 0.055985071463608135, 0.05793722740336095, 1.1165935743656652e-06, 1.0093926148312202e-06, 6722, 0
287, 1.0000, 2.255618969537719e-05, 889.6013550758362,2403, 0.9998553206508006, 0.9898499846458435, 0.9889714121818542, 0.020982848645425912, 0.05598378582013134, 0.05793631788738818, 1.2856429503077527e-06, 1.034108595276693e-06, 6722, 0
288, 1.0000, 1.8157402713203543e-05, 890.9580361843109,2433, 0.9998535144167282, 0.9898499846458435, 0.9889714121818542, 0.020981219985980872, 0.05598262510823675, 0.05793558168486464, 1.1607074223013436e-06, 1.0461207326026348e-06, 6722, 0
289, 1.0000, 1.7867854951637365e-05, 892.2926905155182,2426, 0.9998539358713451, 0.9898499846458435, 0.9889714121818542, 0.02097981623686652, 0.055981359193954625, 0.05793455847518167, 1.2659370453582675e-06, 1.0662642277217811e-06, 6722, 0
290, 1.0000, 1.7963087603630998e-05, 893.6434965133667,2443, 0.9998529123387041, 0.9898499846458435, 0.9889714121818542, 0.020978264888704697, 0.05598017075132713, 0.05793377267235404, 1.1884307648188375e-06, 1.0778932291642911e-06, 6722, 0
291, 1.0000, 1.71085002685306e-05, 894.9970996379852,2442, 0.9998529725465065, 0.98985356092453, 0.9889714121818542, 0.020976815345892928, 0.055978851982966094, 0.05793266341380942, 1.3187636645831113e-06, 1.0998535648149579e-06, 6722, 0
292, 1.0000, 1.8592350866644208e-05, 896.337192773819,2443, 0.9998529123387041, 0.98985356092453, 0.9889714121818542, 0.020975252774719774, 0.05597741059776953, 0.05793141115928718, 1.4413886751940552e-06, 1.130002724642288e-06, 6722, 0
293, 1.0000, 2.0267612336251194e-05, 897.6980707645416,2431, 0.999853634832333, 0.9898571372032166, 0.9889714121818542, 0.02097363270316688, 0.05597577595840274, 0.05792988047064454, 1.6346359716021275e-06, 1.1725021473209711e-06, 6722, 0
294, 1.0000, 1.7436988292717303e-05, 899.0600979328156,2448, 0.9998526112996919, 0.9898571372032166, 0.9889714121818542, 0.020972163114481926, 0.055974178973273545, 0.05792827076966352, 1.5969888247854835e-06, 1.2092955918860255e-06, 6722, 0
295, 1.0000, 1.7429411400091374e-05, 900.4268481731415,2452, 0.9998523704684823, 0.9898642897605896, 0.9889714121818542, 0.020970737957863424, 0.055972470397428815, 0.05792638091775783, 1.7085747300582543e-06, 1.2518221180377224e-06, 6722, 0
296, 1.0000, 1.7162354796577825e-05, 901.8050284385681,2449, 0.9998525510918895, 0.9898607134819031, 0.9889714121818542, 0.020969374666908232, 0.055970719134726066, 0.05792427607047014, 1.7512544670181263e-06, 1.2945632801220401e-06, 6722, 0
297, 1.0000, 1.737681533510882e-05, 903.1765677928925,2460, 0.999851888806063, 0.9898571372032166, 0.9889714121818542, 0.02096823589173209, 0.055969098028082115, 0.057922102166415274, 1.6211069505389641e-06, 1.3240126136999875e-06, 6722, 0
298, 1.0000, 1.736774951871585e-05, 904.5400946140289,2409, 0.999854959403986, 0.9898571372032166, 0.9889571666717529, 0.020967100435878745, 0.055967477645055254, 0.05791987545137819, 1.620397674768903e-06, 1.35103024483641e-06, 6722, 0
299, 1.0000, 1.7358504823160944e-05, 905.9303865432739,2387, 0.9998562839756392, 0.9898571372032166, 0.9889571666717529, 0.020966173759677006, 0.05596612660389044, 0.05791801287842265, 1.3510365316285466e-06, 1.351030873514307e-06, 6722, 0
300, 1.0000, 1.7428308974118134e-05, 907.3738296031952,2334, 0.9998594749891672, 0.9898571372032166, 0.9889571666717529, 0.020965223171501346, 0.055964863286876804, 0.05791643233024051, 1.263314924913883e-06, 1.3419919444073845e-06, 6722, 0
301, 1.0000, 1.709951024974736e-05, 908.7529344558716,2321, 0.9998602576905985, 0.9898571372032166, 0.9889571666717529, 0.020964445446838904, 0.055963763998468474, 0.057915014347438204, 1.0992883348603932e-06, 1.3154855440274197e-06, 6722, 0
302, 1.0000, 1.735541364593335e-05, 910.120762348175,2307, 0.9998611005998322, 0.98985356092453, 0.9889571666717529, 0.020963663715552677, 0.055962710243516595, 0.057913717842476495, 1.053760319849606e-06, 1.28662402312025e-06, 6722, 0
303, 1.0000, 1.7259305434668695e-05, 911.4654111862183,2272, 0.9998632078729167, 0.98985356092453, 0.9889571666717529, 0.020962921815843995, 0.055961745731707035, 0.05791261733242631, 9.644958626486844e-07, 1.2500763167095715e-06, 6722, 0
304, 1.0000, 1.723255261318273e-05, 912.8091931343079,2255, 0.9998642314055578, 0.98985356092453, 0.9889571666717529, 0.02096220223348716, 0.055960855470658266, 0.057911694586187695, 8.902608805427814e-07, 1.2083551673859474e-06, 6722, 0
305, 1.0000, 1.6638628970719002e-05, 914.2667982578278,2239, 0.9998651947303964, 0.98985356092453, 0.9889571666717529, 0.0209616660500792, 0.05596011116194899, 0.05791086291405652, 7.443133638943e-07, 1.1511998515666401e-06, 6722, 0
306, 1.0000, 1.687514274071165e-05, 915.6280026435852,2218, 0.9998664590942471, 0.9898571372032166, 0.9889571666717529, 0.020961054040307105, 0.05595935940516525, 0.05791007671898393, 7.51767203266418e-07, 1.1031739295766218e-06, 6722, 0
307, 1.0000, 1.687203376584872e-05, 917.0156564712524,2237, 0.9998653151460012, 0.9898571372032166, 0.9889571666717529, 0.020960572492170843, 0.05595866041108046, 0.057909319078594645, 6.98978335440803e-07, 1.0539644500382855e-06, 6722, 0
308, 1.0000, 1.6820485167427634e-05, 918.3953864574432,2237, 0.9998653151460012, 0.9898571372032166, 0.9889571666717529, 0.020960065808692144, 0.055957980285934114, 0.05790863533635629, 6.801181641619136e-07, 1.0087924044341893e-06, 6722, 0
309, 1.0000, 1.710707958543962e-05, 919.7640662193298,2228, 0.9998658570162229, 0.9898571372032166, 0.9889571666717529, 0.020959544152341927, 0.05595729593170945, 0.05790796020470488, 6.843718281038247e-07, 9.704001067237992e-07, 6722, 0
310, 1.0000, 1.7474108889784338e-05, 921.1567554473877,2216, 0.9998665795098519, 0.9898642897605896, 0.9889571666717529, 0.020959102393908254, 0.05595663072176116, 0.05790729938966409, 6.651945849561747e-07, 9.344382826431803e-07, 6722, 0
311, 1.0000, 1.7582246560088734e-05, 922.5527694225311,2220, 0.9998663386786423, 0.9898642897605896, 0.9889571666717529, 0.020958660242399074, 0.05595596916958345, 0.057906647585675625, 6.615755324193562e-07, 9.027209132113895e-07, 6722, 0
312, 1.0000, 1.691527706116923e-05, 923.9153604507446,2214, 0.9998666999254567, 0.9898607134819031, 0.9889571666717529, 0.020958185328041647, 0.055955259079506506, 0.05790595149754859, 7.101065005593599e-07, 8.813136614398163e-07, 6722, 0
313, 1.0000, 1.7716176499994935e-05, 925.278680562973,2231, 0.9998656763928156, 0.9898607134819031, 0.9889571666717529, 0.020957777538934786, 0.05595451815127715, 0.057905244828416455, 7.408930700891769e-07, 8.661497917603985e-07, 6722, 0
314, 1.0000, 1.7720002065976215e-05, 926.629385471344,2229, 0.9998657968084205, 0.9898607134819031, 0.9889571666717529, 0.020957280736391574, 0.055953656355955596, 0.05790443157971636, 8.617993615817054e-07, 8.657137623079867e-07, 6722, 0
315, 1.0000, 1.7211870747056163e-05, 927.990175485611,2243, 0.9998649538991867, 0.9898678660392761, 0.9889571666717529, 0.02095689355804949, 0.05595275886415339, 0.05790359397989493, 8.974919938620207e-07, 8.688402816951669e-07, 6722, 0
316, 1.0000, 1.7414937991459278e-05, 929.3587775230408,2265, 0.9998636293275336, 0.9898714423179626, 0.9889571666717529, 0.020956355282908228, 0.05595172759606996, 0.057902600254107296, 1.0312638157317089e-06, 8.838588827822963e-07, 6722, 0
317, 1.0000, 1.7419255795915276e-05, 930.7517354488373,2278, 0.9998628466261023, 0.9898714423179626, 0.9889571666717529, 0.020955945310583687, 0.055950577806655244, 0.057901499765749175, 1.1498188372677243e-06, 9.07418396735622e-07, 6722, 0
318, 1.0000, 1.7246653842568965e-05, 932.1181824207306,2316, 0.9998605587296105, 0.9898750185966492, 0.9889714121818542, 0.020955576606625486, 0.055949289267088156, 0.05790027291652439, 1.2884993260478539e-06, 9.397995686924173e-07, 6722, 0
319, 1.0000, 1.7380859970035192e-05, 933.4819474220276,2336, 0.9998593545735622, 0.9898785948753357, 0.9889714121818542, 0.020955203247820985, 0.05594796170137738, 0.05789898221587684, 1.3275861304243297e-06, 9.728323140504257e-07, 6722, 0
320, 1.0000, 1.737992578275954e-05, 934.8654663562775,2354, 0.9998582708331188, 0.9898714423179626, 0.9889857172966003, 0.02095496467552387, 0.055946591862318804, 0.05789764191473455, 1.369842679899147e-06, 1.0067027580336658e-06, 6722, 0
321, 1.0000, 1.7379164285311626e-05, 936.2231020927429,2406, 0.9998551400273934, 0.9898714423179626, 0.9889714121818542, 0.020954846576301013, 0.055945116157834734, 0.05789613504300623, 1.4757059020042984e-06, 1.0459504570024252e-06, 6722, 0
322, 1.0000, 1.7393330921263222e-05, 937.5774221420288,2407, 0.999855079819591, 0.9898714423179626, 0.9889714121818542, 0.020954461543038025, 0.05594358340492171, 0.05789448555929972, 1.5327390093938797e-06, 1.0866928852637517e-06, 6722, 0
323, 1.0000, 1.7413479381688392e-05, 938.9570128917694,2441, 0.9998530327543089, 0.9898714423179626, 0.9889857172966003, 0.020954185032606407, 0.05594192708683299, 0.05789264899916413, 1.6563387076617975e-06, 1.1334726789747937e-06, 6722, 0
324, 1.0000, 1.7765034057976823e-05, 940.305554151535,2450, 0.9998524908840871, 0.9898678660392761, 0.9890000224113464, 0.02095409984274216, 0.0559398714664987, 0.057890292277467184, 2.0555969815344577e-06, 1.2029947939917068e-06, 6722, 0
325, 1.0000, 1.798799024575548e-05, 941.6585683822632,2477, 0.999850865273422, 0.9898714423179626, 0.9890000224113464, 0.020954054043894995, 0.055937487678375905, 0.057887498331198314, 2.3837925125641535e-06, 1.288143416535264e-06, 6722, 0
326, 1.0000, 1.794248352455016e-05, 943.0193862915039,2524, 0.9998480355067085, 0.9898714423179626, 0.9890000224113464, 0.02095420182131617, 0.05593479793313777, 0.05788431416555749, 2.6897642306372704e-06, 1.3865617574660372e-06, 6722, 0
327, 1.0000, 1.7882454251486262e-05, 944.3995752334595,2601, 0.9998433995059227, 0.9898750185966492, 0.9890000224113464, 0.02095467665108907, 0.055931596491861635, 0.057880549630075794, 3.2014317318251884e-06, 1.5075777548412633e-06, 6722, 0
328, 1.0000, 1.9172289455196864e-05, 945.7487063407898,2726, 0.9998358735306211, 0.9898642897605896, 0.9889857172966003, 0.02095629664240091, 0.05592815845983949, 0.057876465903511386, 3.43804355057431e-06, 1.6371289406023947e-06, 6722, 0
329, 1.0000, 1.8316180200908393e-05, 947.1205883026123,2782, 0.9998325018936859, 0.9898642897605896, 0.9889714121818542, 0.020957649730441275, 0.05592450494086228, 0.05787224619240611, 3.6534929114262482e-06, 1.7739665406129842e-06, 6722, 0
330, 1.0000, 1.7575557087446384e-05, 948.4974672794342,2917, 0.99982437384036, 0.9898714423179626, 0.9889857172966003, 0.0209600296533992, 0.05591969207061106, 0.0578665587908566, 4.8128709641964695e-06, 1.9601590118831703e-06, 6722, 0
331, 1.0000, 1.8316045296351826e-05, 949.8822863101959,3121, 0.9998120914486678, 0.9898750185966492, 0.9890142679214478, 0.020964606037755483, 0.055913784937101856, 0.057859579088524266, 5.907142787975328e-06, 2.1887689548097562e-06, 6722, 0
332, 1.0000, 2.4387941742203007e-05, 951.2656552791595,3187, 0.9998081177337085, 0.989885687828064, 0.9890285730361938, 0.020969818019948516, 0.05590734256669194, 0.057852212859289084, 6.442361525749174e-06, 2.4382848338036284e-06, 6722, 0
333, 1.0000, 2.735210286676329e-05, 952.6377191543579,3426, 0.9997937280689316, 0.989892840385437, 0.9890285730361938, 0.02097783700226681, 0.05590029089116588, 0.05784430047545136, 7.051686096687382e-06, 2.7114730408718606e-06, 6722, 0
334, 1.0000, 2.9915539184529307e-05, 954.0172197818756,3527, 0.999787647080888, 0.989885687828064, 0.9890000224113464, 0.020988269495699576, 0.055892270145392546, 0.05783569980877369, 8.020744803341473e-06, 3.0220819123969144e-06, 6722, 0
335, 1.0000, 2.993640222081652e-05, 955.3492879867554,3575, 0.999784757106372, 0.9898964166641235, 0.9890000224113464, 0.020993842760824822, 0.055884254384053325, 0.05782826118091029, 8.015749707782072e-06, 3.3317317169337052e-06, 6722, 0
336, 1.0000, 3.0514036895558223e-05, 956.6900050640106,3772, 0.9997728961692967, 0.9899071455001831, 0.9890142679214478, 0.02100469659240656, 0.05587627524666659, 0.05782090755031985, 7.97913975855713e-06, 3.635788637553295e-06, 6722, 0
337, 1.0000, 3.0368528836164697e-05, 958.0426211357117,3742, 0.9997747024033691, 0.9899107217788696, 0.9890428781509399, 0.02101336840861208, 0.055867123495390386, 0.057812642898387646, 9.151746423442797e-06, 3.98739411062103e-06, 6722, 0
338, 1.0000, 2.9531768311472114e-05, 959.3999083042145,3941, 0.9997627210506888, 0.9899178743362427, 0.9890428781509399, 0.021026782245085862, 0.05585742903002313, 0.05780428618190775, 9.694481670589894e-06, 4.357854301558782e-06, 6722, 0
339, 1.0000, 2.8035244778735535e-05, 960.7861533164978,3997, 0.9997593494137537, 0.9899214506149292, 0.9890142679214478, 0.02103577833002814, 0.055847129911754556, 0.057795541582847665, 1.0299104579801488e-05, 4.749253837876051e-06, 6722, 0
340, 1.0000, 2.1015576430727726e-05, 962.1867001056671,4000, 0.9997591687903464, 0.989932119846344, 0.9890428781509399, 0.021049115974517824, 0.055836135823763455, 0.057786699811414585, 1.0994110024774295e-05, 5.165101401246943e-06, 6722, 0
341, 1.0000, 2.9413302922083753e-05, 963.5732481479645,4044, 0.9997565196470402, 0.9899356961250305, 0.9890857338905334, 0.021059649934089646, 0.0558246924248072, 0.057778257281400305, 1.1443396273541628e-05, 5.592763574005973e-06, 6722, 0
342, 1.0000, 3.07063600182179e-05, 964.9611411094666,4152, 0.9997500172043795, 0.9899464249610901, 0.989128589630127, 0.02107292940071614, 0.055813557283433596, 0.057771077989878294, 1.1135123128225288e-05, 5.9914690034256676e-06, 6722, 0
343, 1.0000, 2.3748978805177003e-05, 966.3465371131897,4188, 0.9997478497234926, 0.9899500012397766, 0.9891571402549744, 0.021087455528562535, 0.055801305767110176, 0.05776387159917597, 1.225150852025153e-05, 6.435746687203808e-06, 6722, 0
344, 1.0000, 1.962763161916173e-05, 967.7080800533295,4238, 0.999744839333372, 0.9899571537971497, 0.9891428351402283, 0.0210994693889669, 0.05578711644123582, 0.05775519523383803, 1.418936497165485e-05, 6.9652281023641965e-06, 6722, 0
345, 1.0000, 1.9004633359473767e-05, 969.0804758071899,4281, 0.9997422503978682, 0.9899749755859375, 0.989128589630127, 0.021113361540885913, 0.05577346007917562, 0.057746755219280535, 1.3656336038572747e-05, 7.450325182564171e-06, 6722, 0
346, 1.0000, 1.899244114812851e-05, 970.4639277458191,4297, 0.9997412870730296, 0.989978551864624, 0.989128589630127, 0.0211193130249908, 0.05575723942655379, 0.05773388344589128, 1.6220665015879987e-05, 8.053127432006972e-06, 6722, 0
347, 1.0000, 2.9479497471186763e-05, 971.8027489185333,4393, 0.999735507123998, 0.9899857044219971, 0.9891428351402283, 0.02113568782912115, 0.05574029236789817, 0.05772231033515891, 1.694706342830754e-05, 8.675161324494717e-06, 6722, 0
348, 1.0000, 2.830707138284832e-05, 973.139221906662,4475, 0.9997305700842, 0.9899964332580566, 0.9891571402549744, 0.021145739954587052, 0.055720177694557324, 0.05770706804088078, 2.011465852701233e-05, 9.436285455639352e-06, 6722, 0
349, 1.0000, 2.409063768471802e-05, 974.4999930858612,4566, 0.9997250911741804, 0.9900285601615906, 0.989214301109314, 0.0211698784117163, 0.05569357041919082, 0.05768945104318712, 2.6607269181244675e-05, 1.046697033957673e-05, 6722, 0
350, 1.0000, 1.9309342517251528e-05, 975.8613193035126,4634, 0.9997209970436163, 0.9900357127189636, 0.9891714453697205, 0.02119788190397634, 0.05566097751011189, 0.05766842458970122, 3.2592911540459124e-05, 1.1726035642808831e-05, 6722, 0
351, 1.0000, 2.2749279579292363e-05, 977.1593322753906,4759, 0.9997134710683147, 0.9900535941123962, 0.9891999959945679, 0.021242386033601506, 0.05562757855739025, 0.057651212543848945, 3.339895057556663e-05, 1.3019951637795487e-05, 6722, 0
352, 1.0000, 6.456166490503161e-05, 978.440621137619,4757, 0.9997135914839195, 0.9900785684585571, 0.9892428517341614, 0.021266728970882626, 0.055593634833725994, 0.05762725374101496, 3.3943735783512063e-05, 1.4329280947871825e-05, 6722, 0
353, 1.0000, 0.00031276541555123416, 979.7669630050659,4799, 0.999711062756218, 0.9900892972946167, 0.9892714023590088, 0.021298022098351996, 0.055563348930394316, 0.05760904308522222, 3.028590077777671e-05, 1.5442798598809812e-05, 6722, 0
354, 1.0000, 0.0009768258919687176, 981.0886750221252,4816, 0.999710039223577, 0.9901928305625916, 0.9894285798072815, 0.021318765353438667, 0.05554629806006475, 0.05758574169177327, 1.7050868521162332e-05, 1.559653260006028e-05, 6722, 0
355, 1.0000, 0.0002192252120107711, 982.4193658828735,4651, 0.9997199735109753, 0.9900964498519897, 0.989300012588501, 0.021316461039654136, 0.05552500494631591, 0.05757159092599006, 2.1293120987746217e-05, 1.608974583647772e-05, 6722, 0
356, 1.0000, 6.944517350567217e-05, 983.7670619487762,4634, 0.9997209970436163, 0.9900785684585571, 0.9892714023590088, 0.021319370814397318, 0.0555092001448039, 0.05756005350390732, 1.5804782391944106e-05, 1.606101979854497e-05, 6722, 0
357, 1.0000, 0.00027061916977269465, 985.0841901302338,4692, 0.9997175049910763, 0.9900749921798706, 0.9892285466194153, 0.021342491492470115, 0.055487276261419846, 0.05754505225713445, 2.19238935303262e-05, 1.6568667177031e-05, 6722, 0
358, 1.0000, 3.0136919555106408e-05, 986.4071543216705,4695, 0.999717324367669, 0.9901142716407776, 0.989300012588501, 0.021348707409853982, 0.05545906463052552, 0.05751679371374879, 2.8211631074609445e-05, 1.7474374391935727e-05, 6722, 0
359, 1.0000, 0.00017242533773613325, 987.7534730434418,4779, 0.9997122669122663, 0.9901321530342102, 0.9893285632133484, 0.021365278657972168, 0.05543161490165936, 0.05748886584352518, 2.7449726615780268e-05, 1.8281645153426308e-05, 6722, 0
360, 1.0000, 0.00012183653089937773, 989.0747339725494,4770, 0.999712808782488, 0.9901535511016846, 0.9892714023590088, 0.02137584674200751, 0.055404640889884615, 0.05746353146607723, 2.6974036708649063e-05, 1.9006770988231856e-05, 6722, 0
361, 1.0000, 0.000301183157281679, 990.4070482254028,4709, 0.9997164814584353, 0.9901964068412781, 0.9893714189529419, 0.02140678300046974, 0.05537949122095889, 0.057436342779552556, 2.5149646165512074e-05, 1.9546576145746748e-05, 6722, 0
362, 1.0000, 0.0003524010808842108, 991.7241425514221,4714, 0.9997161804194232, 0.9901607036590576, 0.989300012588501, 0.021419713407606275, 0.05535782983361713, 0.05742126086465833, 2.166137530795753e-05, 1.9748414261764254e-05, 6722, 0
363, 1.0000, 1.8251272453491238e-05, 993.0366234779358,4647, 0.9997202143421849, 0.9901928305625916, 0.9893714189529419, 0.02142544136237284, 0.055340015827213415, 0.0574011701189715, 1.7814011950521846e-05, 1.9545877827940373e-05, 6722, 0
364, 1.0000, 0.00014940018211109996, 994.3948106765747,4613, 0.999722261407467, 0.9902214407920837, 0.9894142746925354, 0.0214397518275677, 0.05532086784198194, 0.05738223296569603, 1.9147986483308843e-05, 1.950571943317131e-05, 6722, 0
365, 1.0000, 0.00013149118092254484, 995.7067666053772,4722, 0.999715698757004, 0.9901857376098633, 0.9893571138381958, 0.021467960904376502, 0.05529905153769725, 0.057364544118520794, 2.1816311669371757e-05, 1.9725313247052383e-05, 6722, 0
366, 1.0000, 4.147852281916452e-05, 997.0236184597015,4658, 0.9997195520563583, 0.9902178645133972, 0.9894000291824341, 0.021480085047537994, 0.0552776490726582, 0.05734229522770369, 2.1402471223001818e-05, 1.988693755424544e-05, 6722, 0
367, 1.0000, 2.663254784589443e-05, 998.3666746616364,4697, 0.9997172039520642, 0.9902178645133972, 0.9894000291824341, 0.021506435193861737, 0.05525762923014563, 0.057323593499848176, 2.001985273863971e-05, 1.9900189265591446e-05, 6722, 0
368, 1.0000, 2.340738072681381e-05, 999.7008669376373,4608, 0.9997225624464791, 0.9902214407920837, 0.9894285798072815, 0.021507273310907543, 0.055236629415648636, 0.05730416423604534, 2.0999784171277236e-05, 2.0007506622868504e-05, 6722, 0
369, 1.0000, 6.663075944040599e-05, 1001.0402638912201,4569, 0.9997249105507732, 0.9902214407920837, 0.9894000291824341, 0.02153434805029855, 0.0552191192947869, 0.05729077505260591, 1.7510145446805736e-05, 1.974252277766875e-05, 6722, 0
370, 1.0000, 0.0002049650481712198, 1002.3979818820953,4479, 0.9997303292529903, 0.9902750253677368, 0.9894857406616211, 0.02153662796629032, 0.055203035686283014, 0.0572743266081965, 1.6083601051826435e-05, 1.9341970304019573e-05, 6722, 0
371, 1.0000, 0.0002697413020313337, 1003.7132620811462,4432, 0.9997331590197038, 0.9902178645133972, 0.9893571138381958, 0.02155428028315298, 0.05519127253434822, 0.05726868743280572, 1.1763157344350794e-05, 1.8403610433793723e-05, 6722, 0
372, 1.0000, 3.3416331416789696e-05, 1005.0434300899506,4326, 0.9997395410467597, 0.9902642965316772, 0.9894285798072815, 0.021550612509941128, 0.05517974022882532, 0.05725531232711446, 1.1532314350207185e-05, 1.7563229471416052e-05, 6722, 0
373, 1.0000, 0.0001256309212688828, 1006.3506832122803,4337, 0.999738878760933, 0.9902785420417786, 0.9894999861717224, 0.021573478932582477, 0.05516761735079662, 0.05724443397509355, 1.2122845762969903e-05, 1.692405375267297e-05, 6722, 0
374, 1.0000, 1.809280331024484e-05, 1007.6969010829926,4404, 0.9997348448381713, 0.9902642965316772, 0.9894999861717224, 0.021578598245345804, 0.05515464551727186, 0.05723446307522268, 1.2971844750998829e-05, 1.6479883250023463e-05, 6722, 0
375, 1.0000, 7.306317311490227e-05, 1009.0157022476196,4276, 0.9997425514368803, 0.9902571439743042, 0.989471435546875, 0.021584510441918, 0.05514195167534977, 0.05722474676369234, 1.269383673011687e-05, 1.6055284600566324e-05, 6722, 0
376, 1.0000, 4.399482450360571e-05, 1010.3979563713074,4274, 0.9997426718524851, 0.9902642965316772, 0.9894999861717224, 0.021598824642825608, 0.05512965509097051, 0.0572146937622764, 1.229659384636983e-05, 1.5632725081851926e-05, 6722, 0
377, 1.0000, 3.8864428900619955e-05, 1011.728419303894,4264, 0.9997432739305092, 0.9902750253677368, 0.9894999861717224, 0.021611546168527795, 0.055117010830543225, 0.0572054039870252, 1.2644254873322991e-05, 1.5304549329442104e-05, 6722, 0
378, 1.0000, 8.12789271985444e-05, 1013.0355422496796,4255, 0.9997438158007309, 0.9902607202529907, 0.9894571304321289, 0.02162158395584142, 0.055104908933002274, 0.057197345379569144, 1.2101900350038053e-05, 1.4949402953141906e-05, 6722, 0
379, 1.0000, 4.384026234359939e-05, 1014.366904258728,4234, 0.9997450801645816, 0.9902821183204651, 0.9895142912864685, 0.021633022900538805, 0.05509310719752796, 0.05718690966912122, 1.1801748435534554e-05, 1.4600109020075756e-05, 6722, 0
380, 1.0000, 2.8644862372419767e-05, 1015.7071690559387,4163, 0.999749354918553, 0.9902892708778381, 0.9895285964012146, 0.021642034156488646, 0.0550816882816045, 0.05717754968541615, 1.1418915012842423e-05, 1.4245673056420142e-05, 6722, 0
381, 1.0000, 6.197490996115857e-05, 1017.0202188491821,4107, 0.9997527265554882, 0.9902892708778381, 0.9895285964012146, 0.021654219135555767, 0.05507068997636155, 0.05717024941023341, 1.0998302967801799e-05, 1.3881846681157449e-05, 6722, 0
382, 1.0000, 2.1480008473537353e-05, 1018.3760468959808,4148, 0.9997502580355891, 0.9902892708778381, 0.9895285964012146, 0.02166631829185607, 0.05506077374321384, 0.05716261714430882, 9.91623623766702e-06, 1.3422617227829603e-05, 6722, 0
383, 1.0000, 2.6720457821043834e-05, 1019.6951997280121,3953, 0.9997619985570598, 0.9902964234352112, 0.9895285964012146, 0.0216659980300501, 0.05505034276124479, 0.05715336419202831, 1.0430955914464413e-05, 1.3088380014680298e-05, 6722, 0
384, 1.0000, 1.9336737275892504e-05, 1021.0038156509399,4012, 0.9997584462967174, 0.9902928471565247, 0.9895428419113159, 0.021680095058691142, 0.0550410175313478, 0.057147449395237554, 9.325237146848298e-06, 1.2652119783608742e-05, 6722, 0
385, 1.0000, 2.164998574940822e-05, 1022.3567156791687,4046, 0.9997563992314353, 0.9903071522712708, 0.9895428419113159, 0.02168941001759915, 0.05503083364817001, 0.057140084241449285, 1.018387830273304e-05, 1.2380502880149687e-05, 6722, 0
386, 1.0000, 1.9483695377268743e-05, 1023.6636865139008,4075, 0.9997546532051653, 0.9903178811073303, 0.9895428419113159, 0.02170812702793683, 0.055021829393261834, 0.05713427632505873, 9.004273155685527e-06, 1.199248884336176e-05, 6722, 0
387, 1.0000, 1.9269399715859365e-05, 1024.9896516799927,3920, 0.9997639854145395, 0.9903249740600586, 0.9895428419113159, 0.021707608298991984, 0.05501214702334947, 0.05712562435306656, 9.682362619299612e-06, 1.1738605977236817e-05, 6722, 0
388, 1.0000, 1.9294416302185706e-05, 1026.3159565925598,3914, 0.9997643466613539, 0.9903357028961182, 0.9895428419113159, 0.02171902466207279, 0.055004623722934076, 0.05712026416061699, 7.5233097370022706e-06, 1.1227828409696348e-05, 6722, 0
389, 1.0000, 1.93192946050981e-05, 1027.656248807907,3869, 0.9997670560124625, 0.9903357028961182, 0.9895428419113159, 0.021714474043960916, 0.0549967219466611, 0.05711233123218522, 7.901764286860624e-06, 1.0840232505434684e-05, 6722, 0
390, 1.0000, 1.933470029295183e-05, 1028.9668989181519,3781, 0.999772354299075, 0.9903500080108643, 0.9895714521408081, 0.021723086736057717, 0.05498947853120594, 0.05710723991254013, 7.243427838171668e-06, 1.0411879932569689e-05, 6722, 0
391, 1.0000, 1.9900933751291947e-05, 1030.285978794098,3778, 0.9997725349224822, 0.9903571605682373, 0.989557147026062, 0.021723073026090174, 0.05498201273992292, 0.057101363253551585, 7.465793110943142e-06, 1.0071260541605904e-05, 6722, 0
392, 1.0000, 1.9631895238244134e-05, 1031.5945637226105,3724, 0.9997757861438125, 0.9903535842895508, 0.989557147026062, 0.021727859504923022, 0.05497466473676878, 0.057095888281280774, 7.34798731717029e-06, 9.758707206127737e-06, 6722, 0
393, 1.0000, 1.7738496290260165e-05, 1032.905612707138,3692, 0.9997777127934897, 0.9903571605682373, 0.989557147026062, 0.021733113526135852, 0.054967206838443736, 0.05709035190216499, 7.457911684660701e-06, 9.499807012592467e-06, 6722, 0
394, 1.0000, 1.7385345499915953e-05, 1034.2484555244446,3690, 0.9997778332090945, 0.9903678297996521, 0.9895714521408081, 0.021741237725158038, 0.05496000659247123, 0.05708572911695002, 7.2002303330917505e-06, 9.240127064832908e-06, 6722, 0
395, 1.0000, 1.7661625236418844e-05, 1035.5652515888214,3738, 0.9997749432345787, 0.9903821349143982, 0.989557147026062, 0.02174970353581492, 0.054952767695567076, 0.05708122797720075, 7.238908352504014e-06, 9.017319481837575e-06, 6722, 0
396, 1.0000, 1.768718510796527e-05, 1036.8866925239563,3661, 0.9997795792353645, 0.9903857111930847, 0.989557147026062, 0.02175641714761618, 0.054945426849405815, 0.05707627080947231, 7.340843164560518e-06, 8.833733757289529e-06, 6722, 0
397, 1.0000, 1.7647718300614673e-05, 1038.216359615326,3613, 0.9997824692098803, 0.9903964400291443, 0.9895428419113159, 0.02176366160348716, 0.054938722842534454, 0.0570719577563106, 6.704001603172194e-06, 8.593365543511858e-06, 6722, 0
398, 1.0000, 1.7671055122876665e-05, 1039.5331707000732,3585, 0.9997841550283479, 0.9903892874717712, 0.9895428419113159, 0.02176957603251413, 0.054932306745415486, 0.05706775917984957, 6.416101744143032e-06, 8.345917392220621e-06, 6722, 0
399, 1.0000, 1.856243639658562e-05, 1040.894488811493,3579, 0.9997845162751624, 0.9903892874717712, 0.9895428419113159, 0.021778643376127966, 0.05492658538576714, 0.05706477553358859, 5.721375447777233e-06, 8.036680780848526e-06, 6722, 0
400, 1.0000, 1.84634592575211e-05, 1042.265879869461,3457, 0.9997918616270569, 0.9903928637504578, 0.9895428419113159, 0.02177896441487592, 0.0549205867760849, 0.05705998782677023, 5.998580084390359e-06, 7.80501770696375e-06, 6722, 0
401, 1.0000, 1.8465096919912888e-05, 1043.7138285636902,3454, 0.9997920422504641, 0.9903857111930847, 0.9895714521408081, 0.02178625578288984, 0.05491552298556494, 0.05705727428168483, 5.063798801621666e-06, 7.474534444494674e-06, 6722, 0
402, 1.0000, 1.842549115431499e-05, 1045.1048974990845,3385, 0.9997961965888307, 0.9903857111930847, 0.9895714521408081, 0.02179079479618636, 0.05491008097360307, 0.0570538715105086, 5.442021873885983e-06, 7.241053581224088e-06, 6722, 0
403, 1.0000, 1.8274786671734686e-05, 1046.4157395362854,3356, 0.9997979426151006, 0.9903964400291443, 0.9895714521408081, 0.021798492917074346, 0.054904965748458906, 0.05705135666433234, 5.115223698559657e-06, 6.993716894609743e-06, 6722, 0
404, 1.0000, 1.8882823983293834e-05, 1047.8050484657288,3281, 0.9998024582002816, 0.9904071688652039, 0.9895714521408081, 0.021803817731501137, 0.05489982076673579, 0.057048300170030236, 5.1449853867915896e-06, 6.782279103669687e-06, 6722, 0
405, 1.0000, 1.9331175738964147e-05, 1049.1336314678192,3297, 0.999801494875443, 0.9904106855392456, 0.9895714521408081, 0.021811708350890437, 0.054895075336495666, 0.05704600274205619, 4.745421598929822e-06, 6.5443357513840565e-06, 6722, 0
406, 1.0000, 1.9428019096064317e-05, 1050.454002380371,3214, 0.9998064921230433, 0.9904214143753052, 0.9895714521408081, 0.0218138895614168, 0.05489041372016587, 0.057042462445501305, 4.66162475286358e-06, 6.326051835819153e-06, 6722, 0
407, 1.0000, 1.9620949867490007e-05, 1051.9698152542114,3152, 0.999810225006793, 0.9904214143753052, 0.9895714521408081, 0.021817458941972637, 0.05488631690720928, 0.05703964568007882, 4.096815875209714e-06, 6.057091247372066e-06, 6722, 0
408, 1.0000, 1.9863942260927323e-05, 1053.3347899913788,3157, 0.9998099239677809, 0.9904249906539917, 0.989557147026062, 0.021820889947461473, 0.05488253990339767, 0.05703714014223343, 3.7770022738997655e-06, 5.777665959968837e-06, 6722, 0
409, 1.0000, 2.0009310779035103e-05, 1054.678041934967,3046, 0.9998166070338488, 0.9904214143753052, 0.989557147026062, 0.02182066648929749, 0.05487860387966832, 0.05703392889929741, 3.936009344958358e-06, 5.5601025065338805e-06, 6722, 0
410, 1.0000, 2.0255680076550852e-05, 1056.034677028656,3038, 0.9998170886962681, 0.9904214143753052, 0.9895428419113159, 0.021823616153863266, 0.05487518520942978, 0.05703176179753731, 3.4186784896791944e-06, 5.296150823861062e-06, 6722, 0
411, 1.0000, 2.4514653084685608e-05, 1057.4101839065552,2988, 0.9998200990863887, 0.9904285669326782, 0.9895428419113159, 0.021825611434129335, 0.05487150115294205, 0.05702923113804764, 3.6840697522980137e-06, 5.107367333624097e-06, 6722, 0
412, 1.0000, 2.4857245503856555e-05, 1058.75262093544,3009, 0.9998188347225381, 0.9904178380966187, 0.9895428419113159, 0.021828555868808767, 0.05486769891181788, 0.05702671962237899, 3.8022312100413624e-06, 4.95885303372759e-06, 6722, 0
413, 1.0000, 2.5205818248225923e-05, 1060.1148669719696,2999, 0.9998194368005622, 0.9904178380966187, 0.9895428419113159, 0.0218321240001765, 0.054863515170762205, 0.057024041902629385, 4.183749417518978e-06, 4.875281308770733e-06, 6722, 0
414, 1.0000, 2.551896444597113e-05, 1061.4850091934204,2994, 0.9998197378395742, 0.9904178380966187, 0.9895428419113159, 0.021835498154705993, 0.05485910336813135, 0.05702118096088039, 4.411788506436531e-06, 4.8268208549191745e-06, 6722, 0
415, 1.0000, 2.5946250190610944e-05, 1062.8271811008453,3075, 0.9998148610075788, 0.9904214143753052, 0.9895428419113159, 0.021841661420433842, 0.05485465500328626, 0.05701882315745281, 4.448358339487202e-06, 4.787568919576266e-06, 6722, 0
416, 1.0000, 2.6351777064886066e-05, 1064.2025213241577,3089, 0.999814018098345, 0.9904214143753052, 0.9895428419113159, 0.021846258575965397, 0.05484977108366207, 0.057015725052479135, 4.883929934307307e-06, 4.797118840534475e-06, 6722, 0
417, 1.0000, 2.6867659724893217e-05, 1065.5264792442322,3161, 0.9998096831365713, 0.9904249906539917, 0.989557147026062, 0.021853664761529244, 0.05484452563953922, 0.05701282792083497, 5.245437767878447e-06, 4.840169867717683e-06, 6722, 0
418, 1.0000, 2.7103206787765172e-05, 1066.8240640163422,3168, 0.9998092616819543, 0.9904249906539917, 0.989557147026062, 0.021859465681481918, 0.05483926238659648, 0.05700964430796747, 5.2632659617302124e-06, 4.880901854339778e-06, 6722, 0
419, 1.0000, 2.7268608551226843e-05, 1068.1323838233948,3190, 0.9998079371103012, 0.9904392957687378, 0.9895428419113159, 0.021867260237691238, 0.05483466899540766, 0.05700750451372712, 4.593392026408516e-06, 4.851359056732838e-06, 6722, 0
420, 1.0000, 2.719032026706479e-05, 1069.4706497192383,3105, 0.9998130547735063, 0.9904428720474243, 0.9895428419113159, 0.021867118459037653, 0.05482979796839461, 0.057003580662328884, 4.871018938826244e-06, 4.853321468937202e-06, 6722, 0
421, 1.0000, 2.706638290266522e-05, 1070.802402973175,3198, 0.999807455447882, 0.9904857277870178, 0.9895714521408081, 0.021872536523592015, 0.054825490252735774, 0.05700115055070066, 4.307702400875579e-06, 4.795785187305099e-06, 6722, 0
422, 1.0000, 2.6469992669767583e-05, 1072.155199766159,3125, 0.9998118506174581, 0.9904928803443909, 0.989557147026062, 0.02187244895696936, 0.05482068724292844, 0.05699733230533457, 4.803026510839803e-06, 4.796508828101847e-06, 6722, 0
423, 1.0000, 2.558931946596753e-05, 1073.5117816925049,3157, 0.9998099239677809, 0.9904785752296448, 0.989557147026062, 0.021875997836272632, 0.05481610845079908, 0.05699454268032214, 4.578787696746245e-06, 4.774278772084143e-06, 6722, 0
424, 1.0000, 2.4639340358656138e-05, 1074.8720879554749,3164, 0.999809502513164, 0.9904785752296448, 0.989557147026062, 0.021876243454685935, 0.054811178182646886, 0.05699074348369006, 4.930267388972287e-06, 4.789652924256544e-06, 6722, 0
425, 1.0000, 2.3569717135234616e-05, 1076.2084701061249,3183, 0.9998083585649181, 0.9904785752296448, 0.989557147026062, 0.021878965057729984, 0.054806404654774904, 0.05698760552523452, 4.773537008936901e-06, 4.788038887351203e-06, 6722, 0
426, 1.0000, 2.264703082494921e-05, 1077.570430278778,3158, 0.9998098637599785, 0.9904785752296448, 0.9895714521408081, 0.0218792323750701, 0.05480122683150625, 0.05698362039649738, 5.177812000489723e-06, 4.825657890602266e-06, 6722, 0
427, 1.0000, 2.1177788499071375e-05, 1078.912441253662,3304, 0.9998010734208261, 0.9904821515083313, 0.9895856976509094, 0.021883202371843727, 0.0547961531452837, 0.05698039427502783, 5.073690450912993e-06, 4.849905467547304e-06, 6722, 0
428, 1.0000, 2.0503426740957146e-05, 1080.256293296814,3261, 0.9998036623563299, 0.9905250072479248, 0.9896143078804016, 0.021884417478911698, 0.054790952774728556, 0.056976303559617934, 5.200366794938516e-06, 4.883861550277653e-06, 6722, 0
429, 1.0000, 2.0478669977609642e-05, 1081.618406534195,3264, 0.9998034817329227, 0.9905178546905518, 0.9896285533905029, 0.02188606928220973, 0.05478588052415872, 0.05697220255263872, 5.07224906411835e-06, 4.902381069188035e-06, 6722, 0
430, 1.0000, 2.0540041398191844e-05, 1082.9528753757477,3265, 0.9998034215251203, 0.9905178546905518, 0.989642858505249, 0.02188695959634619, 0.05478087787678551, 0.056968027128234164, 5.002631716551076e-06, 4.91231505842474e-06, 6722, 0
431, 1.0000, 2.0702634920622933e-05, 1084.2817702293396,3302, 0.999801193836431, 0.9905142784118652, 0.9896285533905029, 0.021889651364169444, 0.05477616868167452, 0.056964526647112226, 4.709225288959673e-06, 4.89161804666945e-06, 6722, 0
432, 1.0000, 2.07992847025562e-05, 1085.6360170841217,3284, 0.9998022775768743, 0.9905142784118652, 0.989642858505249, 0.021889895244434354, 0.05477103350327705, 0.0569602009843306, 5.135165104960815e-06, 4.915443696357528e-06, 6722, 0
433, 1.0000, 2.0879955247091237e-05, 1086.9822461605072,3288, 0.9998020367456647, 0.9905142784118652, 0.989642858505249, 0.021891019431533362, 0.05476583716470474, 0.05695564305112951, 5.196353012576482e-06, 4.9428373303380754e-06, 6722, 0
434, 1.0000, 2.0969827251750526e-05, 1088.352646112442,3351, 0.9997982436541126, 0.9905214309692383, 0.989642858505249, 0.0218924347354955, 0.054760190391760714, 0.05695071325219511, 5.646756718977186e-06, 5.009087220838263e-06, 6722, 0
435, 1.0000, 2.0265534225826482e-05, 1089.7171251773834,3346, 0.9997985446931248, 0.9905142784118652, 0.989642858505249, 0.021894466750627034, 0.05475463522026597, 0.05694590254716959, 5.555189541373018e-06, 5.061189783206291e-06, 6722, 0
436, 1.0000, 2.035352835005045e-05, 1091.077389240265,3303, 0.9998011336286285, 0.9905178546905518, 0.9896285533905029, 0.02189403074051834, 0.05474888318505822, 0.056940563260110474, 5.752024195018746e-06, 5.126363888936103e-06, 6722, 0
437, 1.0000, 2.0449734148431226e-05, 1092.432076215744,3363, 0.9997975211604837, 0.9905321598052979, 0.9896285533905029, 0.021895870517040283, 0.05474312331736173, 0.05693531270327778, 5.759860072541978e-06, 5.1864438570451665e-06, 6722, 0
438, 1.0000, 2.047569989111044e-05, 1093.8098771572113,3480, 0.9997904768476014, 0.9905393123626709, 0.9896285533905029, 0.02189807793446129, 0.05473687841806389, 0.0569294634325605, 6.244913820556419e-06, 5.283666017468153e-06, 6722, 0
439, 1.0000, 2.0419094576206295e-05, 1095.1713690757751,3469, 0.9997911391334279, 0.9905321598052979, 0.9896571636199951, 0.02190015452154529, 0.0547300121729592, 0.056922813052768105, 6.866234697582019e-06, 5.423925135841738e-06, 6722, 0
440, 1.0000, 2.0318613603347404e-05, 1096.5216991901398,3598, 0.9997833723269166, 0.9905321598052979, 0.9896571636199951, 0.021902616076087334, 0.05472291762841133, 0.05691576814818733, 7.094565698619049e-06, 5.5715354653607e-06, 6722, 0
441, 1.0000, 2.0155814632214946e-05, 1097.8855030536652,3550, 0.9997862623014324, 0.9905357360839844, 0.989642858505249, 0.021904353733389278, 0.05471601284658524, 0.05690866499874102, 6.904769508216113e-06, 5.692359603707253e-06, 6722, 0
442, 1.0000, 1.9929750181036115e-05, 1099.2329552173615,3510, 0.9997886706135289, 0.9905357360839844, 0.989642858505249, 0.021903730188248517, 0.054709919682835756, 0.05690205504621931, 6.093158611532312e-06, 5.731223481513386e-06, 6722, 0
443, 1.0000, 1.970551619447393e-05, 1100.598039150238,3459, 0.999791741211452, 0.9905464053153992, 0.989642858505249, 0.02190346578871223, 0.05470424058083177, 0.05689580201847913, 5.679106186935734e-06, 5.725990301455336e-06, 6722, 0
444, 1.0000, 1.9443120517803074e-05, 1101.9621334075928,3438, 0.9997930055753027, 0.9905535578727722, 0.9896571636199951, 0.021902921570275773, 0.054698522131000085, 0.056889374706720355, 5.718435343894657e-06, 5.725234356758482e-06, 6722, 0
445, 1.0000, 1.9403774145534237e-05, 1103.304151058197,3405, 0.9997949924327824, 0.9905499815940857, 0.9896571636199951, 0.021902332347305195, 0.05469321679491194, 0.05688366741241271, 5.305349530561332e-06, 5.68179214550727e-06, 6722, 0
446, 1.0000, 1.94644925149211e-05, 1104.6496562957764,3338, 0.9997990263555441, 0.9905428290367126, 0.9896714091300964, 0.021900317363045464, 0.05468804963623625, 0.05687860717539394, 5.167168032102487e-06, 5.628103381897664e-06, 6722, 0
447, 1.0000, 1.9603882381716005e-05, 1105.9820702075958,3312, 0.9998005917584069, 0.9905428290367126, 0.9896571636199951, 0.021899826930574247, 0.05468299509909651, 0.0568737005735247, 5.054510894136888e-06, 5.567930085979254e-06, 6722, 0
448, 1.0000, 1.8725586978135278e-05, 1107.3553812503815,3289, 0.9998019765378623, 0.9905464053153992, 0.9896571636199951, 0.021898621102130693, 0.054677781076143815, 0.05686876001926583, 5.214040222183136e-06, 5.531486206570476e-06, 6722, 0
449, 1.0000, 1.867676047804396e-05, 1108.714183330536,3227, 0.999805709421612, 0.9905499815940857, 0.9896571636199951, 0.02189779117801732, 0.054672678329557564, 0.056863807030367586, 5.102731821679529e-06, 5.48703745589171e-06, 6722, 0
450, 1.0000, 1.8583635239681815e-05, 1110.0473623275757,3236, 0.9998051675513903, 0.9905499815940857, 0.989642858505249, 0.02189664369394499, 0.054667628903455376, 0.056858972631506896, 5.049426550163272e-06, 5.441621597134762e-06, 6722, 0
451, 1.0000, 1.846698366492679e-05, 1111.4500696659088,3196, 0.9998075758634868, 0.9905535578727722, 0.989642858505249, 0.021895055321031805, 0.054662527199324296, 0.05685404176030397, 5.1017070495790184e-06, 5.406635057521441e-06, 6722, 0
452, 1.0000, 1.846983932307709e-05, 1112.8337078094482,3253, 0.9998041440187492, 0.9905571341514587, 0.989642858505249, 0.021894769334312763, 0.054657224762564724, 0.056848786428523354, 5.302451098636307e-06, 5.396125201983815e-06, 6722, 0
453, 1.0000, 1.87016626698957e-05, 1114.2199819087982,3251, 0.999804264434354, 0.9905535578727722, 0.989642858505249, 0.021893511406513824, 0.05465169975790135, 0.05684316715285592, 5.524996651198877e-06, 5.408875908003649e-06, 6722, 0
454, 1.0000, 1.901551816128203e-05, 1115.587742805481,3403, 0.9997951128483872, 0.9905499815940857, 0.9896571636199951, 0.02189348804933618, 0.05464590992155158, 0.05683713671536682, 5.789848146010856e-06, 5.445816875638801e-06, 6722, 0
455, 1.0000, 1.926970070822404e-05, 1116.9574255943298,3333, 0.9997993273945561, 0.9905607104301453, 0.989642858505249, 0.021891911365622924, 0.05463950560793884, 0.05683024894826315, 6.40430568228656e-06, 5.534825528078115e-06, 6722, 0
456, 1.0000, 1.9599679677734426e-05, 1118.3450496196747,3419, 0.9997941495235486, 0.9905499815940857, 0.9896571636199951, 0.021892336044259546, 0.05463308604373101, 0.056823300059555194, 6.4195485981466405e-06, 5.6175117683565224e-06, 6722, 0
457, 1.0000, 1.972220607784398e-05, 1119.707391500473,3417, 0.9997942699391534, 0.9905571341514587, 0.9896571636199951, 0.02189069925820671, 0.05462650064124597, 0.056816383387512034, 6.585409791412533e-06, 5.707525655423771e-06, 6722, 0
458, 1.0000, 1.987649853517658e-05, 1121.0707473754883,3495, 0.9997895737305651, 0.9905571341514587, 0.9896285533905029, 0.02189086086947206, 0.054620291910213156, 0.056810001534850246, 6.208714454961073e-06, 5.755767647759173e-06, 6722, 0
459, 1.0000, 1.9832305828726035e-05, 1122.4381783008575,3476, 0.999790717678811, 0.9905607104301453, 0.9896285533905029, 0.021888189423570813, 0.05461364590657493, 0.0568035679615477, 6.646014871811157e-06, 5.839142301578528e-06, 6722, 0
460, 1.0000, 1.9686191294190057e-05, 1123.8073942661285,3473, 0.9997908983022182, 0.9905714392662048, 0.989642858505249, 0.021886568577609053, 0.05460723173189635, 0.0567977348313885, 6.414170411202236e-06, 5.89424525760776e-06, 6722, 0
461, 1.0000, 1.939876079601221e-05, 1125.1949291229248,3501, 0.9997892124837506, 0.9905750155448914, 0.9896571636199951, 0.02188376140716033, 0.054600248485819985, 0.05679164479325574, 6.983258063718301e-06, 5.995027665822602e-06, 6722, 0
462, 1.0000, 2.0034015641548815e-05, 1126.5709400177002,3585, 0.9997841550283479, 0.9905750155448914, 0.9896571636199951, 0.02188324763822064, 0.05459365329206792, 0.05678608680184727, 6.595188571226207e-06, 6.052499945578068e-06, 6722, 0
463, 1.0000, 1.9928921804661787e-05, 1127.9474098682404,3537, 0.9997870450028638, 0.9905821681022644, 0.9896571636199951, 0.021878356313515666, 0.05458643671039947, 0.05677944286001915, 7.216566031420513e-06, 6.159910097265214e-06, 6722, 0
464, 1.0000, 1.979368217239958e-05, 1129.3237369060516,3612, 0.9997825294176828, 0.9905856847763062, 0.9896857142448425, 0.02187592891878571, 0.054579177410752175, 0.0567731516414694, 7.259326639315333e-06, 6.261906378564566e-06, 6722, 0
465, 1.0000, 1.968669577061282e-05, 1130.7054545879364,3643, 0.9997806629758079, 0.9905785918235779, 0.9896857142448425, 0.021870633176403295, 0.05457126510091804, 0.056765746187781574, 7.912300974813324e-06, 6.410120491940565e-06, 6722, 0
466, 1.0000, 2.1470992093140366e-05, 1132.0863146781921,3662, 0.9997795190275621, 0.9905892610549927, 0.9897000193595886, 0.02186756746974142, 0.05456383603888461, 0.056759081431940764, 7.429070294905082e-06, 6.505385248543041e-06, 6722, 0
467, 1.0000, 2.1598427480191005e-05, 1133.4568583965302,3679, 0.999778495494921, 0.9905928373336792, 0.9897000193595886, 0.02186312798785993, 0.054555923863517826, 0.05675155360150378, 7.912161924306105e-06, 6.633996455767519e-06, 6722, 0
468, 1.0000, 2.1659220270635482e-05, 1134.847894668579,3645, 0.9997805425602031, 0.9905964136123657, 0.9896857142448425, 0.02185903193281503, 0.054548142895270865, 0.05674428854686414, 7.780978680191342e-06, 6.740640014854718e-06, 6722, 0
469, 1.0000, 2.1789269726079302e-05, 1136.201323747635,3735, 0.999775123857986, 0.9905928373336792, 0.9897000193595886, 0.021855542770862685, 0.05454020457625232, 0.05673694693582962, 7.938321522668601e-06, 6.85178756124705e-06, 6722, 0
470, 1.0000, 1.9176227934086005e-05, 1137.571917772293,3741, 0.9997747626111715, 0.9905999898910522, 0.9896857142448425, 0.0218521786116536, 0.054532139178514474, 0.05672980327580279, 8.065390324822619e-06, 6.964437404060324e-06, 6722, 0
471, 1.0000, 1.8256918884958546e-05, 1138.981568813324,3805, 0.999770909311817, 0.9906035661697388, 0.9896714091300964, 0.02184989813389403, 0.054524919093873414, 0.0567238362200623, 7.220099337061636e-06, 6.989590825885536e-06, 6722, 0
472, 1.0000, 1.8323856668232778e-05, 1140.362833738327,3722, 0.9997759065594173, 0.9905964136123657, 0.9896714091300964, 0.02184617502184713, 0.054517509222288416, 0.05671752802630585, 7.409870704883081e-06, 7.0305231142846535e-06, 6722, 0
473, 1.0000, 1.8118948924378028e-05, 1141.7562646865845,3685, 0.9997781342481066, 0.9906035661697388, 0.9896714091300964, 0.021843753556501474, 0.05451115561938924, 0.05671251348819353, 6.353584813226232e-06, 6.95970384472656e-06, 6722, 0
474, 1.0000, 1.793944107170905e-05, 1143.156507730484,3569, 0.9997851183531865, 0.9906035661697388, 0.9896714091300964, 0.021839715488064772, 0.05450507071126812, 0.056707429168217846, 6.08491450365678e-06, 6.866843215252817e-06, 6722, 0
475, 1.0000, 1.7938857461581258e-05, 1144.5263845920563,3535, 0.9997871654184686, 0.9906035661697388, 0.9896857142448425, 0.021836763696713397, 0.054499963345310126, 0.05670321593761182, 5.107364128065228e-06, 6.666549384942865e-06, 6722, 0
476, 1.0000, 1.8219556266327244e-05, 1145.895335674286,3427, 0.9997936678611292, 0.9906035661697388, 0.9896714091300964, 0.02183312895510465, 0.054494843736701666, 0.05669874681120802, 5.119621933669105e-06, 6.49284117812023e-06, 6722, 0
477, 1.0000, 1.820989881661914e-05, 1147.2449536323547,3370, 0.9997970997058668, 0.9906142950057983, 0.9896571636199951, 0.021830166711028845, 0.0544899115168861, 0.05669476572687244, 4.932227488638197e-06, 6.316777964415252e-06, 6722, 0
478, 1.0000, 1.8198632601628413e-05, 1148.6213684082031,3269, 0.9998031806939106, 0.9906142950057983, 0.9896571636199951, 0.021826640232081262, 0.0544851147234162, 0.05669066008980739, 4.796766726933299e-06, 6.145269171533682e-06, 6722, 0
479, 1.0000, 1.7619902727738463e-05, 1149.9622383117676,3197, 0.9998075156556844, 0.9906178712844849, 0.9896571636199951, 0.02182354594174817, 0.05448074901445189, 0.05668702759237697, 4.365700121591876e-06, 5.938711246367743e-06, 6722, 0
480, 1.0000, 1.7572288164491476e-05, 1151.3412222862244,3165, 0.9998094423053616, 0.9906178712844849, 0.9896714091300964, 0.021820383667608814, 0.054476438955973504, 0.0566833615319684, 4.310074667716879e-06, 5.751372120395595e-06, 6722, 0
481, 1.0000, 1.7606400754958577e-05, 1152.7254090309143,3101, 0.999813295604716, 0.9906142950057983, 0.9896714091300964, 0.021817082223159943, 0.054472065704651886, 0.05667942760384711, 4.37326454799658e-06, 5.595963795182984e-06, 6722, 0
482, 1.0000, 1.802392666298921e-05, 1154.0964341163635,3058, 0.9998158845402199, 0.9906178712844849, 0.9896571636199951, 0.021814029901966465, 0.05446782206870142, 0.05667555674411795, 4.243636679689133e-06, 5.443286906846278e-06, 6722, 0
483, 1.0000, 1.8009978394120156e-05, 1155.4888610839844,3026, 0.999817811189897, 0.9906178712844849, 0.9896571636199951, 0.021811088112906718, 0.05446367425076455, 0.056671826197483, 4.147806076909566e-06, 5.297329015190379e-06, 6722, 0
484, 1.0000, 1.8260444751308418e-05, 1156.805233001709,2945, 0.9998226880218926, 0.9906214475631714, 0.989642858505249, 0.021808002650752792, 0.054459621381431615, 0.05666805350790417, 4.0528691669233785e-06, 5.157360756656395e-06, 6722, 0
485, 1.0000, 1.887596194499495e-05, 1158.1056809425354,2932, 0.9998234707233239, 0.9905785918235779, 0.9895856976509094, 0.021805205684458793, 0.054455899694214216, 0.05666461798213551, 3.7216853218877133e-06, 4.991817797774372e-06, 6722, 0
486, 1.0000, 2.0904226833752e-05, 1159.4009900093079,2936, 0.9998232298921143, 0.9905750155448914, 0.9895856976509094, 0.02180273563167887, 0.054452597764696783, 0.056661635413230244, 3.301936603999911e-06, 4.789715585827623e-06, 6722, 0
487, 1.0000, 2.0676843234581806e-05, 1160.72785115242,2868, 0.9998273240226784, 0.9905750155448914, 0.9895856976509094, 0.0217998746754577, 0.054449193215597, 0.056658626317217284, 3.404560460613937e-06, 4.628975244810663e-06, 6722, 0
488, 1.0000, 2.0374134681492696e-05, 1162.0983531475067,2890, 0.9998259994510252, 0.9905393123626709, 0.989557147026062, 0.021797363919831954, 0.05444588406310864, 0.056655925816386524, 3.3091418668307337e-06, 4.476183799176983e-06, 6722, 0
489, 1.0000, 1.9789136445083262e-05, 1163.50084400177,2814, 0.9998305752440086, 0.9905357360839844, 0.989557147026062, 0.02179468392618146, 0.054442640120773905, 0.05665314409906327, 3.2439351918267523e-06, 4.334353583400909e-06, 6722, 0
490, 1.0000, 1.9017168451630768e-05, 1164.8704190254211,2754, 0.9998341877121535, 0.9905357360839844, 0.989557147026062, 0.021792141036663524, 0.05443976742937649, 0.05665061272666162, 2.872683475749205e-06, 4.15968726703398e-06, 6722, 0
491, 1.0000, 1.8120104956401378e-05, 1166.237361907959,2732, 0.9998355122838066, 0.9905357360839844, 0.9895285964012146, 0.021789756324291018, 0.054437158017042075, 0.05664831988019446, 2.60941788655239e-06, 3.970168837676929e-06, 6722, 0
492, 1.0000, 1.8218567144499957e-05, 1167.6604537963867,2753, 0.9998342479199559, 0.9905321598052979, 0.9895285964012146, 0.021787110440413968, 0.054434258721082075, 0.056645854488365815, 2.899286624141739e-06, 3.847310110299861e-06, 6722, 0
493, 1.0000, 1.8484453785230378e-05, 1169.0333387851715,2796, 0.9998316589844521, 0.9905321598052979, 0.9895428419113159, 0.021784491058592745, 0.05443133912541679, 0.05664332450611503, 2.919613667363985e-06, 3.7426051701800456e-06, 6722, 0
494, 1.0000, 1.880018431562227e-05, 1170.403522014618,2712, 0.9998367164398548, 0.9905321598052979, 0.989557147026062, 0.021781552747982425, 0.05442810110488423, 0.056640113269172745, 3.2380128182005197e-06, 3.688794555827388e-06, 6722, 0
495, 1.0000, 1.9113482708066513e-05, 1171.7853407859802,2667, 0.9998394257909634, 0.9905357360839844, 0.989557147026062, 0.021778751611806542, 0.0544250246434153, 0.056636994515955344, 3.0764704277638777e-06, 3.622440793300861e-06, 6722, 0
496, 1.0000, 1.929625334378678e-05, 1173.1610877513885,2647, 0.9998406299470117, 0.9905464053153992, 0.9895714521408081, 0.021775878921656805, 0.054421922128498994, 0.05663380269484668, 3.102501312302053e-06, 3.566747485183129e-06, 6722, 0
497, 1.0000, 1.9372389944491248e-05, 1174.5200328826904,2678, 0.9998387635051369, 0.9905535578727722, 0.9895714521408081, 0.02177322117166123, 0.05441906812406945, 0.056630855981787576, 2.8540132965410026e-06, 3.4881144518610227e-06, 6722, 0
498, 1.0000, 1.9340169928770695e-05, 1175.8767290115356,2637, 0.9998412320250358, 0.9905571341514587, 0.9895714521408081, 0.02177053030905564, 0.05441628178879803, 0.05662787743222097, 2.7863333245253807e-06, 3.4106327722030807e-06, 6722, 0
499, 1.0000, 1.9377724850595227e-05, 1177.252639055252,2619, 0.9998423157654793, 0.9905607104301453, 0.9895714521408081, 0.02176806092739745, 0.054413694926176724, 0.05662499839148771, 2.5868661914785207e-06, 3.3176369645473193e-06, 6722, 0
500, 1.0000, 1.9431123212651146e-05, 1178.6247828006744,2562, 0.9998457476102168, 0.9905607104301453, 0.9895714521408081, 0.021765457618470783, 0.054411032748885695, 0.056621911960541324, 2.662182616589015e-06, 3.245411415467833e-06, 6722, 0
501, 1.0000, 1.9412654982028778e-05, 1179.987697839737,2598, 0.99984358012933, 0.9905607104301453, 0.9895714521408081, 0.021762961106505396, 0.05440852199518936, 0.05661893903071466, 2.5107469942622918e-06, 3.1631739735272843e-06, 6722, 0
502, 1.0000, 1.9273545882140336e-05, 1181.340068101883,2588, 0.9998441822073542, 0.9905964136123657, 0.9895856976509094, 0.021760391312027786, 0.054405994976912536, 0.05661598645490773, 2.5270165495763774e-06, 3.092940599510764e-06, 6722, 0
503, 1.0000, 1.7815211108773798e-05, 1182.6932201385498,2575, 0.9998449649087855, 0.9905964136123657, 0.9895856976509094, 0.02175769764670993, 0.05440332658969513, 0.056612889673696556, 2.668399797817189e-06, 3.0476108519922596e-06, 6722, 0
504, 1.0000, 1.7814756677210818e-05, 1184.0412800312042,2596, 0.9998437005449348, 0.9906035661697388, 0.9895856976509094, 0.021754915284339985, 0.054400575939910156, 0.056609711106575394, 2.750618117074166e-06, 3.016522646538156e-06, 6722, 0
505, 1.0000, 1.781444290659587e-05, 1185.4497871398926,2595, 0.9998437607527372, 0.9906071424484253, 0.9896000027656555, 0.021751965893312023, 0.05439766964436786, 0.05660637246692693, 2.9063033431045437e-06, 3.0053151817557653e-06, 6722, 0
506, 1.0000, 1.7813639957417483e-05, 1186.813616991043,2606, 0.9998430984669107, 0.9906107187271118, 0.9896000027656555, 0.021748982710007598, 0.05439476353407016, 0.05660313172991889, 2.9061319229833904e-06, 2.9952464026657638e-06, 6722, 0
507, 1.0000, 1.7813204965501088e-05, 1188.1829800605774,2620, 0.9998422555576769, 0.9906107187271118, 0.9896000027656555, 0.021746087200087194, 0.05439195052775569, 0.056600111604185425, 2.8129903509727106e-06, 2.9765016248570633e-06, 6722, 0
508, 1.0000, 1.776404970559418e-05, 1189.5354001522064,2596, 0.9998437005449348, 0.9906142950057983, 0.9896000027656555, 0.021743003075379866, 0.054388968350250505, 0.05659710711256812, 2.9821777705746344e-06, 2.9770687529215363e-06, 6722, 0
509, 1.0000, 1.7711916083214627e-05, 1190.8929917812347,2631, 0.9998415932718503, 0.9906142950057983, 0.9896000027656555, 0.021740203123725356, 0.05438633737513823, 0.056594572378654374, 2.6309756499531822e-06, 2.9405032304304402e-06, 6722, 0
510, 1.0000, 1.7727923321525653e-05, 1192.2628090381622,2555, 0.9998461690648337, 0.9906107187271118, 0.9896143078804016, 0.021737388670963847, 0.05438369959862384, 0.05659219704474412, 2.6377699765822715e-06, 2.9087285043169274e-06, 6722, 0
511, 1.0000, 1.7751535162839875e-05, 1193.6251060962677,2596, 0.9998437005449348, 0.9906142950057983, 0.9896143078804016, 0.021734772432141596, 0.05438144458068009, 0.05659027505749245, 2.25503813781891e-06, 2.8356214785554357e-06, 6722, 0
512, 1.0000, 1.7766895868019016e-05, 1194.9920690059662,2529, 0.9998477344676965, 0.9906142950057983, 0.9896285533905029, 0.02173216270013581, 0.05437907040659885, 0.05658814078554838, 2.374165310431442e-06, 2.7857011729767576e-06, 6722, 0
513, 1.0000, 1.778499838052513e-05, 1196.3483312129974,2528, 0.9998477946754989, 0.9906250238418579, 0.9896143078804016, 0.02172963655261973, 0.05437690346777879, 0.05658619399893022, 2.1669303350568825e-06, 2.716599205169402e-06, 6722, 0
514, 1.0000, 1.77961405162554e-05, 1197.7074851989746,2470, 0.9998512867280389, 0.9905856847763062, 0.9895714521408081, 0.02172702497624665, 0.05437454617124414, 0.05658401915683778, 2.357287368713601e-06, 2.6783311063288976e-06, 6722, 0
515, 1.0000, 1.7812918680895498e-05, 1199.0707099437714,2471, 0.9998512265202365, 0.9905928373336792, 0.9895714521408081, 0.02172448932196078, 0.05437243053504784, 0.056582171752556046, 2.115644927178084e-06, 2.615905896707554e-06, 6722, 0
516, 1.0000, 1.781972041355351e-05, 1200.4694769382477,2439, 0.9998531531699137, 0.9905856847763062, 0.9895714521408081, 0.021721834591696135, 0.05437011143189817, 0.056579972622127814, 2.3191131183000757e-06, 2.5845926110474387e-06, 6722, 0
517, 1.0000, 1.782371206213189e-05, 1201.7856168746948,2491, 0.9998500223641882, 0.9905856847763062, 0.9895714521408081, 0.021719162490825984, 0.054367918940193265, 0.05657791130914225, 2.192494804424683e-06, 2.542416777850471e-06, 6722, 0
518, 1.0000, 1.7818817890063938e-05, 1203.1439468860626,2487, 0.9998502631953978, 0.9905856847763062, 0.989557147026062, 0.02171626795966966, 0.05436533105638429, 0.05657537259675576, 2.58788006934213e-06, 2.5469269323294734e-06, 6722, 0
519, 1.0000, 1.7564225803407453e-05, 1204.491914987564,2540, 0.99984707218187, 0.9905892610549927, 0.989557147026062, 0.02171289888961773, 0.05436250462892363, 0.05657260456988675, 2.8264187577203836e-06, 2.5735848299208863e-06, 6722, 0
520, 1.0000, 1.7682707695824612e-05, 1205.8472068309784,2562, 0.9998457476102168, 0.9905928373336792, 0.989557147026062, 0.021709412451940947, 0.054359518780517015, 0.05656958782758062, 2.9858629011225712e-06, 2.612110984116722e-06, 6722, 0
521, 1.0000, 1.7691309203263847e-05, 1207.1772890090942,2573, 0.9998450853243903, 0.9905964136123657, 0.989557147026062, 0.021706032029385498, 0.054356615868536545, 0.05656670307175826, 2.9028916498502477e-06, 2.6398274802308227e-06, 6722, 0
522, 1.0000, 1.775462234710588e-05, 1208.5135598182678,2559, 0.9998459282336241, 0.9905964136123657, 0.9895714521408081, 0.021702684628046243, 0.05435382547073894, 0.05656395559697791, 2.790420825710127e-06, 2.6545136407833683e-06, 6722, 0
523, 1.0000, 1.7296032943158667e-05, 1209.836663722992,2580, 0.9998446638697734, 0.9905964136123657, 0.9895714521408081, 0.02169957570328684, 0.054351305466090655, 0.05656147943153521, 2.5199994016719685e-06, 2.640745260594514e-06, 6722, 0
524, 1.0000, 1.7295212841274688e-05, 1211.1702926158905,2511, 0.99984881820814, 0.9905964136123657, 0.9895714521408081, 0.021697075618950196, 0.054348941157484815, 0.05655914697791706, 2.3642845198776352e-06, 2.611703265039005e-06, 6722, 0
525, 1.0000, 1.7295124182949608e-05, 1212.4904074668884,2540, 0.99984707218187, 0.9905964136123657, 0.9895714521408081, 0.0216943422419583, 0.05434671354074243, 0.056556960530216756, 2.2276320072248113e-06, 2.570489260498526e-06, 6722, 0
526, 1.0000, 1.72954265587618e-05, 1213.836763381958,2547, 0.9998466507272531, 0.9905928373336792, 0.9895714521408081, 0.021691603849866237, 0.05434456054005564, 0.05655490893408302, 2.1529918183479935e-06, 2.525331827429519e-06, 6722, 0
527, 1.0000, 1.82118782428246e-05, 1215.1822354793549,2547, 0.9998466507272531, 0.9905928373336792, 0.9895856976509094, 0.021688709615523487, 0.05434217163781873, 0.056552630598567584, 2.3889106540997407e-06, 2.5113462669409764e-06, 6722, 0
528, 1.0000, 1.8280106337507855e-05, 1216.5388412475586,2582, 0.9998445434541686, 0.9905928373336792, 0.9895856976509094, 0.021685678358806196, 0.054339843008421276, 0.056550417239173006, 2.3286362358238e-06, 2.4924479814015346e-06, 6722, 0
529, 1.0000, 1.96009915459655e-05, 1217.872257232666,2540, 0.99984707218187, 0.9905892610549927, 0.9896000027656555, 0.02168260060972097, 0.05433737673761654, 0.056548084963828946, 2.4662870345415477e-06, 2.489819447506682e-06, 6722, 0
530, 1.0000, 1.9615832957489815e-05, 1219.2410550117493,2597, 0.9998436403371324, 0.9905785918235779, 0.9896000027656555, 0.021679170820127217, 0.054334790955060455, 0.056545613476593884, 2.585756625768376e-06, 2.499250766343163e-06, 6722, 0
531, 1.0000, 1.952503146681745e-05, 1220.5820751190186,2538, 0.9998471925974748, 0.9905750155448914, 0.9896000027656555, 0.021675986169018033, 0.05433223553529401, 0.05654300049159519, 2.555425174070869e-06, 2.5048121857810078e-06, 6722, 0
532, 1.0000, 1.9394032045906325e-05, 1221.9148042201996,2538, 0.9998471925974748, 0.9905714392662048, 0.9896000027656555, 0.021672659661291723, 0.05432960502750457, 0.05654025267394604, 2.6305138241741743e-06, 2.5171071861832484e-06, 6722, 0
533, 1.0000, 1.9171232198713433e-05, 1223.2654812335968,2563, 0.9998456874024144, 0.9905714392662048, 0.9896000027656555, 0.021669247011733395, 0.054327036082322276, 0.05653749576000491, 2.5689477757759316e-06, 2.522243817347344e-06, 6722, 0
534, 1.0000, 1.88979276127735e-05, 1224.630054473877,2563, 0.9998456874024144, 0.9905750155448914, 0.9896000027656555, 0.021665910063104175, 0.05432457606502088, 0.05653478138560923, 2.4600182868123044e-06, 2.5159510835791662e-06, 6722, 0
535, 1.0000, 1.857364533380898e-05, 1225.9989235401154,2542, 0.9998469517662651, 0.9905821681022644, 0.9896143078804016, 0.021662507061297256, 0.054322003488812845, 0.05653189627904415, 2.572583194887512e-06, 2.5215577358358024e-06, 6722, 0
536, 1.0000, 1.820706513287518e-05, 1227.40114569664,2554, 0.9998462292726361, 0.9905750155448914, 0.9896143078804016, 0.021659078020352968, 0.05431953863699064, 0.05652906118110171, 2.4648333351862117e-06, 2.5158270413935386e-06, 6722, 0
537, 1.0000, 1.8178643077147883e-05, 1228.7758328914642,2497, 0.9998496611173737, 0.9905821681022644, 0.9896143078804016, 0.021656067297726022, 0.05431707153726685, 0.05652623506913236, 2.467101732392396e-06, 2.510911516216716e-06, 6722, 0
538, 1.0000, 1.811535401634184e-05, 1230.1540501117706,2532, 0.9998475538442892, 0.9905785918235779, 0.9896143078804016, 0.021652999297689192, 0.054314929908521166, 0.05652364980225321, 2.1416332994586562e-06, 2.4712846908503047e-06, 6722, 0
539, 1.0000, 1.8123720202251046e-05, 1231.5166900157928,2496, 0.9998497213251761, 0.9905785918235779, 0.9896143078804016, 0.021650105002017445, 0.054312733129116365, 0.05652106544358166, 2.1967729386188073e-06, 2.442356284272448e-06, 6722, 0
540, 1.0000, 1.814934458670119e-05, 1232.8708190917969,2474, 0.9998510458968293, 0.9905856847763062, 0.9895856976509094, 0.021647515536357888, 0.05431066326111019, 0.0565186305714712, 2.0698639530553065e-06, 2.402272646746816e-06, 6722, 0
541, 1.0000, 1.8180737146711986e-05, 1234.231831073761,2472, 0.9998511663124341, 0.9905821681022644, 0.9895856976509094, 0.021644791364514995, 0.05430857894330447, 0.056516027834269705, 2.0843194358174943e-06, 2.36840786415919e-06, 6722, 0
542, 1.0000, 1.819466878363453e-05, 1235.6109750270844,2433, 0.9998535144167282, 0.9906142950057983, 0.9896143078804016, 0.02164202006958729, 0.054306414593084176, 0.05651327458718877, 2.1643760365133713e-06, 2.3471676816506358e-06, 6722, 0
543, 1.0000, 1.818237749840194e-05, 1236.9784829616547,2394, 0.9998558625210223, 0.9905821681022644, 0.9895856976509094, 0.021639400498524683, 0.05430420015249366, 0.05651063767487115, 2.2144175151894707e-06, 2.333542182305819e-06, 6722, 0
544, 1.0000, 1.801485116798242e-05, 1238.328936100006,2446, 0.9998527317152968, 0.9905821681022644, 0.9895856976509094, 0.021636314878699728, 0.05430186313985002, 0.056507739205190546, 2.3370134248842933e-06, 2.3338890744194433e-06, 6722, 0
545, 1.0000, 1.7759210100412163e-05, 1239.6899240016937,2451, 0.9998524306762847, 0.9905856847763062, 0.9895856976509094, 0.02163312224818605, 0.05429935327300024, 0.05650476549486114, 2.5098701999862194e-06, 2.350917106162475e-06, 6722, 0
546, 1.0000, 1.7751329087670295e-05, 1241.043818950653,2455, 0.9998521898450751, 0.9905821681022644, 0.9895856976509094, 0.02162982967423077, 0.054296719064487596, 0.056501700458805204, 2.634219818477279e-06, 2.3778189605005855e-06, 6722, 0
547, 1.0000, 1.7741493807538434e-05, 1242.3915078639984,2453, 0.9998523102606799, 0.9905821681022644, 0.9895856976509094, 0.02162677616847221, 0.0542942204920653, 0.05649884105233916, 2.498569440324838e-06, 2.38962663090904e-06, 6722, 0
548, 1.0000, 1.7554624415297393e-05, 1243.7637639045715,2412, 0.9998547787805788, 0.9905750155448914, 0.9895856976509094, 0.021623901552634994, 0.05429174549730811, 0.05649609173754241, 2.4749928773312724e-06, 2.398029050358702e-06, 6722, 0
549, 1.0000, 1.7254054200586183e-05, 1245.081710100174,2430, 0.9998536950401354, 0.9905750155448914, 0.9895856976509094, 0.021621204769232093, 0.05428955609489897, 0.05649352106010535, 2.189394183671478e-06, 2.3763006782027294e-06, 6722, 0
550, 1.0000, 1.8228573965141364e-05, 1246.4156370162964,2404, 0.9998552604429982, 0.9905750155448914, 0.9895856976509094, 0.021618908809947313, 0.054287608081247565, 0.05649134854645682, 1.9479961850810135e-06, 2.329539415036639e-06, 6722, 0
551, 1.0000, 1.8283833997625823e-05, 1247.7424292564392,2403, 0.9998553206508006, 0.9905750155448914, 0.9896000027656555, 0.02161665442229259, 0.05428590620165148, 0.056489403799520034, 1.7018930625264939e-06, 2.2575443114110955e-06, 6722, 0
552, 1.0000, 1.784746333174099e-05, 1249.0792844295502,2391, 0.9998560431444296, 0.9905750155448914, 0.9896000027656555, 0.021614406792246826, 0.05428426671203728, 0.056487535114379234, 1.6394852552087391e-06, 2.1864694147787324e-06, 6722, 0
553, 1.0000, 1.72690376524368e-05, 1250.4234156608582,2375, 0.9998570064692681, 0.9905750155448914, 0.9896000027656555, 0.02161209591469333, 0.054282579180348914, 0.05648567220429715, 1.6875478949934797e-06, 2.130564452449381e-06, 6722, 0
554, 1.0000, 1.8035562299699925e-05, 1251.8173546791077,2382, 0.9998565850146512, 0.9905714392662048, 0.9896000027656555, 0.02160979880738045, 0.054281012366292694, 0.056483964449328114, 1.5668046926542445e-06, 2.066077915033242e-06, 6722, 0
555, 1.0000, 1.804544815459012e-05, 1253.192209482193,2293, 0.9998619435090661, 0.9905714392662048, 0.9896000027656555, 0.02160772961723518, 0.05427934081492645, 0.05648227410384166, 1.6715572208059193e-06, 2.0227590395302148e-06, 6722, 0
556, 1.0000, 1.8058497849811275e-05, 1254.542406797409,2280, 0.9998627262104974, 0.9905714392662048, 0.9896000027656555, 0.02160542945783075, 0.05427789263701292, 0.056480665999546514, 1.4481689586398616e-06, 1.9562829012478727e-06, 6722, 0
557, 1.0000, 1.8061781153770366e-05, 1255.8909208774567,2237, 0.9998653151460012, 0.9905750155448914, 0.9896000027656555, 0.021603393576319352, 0.05427633254480496, 0.056479028810897274, 1.560098058378534e-06, 1.9125098595907544e-06, 6722, 0
558, 1.0000, 1.8071587067254046e-05, 1257.2550597190857,2244, 0.9998648936913843, 0.9905750155448914, 0.9896000027656555, 0.02160079457375964, 0.054274762418549255, 0.05647723441709862, 1.5701100423703984e-06, 1.8751513358164273e-06, 6722, 0
559, 1.0000, 1.7120485403932623e-05, 1258.5360417366028,2232, 0.9998656161850132, 0.9905714392662048, 0.9896000027656555, 0.021598619754146096, 0.05427326318183694, 0.05647554876231681, 1.499249320927043e-06, 1.8336653455614792e-06, 6722, 0
560, 1.0000, 1.7091827605621966e-05, 1259.8240547180176,2207, 0.9998671213800736, 0.9905714392662048, 0.9896000027656555, 0.021596613012296404, 0.054271753844666315, 0.056473857271919906, 1.509346834502323e-06, 1.798320000480394e-06, 6722, 0
561, 1.0000, 1.708899236514801e-05, 1261.1159188747406,2216, 0.9998665795098519, 0.9905678629875183, 0.9896000027656555, 0.02159448704156833, 0.05427046267652562, 0.056472294409253776, 1.2911757478334396e-06, 1.739717824030923e-06, 6722, 0
562, 1.0000, 1.7085458781838254e-05, 1262.415736913681,2174, 0.9998691082375533, 0.9905678629875183, 0.9896000027656555, 0.02159276633570588, 0.05426903800913953, 0.05647072246524184, 1.4246526989919461e-06, 1.705304084274717e-06, 6722, 0
563, 1.0000, 1.7082429560132595e-05, 1263.7643206119537,2157, 0.9998701317701942, 0.9905678629875183, 0.9896000027656555, 0.021591109200767716, 0.054267813158526884, 0.056469280742255226, 1.2248384245530652e-06, 1.649793275917539e-06, 6722, 0
564, 1.0000, 1.7073191857294968e-05, 1265.0974185466766,2157, 0.9998701317701942, 0.9905714392662048, 0.9896000027656555, 0.02158937696236111, 0.05426651258622009, 0.05646775749286617, 1.3005783271249904e-06, 1.6110173868564971e-06, 6722, 0
565, 1.0000, 1.7200614147196373e-05, 1266.447048664093,2201, 0.9998674826268881, 0.9905714392662048, 0.9896000027656555, 0.021587385002185523, 0.054265184590966735, 0.05646612873599305, 1.328004421027873e-06, 1.580193084677033e-06, 6722, 0
566, 1.0000, 1.7204889126286973e-05, 1267.796320438385,2207, 0.9998671213800736, 0.9905714392662048, 0.9896000027656555, 0.021585355517497067, 0.05426372578890932, 0.05646439391915595, 1.4588187884911896e-06, 1.5676145146996293e-06, 6722, 0
567, 1.0000, 1.779229352607969e-05, 1269.1371903419495,2233, 0.9998655559772108, 0.9905678629875183, 0.9896143078804016, 0.021583271423610485, 0.05426232483462565, 0.05646266695068998, 1.4009267263609404e-06, 1.5500899140927067e-06, 6722, 0
568, 1.0000, 1.721250902980294e-05, 1270.461166381836,2191, 0.9998680847049122, 0.9905642867088318, 0.9896143078804016, 0.021581544402379284, 0.054260852536602365, 0.05646104936735099, 1.4723045665410162e-06, 1.5421299342672166e-06, 6722, 0
569, 1.0000, 1.7386778205803606e-05, 1271.7994673252106,2202, 0.9998674224190857, 0.9905642867088318, 0.9896143078804016, 0.021579445739205245, 0.05425946391908283, 0.05645930178934365, 1.3886066109192186e-06, 1.5260430785328264e-06, 6722, 0
570, 1.0000, 1.7800088089863124e-05, 1273.1359603404999,2198, 0.9998676632502953, 0.9905642867088318, 0.9896143078804016, 0.021577521773256496, 0.0542580596997024, 0.05645762104539337, 1.4042336062836114e-06, 1.5134011176098418e-06, 6722, 0
571, 1.0000, 1.778480730313037e-05, 1274.460393190384,2201, 0.9998674826268881, 0.9905571341514587, 0.9896143078804016, 0.021575516479999453, 0.054256722032637046, 0.05645600723997444, 1.337656700663159e-06, 1.494834498856725e-06, 6722, 0
572, 1.0000, 1.779094129931751e-05, 1275.7787952423096,2189, 0.9998682051205171, 0.9905607104301453, 0.9896000027656555, 0.021573735584789765, 0.05425544427578424, 0.056454567764201116, 1.2777641549971408e-06, 1.4715630386789234e-06, 6722, 0
573, 1.0000, 1.779509112234847e-05, 1277.0953402519226,2151, 0.9998704930170088, 0.9905571341514587, 0.9896000027656555, 0.021571966144765524, 0.054254162391963644, 0.056453187873024224, 1.2818809215844884e-06, 1.4513954336588521e-06, 6722, 0
574, 1.0000, 1.7797673047750195e-05, 1278.4171690940857,2164, 0.9998697103155774, 0.9905642867088318, 0.9896000027656555, 0.02157023040997843, 0.05425299968016572, 0.05645198588137387, 1.1627253273527316e-06, 1.4195637164842613e-06, 6722, 0
575, 1.0000, 1.7587239450468066e-05, 1279.763060092926,2139, 0.9998712155106377, 0.9905642867088318, 0.9896000027656555, 0.021568821379224383, 0.05425184942744876, 0.056450938074459854, 1.15023764471478e-06, 1.3900107502471465e-06, 6722, 0
576, 1.0000, 1.757986495612051e-05, 1281.0871181488037,2132, 0.9998716369652546, 0.9905642867088318, 0.9896000027656555, 0.021567395550373614, 0.054250824759383184, 0.056449968432936065, 1.024683061900955e-06, 1.3482651186124266e-06, 6722, 0
577, 1.0000, 1.7567486246815754e-05, 1282.404713153839,2127, 0.9998719380042667, 0.9905642867088318, 0.9896000027656555, 0.02156598558195585, 0.05424980613337961, 0.05644899766655852, 1.0186326918279476e-06, 1.3109904559712489e-06, 6722, 0
578, 1.0000, 1.756091705053803e-05, 1283.7458710670471,2112, 0.9998728411213029, 0.9905642867088318, 0.9896000027656555, 0.02156457689795611, 0.05424876245628535, 0.05644802060889509, 1.0436620596007695e-06, 1.2814320046817198e-06, 6722, 0
579, 1.0000, 1.7554825799912977e-05, 1285.0672371387482,2129, 0.9998718175886618, 0.9905642867088318, 0.9896000027656555, 0.02156307512514773, 0.05424776473641024, 0.05644711228014146, 9.977169486558024e-07, 1.2497603581784587e-06, 6722, 0
580, 1.0000, 1.7754579370443094e-05, 1286.387612104416,2100, 0.9998735636149318, 0.9905642867088318, 0.9896000027656555, 0.02156144882686526, 0.05424661198221824, 0.056446056870060476, 1.1527554697257636e-06, 1.2397033922836334e-06, 6722, 0
581, 1.0000, 1.775543354013484e-05, 1287.7146241664886,2122, 0.9998722390432787, 0.9905607104301453, 0.9896000027656555, 0.02155967694223733, 0.05424547474690812, 0.05644503646212643, 1.137231085988899e-06, 1.229053768848215e-06, 6722, 0
582, 1.0000, 1.7541192133135655e-05, 1289.0456712245941,2100, 0.9998735636149318, 0.9905607104301453, 0.9896000027656555, 0.02155798726656818, 0.05424428086183471, 0.056443936399423245, 1.1938875565317697e-06, 1.2254910311225575e-06, 6722, 0
583, 1.0000, 1.753044948590858e-05, 1290.375952243805,2110, 0.9998729615369077, 0.9905499815940857, 0.9896000027656555, 0.02155625992344197, 0.054243167137703975, 0.056442888149332286, 1.1137392947405123e-06, 1.213828912135353e-06, 6722, 0
584, 1.0000, 1.731784702752315e-05, 1291.727941274643,2096, 0.9998738044461415, 0.9905499815940857, 0.9896000027656555, 0.02155470763687045, 0.054242014829531074, 0.05644173012953515, 1.1522923886175818e-06, 1.2075301947730155e-06, 6722, 0
585, 1.0000, 1.737559993693028e-05, 1293.0875742435455,2096, 0.9998738044461415, 0.9905499815940857, 0.9896000027656555, 0.021553170459628266, 0.05424100251503722, 0.05644070124913374, 1.0123250918647742e-06, 1.1864247542784043e-06, 6722, 0
586, 1.0000, 1.737036240866531e-05, 1294.4125263690948,2082, 0.9998746473553752, 0.9905499815940857, 0.9896000027656555, 0.021551726809383987, 0.05423992478716996, 0.056439573710787574, 1.0777131192463152e-06, 1.1750774618311547e-06, 6722, 0
587, 1.0000, 1.7362474306801806e-05, 1295.7425043582916,2100, 0.9998735636149318, 0.9905499815940857, 0.9896000027656555, 0.021550076798741685, 0.05423887761389365, 0.0564384717015011, 1.0471695047961638e-06, 1.1616132187430706e-06, 6722, 0
588, 1.0000, 1.7356907698835228e-05, 1297.092925310135,2096, 0.9998738044461415, 0.9905499815940857, 0.9896000027656555, 0.021548530348270596, 0.054237792196199154, 0.056437314155070716, 1.0854273316193708e-06, 1.1537599682457993e-06, 6722, 0
589, 1.0000, 1.7349910893905557e-05, 1298.424785375595,2126, 0.9998719982120691, 0.9905464053153992, 0.9896000027656555, 0.021546956065566614, 0.0542367579282398, 0.05643619313992786, 1.034273393638041e-06, 1.141214956830279e-06, 6722, 0
590, 1.0000, 1.702300804158683e-05, 1299.8132863044739,2122, 0.9998722390432787, 0.9905464053153992, 0.9896000027656555, 0.021545454952917594, 0.054235718861092436, 0.056435063449220654, 1.0390640119220529e-06, 1.1305634466320723e-06, 6722, 0
591, 1.0000, 1.7028728261895098e-05, 1301.1544213294983,2122, 0.9998722390432787, 0.9905464053153992, 0.9896000027656555, 0.02154400743718524, 0.054234713918760696, 0.056433964224141514, 1.0049490230673586e-06, 1.1173258563314847e-06, 6722, 0
592, 1.0000, 1.712434340704224e-05, 1302.4750764369965,2129, 0.9998718175886618, 0.9905464053153992, 0.9896000027656555, 0.021542313307220787, 0.05423366718607518, 0.05643279025662851, 1.0467296856983554e-06, 1.110057098134713e-06, 6722, 0
593, 1.0000, 1.7105544506629448e-05, 1303.8064930438995,2151, 0.9998704930170088, 0.9905499815940857, 0.9895856976509094, 0.021540398270644304, 0.05423257046731422, 0.056431530644238656, 1.0967252511845382e-06, 1.108716652922581e-06, 6722, 0
594, 1.0000, 1.763025757233609e-05, 1305.1291708946228,2156, 0.9998701919779966, 0.9905499815940857, 0.9895856976509094, 0.021538532822742498, 0.05423141862376716, 0.05643021706239024, 1.1518265850066212e-06, 1.1129540223996942e-06, 6722, 0
595, 1.0000, 1.7698748984216044e-05, 1306.4726588726044,2148, 0.999870673640416, 0.9905499815940857, 0.9895714521408081, 0.021536683292296403, 0.05423029917178619, 0.05642891916958008, 1.1194591023125366e-06, 1.113602825735047e-06, 6722, 0
596, 1.0000, 1.7772368634500995e-05, 1307.7922456264496,2141, 0.9998710950950329, 0.9905499815940857, 0.9895714521408081, 0.021534753284838323, 0.05422923587689787, 0.05642764107361946, 1.0632977719068903e-06, 1.1084670354882658e-06, 6722, 0
597, 1.0000, 1.779599420580221e-05, 1309.1181344985962,2110, 0.9998729615369077, 0.9905464053153992, 0.989557147026062, 0.021533238022538898, 0.05422819484549749, 0.05642645147178595, 1.04103623924795e-06, 1.1015319256301517e-06, 6722, 0
598, 1.0000, 1.7810123784163767e-05, 1310.4533596038818,2099, 0.9998736238227343, 0.9905499815940857, 0.989557147026062, 0.02153187446822338, 0.05422728313678045, 0.056425384418897495, 9.116952165849623e-07, 1.0808921120583075e-06, 6722, 0
599, 1.0000, 1.7812612543266426e-05, 1311.8019754886627,2086, 0.9998744065241656, 0.9905464053153992, 0.989557147026062, 0.021530443092005896, 0.0542263378899408, 0.05642426664437454, 9.452677701693446e-07, 1.0664969010075155e-06, 6722, 0
600, 1.0000, 1.780735241305665e-05, 1313.153386592865,2102, 0.999873443199327, 0.9905464053153992, 0.989557147026062, 0.021529132487162247, 0.054225486383499326, 0.05642328416361604, 8.514882007815139e-07, 1.0427531284200229e-06, 6722, 0
601, 1.0000, 1.7799911573758508e-05, 1314.5235195159912,2102, 0.999873443199327, 0.9905464053153992, 0.989557147026062, 0.02152775498587795, 0.05422451147952938, 0.05642218901242331, 9.74901308167797e-07, 1.0357606717008368e-06, 6722, 0
602, 1.0000, 1.7030176728887765e-05, 1315.8516986370087,2102, 0.999873443199327, 0.9905535578727722, 0.9895714521408081, 0.021526003808559548, 0.054223450624249346, 0.05642091890896315, 1.060867026204948e-06, 1.0382443348304861e-06, 6722, 0
603, 1.0000, 1.738036632155411e-05, 1317.1151099205017,2110, 0.9998729615369077, 0.9905535578727722, 0.9895714521408081, 0.02152429729799542, 0.05422228096278628, 0.05641961456081608, 1.1696674297873022e-06, 1.0506930335372378e-06, 6722, 0
604, 1.0000, 1.7385759654026085e-05, 1318.4912118911743,2103, 0.9998733829915246, 0.9905535578727722, 0.9895714521408081, 0.02152277321208671, 0.0542211860468141, 0.056418442040300755, 1.0949129248608025e-06, 1.0550334414569166e-06, 6722, 0
605, 1.0000, 1.739057083172515e-05, 1319.841314792633,2098, 0.9998736840305367, 0.9905535578727722, 0.9895714521408081, 0.021521192703064178, 0.05422010423668602, 0.056417258838904964, 1.0817956170652843e-06, 1.0576795924898696e-06, 6722, 0
606, 1.0000, 1.7395155449356836e-05, 1321.1653666496277,2088, 0.9998742861085608, 0.9905535578727722, 0.9895714521408081, 0.021519494630479384, 0.05421901084256396, 0.05641604320564086, 1.0934018970579218e-06, 1.0611986643815798e-06, 6722, 0
607, 1.0000, 1.7396041566692526e-05, 1322.491718530655,2065, 0.9998756708880163, 0.9905535578727722, 0.9895714521408081, 0.021518068024162968, 0.05421799472486964, 0.05641491854876189, 1.0161021165369655e-06, 1.056600375855964e-06, 6722, 0
608, 1.0000, 1.7396250662284868e-05, 1323.8296365737915,2072, 0.9998752494333994, 0.9905499815940857, 0.9895714521408081, 0.021516551289242864, 0.054216997536918124, 0.0564137836253293, 9.97192153302795e-07, 1.0505036603799727e-06, 6722, 0
609, 1.0000, 1.781359265058768e-05, 1325.158269405365,2099, 0.9998736238227343, 0.9905464053153992, 0.9895856976509094, 0.021514970882309286, 0.05421600109468387, 0.05641263766808684, 9.96448847837006e-07, 1.0449687763665058e-06, 6722, 0
610, 1.0000, 1.73931131293061e-05, 1326.4830873012543,2089, 0.9998742259007584, 0.9905464053153992, 0.9895856976509094, 0.02151348344322778, 0.05421500492680881, 0.05641155320089559, 9.961805840091875e-07, 1.0399843161838892e-06, 6722, 0
611, 1.0000, 1.739071184058334e-05, 1327.8079545497894,2088, 0.9998742861085608, 0.9905499815940857, 0.9895856976509094, 0.021512019964585825, 0.05421407643933149, 0.056410552587292315, 9.284779649010311e-07, 1.0282560441059492e-06, 6722, 0
612, 1.0000, 1.738809219916798e-05, 1329.1197934150696,2067, 0.9998755504724115, 0.9905499815940857, 0.9895856976509094, 0.021510617404789264, 0.05421307539334981, 0.05640954255601399, 1.0010370024987614e-06, 1.0255011624397024e-06, 6722, 0
613, 1.0000, 1.738416328389274e-05, 1330.4336292743683,2082, 0.9998746473553752, 0.9905499815940857, 0.9895856976509094, 0.021509159839416744, 0.05421213066772957, 0.056408560595227905, 9.447412864238558e-07, 1.0171238331834135e-06, 6722, 0
614, 1.0000, 1.7379815325520633e-05, 1331.7502663135529,2082, 0.9998746473553752, 0.9905499815940857, 0.9895856976509094, 0.021507703367319508, 0.05421112842246183, 0.05640753415371856, 1.002233964278454e-06, 1.0156249454706266e-06, 6722, 0
615, 1.0000, 1.73560507244694e-05, 1333.0766263008118,2093, 0.9998739850695487, 0.9905499815940857, 0.9895856976509094, 0.021506044015428636, 0.05421009559214718, 0.056406481872992006, 1.0328445588375645e-06, 1.017333908270436e-06, 6722, 0
616, 1.0000, 1.7756304818304343e-05, 1334.407172203064,2074, 0.9998751290177946, 0.9905499815940857, 0.9895856976509094, 0.02150454789400969, 0.05420905387043307, 0.05640541077793778, 1.0417191773290368e-06, 1.0197465247374495e-06, 6722, 0
617, 1.0000, 1.766811697742685e-05, 1335.7308161258698,2075, 0.9998750688099922, 0.9905428290367126, 0.9895856976509094, 0.021503164613625038, 0.05420806555302347, 0.056404396260389816, 9.883057701803866e-07, 1.0165579559053334e-06, 6722, 0
618, 1.0000, 1.772694608552217e-05, 1337.0403831005096,2058, 0.9998760923426332, 0.9905499815940857, 0.9895856976509094, 0.021501710955774717, 0.0542071464652745, 0.05640342080465018, 9.190852574489372e-07, 1.0063626481526784e-06, 6722, 0
619, 1.0000, 1.7779889373125663e-05, 1338.3927540779114,2056, 0.999876212758238, 0.9905499815940857, 0.9895856976509094, 0.02150030651243089, 0.054206156860687776, 0.0564023535494599, 9.896137738926725e-07, 1.0046750830879712e-06, 6722, 0
620, 1.0000, 1.785762057233123e-05, 1339.7401509284973,2050, 0.9998765740050525, 0.9905535578727722, 0.9895856976509094, 0.021498748369558725, 0.0542051899909535, 0.056401278919682066, 9.668614247698715e-07, 1.000828102826471e-06, 6722, 0
621, 1.0000, 1.7934027438475155e-05, 1341.0605421066284,2051, 0.9998765137972501, 0.9905535578727722, 0.9895856976509094, 0.021497233514313922, 0.05420419589842763, 0.05640017585005388, 9.94096409002998e-07, 1.0001528872026876e-06, 6722, 0
622, 1.0000, 1.801112119501112e-05, 1342.4021472930908,2048, 0.9998766944206573, 0.9905535578727722, 0.9895856976509094, 0.021495879206786316, 0.054203302520923924, 0.05639914723622469, 8.933849986875186e-07, 9.88925599515478e-07, 6722, 0
623, 1.0000, 1.762468999251777e-05, 1343.7280552387238,2033, 0.9998775975376936, 0.9905535578727722, 0.9895856976509094, 0.021494791105428884, 0.05420240398142101, 0.05639812735906995, 8.985425825891458e-07, 9.794925197276646e-07, 6722, 0
624, 1.0000, 1.7614307984349162e-05, 1345.0427515506744,2045, 0.9998768750440646, 0.9905499815940857, 0.9895856976509094, 0.021493558272565473, 0.05420160851635743, 0.05639714005630607, 7.95450330833003e-07, 9.593173917555497e-07, 6722, 0
625, 1.0000, 1.735225847678238e-05, 1346.3712124824524,2036, 0.9998774169142863, 0.9905499815940857, 0.9896000027656555, 0.02149239673996214, 0.05420075631001063, 0.05639612733307425, 8.522218272466464e-07, 9.480284084429046e-07, 6722, 0
626, 1.0000, 1.7150834284048313e-05, 1347.7083134651184,2047, 0.9998767546284597, 0.9905464053153992, 0.9895856976509094, 0.021491061851574907, 0.0541998734373018, 0.056395033924556436, 8.828652025560935e-07, 9.413012953796815e-07, 6722, 0
627, 1.0000, 1.712209914753881e-05, 1349.052987575531,2055, 0.9998762729660404, 0.9905464053153992, 0.9895856976509094, 0.021489677138615482, 0.054198888905346965, 0.05639384383302251, 9.845405584060773e-07, 9.455383583531621e-07, 6722, 0
628, 1.0000, 1.724988756960892e-05, 1350.3861117362976,2079, 0.9998748279787826, 0.9905393123626709, 0.9895856976509094, 0.02148818161416595, 0.05419785720010241, 0.05639256398346459, 1.0316956786105003e-06, 9.538199411894303e-07, 6722, 0
629, 1.0000, 1.7338612044469074e-05, 1351.7949979305267,2076, 0.9998750086021898, 0.9905393123626709, 0.9895856976509094, 0.02148658561192138, 0.054196822828908156, 0.056391234243056546, 1.0343797370096497e-06, 9.6158517368643e-07, 6722, 0
630, 1.0000, 1.7615922858975565e-05, 1353.1160588264465,2074, 0.9998751290177946, 0.9905393123626709, 0.9895856976509094, 0.02148520848176891, 0.05419586653413458, 0.056390063051514436, 9.562844614716126e-07, 9.610537829544357e-07, 6722, 0
631, 1.0000, 1.7596831508997133e-05, 1354.4542388916016,2044, 0.999876935251867, 0.9905393123626709, 0.9895856976509094, 0.021484048074662747, 0.05419499748791154, 0.05638908394814724, 8.690394235344456e-07, 9.514300654729403e-07, 6722, 0
632, 1.0000, 1.756166915258799e-05, 1355.8279910087585,2047, 0.9998767546284597, 0.9905393123626709, 0.9895856976509094, 0.02148284395313302, 0.054194227581855846, 0.05638818320375572, 7.699211012207607e-07, 9.315020312672009e-07, 6722, 0
633, 1.0000, 1.756637564882464e-05, 1357.1683020591736,2022, 0.9998782598235201, 0.9905393123626709, 0.9895856976509094, 0.02148179123327304, 0.05419339546334481, 0.05638732562861653, 8.321193187763032e-07, 9.210516526111602e-07, 6722, 0
634, 1.0000, 1.779506360999855e-05, 1358.4959568977356,2017, 0.9998785608625321, 0.9905357360839844, 0.9895856976509094, 0.02148057747483511, 0.054192619248963084, 0.05638645251569934, 7.761906724926271e-07, 9.054248909420749e-07, 6722, 0
635, 1.0000, 1.783076759759744e-05, 1359.7738590240479,2020, 0.9998783802391249, 0.9905321598052979, 0.9895856976509094, 0.02147925268850349, 0.05419175416174825, 0.05638551158848537, 8.651011240978779e-07, 9.013093453968757e-07, 6722, 0
636, 1.0000, 1.785504698906379e-05, 1361.042240858078,2036, 0.9998774169142863, 0.9905321598052979, 0.9895714521408081, 0.021477835259583904, 0.05419085725010681, 0.05638457158855683, 8.969088825805382e-07, 9.008683293180399e-07, 6722, 0
637, 1.0000, 1.7851802616730753e-05, 1362.308044910431,2029, 0.9998778383689032, 0.9905321598052979, 0.9895714521408081, 0.02147656163477211, 0.054189986409103746, 0.05638372319869364, 8.708585437500194e-07, 8.978213921708619e-07, 6722, 0
638, 1.0000, 1.7827920856569516e-05, 1363.6725897789001,2028, 0.9998778985767056, 0.9905321598052979, 0.9895714521408081, 0.021475292255005864, 0.054189162602960673, 0.056382974646927195, 8.237750619213835e-07, 8.901266794004422e-07, 6722, 0
639, 1.0000, 1.741003411046095e-05, 1364.9816665649414,2016, 0.9998786210703345, 0.9905357360839844, 0.9895714521408081, 0.021474190910145286, 0.05418837058787537, 0.05638233285616402, 7.920209169273718e-07, 8.79792593311893e-07, 6722, 0
640, 1.0000, 1.738911912297286e-05, 1366.295331478119,2004, 0.9998793435639636, 0.9905357360839844, 0.9895714521408081, 0.021473069682332795, 0.0541876018289192, 0.056381753722442446, 7.687646728649078e-07, 8.680037733311144e-07, 6722, 0
641, 1.0000, 1.7396002765752102e-05, 1367.6214632987976,1979, 0.9998808487590238, 0.9905357360839844, 0.9895714521408081, 0.02147214491611007, 0.054186832928011804, 0.05638120022380387, 7.689104860111873e-07, 8.575452193523387e-07, 6722, 0
642, 1.0000, 1.740385811443395e-05, 1368.9411761760712,1975, 0.9998810895902335, 0.9905357360839844, 0.9895714521408081, 0.021471208685736407, 0.054186129678436196, 0.05638073990492162, 7.032350577348967e-07, 8.407006408307342e-07, 6722, 0
643, 1.0000, 1.7652480691018602e-05, 1370.2714612483978,1976, 0.9998810293824311, 0.9905357360839844, 0.9895714521408081, 0.021470200586806574, 0.05418535443218077, 0.05638024650101493, 7.752571911795458e-07, 8.339150675877416e-07, 6722, 0
644, 1.0000, 1.715381556046214e-05, 1371.623378276825,1978, 0.9998809089668262, 0.9905357360839844, 0.9895714521408081, 0.02146903313225786, 0.054184514734079384, 0.05637976361202786, 8.397019954156648e-07, 8.344919611537713e-07, 6722, 0
645, 1.0000, 1.7160472130813152e-05, 1372.9849984645844,1991, 0.9998801262653949, 0.9905357360839844, 0.9895714521408081, 0.021467784111514118, 0.05418356508231782, 0.05637914585125067, 9.496468642775091e-07, 8.453492184898063e-07, 6722, 0
646, 1.0000, 1.751549784007691e-05, 1374.3067166805267,2016, 0.9998786210703345, 0.9905357360839844, 0.9895714521408081, 0.02146642883626177, 0.05418260936458198, 0.05637865329517938, 9.55723080849069e-07, 8.557871230104886e-07, 6722, 0
647, 1.0000, 1.7502535486820748e-05, 1375.5883407592773,2018, 0.9998785006547297, 0.9905393123626709, 0.9895714521408081, 0.021465182074356402, 0.05418163705684294, 0.05637802783687044, 9.722956103644376e-07, 8.667802460063236e-07, 6722, 0
648, 1.0000, 1.817427150867269e-05, 1376.871390581131,2016, 0.9998786210703345, 0.9905393123626709, 0.9895714521408081, 0.0214641036008065, 0.05418081049036025, 0.05637749578428094, 8.265804188611892e-07, 8.626738149290599e-07, 6722, 0
649, 1.0000, 1.818048488844083e-05, 1378.1390216350555,1995, 0.9998798854341853, 0.9905393123626709, 0.9895714521408081, 0.02146318089302161, 0.05418005483083731, 0.05637687373750612, 7.556600302993655e-07, 8.513234561225182e-07, 6722, 0
650, 1.0000, 1.819902978998499e-05, 1379.4535846710205,1985, 0.9998804875122094, 0.9905393123626709, 0.9895714521408081, 0.02146224446982714, 0.054179368757569936, 0.05637641272564617, 6.860598314867294e-07, 8.331464319812881e-07, 6722, 0
651, 1.0000, 1.8196024582918197e-05, 1380.734807729721,1969, 0.999881450837048, 0.9905393123626709, 0.9895714521408081, 0.021461360342546938, 0.054178668448892395, 0.056375856573667615, 7.003225970664273e-07, 8.188022339073777e-07, 6722, 0
652, 1.0000, 1.8192141649583737e-05, 1382.0518608093262,1964, 0.9998817518760601, 0.9905357360839844, 0.9895714521408081, 0.02146051145526373, 0.054178009318382556, 0.056375342441165745, 6.591221853174956e-07, 8.012309371784612e-07, 6722, 0
653, 1.0000, 1.787355114634882e-05, 1382.899540901184,1725, 0.9998961415408368, 0.9905357360839844, 0.9895714521408081, 0.021447441862317354, 0.05416873811094027, 0.056365852765043266, 8.477137214413233e-09, 5.084015433219807e-07, 2638, 0
654, 1.0000, 1.787537003499996e-05, 1383.6975758075714,1714, 0.9998968038266635, 0.9905357360839844, 0.9895714521408081, 0.02144716679971688, 0.05416850891408055, 0.05636564684670276, 2.2916585711019177e-07, 4.694627793452834e-07, 2638, 0
655, 1.0000, 1.7068003173377546e-05, 1385.326653957367,1696, 0.9998978875671068, 0.9905357360839844, 0.9895714521408081, 0.02144693572405032, 0.05416836874547378, 0.05636555111865569, 1.4020529227887213e-07, 4.1602314205451245e-07, 2638, 0
656, 1.0000, 1.7067995760023344e-05, 1386.1349539756775,1690, 0.9998982488139213, 0.9905357360839844, 0.9895714521408081, 0.02144666177242773, 0.05416804534052448, 0.05636525462569156, 3.2340413974596416e-07, 4.056769180918433e-07, 2638, 0
657, 1.0000, 1.706706465657543e-05, 1386.9594988822937,1789, 0.9998922882414825, 0.9905357360839844, 0.9895714521408081, 0.021446385626218797, 0.054167970721683084, 0.05636533342655045, 7.459838134715735e-08, 3.424799952710021e-07, 2638, 0
658, 1.0000, 1.706721513249944e-05, 1388.5731790065765,1777, 0.9998930107351114, 0.9905357360839844, 0.9895714521408081, 0.021446315418634777, 0.05416765596844325, 0.05636494615573319, 3.147598443414834e-07, 3.396015158766262e-07, 2638, 0
659, 1.0000, 1.7239814542143118e-05, 1389.3836760520935,1780, 0.9998928301117042, 0.9905357360839844, 0.9895714521408081, 0.021445735944175724, 0.05416719921961112, 0.05636455366903201, 4.5673950908875494e-07, 3.498158765158783e-07, 2638, 0
660, 1.0000, 1.6979089639164745e-05, 1390.1998591423035,1781, 0.9998927699039017, 0.9905357360839844, 0.9895714521408081, 0.021445183831219176, 0.05416678431194586, 0.056364222048112075, 4.149331087055508e-07, 3.5583885945821664e-07, 2638, 0
661, 1.0000, 1.7029634313900896e-05, 1391.0066690444946,1770, 0.9998934321897283, 0.9905357360839844, 0.9895714521408081, 0.02144450272294654, 0.05416627013883064, 0.05636379966290941, 5.141616796350279e-07, 3.6917986508967476e-07, 2638, 0
662, 1.0000, 1.7928170120308135e-05, 1391.8285710811615,1736, 0.9998954792550103, 0.9905357360839844, 0.9895714521408081, 0.021443678163334458, 0.054165744890681475, 0.05636342371799983, 5.25253325389663e-07, 3.8242923712438314e-07, 2638, 0
663, 1.0000, 1.632362740731388e-05, 1392.63938331604,1714, 0.9998968038266635, 0.9905357360839844, 0.9895714521408081, 0.02144309007306094, 0.05416533723443441, 0.05636316657592895, 4.076490473584049e-07, 3.8487935989936025e-07, 2638, 0
664, 1.0000, 1.757376784040964e-05, 1393.4662053585052,1729, 0.9998959007096272, 0.9905357360839844, 0.9895714521408081, 0.021442441801228073, 0.054165100728210167, 0.05636317147305282, 2.365034786552811e-07, 3.665860317474137e-07, 2638, 0
665, 1.0000, 1.64830309167104e-05, 1394.2692992687225,1686, 0.999898489645131, 0.9905357360839844, 0.9895714521408081, 0.021442049087896525, 0.054164802160057035, 0.0563629225738491, 2.985861026066905e-07, 3.5914124222087213e-07, 2638, 0
666, 1.0000, 1.720482598333199e-05, 1395.0752711296082,1671, 0.9998993927621672, 0.9905321598052979, 0.9895714521408081, 0.02144119322258612, 0.054164558231798894, 0.05636296880518656, 2.4392039382759023e-07, 3.4551234066970495e-07, 2638, 0
667, 1.0000, 1.7022517237485733e-05, 1395.8915631771088,1629, 0.9999019214898686, 0.9905321598052979, 0.9895714521408081, 0.02144062241346339, 0.05416426936571862, 0.056362789500604166, 2.8884997248929123e-07, 3.3937858951556034e-07, 2638, 0
668, 1.0000, 1.7544336879430696e-05, 1396.7084984779358,1646, 0.9999008979572276, 0.9905321598052979, 0.9895714521408081, 0.02143963135893594, 0.05416402729740838, 0.05636288242474548, 2.4207782989976723e-07, 3.281039796540175e-07, 2638, 0
669, 1.0000, 1.724717294548301e-05, 1397.527728319168,1621, 0.9999024031522878, 0.9905321598052979, 0.9895714521408081, 0.021439228796172594, 0.05416370401440117, 0.05636254894042943, 3.232763123584004e-07, 3.276179863083656e-07, 2638, 0
670, 1.0000, 1.759980572223693e-05, 1398.3422553539276,1637, 0.9999014398274493, 0.9905321598052979, 0.9895714521408081, 0.021438344693442843, 0.054163561818867674, 0.056362678146716604, 1.4221649501100497e-07, 3.0138800243870095e-07, 2638, 0
671, 1.0000, 1.6523975697120382e-05, 1399.1359374523163,1585, 0.9999045706331747, 0.9905321598052979, 0.9895714521408081, 0.021438732552798323, 0.05416337036429363, 0.05636224165955213, 1.9143921768660643e-07, 2.880158942768095e-07, 2638, 0
672, 1.0000, 1.675042369826753e-05, 1400.765641450882,1588, 0.9999043900097675, 0.9905321598052979, 0.9895714521408081, 0.021437826702839835, 0.05416312228642476, 0.05636223034268709, 2.480803077548055e-07, 2.8374880345857584e-07, 2638, 0
673, 1.0000, 1.722936153391765e-05, 1401.586421251297,1576, 0.9999051125033964, 0.9905321598052979, 0.9895714521408081, 0.021436937737733343, 0.054162839721431724, 0.05636214903950216, 2.8257342261917007e-07, 2.8363104570148435e-07, 2638, 0
674, 1.0000, 1.7373420648545006e-05, 1402.407219171524,1577, 0.999905052295594, 0.9905321598052979, 0.9895714521408081, 0.02143609111030936, 0.054162575654826656, 0.05636209114748528, 2.6404583401695714e-07, 2.8160886454817235e-07, 2638, 0
675, 1.0000, 1.7269088960564352e-05, 1403.2196142673492,1572, 0.9999053533346062, 0.9905321598052979, 0.9895714521408081, 0.021435092429659193, 0.054162246500566766, 0.05636202964166597, 3.291799479318569e-07, 2.8603885214405744e-07, 2638, 0
676, 1.0000, 1.728403000854599e-05, 1404.0221712589264,1574, 0.9999052329190014, 0.9905285835266113, 0.989557147026062, 0.021433797719036172, 0.054161884983724526, 0.056362041724100226, 3.614887187572413e-07, 2.928141088418199e-07, 2638, 0
677, 1.0000, 1.7566137498154644e-05, 1404.8236141204834,1578, 0.9999049920877916, 0.9905285835266113, 0.989557147026062, 0.021432622190805606, 0.05416156170564209, 0.056362063731996474, 3.233104358818517e-07, 2.957295832080714e-07, 2638, 0
678, 1.0000, 1.7143297244724153e-05, 1405.6277689933777,1558, 0.9999061962438399, 0.9905285835266113, 0.989557147026062, 0.02143221201568364, 0.05416118239038865, 0.05636172820207109, 3.792981604494594e-07, 3.03181968014493e-07, 2638, 0
679, 1.0000, 1.7548744742327546e-05, 1406.4384496212006,1585, 0.9999045706331747, 0.9905285835266113, 0.989557147026062, 0.021430793843017503, 0.05416093896281249, 0.05636196155742272, 2.434237328791111e-07, 2.9659875434773183e-07, 2638, 0
680, 1.0000, 1.709690944910334e-05, 1407.239676475525,1560, 0.9999060758282351, 0.9905285835266113, 0.989557147026062, 0.021430692797079508, 0.05416053938185648, 0.05636145651617557, 3.995614343832443e-07, 3.05570022964546e-07, 2638, 0
681, 1.0000, 1.7602415543324243e-05, 1408.0516571998596,1595, 0.9999039685551506, 0.9905321598052979, 0.989557147026062, 0.021429056791736834, 0.054160202630702856, 0.05636160659387608, 3.367754882188656e-07, 3.0855580370694945e-07, 2638, 0
682, 1.0000, 1.7416962158642656e-05, 1408.8687062263489,1593, 0.9999040889707554, 0.9905285835266113, 0.989557147026062, 0.021428806119867617, 0.05415973730842631, 0.056361022973902636, 4.6531042696695835e-07, 3.214952983799203e-07, 2638, 0
683, 1.0000, 1.763925667562356e-05, 1409.6810274124146,1615, 0.9999027643991023, 0.9905285835266113, 0.989557147026062, 0.021427470810828776, 0.05415932187876283, 0.05636091252834471, 4.15434259951053e-07, 3.298430930786315e-07, 2638, 0
684, 1.0000, 1.781779803660759e-05, 1410.4877090454102,1634, 0.9999016204508565, 0.9905285835266113, 0.989557147026062, 0.021426867282521092, 0.05415888998955107, 0.05636053201124074, 4.3189862810461e-07, 3.388557327305302e-07, 2638, 0
685, 1.0000, 1.7618903236972585e-05, 1411.2938091754913,1638, 0.9999013796196469, 0.9905250072479248, 0.989557147026062, 0.021425866757745937, 0.054158455595858045, 0.05636028681171123, 4.343824302893706e-07, 3.4737661487921033e-07, 2638, 0
686, 1.0000, 1.7448814658343896e-05, 1412.0975563526154,1659, 0.9999001152557961, 0.9905214309692383, 0.989557147026062, 0.021424669626099162, 0.05415802569446759, 0.05636011630501363, 4.2990485792787636e-07, 3.548605784345255e-07, 2638, 0
687, 1.0000, 1.7551368576127713e-05, 1412.910549402237,1650, 0.9999006571260178, 0.9905178546905518, 0.989557147026062, 0.021423688108556688, 0.05415760654302675, 0.05635987747518839, 4.19150447072969e-07, 3.6081864718821134e-07, 2638, 0
688, 1.0000, 1.7919911372700654e-05, 1413.7312333583832,1655, 0.9999003560870058, 0.9905178546905518, 0.989557147026062, 0.021422675242864744, 0.05415723332770818, 0.05635971488233002, 3.732031276654224e-07, 3.6203837255206294e-07, 2638, 0
689, 1.0000, 1.7223877287152782e-05, 1414.5309672355652,1644, 0.9999010183728324, 0.9905178546905518, 0.989557147026062, 0.02142195052811359, 0.05415684068225834, 0.056359440955345244, 3.926453317065759e-07, 3.6498850539386605e-07, 2638, 0
690, 1.0000, 1.7225187794417222e-05, 1415.3366122245789,1659, 0.9999001152557961, 0.9905178546905518, 0.989557147026062, 0.02142105333515861, 0.05415646828081944, 0.05635923633432216, 3.724227842089034e-07, 3.6572520576100786e-07, 2638, 0
691, 1.0000, 1.775654098796054e-05, 1416.138351202011,1662, 0.9998999346323889, 0.9905178546905518, 0.989557147026062, 0.02142014267387546, 0.054156031159771315, 0.0563589474340796, 4.371062706787221e-07, 3.7230434723671835e-07, 2638, 0
692, 1.0000, 1.7645413198649698e-05, 1416.9417662620544,1655, 0.9999003560870058, 0.9905178546905518, 0.989557147026062, 0.021419225588314363, 0.054155578424765705, 0.056358667142351104, 4.5274327682698345e-07, 3.796588234741608e-07, 2638, 0
693, 1.0000, 1.74068362506451e-05, 1417.747611284256,1662, 0.9998999346323889, 0.9905178546905518, 0.989557147026062, 0.021418317797427876, 0.054155140100862684, 0.05635842100069041, 4.383293052759307e-07, 3.8515381017706375e-07, 2638, 0
694, 1.0000, 1.6893643273171823e-05, 1418.5462050437927,1670, 0.9998994529699696, 0.9905178546905518, 0.989557147026062, 0.021417458238130405, 0.054154667463040325, 0.05635810468882293, 4.726168509119888e-07, 3.931168859234176e-07, 2638, 0
695, 1.0000, 1.7369071074491137e-05, 1419.37504696846,1670, 0.9998994529699696, 0.9905142784118652, 0.989557147026062, 0.02141610235124694, 0.054154192947457935, 0.056357941389160636, 4.745341910805667e-07, 4.0058647300474305e-07, 2638, 0
696, 1.0000, 1.7312867410229025e-05, 1420.1942179203033,1662, 0.9998999346323889, 0.9905142784118652, 0.989557147026062, 0.021415181942372123, 0.05415372427605858, 0.05635758198275819, 4.686569898132431e-07, 4.069229289809322e-07, 2638, 0
697, 1.0000, 1.7104349594393674e-05, 1421.009741783142,1688, 0.9998983692295261, 0.9905107021331787, 0.989557147026062, 0.021414016362090074, 0.05415335668464781, 0.056357422662428706, 3.676118589951427e-07, 4.0280967845625693e-07, 2638, 0
698, 1.0000, 1.706517086685231e-05, 1421.8253347873688,1669, 0.999899513177772, 0.9905142784118652, 0.989557147026062, 0.02141334822476723, 0.054152943411177906, 0.05635700312210389, 4.1327839687965717e-07, 4.0384450476750315e-07, 2638, 0
699, 1.0000, 1.7614249436519255e-05, 1422.6302609443665,1678, 0.9998989713075503, 0.9905107021331787, 0.989557147026062, 0.02141206732265132, 0.05415259783910181, 0.05635680594156266, 3.45563311743291e-07, 3.975992190136502e-07, 2638, 0
700, 1.0000, 1.6996585873488017e-05, 1423.4465787410736,1662, 0.9998999346323889, 0.9905107021331787, 0.989557147026062, 0.021411186000536927, 0.054152135367638674, 0.05635636382756952, 4.624479135670323e-07, 4.036521340082386e-07, 2638, 0
701, 1.0000, 1.753888409717638e-05, 1424.2704167366028,1703, 0.99989746611249, 0.9905107021331787, 0.989557147026062, 0.021409451329168397, 0.05415163024414298, 0.05635599054744217, 5.051620949048097e-07, 4.1280942390062184e-07, 2638, 0
702, 1.0000, 1.7809540747865107e-05, 1425.0735025405884,1690, 0.9998982488139213, 0.9905107021331787, 0.989557147026062, 0.02140845496154864, 0.05415103505544592, 0.05635538261031154, 5.951696899278436e-07, 4.281921719159796e-07, 2638, 0
703, 1.0000, 1.738246700620101e-05, 1425.8723714351654,1708, 0.9998971650734779, 0.9905107021331787, 0.9895428419113159, 0.021407391939757513, 0.054150534452258384, 0.05635486521901719, 5.006040621896579e-07, 4.3493493035739103e-07, 2638, 0
704, 1.0000, 1.7517424486675687e-05, 1426.662103652954,1700, 0.9998976467358972, 0.9905107021331787, 0.9895428419113159, 0.021406507239436517, 0.05415001422210475, 0.056354306654423154, 5.202240980217709e-07, 4.427931622802221e-07, 2638, 0
705, 1.0000, 1.7663840812781223e-05, 1427.4475045204163,1714, 0.9998968038266635, 0.9905107021331787, 0.9895428419113159, 0.021405220051549555, 0.054149500287080654, 0.05635381423755764, 5.139437115400658e-07, 4.494406716287927e-07, 2638, 0
706, 1.0000, 1.7352396897489032e-05, 1428.2339746952057,1708, 0.9998971650734779, 0.9905107021331787, 0.9895428419113159, 0.02140424809987686, 0.05414889095063001, 0.05635322340557723, 6.093219413680351e-07, 4.633293538881742e-07, 2638, 0
707, 1.0000, 1.745254667394752e-05, 1429.0957877635956,1747, 0.9998948169691838, 0.9905178546905518, 0.9895428419113159, 0.02140304545729676, 0.05414836235232928, 0.05635270724895907, 5.286181013267055e-07, 4.6947777426489337e-07, 2638, 0
708, 1.0000, 1.7257519813706582e-05, 1429.8892996311188,1704, 0.9998974059046876, 0.9905178546905518, 0.9895428419113159, 0.021402202604885165, 0.05414774363508324, 0.05635210110833653, 6.187069437266213e-07, 4.826163516807888e-07, 2638, 0
709, 1.0000, 1.722326191168706e-05, 1430.7025706768036,1708, 0.9998971650734779, 0.9905142784118652, 0.9895428419113159, 0.02140101482356526, 0.0541473571848847, 0.05635171610078194, 3.8645352599259164e-07, 4.720103877728434e-07, 2638, 0
710, 1.0000, 1.7058050268123487e-05, 1431.5019056797028,1672, 0.9998993325543648, 0.9905178546905518, 0.9895428419113159, 0.02140047590555995, 0.05414678465143683, 0.05635121928837414, 5.725247527524346e-07, 4.81211311690166e-07, 2638, 0
711, 1.0000, 1.7281420569130482e-05, 1432.2827906608582,1681, 0.9998987906841431, 0.9905178546905518, 0.9895428419113159, 0.021399426764296067, 0.05414639409204594, 0.056350952001144636, 3.905592968686533e-07, 4.7127124623855325e-07, 2638, 0
712, 1.0000, 1.700921952341662e-05, 1433.0948207378387,1664, 0.9998998142167841, 0.9905214309692383, 0.9895428419113159, 0.021398775747817303, 0.05414603166934418, 0.05635075520050441, 3.624398364279746e-07, 4.590578741324109e-07, 2638, 0
713, 1.0000, 1.6876302781559894e-05, 1433.9136228561401,1655, 0.9999003560870058, 0.9905214309692383, 0.9895428419113159, 0.021398005299612936, 0.05414564800371765, 0.05635050126901472, 3.8365711574339656e-07, 4.508945882219237e-07, 2638, 0
714, 1.0000, 1.7131791188095985e-05, 1434.7190840244293,1654, 0.9999004162948082, 0.9905214309692383, 0.9895428419113159, 0.021397283416514354, 0.054145286274528415, 0.05635025526974669, 3.6173226383023893e-07, 4.4106870564166015e-07, 2638, 0
715, 1.0000, 1.7248146381815613e-05, 1435.5243232250214,1635, 0.9999015602430541, 0.9905214309692383, 0.9895428419113159, 0.02139649386560491, 0.05414490069602273, 0.05635001275987063, 3.855749040257428e-07, 4.3517756375710114e-07, 2638, 0
716, 1.0000, 1.7253457972733957e-05, 1436.3253452777863,1635, 0.9999015602430541, 0.9905178546905518, 0.9895428419113159, 0.02139538269781408, 0.054144453437675974, 0.056349802916261404, 4.4725848385301914e-07, 4.363708239111177e-07, 2638, 0
717, 1.0000, 1.7297670192963175e-05, 1437.1446552276611,1636, 0.9999015000352517, 0.9905142784118652, 0.9895428419113159, 0.02139444479673629, 0.054143992640608526, 0.05634952173981915, 4.607835116451908e-07, 4.38752726302041e-07, 2638, 0
718, 1.0000, 1.7636535699705138e-05, 1437.935003042221,1616, 0.9999027041912999, 0.9905142784118652, 0.9895428419113159, 0.0213938540289786, 0.05414357874602554, 0.056349174056474195, 4.138874315912089e-07, 4.36200409670493e-07, 2638, 0
719, 1.0000, 1.7528497887244893e-05, 1438.7295017242432,1627, 0.9999020419054734, 0.9905107021331787, 0.9895428419113159, 0.021392893348824337, 0.054143171298001835, 0.056348904198808586, 4.0746978503120035e-07, 4.3323845981813e-07, 2638, 0
720, 1.0000, 1.7219597984498712e-05, 1439.5350966453552,1584, 0.9999046308409771, 0.9905071258544922, 0.9895428419113159, 0.021392341099795435, 0.054142688353182894, 0.05634838021438482, 4.829510571111029e-07, 4.3797025384977825e-07, 2638, 0
721, 1.0000, 1.752772755149092e-05, 1440.3306374549866,1603, 0.9999034868927313, 0.9905071258544922, 0.9895428419113159, 0.021391389222613563, 0.0541423023400135, 0.056348083886402715, 3.8600019387075024e-07, 4.324729072480402e-07, 2638, 0
722, 1.0000, 1.7598714116744142e-05, 1441.127794265747,1569, 0.9999055339580134, 0.9905071258544922, 0.9895428419113159, 0.021390723717250027, 0.054141923722694094, 0.056347727526099706, 3.786119332840898e-07, 4.2675876045299057e-07, 2638, 0
723, 1.0000, 1.7755443969232467e-05, 1441.9493579864502,1548, 0.999906798321864, 0.9905071258544922, 0.9895428419113159, 0.021390113502074162, 0.054141592739216524, 0.056347415932841816, 3.3098824846200525e-07, 4.1604993451546195e-07, 2638, 0
724, 1.0000, 1.7437788428463286e-05, 1442.7541189193726,1531, 0.9999078218545051, 0.9905071258544922, 0.9895428419113159, 0.021389641038915837, 0.0541412956149702, 0.05634712319047599, 2.9714901015470696e-07, 4.022799069313101e-07, 2638, 0
725, 1.0000, 1.7437421271578083e-05, 1443.5486469268799,1539, 0.9999073401920857, 0.9905071258544922, 0.9895428419113159, 0.0213890299730559, 0.054141075752403206, 0.056346935673722606, 2.1986713241023415e-07, 3.7869671521766393e-07, 2638, 0
726, 1.0000, 1.703459426701672e-05, 1444.3115010261536,1498, 0.9999098087119848, 0.9905071258544922, 0.9895428419113159, 0.02138885159610204, 0.05414080968055883, 0.05634665661707074, 2.660420372752048e-07, 3.655589412087793e-07, 2638, 0
727, 1.0000, 1.7400713896247747e-05, 1445.0607750415802,1517, 0.9999086647637389, 0.9905071258544922, 0.9895428419113159, 0.02138825562819174, 0.05414065292810023, 0.05634653745158125, 1.5676035107492492e-07, 3.3588088780442534e-07, 2638, 0
728, 1.0000, 1.6816635497502467e-05, 1445.8222680091858,1491, 0.9999102301666016, 0.9905071258544922, 0.9895428419113159, 0.02138820871874519, 0.05414040615341943, 0.056346272649942755, 2.467628057861715e-07, 3.256827325192477e-07, 2638, 0
729, 1.0000, 1.739800720779184e-05, 1446.5659310817719,1502, 0.9999095678807751, 0.9905071258544922, 0.9895428419113159, 0.021387386740273275, 0.05414025125016876, 0.05634615838937616, 1.5490323606454082e-07, 3.0235789205878747e-07, 2638, 0
730, 1.0000, 1.658246493143244e-05, 1447.3114733695984,1469, 0.9999115547382547, 0.9905071258544922, 0.9895428419113159, 0.021387135070232165, 0.05413992423367078, 0.05634580560017084, 3.270118331469285e-07, 3.0473723650148913e-07, 2638, 0
731, 1.0000, 1.714289539144638e-05, 1448.1391112804413,1474, 0.9999112536992426, 0.9905107021331787, 0.9895428419113159, 0.021386366973048174, 0.05413969732169729, 0.056345601545944486, 2.2691744192004926e-07, 2.9588282752326817e-07, 2638, 0
732, 1.0000, 1.7411429428751205e-05, 1448.9326524734497,1458, 0.9999122170240813, 0.9905107021331787, 0.9895428419113159, 0.02138601701877292, 0.05413939099344554, 0.05634528939457604, 3.063273481401785e-07, 2.969110503650221e-07, 2638, 0
733, 1.0000, 1.738059462489087e-05, 1449.7264313697815,1456, 0.9999123374396861, 0.9905107021331787, 0.9895428419113159, 0.02138534552153179, 0.054139186339329674, 0.05634511916022697, 2.0467205963381474e-07, 2.8606819862260346e-07, 2638, 0
734, 1.0000, 1.736764759865103e-05, 1450.526867389679,1441, 0.9999132405567223, 0.9905107021331787, 0.9895428419113159, 0.021385219247223402, 0.054138926953177235, 0.05634487504416215, 2.593693610719594e-07, 2.8327907153178496e-07, 2638, 0
735, 1.0000, 1.7496252375458547e-05, 1451.3245775699615,1437, 0.9999134813879319, 0.9905107021331787, 0.9895428419113159, 0.021384481302421213, 0.054138735678482874, 0.05634472039990325, 1.9128408382945716e-07, 2.723710373101614e-07, 2638, 0
736, 1.0000, 1.7654479064135757e-05, 1452.1374037265778,1431, 0.9999138426347464, 0.9905107021331787, 0.9895428419113159, 0.02138400385710479, 0.05413844987948105, 0.05634444878494541, 2.8579825354230204e-07, 2.736848701393221e-07, 2638, 0
737, 1.0000, 1.735277113799208e-05, 1452.9491834640503,1428, 0.9999140232581537, 0.9905107021331787, 0.9895428419113159, 0.021383509141101653, 0.054138197387977836, 0.056344193538688706, 2.5248964837659704e-07, 2.7148764370065007e-07, 2638, 0
738, 1.0000, 1.7319043759165177e-05, 1453.7436754703522,1429, 0.9999139630503513, 0.9905107021331787, 0.9895428419113159, 0.02138299484430323, 0.0541379507605792, 0.05634396231333097, 2.4661796125396984e-07, 2.688917834792145e-07, 2638, 0
739, 1.0000, 1.7306673948118426e-05, 1454.5485246181488,1424, 0.9999142640893633, 0.9905107021331787, 0.9895428419113159, 0.02138259579810403, 0.05413768226818846, 0.05634370769280154, 2.6850680012041606e-07, 2.6885326031698206e-07, 2638, 0
740, 1.0000, 1.7470385710101086e-05, 1455.3470187187195,1437, 0.9999134813879319, 0.9905107021331787, 0.9895428419113159, 0.021381860414482024, 0.05413737416498364, 0.05634345159843136, 3.0808691412614886e-07, 2.7254053361768073e-07, 2638, 0
741, 1.0000, 1.7545270919174226e-05, 1456.1416187286377,1440, 0.9999133007645247, 0.9905107021331787, 0.9895428419113159, 0.02138112582317087, 0.05413698562998383, 0.05634315846987831, 3.885537415287965e-07, 2.823794586109069e-07, 2638, 0
742, 1.0000, 1.7545815157201212e-05, 1456.9561657905579,1470, 0.9999114945304522, 0.9905071258544922, 0.9895428419113159, 0.02138005353547577, 0.05413655141027303, 0.05634289742798685, 4.3420243128755587e-07, 2.947942553719046e-07, 2638, 0
743, 1.0000, 1.7412021879700036e-05, 1457.7505419254303,1474, 0.9999112536992426, 0.9905071258544922, 0.9895428419113159, 0.021379247563942515, 0.05413609705359821, 0.05634258303121447, 4.543757078645516e-07, 3.0782835752007875e-07, 2638, 0
744, 1.0000, 1.760753297713758e-05, 1458.545646905899,1472, 0.9999113741148474, 0.9905071258544922, 0.9895428419113159, 0.0213784771201471, 0.05413569670301401, 0.05634235702262618, 4.003449633610545e-07, 3.160248249771117e-07, 2638, 0
745, 1.0000, 1.760480706338818e-05, 1459.3247759342194,1479, 0.9999109526602306, 0.9905071258544922, 0.9895428419113159, 0.021377636321198955, 0.05413526694162205, 0.05634213088560934, 4.297764780308855e-07, 3.2589173305057634e-07, 2638, 0
746, 1.0000, 1.7861015372909113e-05, 1460.0945529937744,1476, 0.9999111332836378, 0.9905035495758057, 0.9895428419113159, 0.021376939119798096, 0.05413479656095428, 0.05634183776505686, 4.703727575494643e-07, 3.380727960604597e-07, 2638, 0
747, 1.0000, 1.7859616598817177e-05, 1460.880054950714,1490, 0.999910290374404, 0.9905071258544922, 0.9895428419113159, 0.021376365634100194, 0.054134320658832905, 0.056341518278938685, 4.758996071385635e-07, 3.4983297034541186e-07, 2638, 0
748, 1.0000, 1.7037631614779572e-05, 1461.6736257076263,1520, 0.9999084841403316, 0.9905035495758057, 0.9895428419113159, 0.0213758377886189, 0.05413388279450936, 0.05634129098305984, 4.3785826135678274e-07, 3.577733756598943e-07, 2638, 0
749, 1.0000, 1.7242190014073186e-05, 1462.4463176727295,1517, 0.9999086647637389, 0.9905035495758057, 0.9895428419113159, 0.021375347234196727, 0.05413344335965838, 0.056341038852538196, 4.3944303072807056e-07, 3.652056391782368e-07, 2638, 0
750, 1.0000, 1.8012235712542637e-05, 1463.2249369621277,1510, 0.9999090862183557, 0.9905035495758057, 0.9895428419113159, 0.02137491283838562, 0.054133016074353175, 0.05634080450540246, 4.2727739618664273e-07, 3.7098360681849356e-07, 2638, 0
751, 1.0000, 1.7666211656208774e-05, 1464.0179131031036,1505, 0.9999093872573678, 0.9905035495758057, 0.9895428419113159, 0.02137445651328773, 0.05413254392179945, 0.05634049219428189, 4.7214991048816213e-07, 3.800381877897831e-07, 2638, 0
752, 1.0000, 1.782159123748479e-05, 1464.800451040268,1511, 0.9999090260105533, 0.9905035495758057, 0.9895428419113159, 0.021374042795085663, 0.05413213797979323, 0.05634032485072535, 4.0594015271455675e-07, 3.825522104393696e-07, 2638, 0
753, 1.0000, 1.715308663790554e-05, 1465.5792818069458,1500, 0.9999096882963799, 0.9905035495758057, 0.9895428419113159, 0.02137365484144242, 0.054131687580823803, 0.056339855933809024, 4.5040257401485206e-07, 3.8884966624410113e-07, 2638, 0
754, 1.0000, 1.7574282283250395e-05, 1466.3739409446716,1526, 0.9999081228935172, 0.9905035495758057, 0.989557147026062, 0.021373343836490907, 0.05413135957411861, 0.05633965006856364, 3.280048634229926e-07, 3.8228880986763754e-07, 2638, 0
755, 1.0000, 1.7841265615810997e-05, 1467.1734340190887,1495, 0.999909989335392, 0.9905035495758057, 0.989557147026062, 0.021373010018474355, 0.054130997878722276, 0.05633926490002518, 3.616828425090368e-07, 3.801764560488002e-07, 2638, 0
756, 1.0000, 1.7580570107250885e-05, 1467.9671552181244,1505, 0.9999093872573678, 0.9905035495758057, 0.989557147026062, 0.02137267494873187, 0.05413067662546389, 0.05633902181696744, 3.21260487309849e-07, 3.7382851669915277e-07, 2638, 0
757, 1.0000, 1.763380143457752e-05, 1468.8004522323608,1493, 0.9999101097509968, 0.9905035495758057, 0.989557147026062, 0.021372289326476505, 0.05413030279790246, 0.05633865493979562, 3.738260427321727e-07, 3.738282693017184e-07, 2638, 0
758, 1.0000, 1.7389306924797388e-05, 1469.5902132987976,1508, 0.9999092066339605, 0.9904999732971191, 0.989557147026062, 0.021371946114995165, 0.05412996117811243, 0.05633839373721172, 3.416286785962175e-07, 3.704762382078587e-07, 2638, 0
759, 1.0000, 1.739030236307246e-05, 1470.3848803043365,1502, 0.9999095678807751, 0.9904999732971191, 0.989557147026062, 0.021371574641380967, 0.05412957444584896, 0.0563381174617451, 3.8671602800577354e-07, 3.720690450601068e-07, 2638, 0
760, 1.0000, 1.7843593840094952e-05, 1471.16912317276,1513, 0.9999089055949485, 0.9904999732971191, 0.989557147026062, 0.021371269544105023, 0.05412924096396384, 0.05633790740411273, 3.3351239978052227e-07, 3.680208162211295e-07, 2638, 0
761, 1.0000, 1.784390151357251e-05, 1471.9449064731598,1503, 0.9999095076729726, 0.9905035495758057, 0.989557147026062, 0.021370982516547173, 0.054128904272976536, 0.05633767502060763, 3.3668126167563095e-07, 3.647598600259884e-07, 2638, 0
762, 1.0000, 1.797462641905309e-05, 1472.7257752418518,1494, 0.9999100495431944, 0.9905035495758057, 0.989557147026062, 0.021370693990450357, 0.054128566510200794, 0.05633743915137435, 3.3775531439739215e-07, 3.6196498062189747e-07, 2638, 0
763, 1.0000, 1.800103888165538e-05, 1473.51113820076,1474, 0.9999112536992426, 0.9905035495758057, 0.989557147026062, 0.0213704030616079, 0.05412822923867183, 0.05633717333801079, 3.3726731837879775e-07, 3.5941593323166604e-07, 2638, 0
764, 1.0000, 1.7549592710714802e-05, 1474.308342218399,1498, 0.9999098087119848, 0.9905035495758057, 0.989557147026062, 0.02137014861347086, 0.05412792236776809, 0.056337008441371794, 3.0687308490845444e-07, 3.537801593367902e-07, 2638, 0
765, 1.0000, 1.7755861557913505e-05, 1475.0929391384125,1483, 0.9999107118290209, 0.9905035495758057, 0.989557147026062, 0.02136977651585903, 0.054127501838172776, 0.05633662400692921, 4.2053217624848926e-07, 3.599482354914732e-07, 2638, 0
766, 1.0000, 1.7193852709320437e-05, 1475.8900480270386,1508, 0.9999092066339605, 0.9905035495758057, 0.989557147026062, 0.021369476382450254, 0.054127112252208634, 0.05633634982919582, 3.89580588788796e-07, 3.628070979600626e-07, 2638, 0
767, 1.0000, 1.7134296955317238e-05, 1476.6820299625397,1501, 0.9999096280885775, 0.9905071258544922, 0.989557147026062, 0.02136919000719612, 0.054126705361447355, 0.0563360130736585, 4.068937303480791e-07, 3.6699174655450055e-07, 2638, 0
768, 1.0000, 1.728307472768432e-05, 1477.4816181659698,1478, 0.999911012868033, 0.9905071258544922, 0.989557147026062, 0.02136891646581238, 0.05412635887153154, 0.056335715510193216, 3.464805368169621e-07, 3.648871353660291e-07, 2638, 0
769, 1.0000, 1.8000199410372767e-05, 1478.2737383842468,1492, 0.9999101699587992, 0.9905071258544922, 0.989557147026062, 0.021368711826080737, 0.05412603285722529, 0.056335524404522795, 3.260276329811185e-07, 3.608013366921672e-07, 2638, 0
770, 1.0000, 1.80182727760685e-05, 1479.0457394123077,1477, 0.9999110730758354, 0.9905071258544922, 0.989557147026062, 0.02136842056380643, 0.054125653249611064, 0.05633518257290834, 3.7960138249415465e-07, 3.62638661107379e-07, 2638, 0
771, 1.0000, 1.802512384133473e-05, 1479.8432643413544,1490, 0.999910290374404, 0.9905071258544922, 0.989557147026062, 0.021368177577023008, 0.05412525961383902, 0.05633485028917947, 3.936333056522856e-07, 3.6562499381176733e-07, 2638, 0
772, 1.0000, 1.795473219793269e-05, 1480.6402163505554,1485, 0.9999105914134161, 0.9905035495758057, 0.989557147026062, 0.02136790833266208, 0.05412486579764063, 0.05633443805139095, 3.9382924314074197e-07, 3.6835204436929365e-07, 2638, 0
773, 1.0000, 1.7942917337182522e-05, 1481.4323523044586,1482, 0.9999107720368233, 0.9905035495758057, 0.989557147026062, 0.021367657817877438, 0.05412452036692698, 0.05633412437242746, 3.4542934791714774e-07, 3.659929327794404e-07, 2638, 0
774, 1.0000, 1.791194459298042e-05, 1482.2124123573303,1485, 0.9999105914134161, 0.9905071258544922, 0.989557147026062, 0.021367483306846343, 0.054124189278521584, 0.05633385691718207, 3.310798717265362e-07, 3.6234202512106927e-07, 2638, 0
775, 1.0000, 1.7516634907692948e-05, 1483.0039775371552,1469, 0.9999115547382547, 0.9905071258544922, 0.989557147026062, 0.021367211949717177, 0.05412375457328905, 0.056333475544831535, 4.3472089696072747e-07, 3.6900129325270774e-07, 2638, 0
776, 1.0000, 1.7516557503123608e-05, 1483.8035016059875,1498, 0.9999098087119848, 0.9905071258544922, 0.9895714521408081, 0.021367040762648205, 0.05412326975633639, 0.0563331049906699, 4.848166683252275e-07, 3.7921268260434954e-07, 2638, 0
777, 1.0000, 1.7516534468665973e-05, 1484.6058206558228,1498, 0.9999098087119848, 0.9905071258544922, 0.9895714521408081, 0.021366752881697888, 0.054122721530157694, 0.05633267238278071, 5.482270315076976e-07, 3.93450963245037e-07, 2638, 0
778, 1.0000, 1.757239816261944e-05, 1485.3861706256866,1529, 0.9999079422701099, 0.9905071258544922, 0.9895714521408081, 0.02136679568792622, 0.05412228268089307, 0.056332454701347165, 4.3883691360629973e-07, 3.977698547950184e-07, 2638, 0
779, 1.0000, 1.7571350457778163e-05, 1486.218427658081,1506, 0.9999093270495654, 0.9905071258544922, 0.9895714521408081, 0.021366434116722215, 0.05412175003206937, 0.056331996207929655, 5.326421943299686e-07, 4.095550042257843e-07, 2638, 0
780, 1.0000, 1.7566315478564073e-05, 1487.0169813632965,1528, 0.9999080024779123, 0.9905071258544922, 0.9895714521408081, 0.021366454766855555, 0.05412133777058842, 0.056331817609411, 4.122649607252171e-07, 4.0982519633141175e-07, 2638, 0
781, 1.0000, 1.7636807851906236e-05, 1487.8039112091064,1526, 0.9999081228935172, 0.9905071258544922, 0.9895714521408081, 0.0213662597842138, 0.0541208834417979, 0.05633150736984473, 4.5432301662429175e-07, 4.14071427889664e-07, 2638, 0
782, 1.0000, 1.7756463208651392e-05, 1488.599406003952,1529, 0.9999079422701099, 0.9905035495758057, 0.9895714521408081, 0.021366007553196054, 0.05412044003655736, 0.05633120392797726, 4.434249477811014e-07, 4.1691714003532043e-07, 2638, 0
783, 1.0000, 1.7355841064685368e-05, 1489.3973302841187,1534, 0.9999076412310979, 0.9905071258544922, 0.9895714521408081, 0.021365705931973955, 0.05411999498441689, 0.05633086471643454, 4.450519153209598e-07, 4.196486616393984e-07, 2638, 0
784, 1.0000, 1.7355758087558052e-05, 1490.1984922885895,1526, 0.9999081228935172, 0.9905071258544922, 0.9895714521408081, 0.02136545648008526, 0.054119578827154166, 0.05633057740930716, 4.161546008421557e-07, 4.192979394698033e-07, 2638, 0
785, 1.0000, 1.7687987685066663e-05, 1490.9828963279724,1525, 0.9999081831013196, 0.9905071258544922, 0.9895714521408081, 0.02136519809099805, 0.054119160818002734, 0.05633023755530079, 4.1800693767468644e-07, 4.191686600682503e-07, 2638, 0
786, 1.0000, 1.7109962325830945e-05, 1491.7766842842102,1517, 0.9999086647637389, 0.9905035495758057, 0.9895714521408081, 0.02136492678235325, 0.054118604243738815, 0.05632978236505907, 5.565756456410442e-07, 4.312234241498679e-07, 2638, 0
787, 1.0000, 1.7545901327414284e-05, 1492.5629122257233,1527, 0.9999080626857147, 0.9905035495758057, 0.9895714521408081, 0.021364755001115208, 0.05411797208629111, 0.056329252909234837, 6.321659130406609e-07, 4.4803837856747054e-07, 2638, 0
788, 1.0000, 1.7584889183149602e-05, 1493.35906624794,1537, 0.9999074606076906, 0.9905035495758057, 0.9895714521408081, 0.021364582068748857, 0.05411730987535063, 0.05632867513327812, 6.621977827955816e-07, 4.65889011661898e-07, 2638, 0
789, 1.0000, 1.7836386074553203e-05, 1494.1390931606293,1566, 0.9999057145814206, 0.9905035495758057, 0.9895714521408081, 0.021364553635158306, 0.05411660131840111, 0.056328069466731745, 7.085543341917022e-07, 4.85838062939153e-07, 2638, 0
790, 1.0000, 1.796968497017637e-05, 1494.935785293579,1593, 0.9999040889707554, 0.9905035495758057, 0.9895714521408081, 0.021364549667796415, 0.05411582016619759, 0.05632737341291083, 7.811513330069353e-07, 5.094668149825811e-07, 2638, 0
791, 1.0000, 1.7838660769553227e-05, 1495.7213633060455,1624, 0.9999022225288806, 0.9905071258544922, 0.989557147026062, 0.021364698121120445, 0.05411501091030807, 0.056326714697192234, 8.092498513384561e-07, 5.335960100374746e-07, 2638, 0
792, 1.0000, 1.7593192152146475e-05, 1496.503038406372,1642, 0.9999011387884372, 0.9905035495758057, 0.989557147026062, 0.021364874199007563, 0.05411430193837226, 0.05632607195209152, 7.089850867503245e-07, 5.489781080296457e-07, 2638, 0
793, 1.0000, 1.7592732611004007e-05, 1497.2834391593933,1619, 0.9999025235678927, 0.9905035495758057, 0.989557147026062, 0.02136455913630497, 0.054113678950766186, 0.056325422712362655, 6.229913449493085e-07, 5.559653492314775e-07, 2638, 0
794, 1.0000, 1.7818740767825245e-05, 1498.0606970787048,1640, 0.999901259204042, 0.9905035495758057, 0.989557147026062, 0.02136470595503917, 0.05411311755626806, 0.056324833090516856, 5.613920493544033e-07, 5.565056502587238e-07, 2638, 0
795, 1.0000, 1.781948642315184e-05, 1498.856094121933,1639, 0.9999013194118445, 0.9904999732971191, 0.9895428419113159, 0.02136457644946741, 0.054112585647368275, 0.05632429371536559, 5.318883397817387e-07, 5.539934975758886e-07, 2638, 0
796, 1.0000, 1.7771977570525278e-05, 1499.6505553722382,1646, 0.9999008979572276, 0.9904999732971191, 0.9895428419113159, 0.021364745628513086, 0.0541120848139122, 0.056323838646601544, 5.008433649894561e-07, 5.484340279400359e-07, 2638, 0
797, 1.0000, 1.7714581419207545e-05, 1500.4501202106476,1638, 0.9999013796196469, 0.9904999732971191, 0.9895428419113159, 0.021364881559929598, 0.054111531242383965, 0.05632335532614707, 5.535600817382913e-07, 5.489444899685738e-07, 2638, 0
798, 1.0000, 1.7739824019660155e-05, 1501.245548248291,1644, 0.9999010183728324, 0.9904964566230774, 0.9895428419113159, 0.021365320242832348, 0.05411100356137977, 0.05632291588463312, 5.276957767419432e-07, 5.467816724351841e-07, 2638, 0
799, 1.0000, 1.7715604384459596e-05, 1502.023466348648,1623, 0.999902282736683, 0.9904964566230774, 0.9895285964012146, 0.02136548148216648, 0.054110420824459445, 0.05632235219095718, 5.827503291588876e-07, 5.502762979869425e-07, 2638, 0
800, 1.0000, 1.7714132944890712e-05, 1502.8076901435852,1607, 0.9999032460615217, 0.9904964566230774, 0.9895285964012146, 0.021365609870550955, 0.05410993549047079, 0.05632187845868303, 4.853320872619249e-07, 5.434087494227489e-07, 2638, 0
801, 1.0000, 1.7683621635456618e-05, 1503.6167302131653,1613, 0.9999028848147071, 0.9904964566230774, 0.9895285964012146, 0.021365740861489797, 0.05410948977329997, 0.0563214728503462, 4.457179013511725e-07, 5.327457229406346e-07, 2638, 0
802, 1.0000, 1.7683600560571363e-05, 1504.3888354301453,1613, 0.9999028848147071, 0.9904999732971191, 0.9895142912864685, 0.021365936711718977, 0.054108986242855935, 0.05632106541842523, 5.035188726451589e-07, 5.297482733883995e-07, 2638, 0
803, 1.0000, 1.768153857287221e-05, 1505.1696553230286,1619, 0.9999025235678927, 0.9905071258544922, 0.9895142912864685, 0.021366273191756564, 0.05410837871649439, 0.05632058493045165, 6.075167276048399e-07, 5.370545730098153e-07, 2638, 0
804, 1.0000, 1.767799815231934e-05, 1505.9332773685455,1607, 0.9999032460615217, 0.9905071258544922, 0.9895142912864685, 0.021366654921230264, 0.05410764000731905, 0.05631998118233849, 7.387315116985649e-07, 5.544536407250794e-07, 2638, 0
805, 1.0000, 1.7631332950938946e-05, 1506.7140214443207,1624, 0.9999022225288806, 0.9905071258544922, 0.9895285964012146, 0.021367238289380197, 0.05410689545539717, 0.056319391095690105, 7.445369258618495e-07, 5.710410639300128e-07, 2638, 0
806, 1.0000, 1.7643587616814884e-05, 1507.5446910858154,1624, 0.9999022225288806, 0.9905071258544922, 0.9895285964012146, 0.02136777819743968, 0.05410616805548662, 0.056318804597096164, 7.27398195503326e-07, 5.850295833464408e-07, 2638, 0
807, 1.0000, 1.7630649576050266e-05, 1508.347578048706,1625, 0.9999021623210782, 0.9905071258544922, 0.9895285964012146, 0.021368046966682753, 0.05410548947900125, 0.05631829044526264, 6.785627447714049e-07, 5.937710867650286e-07, 2638, 0
808, 1.0000, 1.772241584826032e-05, 1509.1353838443756,1655, 0.9999003560870058, 0.9905071258544922, 0.9895142912864685, 0.02136874382448018, 0.0541048407825889, 0.05631789577574105, 6.487052538542426e-07, 5.9904835931252e-07, 2638, 0
809, 1.0000, 1.7842818239580976e-05, 1509.9233629703522,1665, 0.9998997540089817, 0.9905071258544922, 0.9895142912864685, 0.021369233502809403, 0.054104114278060805, 0.05631748761050828, 7.265133423334236e-07, 6.107170632068408e-07, 2638, 0
810, 1.0000, 1.795595636205228e-05, 1510.7223126888275,1685, 0.9998985498529334, 0.9905107021331787, 0.9895285964012146, 0.02137029419534247, 0.05410340027951856, 0.0563172343871247, 7.140153454321396e-07, 6.203357400319101e-07, 2638, 0
811, 1.0000, 1.7843919439755053e-05, 1511.5223696231842,1672, 0.9998993325543648, 0.9905107021331787, 0.9895285964012146, 0.02137072717087393, 0.05410263112833995, 0.056316765224688356, 7.691348078847637e-07, 6.338177094616493e-07, 2638, 0
812, 1.0000, 1.784352470704257e-05, 1512.3067965507507,1680, 0.9998988508919455, 0.9905107021331787, 0.9895285964012146, 0.02137161173050488, 0.054101924070866586, 0.056316411876646405, 7.070479750848069e-07, 6.407857142016527e-07, 2638, 0
813, 1.0000, 1.7533406837777673e-05, 1513.1166105270386,1666, 0.9998996938011793, 0.9905107021331787, 0.9895285964012146, 0.021371822888778494, 0.05410116013574469, 0.05631582224991426, 7.639479957799455e-07, 6.521506304109859e-07, 2638, 0
814, 1.0000, 1.825176934732776e-05, 1513.903020620346,1688, 0.9998983692295261, 0.9905107021331787, 0.9895285964012146, 0.021372473912642447, 0.05410048629201311, 0.056315452712051614, 6.738502603409469e-07, 6.54288770550896e-07, 2638, 0
815, 1.0000, 1.8227670926307516e-05, 1514.695500612259,1695, 0.9998979477749093, 0.9905107021331787, 0.9895285964012146, 0.02137270856750406, 0.05409979400815286, 0.056315037974481494, 6.922633061928751e-07, 6.579905421719467e-07, 2638, 0
816, 1.0000, 1.817383359550841e-05, 1515.4815294742584,1698, 0.999897767151502, 0.9905107021331787, 0.9895285964012146, 0.02137290165787451, 0.05409909548351486, 0.056314575693108174, 6.985377462992437e-07, 6.619370253174498e-07, 2638, 0
817, 1.0000, 1.810410724783244e-05, 1516.2699205875397,1695, 0.9998979477749093, 0.9905107021331787, 0.9895285964012146, 0.02137320690359417, 0.05409835186945731, 0.056314125699865436, 7.43609529105238e-07, 6.696833496479026e-07, 2638, 0
818, 1.0000, 1.721652865011821e-05, 1517.079651594162,1677, 0.9998990315153528, 0.9905107021331787, 0.9895285964012146, 0.021373434293478818, 0.05409752788519974, 0.05631365325812947, 8.240067913833915e-07, 6.837158221273101e-07, 2638, 0
819, 1.0000, 1.7232105738482335e-05, 1517.8710753917694,1702, 0.9998975263202924, 0.9905107021331787, 0.9895428419113159, 0.021374192481578954, 0.05409657331525537, 0.056313264959719334, 9.545549148198829e-07, 7.069165657873764e-07, 2638, 0
820, 1.0000, 1.7363195423387325e-05, 1518.6422340869904,1708, 0.9998971650734779, 0.9905107021331787, 0.9895428419113159, 0.021375028619138644, 0.054095449071627846, 0.05631285941310428, 1.1242391471238955e-06, 7.404866163933733e-07, 2638, 0
821, 1.0000, 1.7777970594413773e-05, 1519.4500887393951,1773, 0.999893251566321, 0.9905035495758057, 0.9895428419113159, 0.021376556576738277, 0.054094081211946046, 0.05631250497715952, 1.3678552330809168e-06, 7.873530347174403e-07, 2638, 0
822, 1.0000, 1.7797766270097758e-05, 1520.2556414604187,1799, 0.9998916861634582, 0.9904964566230774, 0.9895428419113159, 0.021378332267933873, 0.05409248317401093, 0.05631211125287096, 1.5980368390233757e-06, 8.451060948904156e-07, 2638, 0
823, 1.0000, 1.781479512634671e-05, 1521.0548014640808,1855, 0.9998883145265232, 0.9904964566230774, 0.9895714521408081, 0.02138013587093117, 0.05409105534156968, 0.05631177626102882, 1.4278459905953111e-06, 8.906113942770471e-07, 2638, 0
824, 1.0000, 1.7817661115367616e-05, 1521.8367562294006,1906, 0.9998852439286, 0.9904893040657043, 0.9895714521408081, 0.021381804499048147, 0.05408968888164401, 0.05631131299571402, 1.3664664129109383e-06, 9.295640480271606e-07, 2638, 0
825, 1.0000, 1.7813046002588092e-05, 1522.6421930789948,1918, 0.9998845214349711, 0.9904821515083313, 0.9895714521408081, 0.02138358210081723, 0.054088550940308205, 0.05631094738166209, 1.1379159720395493e-06, 9.485547562140857e-07, 2638, 0
826, 1.0000, 1.779239754913476e-05, 1523.4299840927124,1877, 0.99988698995487, 0.9904821515083313, 0.9895714521408081, 0.021382690016448498, 0.054087188060375484, 0.05630950048269884, 1.3628918366995202e-06, 9.835632751432833e-07, 2638, 0
827, 1.0000, 1.7718829258206803e-05, 1524.2234029769897,1911, 0.999884942889588, 0.9904785752296448, 0.9895714521408081, 0.02138455382202972, 0.05408597548094808, 0.0563089326187339, 1.2125772281129654e-06, 1.0043683411444129e-06, 2638, 0
828, 1.0000, 1.8004446394505398e-05, 1524.9620099067688,1846, 0.9998888563967449, 0.9904785752296448, 0.9895714521408081, 0.021383899589744113, 0.05408453917662859, 0.05630748301478292, 1.436290828736586e-06, 1.040945404053312e-06, 2638, 0
829, 1.0000, 1.788336561564782e-05, 1525.7149729728699,1868, 0.9998875318250917, 0.9904821515083313, 0.9895714521408081, 0.0213848347419391, 0.0540831231875949, 0.0563064172095928, 1.4160048916814216e-06, 1.073474252381971e-06, 2638, 0
830, 1.0000, 1.797425565053482e-05, 1526.462278842926,1872, 0.9998872909938821, 0.9904785752296448, 0.9895714521408081, 0.021385914233949966, 0.05408163787707998, 0.05630546067294617, 1.4853102568573862e-06, 1.1089046050077152e-06, 2638, 0
831, 1.0000, 1.804466987890462e-05, 1527.214359998703,1877, 0.99988698995487, 0.9904785752296448, 0.9895714521408081, 0.02138766801171898, 0.05408003628683076, 0.056304527585424986, 1.6015869521435189e-06, 1.1504289990263233e-06, 2638, 0
832, 1.0000, 1.7918090087691406e-05, 1527.9678728580475,1908, 0.9998851235129952, 0.9904821515083313, 0.9895714521408081, 0.021389731466307686, 0.05407841060188612, 0.056303466629297166, 1.6256967636102404e-06, 1.1909068480000095e-06, 2638, 0
833, 1.0000, 1.7933980553786126e-05, 1528.760363817215,1928, 0.999883919356947, 0.9904821515083313, 0.9895714521408081, 0.021391755110483225, 0.05407681886830541, 0.05630229619512259, 1.5917173130097773e-06, 1.2259608661827881e-06, 2638, 0
834, 1.0000, 1.7809365711453832e-05, 1529.5494458675385,2000, 0.9998795843951732, 0.9904857277870178, 0.989557147026062, 0.02139519484523476, 0.05407512600568311, 0.056301229453228824, 1.6928586336062423e-06, 1.2661670743726655e-06, 2638, 0
835, 1.0000, 1.774599796327961e-05, 1530.3534498214722,1980, 0.9998807885512214, 0.9904893040657043, 0.989557147026062, 0.021397186440263304, 0.05407322780191032, 0.056299664936282655, 1.8982155788466182e-06, 1.3184888686602978e-06, 2638, 0
836, 1.0000, 1.8109384030530655e-05, 1531.1359207630157,2000, 0.9998795843951732, 0.9904964566230774, 0.989557147026062, 0.021399749295249237, 0.05407153512411371, 0.056298497507622086, 1.692688264165465e-06, 1.351843817452844e-06, 2638, 0
837, 1.0000, 1.8111617287476343e-05, 1531.9341747760773,1976, 0.9998810293824311, 0.9905035495758057, 0.989557147026062, 0.02140167650712516, 0.05406993730738549, 0.056297447650765026, 1.5978239607528089e-06, 1.3746329830706386e-06, 2638, 0
838, 1.0000, 1.8111114250628557e-05, 1532.7241308689117,1989, 0.9998802466809997, 0.9905035495758057, 0.989557147026062, 0.021404275998771517, 0.054068436190165166, 0.05629654857599061, 1.5010809440441086e-06, 1.386782955836886e-06, 2638, 0
839, 1.0000, 1.777948066904946e-05, 1533.5353467464447,1950, 0.9998825947852938, 0.9905071258544922, 0.989557147026062, 0.021405166928907784, 0.05406680156241633, 0.05629524907097182, 1.634639877109989e-06, 1.4097751620951893e-06, 2638, 0
840, 1.0000, 1.781592729101491e-05, 1534.321947813034,1973, 0.9998812100058384, 0.9905107021331787, 0.989557147026062, 0.021407471888574475, 0.05406538991904436, 0.0562943779161676, 1.41165467941462e-06, 1.4099630011621848e-06, 2638, 0
841, 1.0000, 1.783914832161929e-05, 1535.1093068122864,1966, 0.9998816314604553, 0.9905142784118652, 0.989557147026062, 0.021407342671636416, 0.054063884514777505, 0.056293208430278026, 1.505406865054404e-06, 1.4192285335553978e-06, 2638, 0
842, 1.0000, 1.7885554980798905e-05, 1535.908989906311,1971, 0.9998813304214432, 0.9905107021331787, 0.989557147026062, 0.021409861509200892, 0.05406231309820895, 0.05629241222579098, 1.5713911906412026e-06, 1.433756936618591e-06, 2638, 0
843, 1.0000, 1.7900407865147195e-05, 1536.7136347293854,2016, 0.9998786210703345, 0.9905142784118652, 0.9895428419113159, 0.02141177750729567, 0.05406048406961528, 0.05629120822157708, 1.829047348050894e-06, 1.4690970060405851e-06, 2638, 0
844, 1.0000, 1.7894427945939846e-05, 1537.5144276618958,2007, 0.9998791629405563, 0.9905178546905518, 0.989557147026062, 0.021414326975620176, 0.05405864061318706, 0.056289974583986296, 1.8434567000194524e-06, 1.5028260703881092e-06, 2638, 0
845, 1.0000, 1.8197854735667933e-05, 1538.313473701477,2005, 0.9998792833561612, 0.9905178546905518, 0.9895285964012146, 0.021418022090143145, 0.05405670112556949, 0.05628872834523839, 1.939477331167061e-06, 1.5416518881478858e-06, 2638, 0
846, 1.0000, 1.7870670165789714e-05, 1539.0980806350708,1970, 0.9998813906292456, 0.9905214309692383, 0.9895428419113159, 0.02142012073710039, 0.054054824158216726, 0.05628706502973846, 1.8769851972619267e-06, 1.572294053872592e-06, 2638, 0
847, 1.0000, 1.7867892919872292e-05, 1539.895750761032,1980, 0.9998807885512214, 0.9905178546905518, 0.9895428419113159, 0.021423599072201788, 0.054052966641378514, 0.056285330515472305, 1.857496695373273e-06, 1.598722914621104e-06, 2638, 0
848, 1.0000, 1.7865234153801186e-05, 1540.695466518402,2034, 0.9998775373298912, 0.9905178546905518, 0.9895428419113159, 0.021428194474048777, 0.05405106232923624, 0.056283538109494206, 1.9043387456396665e-06, 1.6269353671356967e-06, 2638, 0
849, 1.0000, 1.786258080871875e-05, 1541.482758283615,2049, 0.9998766342128549, 0.9905214309692383, 0.989557147026062, 0.02143324028185141, 0.054048777546057754, 0.05628140830628801, 2.2847791531638295e-06, 1.6831301240418386e-06, 2638, 0
850, 1.0000, 1.786447960677442e-05, 1542.298003435135,2043, 0.9998769954596695, 0.9905250072479248, 0.989557147026062, 0.0214378360439369, 0.05404645147028185, 0.05627940094008195, 2.3260723487628088e-06, 1.738474182387833e-06, 2638, 0
851, 1.0000, 1.7686882756074483e-05, 1543.0961244106293,2068, 0.9998754902646091, 0.9905357360839844, 0.989557147026062, 0.021444918527660645, 0.05404422586386719, 0.056277569987335706, 2.2255947459901004e-06, 1.7819521160916646e-06, 2638, 0
852, 1.0000, 1.768414213936296e-05, 1543.8942415714264,2051, 0.9998765137972501, 0.9905464053153992, 0.989557147026062, 0.021445675626969234, 0.05404193065511734, 0.0562753489181714, 2.29518887866903e-06, 1.8276299643685306e-06, 2638, 0
853, 1.0000, 1.7689934415093718e-05, 1544.6838195323944,2069, 0.9998754300568067, 0.9905428290367126, 0.9895714521408081, 0.02145190068702895, 0.05403989574380066, 0.05627367469537229, 2.0349454720736126e-06, 1.8473735465561488e-06, 2638, 0
854, 1.0000, 1.7761438169662888e-05, 1545.470017671585,2062, 0.9998758515114236, 0.9905428290367126, 0.9895714521408081, 0.021454885842076957, 0.05403734434062674, 0.056271207918644525, 2.551384596101436e-06, 1.9079932824262708e-06, 2638, 0
855, 1.0000, 1.802058725113226e-05, 1546.268375635147,2122, 0.9998722390432787, 0.9905464053153992, 0.9895856976509094, 0.021465292706008263, 0.05403495002773609, 0.05626896263055326, 2.3943180671587294e-06, 1.951809113307689e-06, 2638, 0
856, 1.0000, 1.8266368169557203e-05, 1547.0671417713165,2104, 0.9998733227837222, 0.9905428290367126, 0.9895856976509094, 0.02146588708127707, 0.054032406408705484, 0.05626613741106383, 2.543610197448809e-06, 2.004188948691802e-06, 2638, 0
857, 1.0000, 1.768058143568543e-05, 1547.852257013321,2093, 0.9998739850695487, 0.9905499815940857, 0.9895714521408081, 0.021471424307442442, 0.05403037489576955, 0.05626429044289967, 2.031527582345427e-06, 2.0069061742432407e-06, 2638, 0
858, 1.0000, 1.7766144210594352e-05, 1548.6456429958344,2105, 0.9998732625759198, 0.9905499815940857, 0.9895714521408081, 0.021473954028835958, 0.05402846707951617, 0.0562627809128462, 1.907809989654119e-06, 1.9967692225985593e-06, 2638, 0
859, 1.0000, 1.767765210780039e-05, 1549.4454429149628,2098, 0.9998736840305367, 0.9905464053153992, 0.9896000027656555, 0.021479427170247464, 0.054026536212645616, 0.056261393456486716, 1.9308729505632116e-06, 1.990079639541512e-06, 2638, 0
860, 1.0000, 1.8711462422901133e-05, 1550.2195167541504,2101, 0.9998735034071294, 0.9905357360839844, 0.9896000027656555, 0.021484382674625623, 0.05402422066402562, 0.05625970971581919, 2.315541811515054e-06, 2.020452633750021e-06, 2638, 0
861, 1.0000, 1.8693993804509767e-05, 1551.0212497711182,2070, 0.9998753698490043, 0.9905321598052979, 0.9896000027656555, 0.021489619321716866, 0.05402181637125893, 0.05625802665743376, 2.404291003621495e-06, 2.055902474926809e-06, 2638, 0
862, 1.0000, 1.8652757527473096e-05, 1551.8125598430634,2067, 0.9998755504724115, 0.9905357360839844, 0.9896000027656555, 0.021494426380938535, 0.054019388215307315, 0.05625623243988694, 2.428148956623577e-06, 2.0904018975472556e-06, 2638, 0
863, 1.0000, 1.8617253052752084e-05, 1552.595088005066,2125, 0.9998720584198715, 0.9905357360839844, 0.989557147026062, 0.021503314973041164, 0.05401747202813601, 0.05625521315581042, 1.9161977000622943e-06, 2.0722914888883145e-06, 2638, 0
864, 1.0000, 1.863040159594379e-05, 1553.3871767520905,2104, 0.9998733227837222, 0.9905357360839844, 0.989557147026062, 0.021501224928755735, 0.054015065441932505, 0.05625284373712412, 2.406593422758785e-06, 2.1035170257444006e-06, 2638, 0
865, 1.0000, 1.7746208323556206e-05, 1554.1641807556152,2091, 0.9998741054851535, 0.9905357360839844, 0.9895714521408081, 0.02150800299239715, 0.05401329250072812, 0.05625184028178271, 1.7729261591187262e-06, 2.0678569561236967e-06, 2638, 0
866, 1.0000, 1.8183795432970035e-05, 1554.9649477005005,2119, 0.9998724196666859, 0.9905393123626709, 0.9895714521408081, 0.02150964619401057, 0.05401114283517025, 0.05625004746274449, 2.149664613350366e-06, 2.0758956296585033e-06, 2638, 0
867, 1.0000, 1.8164677762512313e-05, 1555.7690556049347,2067, 0.9998755504724115, 0.9905428290367126, 0.9895714521408081, 0.021510357346881698, 0.05400914474166704, 0.05624824245998585, 1.9981013624770227e-06, 2.0679818116535098e-06, 2638, 0
868, 1.0000, 1.7703671002370254e-05, 1556.5521094799042,2043, 0.9998769954596695, 0.9905428290367126, 0.9895714521408081, 0.021513778074106593, 0.05400729295085991, 0.05624661251099738, 1.8517825729272297e-06, 2.0452718571326627e-06, 2638, 0
869, 1.0000, 1.768707245601139e-05, 1557.337396621704,2004, 0.9998793435639636, 0.9905428290367126, 0.9895714521408081, 0.021513850933847587, 0.05400524745036746, 0.056244484129963745, 2.0455112581113655e-06, 2.0452957959696353e-06, 2638, 0
870, 1.0000, 1.774555071137185e-05, 1558.1228256225586,2033, 0.9998775975376936, 0.9905357360839844, 0.9895714521408081, 0.021518376232430653, 0.054003760801566075, 0.05624319752683178, 1.4866590670736812e-06, 1.981078348360042e-06, 2638, 0
871, 1.0000, 1.740156910551332e-05, 1558.936996459961,2023, 0.9998781996157177, 0.9905428290367126, 0.9895714521408081, 0.0215190208812244, 0.05400175927592467, 0.056241083158406084, 2.0015229352382535e-06, 1.9831133742418967e-06, 2638, 0
872, 1.0000, 1.7464895677524476e-05, 1559.7256236076355,2013, 0.9998788016937418, 0.9905393123626709, 0.9895856976509094, 0.021523700849618164, 0.05400028050697825, 0.05623971760469593, 1.4787418002176755e-06, 1.9257593895310077e-06, 2638, 0
873, 1.0000, 1.7309081115961624e-05, 1560.5083227157593,2029, 0.9998778383689032, 0.9905393123626709, 0.9895856976509094, 0.021523837932075025, 0.0539985131574538, 0.05623794200289571, 1.7673705830500985e-06, 1.909301808214153e-06, 2638, 0
874, 1.0000, 1.7599975856627197e-05, 1561.3040215969086,2056, 0.999876212758238, 0.9905393123626709, 0.9895856976509094, 0.021529097463799635, 0.053996756513253315, 0.05623636986839059, 1.7566328286838795e-06, 1.8934560326129841e-06, 2638, 0
875, 1.0000, 1.759242383036364e-05, 1562.0913925170898,2047, 0.9998767546284597, 0.9905393123626709, 0.9895856976509094, 0.021530264457437377, 0.05399466666681314, 0.056234573534896304, 2.0898552502701673e-06, 1.9122352651073483e-06, 2638, 0
876, 1.0000, 1.7587619503819083e-05, 1562.8810606002808,2040, 0.9998771760830767, 0.9905357360839844, 0.9896000027656555, 0.021535483640629155, 0.053992398273102794, 0.05623280714481991, 2.2684007360829206e-06, 1.9451771924987164e-06, 2638, 0
877, 1.0000, 1.771025312493101e-05, 1563.6635525226593,2059, 0.9998760321348308, 0.9905357360839844, 0.9896000027656555, 0.021540128390796446, 0.05398986147437668, 0.05623101342884233, 2.5367953405547317e-06, 1.9975230295260176e-06, 2638, 0
878, 1.0000, 1.8209580410834288e-05, 1564.4569532871246,2060, 0.9998759719270284, 0.9905393123626709, 0.9896000027656555, 0.021547275401773498, 0.05398698718351497, 0.05622910133565173, 2.87430749328077e-06, 2.0715524713196082e-06, 2638, 0
879, 1.0000, 1.821559910277839e-05, 1565.2488641738892,2078, 0.999874888186585, 0.9905428290367126, 0.9896000027656555, 0.021547311578617667, 0.05398396864264311, 0.05622624955663459, 3.018524724146543e-06, 2.1510267840193547e-06, 2638, 0
880, 1.0000, 1.8261868610198454e-05, 1566.0475192070007,2096, 0.9998738044461415, 0.9905428290367126, 0.9896143078804016, 0.021555706522400325, 0.053981668326787, 0.05622482144188687, 2.3003080959135835e-06, 2.165508222610274e-06, 2638, 0
881, 1.0000, 1.8240050238433942e-05, 1566.8432021141052,2126, 0.9998719982120691, 0.9905393123626709, 0.9896143078804016, 0.021554064516672623, 0.05397883051863864, 0.05622170875602309, 2.837797505116091e-06, 2.224856442646205e-06, 2638, 0
882, 1.0000, 1.823779024031405e-05, 1567.6380500793457,2105, 0.9998732625759198, 0.9905535578727722, 0.9896285533905029, 0.021559981679563564, 0.05397654772526953, 0.056219697048355874, 2.2827958524457292e-06, 2.2305835845002657e-06, 2638, 0
883, 1.0000, 1.7525873184008852e-05, 1568.4413328170776,2116, 0.9998726002900933, 0.9905499815940857, 0.9896285533905029, 0.021558826378449327, 0.05397407013886674, 0.0562169555161003, 2.4775976349283857e-06, 2.2541339983784463e-06, 2638, 0
884, 1.0000, 1.7804345864715005e-05, 1569.2261958122253,2111, 0.9998729013291053, 0.9905571341514587, 0.9896285533905029, 0.02156137986348388, 0.0539715571288416, 0.05621458541501171, 2.5130170763082438e-06, 2.2787742347722412e-06, 2638, 0
885, 1.0000, 1.77370149285998e-05, 1570.0057001113892,2109, 0.9998730217447102, 0.9905607104301453, 0.989642858505249, 0.02156186024859942, 0.053968964351417334, 0.056212447287800116, 2.592775511282841e-06, 2.308381908678315e-06, 2638, 0
886, 1.0000, 1.8089490100509065e-05, 1570.791855096817,2110, 0.9998729615369077, 0.9905714392662048, 0.989642858505249, 0.021564140420901257, 0.0539661127841522, 0.05621032864414979, 2.851559650886293e-06, 2.3576815333474132e-06, 2638, 0
887, 1.0000, 1.783799076652231e-05, 1571.552392244339,2147, 0.9998707338482185, 0.9905714392662048, 0.989642858505249, 0.02156726482730674, 0.053963464940228925, 0.05620873239560302, 2.6478601996837714e-06, 2.385207316541409e-06, 2638, 0
888, 1.0000, 1.7947661067837552e-05, 1572.3410091400146,2100, 0.9998735636149318, 0.9905714392662048, 0.989642858505249, 0.02156837206944908, 0.05396084473606527, 0.05620686282106177, 2.6202006197934002e-06, 2.407725509533503e-06, 2638, 0
889, 1.0000, 1.8780107029820546e-05, 1573.1251728534698,2166, 0.9998695898999725, 0.9905714392662048, 0.9896285533905029, 0.021571761159247794, 0.053958451295667315, 0.05620563549968623, 2.393425571234342e-06, 2.406291679413535e-06, 2638, 0
890, 1.0000, 1.8787321951991496e-05, 1573.9257109165192,2144, 0.9998709144716257, 0.9905678629875183, 0.9896285533905029, 0.02157164372963645, 0.05395563634180721, 0.05620325898523023, 2.8149577861180664e-06, 2.4443344633394135e-06, 2638, 0
891, 1.0000, 1.8879324348657107e-05, 1574.71488904953,2168, 0.9998694694843677, 0.9905642867088318, 0.9896143078804016, 0.021574881348924248, 0.05395256817534668, 0.05620095934357615, 3.068154611818308e-06, 2.5005312822284543e-06, 2638, 0
892, 1.0000, 1.9089368022519997e-05, 1575.5218000411987,2207, 0.9998671213800736, 0.9905678629875183, 0.9896285533905029, 0.02157750938270978, 0.05394934199919327, 0.05619767805756018, 3.2261936712268957e-06, 2.5650634142125564e-06, 2638, 0
893, 1.0000, 1.931454624488392e-05, 1576.3000929355621,2148, 0.999870673640416, 0.9905678629875183, 0.9896285533905029, 0.021579796254788723, 0.053946136552782374, 0.05619455697533096, 3.205437629182073e-06, 2.6228715886263755e-06, 2638, 0
894, 1.0000, 2.000851865607923e-05, 1577.0871789455414,2188, 0.9998682653283195, 0.9905785918235779, 0.9896285533905029, 0.021583994601488757, 0.053943222478378655, 0.0561915560266024, 2.9140794973528394e-06, 2.6506321752580893e-06, 2638, 0
895, 1.0000, 2.0099146044169375e-05, 1577.8870751857758,2169, 0.9998694092765653, 0.9905785918235779, 0.989642858505249, 0.021584429808845368, 0.05394000552551158, 0.05618815955233739, 3.21696147995848e-06, 2.7024589448003925e-06, 2638, 0
896, 1.0000, 2.0295379271946404e-05, 1578.6811468601227,2198, 0.9998676632502953, 0.9905750155448914, 0.989642858505249, 0.02158969480776572, 0.053937538016503056, 0.056185705665519864, 2.4675103835955503e-06, 2.6779908780631562e-06, 2638, 0
897, 1.0000, 1.959304640905157e-05, 1579.4515120983124,2200, 0.9998675428346905, 0.9905750155448914, 0.989642858505249, 0.021586570738499587, 0.05393423139313466, 0.05618255286215241, 3.3066292562944355e-06, 2.735059221411656e-06, 2638, 0
898, 1.0000, 1.9345549230882744e-05, 1580.2519919872284,2188, 0.9998682653283195, 0.9905714392662048, 0.989642858505249, 0.021591519108438047, 0.053932439889838674, 0.056180681227038516, 1.7914942342239781e-06, 2.6217519666502236e-06, 2638, 0
899, 1.0000, 1.8032311707337817e-05, 1581.0453140735626,2215, 0.9998666397176543, 0.9905750155448914, 0.9896285533905029, 0.021583595315923017, 0.05392902278722726, 0.056177074198853344, 3.4171000335564417e-06, 2.6921435371978664e-06, 2638, 0
900, 1.0000, 1.7943151593661077e-05, 1581.8187079429626,2222, 0.9998662182630375, 0.9905785918235779, 0.989642858505249, 0.02158779877650293, 0.05392665964273504, 0.05617387448783631, 2.3631443218652404e-06, 2.657280587822793e-06, 2638, 0
901, 1.0000, 1.789612624299527e-05, 1582.624372959137,2191, 0.9998680847049122, 0.9905785918235779, 0.989642858505249, 0.021582771031226532, 0.053922922687185834, 0.05616977789543315, 3.7369444880058778e-06, 2.74944690933575e-06, 2638, 0
902, 1.0000, 1.7931238270637245e-05, 1583.403508901596,2158, 0.9998700715623918, 0.9905714392662048, 0.989642858505249, 0.02158257557020203, 0.053919687499480985, 0.05616577820071673, 3.235208919344368e-06, 2.794544549627054e-06, 2638, 0
903, 1.0000, 1.793668097995348e-05, 1584.1805729866028,2163, 0.9998697705233798, 0.9905607104301453, 0.989642858505249, 0.021582854469588453, 0.05391658144758146, 0.05616225864151772, 3.1060305959035306e-06, 2.8242328914441227e-06, 2638, 0
904, 1.0000, 1.8741259125288286e-05, 1584.9407470226288,2139, 0.9998712155106377, 0.9905642867088318, 0.989642858505249, 0.021582703286046463, 0.053912907645217084, 0.05615855416900757, 3.6738037277189717e-06, 2.8994929089663422e-06, 2638, 0
905, 1.0000, 1.8866842572341526e-05, 1585.703123807907,2183, 0.9998685663673316, 0.9905892610549927, 0.9896571636199951, 0.02158505606556741, 0.05391016616926392, 0.056155697867002745, 2.7414621107252346e-06, 2.883288306659032e-06, 2638, 0
906, 1.0000, 1.7934546011183147e-05, 1586.5287396907806,2149, 0.9998706134326136, 0.9905856847763062, 0.9896714091300964, 0.021582676390962823, 0.05390682680129476, 0.056152376966497816, 3.3393978764867382e-06, 2.9259444743959112e-06, 2638, 0
907, 1.0000, 1.7931823857362947e-05, 1587.3188526630402,2157, 0.9998701317701942, 0.9906035661697388, 0.9896857142448425, 0.02158515111026061, 0.053904427669569106, 0.056149440433678116, 2.3991098996034577e-06, 2.8684315225331854e-06, 2638, 0
908, 1.0000, 1.7923388094539494e-05, 1588.0953135490417,2190, 0.9998681449127147, 0.9906035661697388, 0.9896714091300964, 0.021583688254589534, 0.053901558182504916, 0.056146395267683134, 2.86950303340916e-06, 2.8685386556130747e-06, 2638, 0
909, 1.0000, 1.7914578051443573e-05, 1588.867609500885,2138, 0.9998712757184401, 0.9906107187271118, 0.9896857142448425, 0.0215845833809899, 0.05389864993390761, 0.05614348370653678, 2.9082278786771165e-06, 2.8724830809318862e-06, 2638, 0
910, 1.0000, 1.7906251450719846e-05, 1589.6622693538666,2130, 0.9998717573808594, 0.9906107187271118, 0.9896857142448425, 0.021582866347181703, 0.05389568922676581, 0.05614089022775698, 2.9607351195171105e-06, 2.881188594716077e-06, 2638, 0
911, 1.0000, 1.8135414070488392e-05, 1590.4572534561157,2115, 0.9998726604978957, 0.9906178712844849, 0.9896857142448425, 0.021582716230798445, 0.05389339081843105, 0.05613884955606212, 2.298377529401374e-06, 2.816804169706715e-06, 2638, 0
912, 1.0000, 1.8085239176536456e-05, 1591.2315204143524,2128, 0.9998718777964642, 0.9906142950057983, 0.9896714091300964, 0.021582392896402687, 0.05389143639008538, 0.05613729739513473, 1.9544536445231797e-06, 2.7157108467051603e-06, 2638, 0
913, 1.0000, 1.8542932393113055e-05, 1592.0119683742523,2118, 0.9998724798744884, 0.9906214475631714, 0.9896571636199951, 0.02158193707775976, 0.053889472399391514, 0.056135693031290804, 1.9639883971633854e-06, 2.629111870180434e-06, 2638, 0
914, 1.0000, 1.8535522571616643e-05, 1592.8152735233307,2107, 0.999873142160315, 0.9906178712844849, 0.9896571636199951, 0.021581989760294382, 0.05388750619028433, 0.056134102168122715, 1.966209457776591e-06, 2.5538250199426933e-06, 2638, 0
915, 1.0000, 1.8551926176163926e-05, 1593.5900287628174,2131, 0.999871697173057, 0.9906250238418579, 0.9896571636199951, 0.02158219880516669, 0.053885536812024154, 0.05613266866164052, 1.9693770659801046e-06, 2.4883124431856864e-06, 2638, 0
916, 1.0000, 1.8582118414813964e-05, 1594.3694236278534,2070, 0.9998753698490043, 0.9906321167945862, 0.9896571636199951, 0.021581533170882333, 0.053883486388098825, 0.056131259564199856, 2.0504441812507768e-06, 2.4406146582299127e-06, 2638, 0
917, 1.0000, 1.85796119345053e-05, 1595.1646337509155,2019, 0.9998784404469273, 0.9906321167945862, 0.9896571636199951, 0.02157999885396365, 0.053881727724108625, 0.056129993418258764, 1.7586311521003428e-06, 2.361928627208631e-06, 2638, 0
918, 1.0000, 1.857341927141155e-05, 1595.9540946483612,2001, 0.9998795241873708, 0.9906356930732727, 0.9896571636199951, 0.021579919903095286, 0.05388034313064689, 0.05612934729943145, 1.3846013718551986e-06, 2.239095250396616e-06, 2638, 0
919, 1.0000, 1.8557418038237644e-05, 1596.7282984256744,2000, 0.9998795843951732, 0.9906356930732727, 0.9896571636199951, 0.02157803695822512, 0.053878953597639626, 0.056127990680439485, 1.3895361504756565e-06, 2.134775927233956e-06, 2638, 0
920, 1.0000, 1.8621060925388896e-05, 1597.5006651878357,1971, 0.9998813304214432, 0.9906428456306458, 0.9896571636199951, 0.021578096170076912, 0.05387755049527149, 0.056127629150715785, 1.4031104782347148e-06, 2.0470396460725904e-06, 2638, 0
921, 1.0000, 1.866683922339781e-05, 1598.278174161911,1998, 0.999879704810778, 0.9906392693519592, 0.9896571636199951, 0.02157702286774295, 0.05387566618019722, 0.05612629464715865, 1.8843268177054506e-06, 2.0301552542739806e-06, 2638, 0
922, 1.0000, 1.7693113265963965e-05, 1599.0693290233612,1958, 0.9998821131228746, 0.9906356930732727, 0.9896714091300964, 0.021576659756419758, 0.053873865574182785, 0.05612531940693534, 1.8005952372168732e-06, 2.0059399879547514e-06, 2638, 0
923, 1.0000, 1.7488781943033665e-05, 1599.841470003128,1926, 0.9998840397725518, 0.9906392693519592, 0.9896571636199951, 0.021575394718930007, 0.0538717599277497, 0.05612371502082293, 2.1056208528713594e-06, 2.0156919422300285e-06, 2638, 0
924, 1.0000, 1.7738577099435163e-05, 1600.6304461956024,1945, 0.9998828958243059, 0.9906286001205444, 0.989642858505249, 0.021575772003175377, 0.05387032800466567, 0.05612347848752422, 1.4319472778634434e-06, 1.947934935435729e-06, 2638, 0
925, 1.0000, 1.7484388380391003e-05, 1601.393208026886,1964, 0.9998817518760601, 0.9906250238418579, 0.989642858505249, 0.021573907485836256, 0.05386838378441592, 0.05612148535300701, 1.944199865343277e-06, 1.947561105752912e-06, 2638, 0
926, 1.0000, 1.7658560654467245e-05, 1602.1864850521088,1976, 0.9998810293824311, 0.9906250238418579, 0.9896285533905029, 0.02157444816249767, 0.05386689642589564, 0.05612141183240616, 1.4873638902596076e-06, 1.8957615335769167e-06, 2638, 0
927, 1.0000, 1.7510858690359317e-05, 1602.9834849834442,1975, 0.9998810895902335, 0.9906214475631714, 0.9896285533905029, 0.02157289934353782, 0.053864860297121814, 0.05611962107418676, 2.0361386079484345e-06, 1.9093523059887157e-06, 2638, 0
928, 1.0000, 1.7529734122825475e-05, 1603.7619152069092,1933, 0.9998836183179349, 0.9906321167945862, 0.9896285533905029, 0.021572770549784938, 0.053862889542907647, 0.0561189429230457, 1.970760360806012e-06, 1.915406006092958e-06, 2638, 0
929, 1.0000, 1.8832191912742173e-05, 1604.5438578128815,1942, 0.9998830764477131, 0.9906286001205444, 0.9896285533905029, 0.021572292652967652, 0.05386099377538486, 0.056117902811281845, 1.8957654190354667e-06, 1.913432825328219e-06, 2638, 0
930, 1.0000, 1.8808336327854523e-05, 1605.3463339805603,1906, 0.9998852439286, 0.9906321167945862, 0.9896285533905029, 0.021571668973085243, 0.053859153098108514, 0.0561166406145, 1.8406591342848277e-06, 1.9060278195720533e-06, 2638, 0
931, 1.0000, 1.8778973832636003e-05, 1606.1345291137695,1910, 0.9998850030973904, 0.9906286001205444, 0.9896285533905029, 0.021571695851539174, 0.05385765857233853, 0.05611589763833073, 1.4945413426767362e-06, 1.860231974422063e-06, 2638, 0
932, 1.0000, 1.873389364667763e-05, 1606.927822113037,1921, 0.9998843408115639, 0.9906286001205444, 0.989642858505249, 0.021571181980226513, 0.05385613231602627, 0.05611470869789431, 1.5262480906469422e-06, 1.8237819274491369e-06, 2638, 0
933, 1.0000, 1.8690580686733638e-05, 1607.7089519500732,1919, 0.9998844612271687, 0.9906321167945862, 0.989642858505249, 0.021571173519325967, 0.05385461007285659, 0.05611398708535083, 1.5222419639804308e-06, 1.7911171241847514e-06, 2638, 0
934, 1.0000, 1.8647812285949406e-05, 1608.4970037937164,1962, 0.9998818722916649, 0.9906356930732727, 0.989642858505249, 0.021571002283462096, 0.05385271157949073, 0.05611308184932015, 1.8984929430476694e-06, 1.8015755787813997e-06, 2638, 0
935, 1.0000, 1.7783262118946596e-05, 1609.2758009433746,1949, 0.9998826549930963, 0.9906356930732727, 0.9896143078804016, 0.021571382899031852, 0.05385059539948635, 0.056112241576362534, 2.1161913701384094e-06, 1.830807704699762e-06, 2638, 0
936, 1.0000, 1.844539594887658e-05, 1610.050400018692,1975, 0.9998810895902335, 0.9906356930732727, 0.989642858505249, 0.021571613201262333, 0.05384840241238609, 0.05611114420333445, 2.1929791449853964e-06, 1.8641545209043924e-06, 2638, 0
937, 1.0000, 1.840818830932687e-05, 1610.8410530090332,1966, 0.9998816314604553, 0.9906356930732727, 0.989642858505249, 0.02157148366644907, 0.0538464198811158, 0.05610953837556025, 1.982539953246376e-06, 1.8756677549722041e-06, 2638, 0
938, 1.0000, 1.7941409847851962e-05, 1611.6374549865723,1996, 0.9998798252263829, 0.9906286001205444, 0.9896285533905029, 0.021571671615645292, 0.053844486372277296, 0.05610786884430226, 1.933508613542745e-06, 1.8813731092385893e-06, 2638, 0
939, 1.0000, 1.812485762655287e-05, 1612.4178137779236,2004, 0.9998793435639636, 0.9906286001205444, 0.989642858505249, 0.021571762837054045, 0.05384270795196829, 0.05610625858432035, 1.778422516439393e-06, 1.8708153899122225e-06, 2638, 0
940, 1.0000, 1.8081161006136736e-05, 1613.1936666965485,2012, 0.9998788619015442, 0.9906286001205444, 0.989642858505249, 0.021571197939648745, 0.05384084785374006, 0.056104338040913276, 1.8600958520825772e-06, 1.8697406620847647e-06, 2638, 0
941, 1.0000, 1.8098276215102987e-05, 1613.9694685935974,2006, 0.9998792231483588, 0.9906286001205444, 0.989642858505249, 0.021570959903218966, 0.053838695418489575, 0.05610226172188243, 2.15243278714472e-06, 1.896252627329986e-06, 2638, 0
942, 1.0000, 1.9167888388957733e-05, 1614.7431814670563,2024, 0.9998781394079153, 0.9906142950057983, 0.9896285533905029, 0.02157102305942502, 0.053836781553057475, 0.056100330158998526, 1.9138783860228603e-06, 1.8980078738574455e-06, 2638, 0
943, 1.0000, 1.9146158441506354e-05, 1615.4796786308289,1993, 0.9998800058497901, 0.9906107187271118, 0.989642858505249, 0.021570119490855497, 0.05383460791688646, 0.056098193630111565, 2.1736086298212998e-06, 1.9239170514352276e-06, 2638, 0
944, 1.0000, 1.9070156946552832e-05, 1616.2139384746552,1982, 0.9998806681356166, 0.9906142950057983, 0.9896571636199951, 0.02156933112833532, 0.05383259690084189, 0.056096085547928845, 2.0110065007267197e-06, 1.932453519559853e-06, 2638, 0
945, 1.0000, 1.8966706729996188e-05, 1616.9534845352173,2004, 0.9998793435639636, 0.9906214475631714, 0.9896571636199951, 0.021568882627849898, 0.0538309266176787, 0.05609417968873409, 1.670323422520159e-06, 1.9044878583629205e-06, 2638, 0
946, 1.0000, 1.88394895505762e-05, 1617.706731557846,1982, 0.9998806681356166, 0.9906250238418579, 0.9896714091300964, 0.021567865507388352, 0.05382914856972491, 0.05609205752341034, 1.778025470272615e-06, 1.8914470380678363e-06, 2638, 0
947, 1.0000, 1.867504255988911e-05, 1618.4850363731384,1985, 0.9998804875122094, 0.9906178712844849, 0.9896714091300964, 0.0215675410663981, 0.05382761333610911, 0.05609012233479879, 1.5352131983448203e-06, 1.8523866237184317e-06, 2638, 0
948, 1.0000, 1.8562883136411876e-05, 1619.262192249298,1978, 0.9998809089668262, 0.9906250238418579, 0.9896714091300964, 0.021566294961055152, 0.05382587287261743, 0.05608804232204628, 1.740493177568303e-06, 1.8408809568422571e-06, 2638, 0
949, 1.0000, 1.8362081125802058e-05, 1620.0604062080383,1962, 0.9998818722916649, 0.9906214475631714, 0.9896857142448425, 0.021566096938307952, 0.05382445198379772, 0.05608609110535319, 1.4208690454417527e-06, 1.793818670441051e-06, 2638, 0
950, 1.0000, 1.8312453040574046e-05, 1620.8625519275665,1971, 0.9998813304214432, 0.9906250238418579, 0.9896857142448425, 0.02156474493652975, 0.053822860719291654, 0.05608436356390449, 1.5912650243934956e-06, 1.772453856253124e-06, 2638, 0
951, 1.0000, 1.843299293145694e-05, 1621.6539158821106,1956, 0.9998822335384794, 0.9906214475631714, 0.9896857142448425, 0.021564554861408337, 0.05382155980249041, 0.05608233171791362, 1.300913646404278e-06, 1.7184713292904931e-06, 2638, 0
952, 1.0000, 1.8305990366842126e-05, 1622.4285368919373,1968, 0.9998815110448505, 0.9906214475631714, 0.9896857142448425, 0.02156330857867236, 0.05382005861041583, 0.05608055409917992, 1.501197458293746e-06, 1.6953986921105361e-06, 2638, 0
953, 1.0000, 1.8312424381055132e-05, 1623.2039210796356,1942, 0.9998830764477131, 0.9906214475631714, 0.9896857142448425, 0.021562600247211808, 0.053818628134355485, 0.05607844025595757, 1.4304891261321395e-06, 1.6668369357290628e-06, 2638, 0
954, 1.0000, 1.831323786979237e-05, 1623.9982287883759,1946, 0.9998828356165035, 0.9906214475631714, 0.9897000193595886, 0.021561674043106348, 0.053817052405742964, 0.056076241589354044, 1.575719897048411e-06, 1.6574930110714237e-06, 2638, 0
955, 1.0000, 1.831984165465141e-05, 1624.7755498886108,1930, 0.9998837989413422, 0.9906214475631714, 0.9896714091300964, 0.021560870891660637, 0.053815234084993405, 0.05607364572067297, 1.8183318374470625e-06, 1.6729149011026183e-06, 2638, 0
956, 1.0000, 1.8434978423932e-05, 1625.5742111206055,1958, 0.9998821131228746, 0.9906250238418579, 0.9896714091300964, 0.02156052002259205, 0.05381359054788981, 0.056071104196822444, 1.6435204274953263e-06, 1.669951949947251e-06, 2638, 0
957, 1.0000, 1.8510230925068016e-05, 1626.3519461154938,1957, 0.999882173330677, 0.9906321167945862, 0.9896714091300964, 0.021559720053162625, 0.05381175744047265, 0.056068690787506884, 1.8331365630383512e-06, 1.68559432210513e-06, 2638, 0
958, 1.0000, 1.856576191355673e-05, 1627.1462471485138,1980, 0.9998807885512214, 0.9906214475631714, 0.9896857142448425, 0.021559768374334685, 0.053810361036284324, 0.056066457189985625, 1.3963868647978717e-06, 1.6541631021988805e-06, 2638, 0
959, 1.0000, 1.8528212513364063e-05, 1627.9414420127869,1954, 0.9998823539540842, 0.9906250238418579, 0.9896857142448425, 0.02155831749485534, 0.05380870017132455, 0.0560650085393839, 1.6608848188090497e-06, 1.654834047892985e-06, 2638, 0
960, 1.0000, 1.9464203015661735e-05, 1628.7357332706451,1949, 0.9998826549930963, 0.9906356930732727, 0.9896714091300964, 0.021558957321836547, 0.05380763705755409, 0.05606307720848073, 1.0630968909908223e-06, 1.5832018470247606e-06, 2638, 0
961, 1.0000, 1.9253496293090168e-05, 1629.5215420722961,1941, 0.9998831366555155, 0.9906250238418579, 0.9896857142448425, 0.02155717066446132, 0.053805967013216674, 0.056062025815974734, 1.6700433202732068e-06, 1.591678803368854e-06, 2638, 0
962, 1.0000, 2.0091297011402497e-05, 1630.302332162857,1901, 0.9998855449676121, 0.9906392693519592, 0.9897000193595886, 0.021557208446148935, 0.05380470127491825, 0.05606027168491001, 1.2657503403318282e-06, 1.5556242148524185e-06, 2638, 0
963, 1.0000, 2.0171056842912542e-05, 1631.098309993744,1872, 0.9998872909938821, 0.9906392693519592, 0.9897000193595886, 0.02155631074534906, 0.05380330227112742, 0.056058981193860005, 1.3989808124795222e-06, 1.539201227658321e-06, 2638, 0
964, 1.0000, 1.9661967871180886e-05, 1631.8854792118073,1822, 0.9998903013840028, 0.9906392693519592, 0.9897000193595886, 0.021555557205766736, 0.05380213634012275, 0.0560578280421751, 1.165942494378569e-06, 1.4970405842708433e-06, 2638, 0
965, 1.0000, 1.9766015893464225e-05, 1632.660344362259,1813, 0.9998908432542245, 0.9906464219093323, 0.9896857142448425, 0.021555491352973542, 0.05380123021839149, 0.05605679810533313, 9.061175307578662e-07, 1.4237333884931333e-06, 2638, 0
966, 1.0000, 1.977674455024587e-05, 1633.4606065750122,1831, 0.999889759513781, 0.9906428456306458, 0.9896857142448425, 0.021555009950008898, 0.05380020261069725, 0.056055573239368314, 1.0276061908759404e-06, 1.3780611017956602e-06, 2638, 0
967, 1.0000, 2.0514427451758323e-05, 1634.2492985725403,1795, 0.9998919269946679, 0.9906392693519592, 0.9896714091300964, 0.02155505728383191, 0.053799349138311484, 0.05605445397665697, 8.534624164405202e-07, 1.3135907054323545e-06, 2638, 0
968, 1.0000, 1.9896927292294414e-05, 1635.0446586608887,1742, 0.9998951180081959, 0.9906392693519592, 0.9896571636199951, 0.021554518642055237, 0.05379834340712884, 0.05605317736288465, 1.0057480369710103e-06, 1.2789777213549518e-06, 2638, 0
969, 1.0000, 1.9950280134129978e-05, 1635.8213326931,1756, 0.999894275098962, 0.9906428456306458, 0.9896571636199951, 0.021554873498940575, 0.053797745766833396, 0.05605232490863339, 5.976316976713525e-07, 1.1852775099544108e-06, 2638, 0
970, 1.0000, 1.9804360937582176e-05, 1636.6124625205994,1780, 0.9998928301117042, 0.9906392693519592, 0.9896571636199951, 0.021553548874168802, 0.05379714008211961, 0.0560519989862598, 6.056896442660498e-07, 1.1083146002639677e-06, 2638, 0
971, 1.0000, 1.9840551284358695e-05, 1637.390701532364,1778, 0.999892950527309, 0.9906428456306458, 0.9896571636199951, 0.02155456380825419, 0.05379675263997659, 0.056051231383568906, 3.874390990879495e-07, 9.977393334972239e-07, 2638, 0
972, 1.0000, 1.9600609318351056e-05, 1638.17058634758,1745, 0.9998949373847886, 0.9906392693519592, 0.9896571636199951, 0.02155216140807191, 0.05379512241284297, 0.056050123863060373, 1.630217840956072e-06, 1.047948519381237e-06, 2638, 0
973, 1.0000, 1.9569256170558814e-05, 1638.9691483974457,1695, 0.9998979477749093, 0.9906428456306458, 0.9896571636199951, 0.021552516605447995, 0.053794216351170474, 0.05604881686467304, 9.060683759457011e-07, 1.0328138444183116e-06, 2638, 0
974, 1.0000, 1.9428476460174192e-05, 1639.7655515670776,1675, 0.9998991519309576, 0.9906392693519592, 0.989642858505249, 0.021551580582860254, 0.05379300338767227, 0.05604770005955739, 1.2129610449454487e-06, 1.0495533788069932e-06, 2638, 0
975, 1.0000, 1.9259655447288922e-05, 1640.5604367256165,1700, 0.9998976467358972, 0.9906428456306458, 0.989642858505249, 0.021551417948300164, 0.05379206140965814, 0.05604674200771381, 9.419954665051966e-07, 1.0382667812813417e-06, 2638, 0
976, 1.0000, 1.9099300885012067e-05, 1641.3337669372559,1689, 0.9998983090217237, 0.9906428456306458, 0.989642858505249, 0.02155095758345666, 0.05379086246216749, 0.05604561976166639, 1.1989333947581837e-06, 1.0533133025494132e-06, 2638, 0
977, 1.0000, 1.897058007604519e-05, 1642.1402139663696,1674, 0.99989921213876, 0.9906499981880188, 0.989642858505249, 0.021550581783837723, 0.05378979324196378, 0.05604468792447821, 1.0692080210650268e-06, 1.0548920829815303e-06, 2638, 0
978, 1.0000, 1.8727131073656966e-05, 1642.9186427593231,1700, 0.9998976467358972, 0.9906464219093323, 0.9896571636199951, 0.021550960364134508, 0.05378882968738108, 0.05604387830816045, 9.635596250126555e-07, 1.045382171263743e-06, 2638, 0
979, 1.0000, 1.857973922291492e-05, 1643.696323633194,1678, 0.9998989713075503, 0.9906464219093323, 0.9896571636199951, 0.021550927735661106, 0.05378784731531651, 0.05604309640260022, 9.823882573326004e-07, 1.038905143455339e-06, 2638, 0
980, 1.0000, 1.8455811230096104e-05, 1644.4941067695618,1677, 0.9998990315153528, 0.9906464219093323, 0.989642858505249, 0.021550954051355254, 0.05378706503724956, 0.05604245518529867, 7.822656656192306e-07, 1.0098427076511679e-06, 2638, 0
981, 1.0000, 1.839734533128262e-05, 1645.2683787345886,1652, 0.999900536710413, 0.9906499981880188, 0.989642858505249, 0.02155070675281619, 0.05378645902153713, 0.05604189555043551, 6.06019780205469e-07, 9.59570836362582e-07, 2638, 0
982, 1.0000, 1.8286672334959107e-05, 1646.0710265636444,1648, 0.9999007775416227, 0.9906571507453918, 0.989642858505249, 0.021550646709291403, 0.05378590591613762, 0.05604141131758776, 5.530964526240245e-07, 9.081329290169535e-07, 2638, 0
983, 1.0000, 1.825632900299935e-05, 1646.848563194275,1652, 0.999900536710413, 0.9906535744667053, 0.989642858505249, 0.02155022488285623, 0.05378532228258234, 0.05604086037168261, 5.836455929802975e-07, 8.688591963857065e-07, 2638, 0
984, 1.0000, 1.8257231486059598e-05, 1647.6442210674286,1650, 0.9999006571260178, 0.9906571507453918, 0.989642858505249, 0.021549959322120848, 0.053784701856189304, 0.05604028624374613, 6.204309930535334e-07, 8.400861222395213e-07, 2638, 0
985, 1.0000, 1.8767406280300037e-05, 1648.4392540454865,1626, 0.9999021021132758, 0.9906678795814514, 0.9896571636199951, 0.02154958605473891, 0.05378406612652558, 0.05603965732819247, 6.357149866242917e-07, 8.169917563136253e-07, 2638, 0
986, 1.0000, 1.8767225591788995e-05, 1649.2293391227722,1603, 0.9999034868927313, 0.9906678795814514, 0.9896571636199951, 0.02154932283189266, 0.0537834806729957, 0.05603902760038506, 5.85456233451187e-07, 7.902151475922078e-07, 2638, 0
987, 1.0000, 1.8761363885695138e-05, 1650.005763053894,1599, 0.999903727723941, 0.9906643033027649, 0.9896571636199951, 0.02154903028530533, 0.05378283162021177, 0.056038328699639414, 6.490697142744195e-07, 7.748184433701565e-07, 2638, 0
988, 1.0000, 1.8746124260629743e-05, 1650.7859213352203,1610, 0.9999030654381145, 0.9906643033027649, 0.9896714091300964, 0.02154886231795591, 0.053782067774122005, 0.05603745893435631, 7.638303980567196e-07, 7.737125630171808e-07, 2638, 0
989, 1.0000, 1.87118407647234e-05, 1651.5652425289154,1614, 0.9999028246069047, 0.9906607270240784, 0.9896714091300964, 0.021548707439826318, 0.05378124149171279, 0.056036475128795823, 8.262860104260583e-07, 7.7881574665816e-07, 2638, 0
990, 1.0000, 1.8665504522075815e-05, 1652.345344543457,1602, 0.9999035471005338, 0.9906643033027649, 0.9896714091300964, 0.021548470519994114, 0.05378034966160561, 0.05603537253527459, 8.918357193854476e-07, 7.894411086054846e-07, 2638, 0
991, 1.0000, 1.8620464283531896e-05, 1653.1353695392609,1655, 0.9999003560870058, 0.9906643033027649, 0.9896857142448425, 0.021548644332121645, 0.05377952665818096, 0.056034305193052594, 8.230042835150053e-07, 7.927348911167974e-07, 2638, 0
992, 1.0000, 1.859228479532303e-05, 1653.9285345077515,1677, 0.9998990315153528, 0.9906714558601379, 0.9896714091300964, 0.021548670449449775, 0.05377863913908521, 0.05603321096999033, 8.875153933024515e-07, 8.017385486659058e-07, 2638, 0
993, 1.0000, 1.803365730620974e-05, 1654.7173392772675,1681, 0.9998987906841431, 0.9906749725341797, 0.9896714091300964, 0.021548784008399397, 0.0537777461538444, 0.0560320938173592, 8.929862937226418e-07, 8.104271247661706e-07, 2638, 0
994, 1.0000, 1.776035711011215e-05, 1655.5206303596497,1688, 0.9998983692295261, 0.9906749725341797, 0.9896714091300964, 0.021548935340103655, 0.053776844866032514, 0.056030975983858713, 9.01278593125332e-07, 8.190840652079982e-07, 2638, 0
995, 1.0000, 1.7726429334832713e-05, 1656.3057992458344,1714, 0.9998968038266635, 0.9906714558601379, 0.9896714091300964, 0.021549321179094277, 0.05377595959796337, 0.056029766518672995, 8.85281327897558e-07, 8.254746861240459e-07, 2638, 0
996, 1.0000, 1.77257831633882e-05, 1657.099279165268,1677, 0.9998990315153528, 0.9906714558601379, 0.9896714091300964, 0.021548970005402148, 0.05377518477860527, 0.056028942259226555, 7.748060535939238e-07, 8.20262173264285e-07, 2638, 0
997, 1.0000, 1.7724412839954925e-05, 1657.8967833518982,1698, 0.999897767151502, 0.9906678795814514, 0.9896571636199951, 0.021549333595914134, 0.053774608828125466, 0.05602818492217994, 5.759502302860042e-07, 7.91764292077739e-07, 2638, 0
998, 1.0000, 1.7947251812384773e-05, 1658.6908054351807,1669, 0.999899513177772, 0.9906607270240784, 0.9896571636199951, 0.02154923558037194, 0.053774039362466775, 0.0560276272520293, 5.694682320284139e-07, 7.660961336905273e-07, 2638, 0
999, 1.0000, 1.7723431670946807e-05, 1659.4646995067596,1673, 0.9998992723465624, 0.9906607270240784, 0.9896571636199951, 0.021549134684956065, 0.05377350497845505, 0.05602711731995812, 5.343870097332393e-07, 7.389933541451251e-07, 2638, 0
1000, 1.0000, 1.730249512938997e-05, 1660.255936384201,1650, 0.9999006571260178, 0.9906571507453918, 0.9896571636199951, 0.02154887925755929, 0.05377293129579762, 0.056026538247485214, 5.736843827416904e-07, 7.205162536313811e-07, 2638, 0
1001, 1.0000, 1.7603609287565368e-05, 1661.0618615150452,1636, 0.9999015000352517, 0.9906571507453918, 0.9896571636199951, 0.021549005484531404, 0.053772543630269995, 0.05602613771848018, 3.87654078351507e-07, 6.772107441876905e-07, 2638, 0
1002, 1.0000, 1.7595122322233296e-05, 1661.829534292221,1585, 0.9999045706331747, 0.9906607270240784, 0.9896571636199951, 0.021548499735822617, 0.05377203562452344, 0.05602564641255923, 5.08020193065728e-07, 6.580206960907113e-07, 2638, 0
1003, 1.0000, 1.7507012517574085e-05, 1662.5935943126678,1594, 0.999904028762953, 0.9906571507453918, 0.9896571636199951, 0.021548540559898056, 0.05377162626829864, 0.05602525636125682, 4.093563521767596e-07, 6.275173693188222e-07, 2638, 0
1004, 1.0000, 1.7508587048169183e-05, 1663.3667871952057,1560, 0.9999060758282351, 0.9906571507453918, 0.9896571636199951, 0.021548002979541823, 0.05377105484680238, 0.056024685585478504, 5.714170257381523e-07, 6.216679727335172e-07, 2638, 0
1005, 1.0000, 1.7520628810679516e-05, 1664.1228470802307,1559, 0.9999061360360375, 0.9906535744667053, 0.9896714091300964, 0.021547965692561788, 0.05377052166378166, 0.05602414010952047, 5.331680271239425e-07, 6.121939794181713e-07, 2638, 0
1006, 1.0000, 1.799686023824908e-05, 1664.884690284729,1547, 0.9999068585296664, 0.9906607270240784, 0.9896714091300964, 0.021547659511401838, 0.05376975838419247, 0.056023360251055684, 7.632970849755227e-07, 6.258489229884123e-07, 2638, 0
1007, 1.0000, 1.7993707528761062e-05, 1665.6951723098755,1569, 0.9999055339580134, 0.9906643033027649, 0.9896714091300964, 0.021547702602427277, 0.0537690239149961, 0.05602255546608997, 7.344801966346903e-07, 6.35946479303403e-07, 2638, 0
1008, 1.0000, 1.7990560488748853e-05, 1666.464257478714,1556, 0.9999063166594447, 0.9906643033027649, 0.9896714091300964, 0.021547758683425657, 0.05376825986364646, 0.05602168578884508, 7.640514216172845e-07, 6.477251636751809e-07, 2638, 0
1009, 1.0000, 1.957915453268298e-05, 1667.2514684200287,1543, 0.9999070993608761, 0.9906571507453918, 0.9896571636199951, 0.02154790943514045, 0.05376753508222787, 0.05602078605172835, 7.247803058690883e-07, 6.550468022386556e-07, 2638, 0
1010, 1.0000, 1.969177091616352e-05, 1668.0272653102875,1517, 0.9999086647637389, 0.9906571507453918, 0.9896714091300964, 0.021547889307039055, 0.053766862033287045, 0.05601984442282681, 6.730237053081956e-07, 6.568226700350812e-07, 2638, 0
1011, 1.0000, 1.9772100667802178e-05, 1668.8166122436523,1548, 0.999906798321864, 0.9906571507453918, 0.9896714091300964, 0.021548334868581043, 0.05376624804189216, 0.05601873431906571, 6.140059410283949e-07, 6.524099529237374e-07, 2638, 0
1012, 1.0000, 1.9449770284296637e-05, 1669.604037284851,1540, 0.9999072799842833, 0.9906571507453918, 0.9896714091300964, 0.021547931421261466, 0.05376555412641383, 0.05601764767499659, 6.939175621958893e-07, 6.56446455941862e-07, 2638, 0
1013, 1.0000, 1.9203407544110095e-05, 1670.3822584152222,1562, 0.9999059554126303, 0.9906571507453918, 0.9896714091300964, 0.021548153778483764, 0.05376510589707324, 0.05601660032226182, 4.4820257176503286e-07, 6.318686545194662e-07, 2638, 0
1014, 1.0000, 1.7991291090537597e-05, 1671.15287733078,1530, 0.9999078820623075, 0.9906571507453918, 0.9896714091300964, 0.021547892475808423, 0.053764587268294625, 0.056015697348589855, 5.186690618524947e-07, 6.195169094908492e-07, 2638, 0
1015, 1.0000, 1.7992233040635796e-05, 1671.932495355606,1547, 0.9999068585296664, 0.9906607270240784, 0.9896714091300964, 0.021548063434507988, 0.05376403082056408, 0.05601445837453889, 5.564205521196852e-07, 6.128979441439875e-07, 2638, 0
1016, 1.0000, 1.7992562674859254e-05, 1672.706345319748,1533, 0.9999077014389003, 0.9906571507453918, 0.9896571636199951, 0.021547951488622367, 0.05376336563430533, 0.05601327141045049, 6.652058539696748e-07, 6.179380732370885e-07, 2638, 0
1017, 1.0000, 1.7992558496338728e-05, 1673.4906122684479,1536, 0.9999075208154931, 0.9906571507453918, 0.9896571636199951, 0.021548179196727992, 0.053762758926309495, 0.05601194970722813, 6.067249927188545e-07, 6.168075023076366e-07, 2638, 0
1018, 1.0000, 1.7990884697661798e-05, 1674.2512123584747,1538, 0.9999074003998882, 0.9906607270240784, 0.9896714091300964, 0.021548442835471294, 0.0537620983151855, 0.056010626891296295, 6.605698210856992e-07, 6.210499849060092e-07, 2638, 0
1019, 1.0000, 1.8083988834516316e-05, 1675.0211024284363,1553, 0.999906497282852, 0.9906607270240784, 0.9896714091300964, 0.021548534128196892, 0.05376153859629202, 0.05600969531588491, 5.597387829556211e-07, 6.146281398659571e-07, 2638, 0
1020, 1.0000, 1.809179986173714e-05, 1675.785528421402,1554, 0.9999064370750496, 0.9906607270240784, 0.9896857142448425, 0.021548812384284053, 0.05376095014491006, 0.056008590221476015, 5.884601701061642e-07, 6.119598129739845e-07, 2638, 0
1021, 1.0000, 1.7989001430533806e-05, 1676.5388505458832,1588, 0.9999043900097675, 0.9906678795814514, 0.9896857142448425, 0.021549367604214584, 0.053760317052839665, 0.05600724991423202, 6.330904430071338e-07, 6.14040743195519e-07, 2638, 0
1022, 1.0000, 1.799716883606406e-05, 1677.335509777069,1604, 0.9999034266849289, 0.9906678795814514, 0.9896857142448425, 0.021549737858865967, 0.053759564287173545, 0.05600597584830733, 7.527495074766133e-07, 6.266752137049187e-07, 2638, 0
1023, 1.0000, 1.7998368881914753e-05, 1678.104035615921,1592, 0.9999041491785579, 0.9906749725341797, 0.9896857142448425, 0.021550170135952215, 0.0537589098674453, 0.05600495957229587, 6.544249125939317e-07, 6.293963911069955e-07, 2638, 0
1024, 1.0000, 1.7994256655609543e-05, 1678.8731367588043,1586, 0.9999045104253723, 0.9906749725341797, 0.9896857142448425, 0.021550279691537267, 0.053758371140864264, 0.05600433228343228, 5.387245062202228e-07, 6.196814512399645e-07, 2638, 0
1025, 1.0000, 1.798335532640099e-05, 1679.6329789161682,1572, 0.9999053533346062, 0.9906749725341797, 0.9896857142448425, 0.02154978124418433, 0.05375786498111318, 0.056004106331026496, 5.061548807444582e-07, 6.072674314340261e-07, 2638, 0
1026, 1.0000, 1.7977657966652812e-05, 1680.4158871173859,1577, 0.999905052295594, 0.9906785488128662, 0.9896857142448425, 0.02154990870902452, 0.05375739416408325, 0.0560036093168209, 4.7082192618230767e-07, 5.920081136913519e-07, 2638, 0
1027, 1.0000, 1.7969005612886556e-05, 1681.1860001087189,1553, 0.999906497282852, 0.9906785488128662, 0.9896857142448425, 0.021549405815366712, 0.053756813992326166, 0.05600320874316193, 5.801794175225305e-07, 5.908144719908335e-07, 2638, 0
1028, 1.0000, 1.8082077597121935e-05, 1681.9409410953522,1539, 0.9999073401920857, 0.9906785488128662, 0.9896857142448425, 0.021549278397415928, 0.05375620941412411, 0.05600272990348078, 6.045753895636552e-07, 5.921763499579321e-07, 2638, 0
1029, 1.0000, 1.795173061159561e-05, 1682.7038061618805,1533, 0.9999077014389003, 0.9906785488128662, 0.9896857142448425, 0.021548906447146618, 0.05375539300185167, 0.056001960556857536, 8.164095864973686e-07, 6.115004239344768e-07, 2638, 0
1030, 1.0000, 1.7699005668914327e-05, 1683.497632265091,1574, 0.9999052329190014, 0.9906749725341797, 0.9897000193595886, 0.021549109649316354, 0.053754600240110646, 0.05600121934301129, 7.927588011741316e-07, 6.275830325876002e-07, 2638, 0
1031, 1.0000, 1.770154393397268e-05, 1684.250613451004,1572, 0.9999053533346062, 0.9906714558601379, 0.9897000193595886, 0.02154910294007647, 0.05375352787389112, 0.05599993953637918, 1.072380852826238e-06, 6.621234651268605e-07, 2638, 0
1032, 1.0000, 1.8207975981390263e-05, 1685.0148785114288,1636, 0.9999015000352517, 0.9906749725341797, 0.9897142648696899, 0.021549760634614373, 0.05375242655902274, 0.05599859825044459, 1.1013070749660292e-06, 6.966841404199668e-07, 2638, 0
1033, 1.0000, 1.822946399085817e-05, 1685.7778015136719,1675, 0.9998991519309576, 0.9906749725341797, 0.9897142648696899, 0.021550479591569246, 0.05375131400980432, 0.05599705815326175, 1.1125380340593072e-06, 7.300688496355268e-07, 2638, 0
1034, 1.0000, 1.822080080372232e-05, 1686.5586066246033,1691, 0.9998981886061189, 0.9906785488128662, 0.9897142648696899, 0.021550997837123245, 0.053750160904120506, 0.055995437990562225, 1.1531247926660493e-06, 7.642141375004733e-07, 2638, 0
1035, 1.0000, 1.8180449984117363e-05, 1687.3430216312408,1715, 0.999896743618861, 0.9906785488128662, 0.9897142648696899, 0.021551687856435554, 0.05374921129645284, 0.05599390975996302, 9.495835547948528e-07, 7.809925288288412e-07, 2638, 0
1036, 1.0000, 1.809214577736708e-05, 1688.1035866737366,1697, 0.9998978273593044, 0.9906785488128662, 0.9897142648696899, 0.02155189441661829, 0.053748246958885706, 0.05599237316028782, 9.643453579982753e-07, 7.976372928085001e-07, 2638, 0
1037, 1.0000, 1.7978563055688347e-05, 1688.8674094676971,1692, 0.9998981283983165, 0.9906749725341797, 0.9897142648696899, 0.02155173622106755, 0.05374733073637507, 0.05599092306416184, 9.162337651150154e-07, 8.087709340013466e-07, 2638, 0
1038, 1.0000, 1.7957436647708084e-05, 1689.6342244148254,1671, 0.9998993927621672, 0.9906714558601379, 0.9897142648696899, 0.02155189763131671, 0.0537464600841937, 0.055989476226423474, 8.706415268386336e-07, 8.147547841240275e-07, 2638, 0
1039, 1.0000, 1.947066185990099e-05, 1690.4182615280151,1671, 0.9998993927621672, 0.9906678795814514, 0.9897142648696899, 0.021552260993774112, 0.05374571472188398, 0.05598812183547093, 7.453609818866558e-07, 8.075341414856092e-07, 2638, 0
1040, 1.0000, 1.956503551236693e-05, 1691.1980984210968,1659, 0.9999001152557961, 0.9906678795814514, 0.9897000193595886, 0.021552362696908356, 0.05374488546064582, 0.05598695852923783, 8.292736770332265e-07, 8.096821993436072e-07, 2638, 0
1041, 1.0000, 1.9099823147777182e-05, 1691.9672346115112,1687, 0.9998984294373285, 0.9906678795814514, 0.9897000193595886, 0.021552772061439084, 0.05374408031242005, 0.05598577324606144, 8.051452122792568e-07, 8.092273525422929e-07, 2638, 0
1042, 1.0000, 1.911804594622214e-05, 1692.7419476509094,1688, 0.9998983692295261, 0.9906749725341797, 0.9897000193595886, 0.021552979663614264, 0.05374324825042606, 0.055984688022914855, 8.320521911048262e-07, 8.114813729697399e-07, 2638, 0
1043, 1.0000, 1.9131546689718364e-05, 1693.5116736888885,1706, 0.9998972854890827, 0.9906749725341797, 0.9897000193595886, 0.02155386293030566, 0.05374244219712054, 0.055983498356345786, 8.060452007796481e-07, 8.109361099849482e-07, 2638, 0
1044, 1.0000, 1.9052383826357318e-05, 1694.2794525623322,1700, 0.9998976467358972, 0.9906749725341797, 0.9897000193595886, 0.021553981774405033, 0.053741563347352694, 0.0559826595190649, 8.788632653508599e-07, 8.174855913786047e-07, 2638, 0
1045, 1.0000, 1.893487230980803e-05, 1695.049164533615,1709, 0.9998971048656755, 0.9906714558601379, 0.9897000193595886, 0.021554835033429424, 0.05374090560442574, 0.055982026576797406, 6.577378830058267e-07, 7.999031032851994e-07, 2638, 0
1046, 1.0000, 1.8811636712862278e-05, 1695.836299419403,1686, 0.999898489645131, 0.9906678795814514, 0.9897000193595886, 0.021554770559168747, 0.05374012113571832, 0.05598141792975038, 7.844808637899603e-07, 7.983473332034806e-07, 2638, 0
1047, 1.0000, 1.8627228844905583e-05, 1696.604442358017,1703, 0.99989746611249, 0.9906749725341797, 0.9897000193595886, 0.021555372544260598, 0.053739507659334856, 0.05598096998911066, 6.1346804477308e-07, 7.775921821365448e-07, 2638, 0
1048, 1.0000, 1.8444671899298364e-05, 1697.3921184539795,1696, 0.9998978875671068, 0.9906749725341797, 0.9897000193595886, 0.021555429036329746, 0.053738962990981985, 0.05598070139040639, 5.446704842773653e-07, 7.503952584035776e-07, 2638, 0
1049, 1.0000, 1.8368089513740805e-05, 1698.1596126556396,1669, 0.999899513177772, 0.9906749725341797, 0.9897000193595886, 0.02155518860387489, 0.05373849134729902, 0.0559803937052234, 4.716486265432529e-07, 7.16346148905154e-07, 2638, 0
1050, 1.0000, 1.8253495856123485e-05, 1698.9455466270447,1649, 0.9999007173338202, 0.9906714558601379, 0.9897000193595886, 0.021555351581684427, 0.053738052643916775, 0.05598015385620528, 4.386868481115469e-07, 6.820655252757013e-07, 2638, 0
1051, 1.0000, 1.8107987266193427e-05, 1699.7412285804749,1628, 0.999901981697671, 0.9906714558601379, 0.9897000193595886, 0.021555665877673165, 0.053737578503257485, 0.05597994732569355, 4.7415931072464224e-07, 6.577122295739474e-07, 2638, 0
1052, 1.0000, 1.799429999481638e-05, 1700.5201904773712,1617, 0.9999026439834975, 0.9906714558601379, 0.9897000193595886, 0.021555915363137987, 0.053736982057403425, 0.05597950474224899, 5.964398691951645e-07, 6.513118685009965e-07, 2638, 0
1053, 1.0000, 1.7880144739458986e-05, 1701.303043603897,1608, 0.9999031858537193, 0.9906714558601379, 0.9896857142448425, 0.021556412625713298, 0.05373642671697038, 0.05597908778858201, 5.553514293918371e-07, 6.410130665219246e-07, 2638, 0
1054, 1.0000, 1.7533373177698893e-05, 1702.0776495933533,1568, 0.9999055941658158, 0.9906678795814514, 0.9896857142448425, 0.021556465828873595, 0.05373585942662794, 0.05597853522103789, 5.672661366126763e-07, 6.332262062841735e-07, 2638, 0
1055, 1.0000, 1.757101752178405e-05, 1702.8600726127625,1583, 0.9999046910487795, 0.9906643033027649, 0.9896857142448425, 0.021556804915465026, 0.05373530081811828, 0.05597803703971238, 5.586165607168736e-07, 6.253373554139271e-07, 2638, 0
1056, 1.0000, 1.7623377159796803e-05, 1703.6465587615967,1601, 0.9999036073083362, 0.9906607270240784, 0.9896714091300964, 0.0215575308204941, 0.053734641912097994, 0.055977411140432, 6.589024565198387e-07, 6.28615445990272e-07, 2638, 0
1057, 1.0000, 1.790764279614605e-05, 1704.4076459407806,1612, 0.9999029450225095, 0.9906571507453918, 0.9896857142448425, 0.021558383413569054, 0.05373395054352716, 0.055976664649845784, 6.913536458597047e-07, 6.346241123938573e-07, 2638, 0
1058, 1.0000, 1.767497350375904e-05, 1705.1389892101288,1594, 0.999904028762953, 0.9906535744667053, 0.9896857142448425, 0.021558790848927378, 0.053733115818191055, 0.05597565221543506, 8.347296824792738e-07, 6.52258125157082e-07, 2638, 0
1059, 1.0000, 1.767782062630264e-05, 1705.8811831474304,1609, 0.9999031256459169, 0.9906535744667053, 0.9896857142448425, 0.021559624067791057, 0.05373231564569757, 0.055974589350834054, 8.00194016846445e-07, 6.657283902337558e-07, 2638, 0
1060, 1.0000, 1.780921064121655e-05, 1706.612032175064,1636, 0.9999015000352517, 0.9906499981880188, 0.9897000193595886, 0.02156072299397534, 0.053731558635641455, 0.05597352971620752, 7.570094613246203e-07, 6.743377941161885e-07, 2638, 0
1061, 1.0000, 1.791147895486892e-05, 1707.361946105957,1631, 0.9999018010742637, 0.9906499981880188, 0.9897000193595886, 0.02156144878504593, 0.05373068877227159, 0.05597234689284701, 8.698781155877522e-07, 6.917283755650244e-07, 2638, 0
1062, 1.0000, 1.8178406536407265e-05, 1708.1339440345764,1670, 0.9998994529699696, 0.9906392693519592, 0.9896857142448425, 0.021563257024651252, 0.05372988053047359, 0.05597114079842144, 8.082453381783039e-07, 7.025809225462797e-07, 2638, 0
1063, 1.0000, 1.8163086906200662e-05, 1708.9025058746338,1623, 0.999902282736683, 0.9906392693519592, 0.9896857142448425, 0.02156252665735057, 0.05372894674827079, 0.055970357854224974, 9.337647622065237e-07, 7.22853795671019e-07, 2638, 0
1064, 1.0000, 2.1684832614607354e-05, 1709.6592590808868,1647, 0.9999008377494252, 0.9906356930732727, 0.9896857142448425, 0.021564217965962935, 0.05372823724521027, 0.05596950240535689, 7.095140606358519e-07, 7.215086130601558e-07, 2638, 0
1065, 1.0000, 2.171916134092579e-05, 1710.4303278923035,1628, 0.999901981697671, 0.9906356930732727, 0.9896857142448425, 0.021563531527946045, 0.05372743349556006, 0.05596899554543957, 8.037350070974614e-07, 7.293376886081153e-07, 2638, 0
1066, 1.0000, 2.1790747343115296e-05, 1711.206039905548,1626, 0.9999021021132758, 0.9906356930732727, 0.9897000193595886, 0.021564440591064292, 0.053726795375701186, 0.05596846139665478, 6.38117770367097e-07, 7.196575311930738e-07, 2638, 0
1067, 1.0000, 2.174053306672921e-05, 1711.9687628746033,1605, 0.9999033664771265, 0.9906356930732727, 0.9897000193595886, 0.02156429675152412, 0.05372612298213632, 0.05596804491742724, 6.723955234960721e-07, 7.147855569501297e-07, 2638, 0
1068, 1.0000, 2.1800988275605982e-05, 1712.7414407730103,1632, 0.9999017408664613, 0.9906392693519592, 0.9896857142448425, 0.021565188907828072, 0.05372549276034748, 0.05596766460031953, 6.302257244822362e-07, 7.05842499746628e-07, 2638, 0
1069, 1.0000, 2.180467986590639e-05, 1713.5304307937622,1606, 0.9999033062693241, 0.9906392693519592, 0.9896857142448425, 0.021565465334600416, 0.05372478286606414, 0.05596715030606704, 7.099006848199085e-07, 7.062472721117799e-07, 2638, 0
1070, 1.0000, 2.1824836676639585e-05, 1714.3136727809906,1614, 0.9999028246069047, 0.9906428456306458, 0.9897000193595886, 0.02156642844296786, 0.053724126405425426, 0.05596679515234988, 6.564465434150124e-07, 7.011017346128685e-07, 2638, 0
1071, 1.0000, 1.810580122094552e-05, 1715.0935397148132,1593, 0.9999040889707554, 0.9906428456306458, 0.9897142648696899, 0.02156603670241551, 0.05372333608179145, 0.05596605149195637, 7.903061004649325e-07, 7.095491283619822e-07, 2638, 0
1072, 1.0000, 1.821736861823518e-05, 1715.8790817260742,1631, 0.9999018010742637, 0.9906464219093323, 0.989728569984436, 0.021567272240706953, 0.053722795498557074, 0.055965927710988156, 5.406074395919447e-07, 6.905139004271882e-07, 2638, 0
1073, 1.0000, 1.8224551516434434e-05, 1716.6505718231201,1606, 0.9999033062693241, 0.9906464219093323, 0.989728569984436, 0.021566866156297798, 0.0537220258618016, 0.055965307286113014, 7.696469188772648e-07, 6.980464721253087e-07, 2638, 0
1074, 1.0000, 1.8239506024842735e-05, 1717.4364910125732,1618, 0.9999025837756951, 0.9906535744667053, 0.989728569984436, 0.02156724777469082, 0.05372117971386203, 0.05596487883290213, 8.46133091654544e-07, 7.116062780301941e-07, 2638, 0
1075, 1.0000, 1.826010775499764e-05, 1718.19491314888,1620, 0.9999024633600903, 0.9906571507453918, 0.989728569984436, 0.021567836101682336, 0.05372027748833343, 0.05596456195799734, 9.022393456931121e-07, 7.286986585810818e-07, 2638, 0
1076, 1.0000, 1.923757761652081e-05, 1718.9639942646027,1637, 0.9999014398274493, 0.9906607270240784, 0.9897000193595886, 0.021568890108722386, 0.05371936128890911, 0.05596427099116502, 9.161885732231201e-07, 7.455755544331232e-07, 2638, 0
1077, 1.0000, 1.9193936533676264e-05, 1719.7479453086853,1621, 0.9999024031522878, 0.9906678795814514, 0.9897000193595886, 0.02156976084105415, 0.05371831531841867, 0.05596361084187811, 1.045971709350002e-06, 7.712487762687238e-07, 2638, 0
1078, 1.0000, 1.9104299339085524e-05, 1720.5308630466461,1649, 0.9999007173338202, 0.9906749725341797, 0.9897000193595886, 0.021571034961350204, 0.053717449582088406, 0.05596316257048358, 8.657371104656142e-07, 7.80213826901337e-07, 2638, 0
1079, 1.0000, 1.8959518403307812e-05, 1721.303610086441,1639, 0.9999013194118445, 0.9906749725341797, 0.9897000193595886, 0.021571741547112035, 0.053716640940300084, 0.055962562651220606, 8.086432143686317e-07, 7.830111979060322e-07, 2638, 0
1080, 1.0000, 1.8772530656514853e-05, 1722.065721988678,1660, 0.9999000550479937, 0.9906678795814514, 0.9896857142448425, 0.021573031010710196, 0.05371581826509957, 0.05596207917357448, 8.226696049801197e-07, 7.868894467341978e-07, 2638, 0
1081, 1.0000, 1.858273609639609e-05, 1722.8231739997864,1665, 0.9998997540089817, 0.9906678795814514, 0.9896857142448425, 0.021574045222038336, 0.05371490195197055, 0.05596142159990089, 9.163031397044219e-07, 7.989622616563286e-07, 2638, 0
1082, 1.0000, 1.8387544682739442e-05, 1723.5893609523773,1670, 0.9998994529699696, 0.9906643033027649, 0.9896857142448425, 0.021574987865416388, 0.05371406050756325, 0.055960813280558734, 8.414536758899471e-07, 8.031130091090909e-07, 2638, 0
1083, 1.0000, 1.821534517603773e-05, 1724.3431282043457,1670, 0.9998994529699696, 0.9906607270240784, 0.9896857142448425, 0.021575746565028094, 0.0537132558102927, 0.055960164353462835, 8.046859189744793e-07, 8.03270161641709e-07, 2638, 0
1084, 1.0000, 1.8283651134219535e-05, 1725.104591369629,1680, 0.9998988508919455, 0.9906535744667053, 0.9896857142448425, 0.021576942815255573, 0.05371237924666383, 0.05595951020314015, 8.765764641163742e-07, 8.10316070334951e-07, 2638, 0
1085, 1.0000, 1.8769777584562734e-05, 1725.8675043582916,1683, 0.9998986702685383, 0.9906499981880188, 0.9897000193595886, 0.021578986324126578, 0.05371160900906587, 0.05595915285364894, 7.702441643178681e-07, 8.062168087090108e-07, 2638, 0
1086, 1.0000, 1.8719953665718e-05, 1726.6456174850464,1643, 0.9999010785806348, 0.9906499981880188, 0.9897000193595886, 0.021579136259461985, 0.0537108208729578, 0.055958672471778055, 7.881385736333013e-07, 8.043904798380078e-07, 2638, 0
1087, 1.0000, 1.882242594931594e-05, 1727.4326326847076,1670, 0.9998994529699696, 0.9906499981880188, 0.9897000193595886, 0.021580584645429977, 0.053710222097952176, 0.05595864604935814, 5.987660929296368e-07, 7.809908570413908e-07, 2638, 0
1088, 1.0000, 1.8624193616588165e-05, 1728.1852357387543,1667, 0.9998996335933769, 0.9906499981880188, 0.9897000193595886, 0.021580827023745343, 0.05370946992439687, 0.05595842720180192, 7.521774836594108e-07, 7.780605352024046e-07, 2638, 0
1089, 1.0000, 1.8998123142904727e-05, 1728.9604156017303,1679, 0.9998989110997479, 0.9906464219093323, 0.9897000193595886, 0.021582648350577216, 0.05370871454464217, 0.055958550087039545, 7.55380959061025e-07, 7.757622677530091e-07, 2638, 0
1090, 1.0000, 1.910089045369962e-05, 1729.7343204021454,1668, 0.9998995733855744, 0.9906464219093323, 0.9897000193595886, 0.0215835103944482, 0.053707697201470284, 0.0559582807553632, 1.0173389589224202e-06, 7.970808119970958e-07, 2638, 0
1091, 1.0000, 1.920326233462306e-05, 1730.5026471614838,1670, 0.9998994529699696, 0.9906464219093323, 0.9897142648696899, 0.02158502050193068, 0.05370682326090152, 0.055958375308526195, 8.73956631688988e-07, 8.044537996570162e-07, 2638, 0
1092, 1.0000, 1.925989919139478e-05, 1731.2824201583862,1656, 0.9999002958792034, 0.9906535744667053, 0.9897142648696899, 0.021585731103316606, 0.05370595599326801, 0.0559581372116332, 8.672463537723329e-07, 8.105228163972096e-07, 2638, 0
1093, 1.0000, 2.0327879639925373e-05, 1732.0580971240997,1679, 0.9998989110997479, 0.9906499981880188, 0.9897142648696899, 0.02158782768511144, 0.05370524788535268, 0.055958520362907396, 7.081142524290041e-07, 7.996483655921122e-07, 2638, 0
1094, 1.0000, 2.0226381070478157e-05, 1732.8324539661407,1703, 0.99989746611249, 0.9906535744667053, 0.9897142648696899, 0.02158692812586271, 0.053704420590309096, 0.055957641975549643, 8.272830505848261e-07, 8.023697760995824e-07, 2638, 0
1095, 1.0000, 2.034662377349721e-05, 1733.5985691547394,1727, 0.999896021125232, 0.9906464219093323, 0.9897142648696899, 0.021588551762570126, 0.05370363433584968, 0.055957764249043834, 7.862503600755688e-07, 8.00743073755322e-07, 2638, 0
1096, 1.0000, 2.0198387026527456e-05, 1734.3604304790497,1724, 0.9998962017486392, 0.9906464219093323, 0.9897142648696899, 0.02158819315818956, 0.053702787045795244, 0.05595696887922236, 8.472971830958409e-07, 8.052809918759891e-07, 2638, 0
1097, 1.0000, 2.0128849652397187e-05, 1735.1278414726257,1747, 0.9998948169691838, 0.9906464219093323, 0.9897142648696899, 0.021589905945720765, 0.053701905565869575, 0.05595689233822114, 8.814831850487148e-07, 8.125949264195096e-07, 2638, 0
1098, 1.0000, 1.799560271326728e-05, 1735.8854956626892,1715, 0.999896743618861, 0.9906464219093323, 0.9897142648696899, 0.021589954882728853, 0.053700921550752345, 0.055955905729819996, 9.84027277529942e-07, 8.282995196487003e-07, 2638, 0
1099, 1.0000, 1.79904007484668e-05, 1736.657814502716,1695, 0.9998979477749093, 0.9906464219093323, 0.9897142648696899, 0.02158928449137714, 0.053700116806075275, 0.05595481575855261, 8.047505777875053e-07, 8.259139437131666e-07, 2638, 0
1100, 1.0000, 1.7981656427951166e-05, 1737.4285097122192,1701, 0.9998975865280948, 0.9906499981880188, 0.9897142648696899, 0.021589529879402176, 0.05369936662169322, 0.05595386848877362, 7.501644595786505e-07, 8.180068998136118e-07, 2638, 0
1101, 1.0000, 1.797317788517393e-05, 1738.216049671173,1714, 0.9998968038266635, 0.9906499981880188, 0.9897142648696899, 0.021589274128814524, 0.05369849872902434, 0.055952706108468184, 8.678943860945809e-07, 8.228638022528865e-07, 2638, 0
1102, 1.0000, 1.7960565499756625e-05, 1738.970621585846,1713, 0.9998968640344659, 0.9906571507453918, 0.9897142648696899, 0.021589762210391335, 0.053697466684265574, 0.05595154324521557, 1.032047256488422e-06, 8.417151046563749e-07, 2638, 0
1103, 1.0000, 1.821120910324749e-05, 1739.712417602539,1733, 0.9998956598784176, 0.9906571507453918, 0.9897142648696899, 0.021590571575210982, 0.05369660343198794, 0.05595065002270137, 8.632575308753498e-07, 8.438449315585072e-07, 2638, 0
1104, 1.0000, 1.820977363282135e-05, 1740.4694833755493,1715, 0.999896743618861, 0.9906571507453918, 0.9897142648696899, 0.02159055566937678, 0.05369566687001376, 0.0559497409944602, 9.365577142567139e-07, 8.526873815084383e-07, 2638, 0
1105, 1.0000, 1.820690722612446e-05, 1741.2356553077698,1746, 0.9998948771769862, 0.9906678795814514, 0.9897142648696899, 0.02159190265932083, 0.053694856239803364, 0.05594881446226984, 8.10620730935796e-07, 8.48384300334518e-07, 2638, 0
1106, 1.0000, 1.807790858593061e-05, 1741.9904251098633,1749, 0.999894696553579, 0.9906714558601379, 0.9897142648696899, 0.021592466018226956, 0.05369383925234168, 0.0559478942690092, 1.0169892974629113e-06, 8.639030336881576e-07, 2638, 0
1107, 1.0000, 1.8050145580382274e-05, 1742.7799310684204,1731, 0.9998957802940224, 0.9906714558601379, 0.9896857142448425, 0.021593719197487374, 0.053692850726571206, 0.05594707726393944, 9.885319228186695e-07, 8.75623823351924e-07, 2638, 0
1108, 1.0000, 1.803499709562595e-05, 1743.5543031692505,1722, 0.9998963221642441, 0.9906678795814514, 0.9896857142448425, 0.02159453513015911, 0.0536917733587773, 0.055946384686278945, 1.0773722077944692e-06, 8.939688555797314e-07, 2638, 0
1109, 1.0000, 1.7876407022766294e-05, 1744.3083362579346,1726, 0.9998960813330344, 0.9906678795814514, 0.9896857142448425, 0.02159585861159272, 0.05369073743997693, 0.055945794491860656, 1.0359169195922613e-06, 9.072409458622069e-07, 2638, 0
1110, 1.0000, 1.7861740597672084e-05, 1745.0712583065033,1716, 0.9998966834110586, 0.9906571507453918, 0.9896857142448425, 0.02159746716627579, 0.05368982239064855, 0.0559454039289312, 9.150603047097805e-07, 9.080198654796833e-07, 2638, 0
1111, 1.0000, 1.7852937808722343e-05, 1745.8428502082825,1722, 0.9998963221642441, 0.9906535744667053, 0.9896857142448425, 0.021598134634849598, 0.053688801045047654, 0.055944814839330656, 1.021327133907124e-06, 9.187604716746138e-07, 2638, 0
1112, 1.0000, 1.8531460057430942e-05, 1746.5914640426636,1736, 0.9998954792550103, 0.9906857013702393, 0.9897142648696899, 0.021599864362302386, 0.05368791290589344, 0.05594456766657354, 8.881545084382658e-07, 9.156530035021657e-07, 2638, 0
1113, 1.0000, 1.782495160730594e-05, 1747.3460628986359,1744, 0.999894997592591, 0.9906892776489258, 0.989728569984436, 0.021601061985510574, 0.05368689634009974, 0.055944049492399166, 1.0165566491568412e-06, 9.252753457553542e-07, 2638, 0
1114, 1.0000, 1.876163870391824e-05, 1748.1044390201569,1722, 0.9998963221642441, 0.9907357096672058, 0.9897714257240295, 0.021602468947312572, 0.05368607346298475, 0.0559437032817072, 8.228856643796578e-07, 9.144876420822774e-07, 2638, 0
1115, 1.0000, 1.7817807400844973e-05, 1748.861529827118,1672, 0.9998993325543648, 0.9906892776489258, 0.989728569984436, 0.02160032813486128, 0.0536851558128731, 0.0559423970508507, 9.17639708566953e-07, 9.148023608893077e-07, 2638, 0
1116, 1.0000, 1.8810268537325624e-05, 1749.620436668396,1709, 0.9998971048656755, 0.9907285571098328, 0.9897714257240295, 0.021603840815799042, 0.05368502356429607, 0.05594311128870674, 1.3225372066244523e-07, 7.539374892101596e-07, 2638, 0
1117, 1.0000, 1.781841660137673e-05, 1750.3799419403076,1748, 0.9998947567613814, 0.9906857013702393, 0.989728569984436, 0.0215989545428917, 0.05368448303769306, 0.05594147393789735, 5.405130568195138e-07, 7.29260051859163e-07, 2638, 0
1118, 1.0000, 1.88427255586539e-05, 1751.1518380641937,1705, 0.9998973456968852, 0.9907357096672058, 0.9897714257240295, 0.021604169959107637, 0.053683823203603306, 0.05594250140813932, 6.598608102773018e-07, 7.220036867357276e-07, 2638, 0
1119, 1.0000, 1.7261368782068657e-05, 1751.9233458042145,1726, 0.9998960813330344, 0.9906964302062988, 0.989728569984436, 0.021599564235987544, 0.05368272403667835, 0.05594063994935499, 1.0991559974901643e-06, 7.529938117005051e-07, 2638, 0
1120, 1.0000, 1.8829205562795673e-05, 1752.6792628765106,1687, 0.9998984294373285, 0.9907357096672058, 0.9897714257240295, 0.021602615054002034, 0.05368176173814658, 0.055940607362918754, 9.623055685151205e-07, 7.716912328076862e-07, 2638, 0
1121, 1.0000, 1.7185699340880134e-05, 1753.4314548969269,1681, 0.9998987906841431, 0.9906928539276123, 0.989728569984436, 0.021600417579885397, 0.05368096393190004, 0.05593953780114595, 7.978117811738294e-07, 7.742643338665148e-07, 2638, 0
1122, 1.0000, 1.8817669030510692e-05, 1754.2011692523956,1659, 0.9999001152557961, 0.9907321333885193, 0.9897714257240295, 0.02160145040696529, 0.05368021194960377, 0.05593936210367971, 7.519782782988704e-07, 7.720063246536994e-07, 2638, 0
1123, 1.0000, 1.769481623364711e-05, 1754.971726179123,1646, 0.9999008979572276, 0.9906857013702393, 0.989728569984436, 0.02160050171853812, 0.05367952448396293, 0.05593868212618111, 6.87445447414281e-07, 7.631020082644635e-07, 2638, 0
1124, 1.0000, 1.7511194954669093e-05, 1755.7309970855713,1639, 0.9999013194118445, 0.9906892776489258, 0.989728569984436, 0.02160091607791588, 0.0536789346830422, 0.05593849412242902, 5.898023856254486e-07, 7.436952186327959e-07, 2638, 0
1125, 1.0000, 1.774105824258972e-05, 1756.50412607193,1617, 0.9999026439834975, 0.9906928539276123, 0.989728569984436, 0.02160068841075812, 0.05367828016699766, 0.05593810509783213, 6.545287603992866e-07, 7.342574536220699e-07, 2638, 0
1126, 1.0000, 1.9600190177219308e-05, 1757.2829699516296,1612, 0.9999029450225095, 0.9906928539276123, 0.989728569984436, 0.021600874586548788, 0.053677705452254594, 0.05593799451418965, 5.747014103496539e-07, 7.164860741842948e-07, 2638, 0
1127, 1.0000, 1.9555461791682396e-05, 1758.047240972519,1577, 0.999905052295594, 0.9906892776489258, 0.989728569984436, 0.02160064986319643, 0.053677061166634954, 0.05593761489791946, 6.442803365674932e-07, 7.089154902512234e-07, 2638, 0
1128, 1.0000, 1.9445893301825575e-05, 1758.8181431293488,1595, 0.9999039685551506, 0.9906892776489258, 0.989728569984436, 0.021600895063439506, 0.053676428047638676, 0.055937568044186724, 6.33131574036272e-07, 7.009457658442886e-07, 2638, 0
1129, 1.0000, 1.9326419949474288e-05, 1759.5806441307068,1575, 0.9999051727111988, 0.9906857013702393, 0.989728569984436, 0.021600734848710758, 0.05367565174648492, 0.05593728687837702, 7.763061522503278e-07, 7.08140246481646e-07, 2638, 0
1130, 1.0000, 1.918871240504242e-05, 1760.3612132072449,1579, 0.9999049318799892, 0.9906892776489258, 0.989728569984436, 0.02160083244692036, 0.05367495694816629, 0.05593719249110421, 6.947899576364991e-07, 7.067937545416091e-07, 2638, 0
1131, 1.0000, 1.9054423211279478e-05, 1761.1358802318573,1556, 0.9999063166594447, 0.9906892776489258, 0.9897142648696899, 0.021600964370532754, 0.053674312001021476, 0.05593714008759813, 6.449446690523497e-07, 7.003508800112461e-07, 2638, 0
1132, 1.0000, 1.8962579512459154e-05, 1761.913744211197,1559, 0.9999061360360375, 0.9906535744667053, 0.9897000193595886, 0.021601089707035663, 0.0536737584744238, 0.055937177975330724, 5.535452089200366e-07, 6.840682290092124e-07, 2638, 0
1133, 1.0000, 1.8921678570723453e-05, 1762.6676051616669,1520, 0.9999084841403316, 0.9906464219093323, 0.9897000193595886, 0.021600949565343832, 0.053673299395967045, 0.055937095870081194, 4.590600696519065e-07, 6.573193698289342e-07, 2638, 0
1134, 1.0000, 1.8817152434786195e-05, 1763.4452240467072,1544, 0.9999070391530737, 0.9906392693519592, 0.9897142648696899, 0.02160106260231069, 0.05367284426941018, 0.055937265615822004, 4.551324554805114e-07, 6.335962057019587e-07, 2638, 0
1135, 1.0000, 1.8713011873109594e-05, 1764.2043130397797,1527, 0.9999080626857147, 0.9906428456306458, 0.989728569984436, 0.021601027515899603, 0.0536724083271351, 0.05593735511995892, 4.359189460165225e-07, 6.103400733079488e-07, 2638, 0
1136, 1.0000, 1.8608360948986417e-05, 1764.9452760219574,1512, 0.9999089658027509, 0.9906428456306458, 0.9897428750991821, 0.021600957616142433, 0.05367195001374419, 0.055937377351090674, 4.5836435795532093e-07, 5.931107300011928e-07, 2638, 0
1137, 1.0000, 1.844830820895955e-05, 1765.719083070755,1510, 0.9999090862183557, 0.9906392693519592, 0.9897571206092834, 0.02160103585386438, 0.053671464507122325, 0.055937641079869024, 4.854908554480231e-07, 5.813535225082818e-07, 2638, 0
1138, 1.0000, 1.8327736278079977e-05, 1766.4853780269623,1493, 0.9999101097509968, 0.9906428456306458, 0.9897428750991821, 0.02160097742404007, 0.05367093088546178, 0.05593766379784011, 5.336044369835813e-07, 5.763923666151871e-07, 2638, 0
1139, 1.0000, 1.8239987596499113e-05, 1767.2417981624603,1478, 0.999911012868033, 0.9906428456306458, 0.9897428750991821, 0.021600901458405947, 0.05367043731554036, 0.055937671681313014, 4.935783893406098e-07, 5.675210991242093e-07, 2638, 0
1140, 1.0000, 1.817995317189447e-05, 1768.0146443843842,1466, 0.999911735361662, 0.9906428456306458, 0.9897428750991821, 0.02160081595136817, 0.05366998380025202, 0.055937699711202424, 4.535149777315506e-07, 5.549360958821101e-07, 2638, 0
1141, 1.0000, 1.809952829266344e-05, 1768.7908625602722,1473, 0.999911313907045, 0.9906392693519592, 0.9897428750991821, 0.021600851933048486, 0.05366956140057359, 0.05593790349439237, 4.22380511656828e-07, 5.399941615315203e-07, 2638, 0
1142, 1.0000, 1.8050416708788273e-05, 1769.5490906238556,1455, 0.9999123976474885, 0.9906392693519592, 0.9897428750991821, 0.021600774123108114, 0.053669152407811824, 0.055937993513125575, 4.090066731826658e-07, 5.251981615492411e-07, 2638, 0
1143, 1.0000, 1.8312303567102035e-05, 1770.312507390976,1441, 0.9999132405567223, 0.9906392693519592, 0.9897428750991821, 0.021600718000325352, 0.053668705877798595, 0.055938117881986174, 4.4653808431438513e-07, 5.167455292938215e-07, 2638, 0
1144, 1.0000, 1.7936328417551332e-05, 1771.0735013484955,1450, 0.9999126986865006, 0.9906356930732727, 0.9897428750991821, 0.021600825329064204, 0.053668255036280345, 0.05593848581632689, 4.5084340367929077e-07, 5.097434185022347e-07, 2638, 0
1145, 1.0000, 1.7817770252476414e-05, 1771.845138311386,1445, 0.9999129997255126, 0.9906356930732727, 0.9897428750991821, 0.021600789213703203, 0.053667744262216203, 0.05593858323585008, 5.107761165412672e-07, 5.09846594279521e-07, 2638, 0
1146, 1.0000, 1.7877245323606632e-05, 1772.619906425476,1453, 0.9999125180630933, 0.9906392693519592, 0.9897428750991821, 0.021601060034180875, 0.053667335937167035, 0.0559390459564216, 4.083230765311585e-07, 4.986501601303546e-07, 2638, 0
1147, 1.0000, 1.7805735935286866e-05, 1773.3656783103943,1413, 0.9999149263751899, 0.9906392693519592, 0.9897428750991821, 0.02160060931174825, 0.053666779366450645, 0.05593845923482238, 5.565542786634126e-07, 5.041585295405118e-07, 2638, 0
1148, 1.0000, 1.7794666768223346e-05, 1774.1283662319183,1464, 0.9999118557772668, 0.9906286001205444, 0.989728569984436, 0.02160106544193325, 0.05366634893685566, 0.05593925825234854, 4.304455055031964e-07, 4.962519484706398e-07, 2638, 0
1149, 1.0000, 1.7791816062372062e-05, 1774.8835213184357,1461, 0.999912036400674, 0.9906250238418579, 0.989728569984436, 0.021600872368723392, 0.053665815166188444, 0.05593908791379172, 5.337529081009262e-07, 4.998803070379295e-07, 2638, 0
1150, 1.0000, 1.7782897740138996e-05, 1775.6510202884674,1472, 0.9999113741148474, 0.9906250238418579, 0.9897142648696899, 0.021601085748232655, 0.05366521266646908, 0.055939540411335476, 6.025017391941834e-07, 5.093018522078037e-07, 2638, 0
1151, 1.0000, 1.7776741938764902e-05, 1776.4009294509888,1482, 0.9999107720368233, 0.9906321167945862, 0.9897142648696899, 0.021601281196677313, 0.05366464149363879, 0.05593991942390098, 5.711993352405798e-07, 5.15177039862637e-07, 2638, 0
1152, 1.0000, 1.749412514627292e-05, 1777.1477491855621,1475, 0.9999111934914402, 0.9906286001205444, 0.989728569984436, 0.021601367044136354, 0.05366408959234989, 0.0559401431689672, 5.518782643793019e-07, 5.187345542297545e-07, 2638, 0
1153, 1.0000, 2.0276526130832884e-05, 1777.913339138031,1480, 0.9999108924524281, 0.9906286001205444, 0.9897142648696899, 0.021601838769322028, 0.05366373308914507, 0.055940837894964936, 3.5650137221454603e-07, 4.996395185023902e-07, 2638, 0
1154, 1.0000, 2.0238921859086983e-05, 1778.690877199173,1416, 0.9999147457517826, 0.9906321167945862, 0.9897142648696899, 0.021601421625837253, 0.0536633222795009, 0.05594039356950764, 4.1081052613162194e-07, 4.899539455379697e-07, 2638, 0
1155, 1.0000, 2.0631337472490368e-05, 1779.4531133174896,1447, 0.9999128793099078, 0.9906321167945862, 0.9897142648696899, 0.021601911491576028, 0.05366302475572604, 0.05594124182028433, 2.9753340912569426e-07, 4.661152448133079e-07, 2638, 0
1156, 1.0000, 2.0556768369605813e-05, 1780.2199523448944,1404, 0.9999154682454116, 0.9906356930732727, 0.9897142648696899, 0.02160155707775838, 0.053662623341529395, 0.05594100569622061, 4.0140634663399233e-07, 4.5920055047001447e-07, 2638, 0
1157, 1.0000, 2.0509457879079215e-05, 1780.9907240867615,1404, 0.9999154682454116, 0.9906356930732727, 0.989728569984436, 0.021601603253482846, 0.05366222748133209, 0.055941275667012985, 3.9586084128045984e-07, 4.524352293089397e-07, 2638, 0
1158, 1.0000, 2.0439849933133695e-05, 1781.7616519927979,1399, 0.9999157692844236, 0.9906321167945862, 0.989728569984436, 0.021601592168112353, 0.0536618400038226, 0.055941385373721404, 3.8748947320949023e-07, 4.45478515506143e-07, 2638, 0
1159, 1.0000, 2.0011713596082895e-05, 1782.5433268547058,1376, 0.9999171540638792, 0.9906321167945862, 0.989728569984436, 0.0216014630817183, 0.053661425514559526, 0.055941266199630954, 4.14489431249665e-07, 4.4227809826523026e-07, 2638, 0
1160, 1.0000, 1.9964333759641805e-05, 1783.3177607059479,1367, 0.9999176959341008, 0.9906321167945862, 0.989728569984436, 0.021601451419244397, 0.0536610700217949, 0.055941315761379846, 3.5549466952805586e-07, 4.327222229574712e-07, 2638, 0
1161, 1.0000, 1.798350860561328e-05, 1784.0781366825104,1355, 0.9999184184277299, 0.9906321167945862, 0.989728569984436, 0.02160148916576384, 0.05366072412379016, 0.05594142155877763, 3.4588497373894134e-07, 4.231374349711187e-07, 2638, 0
1162, 1.0000, 1.7916688644585305e-05, 1784.8563766479492,1330, 0.9999199236227901, 0.9906321167945862, 0.989728569984436, 0.02160134871022998, 0.05366034574888589, 0.05594123125290023, 3.7837002180018953e-07, 4.1843208279328e-07, 2638, 0
1163, 1.0000, 1.7856908115615742e-05, 1785.6164696216583,1337, 0.9999195021681733, 0.9906321167945862, 0.989728569984436, 0.02160150621110522, 0.05365998335386375, 0.0559413620339034, 3.624004998176167e-07, 4.12459544039812e-07, 2638, 0
1164, 1.0000, 1.7853375315494934e-05, 1786.3748126029968,1328, 0.999920044038395, 0.9906321167945862, 0.989728569984436, 0.02160142875903299, 0.05365952296555243, 0.055941167261590194, 4.603776694867001e-07, 4.170178516707123e-07, 2638, 0
1165, 1.0000, 1.8287060456726735e-05, 1787.1592695713043,1340, 0.999919321544766, 0.9906321167945862, 0.989728569984436, 0.021601584286010694, 0.053659070169441506, 0.055941219316188305, 4.5279882990995057e-07, 4.20464865515346e-07, 2638, 0
1166, 1.0000, 1.822769695068222e-05, 1787.913224697113,1348, 0.9999188398823468, 0.9906321167945862, 0.989728569984436, 0.021601648505964396, 0.053658559114318036, 0.055941139052984576, 5.110657540496888e-07, 4.287502817331157e-07, 2638, 0
1167, 1.0000, 1.8164876212269584e-05, 1788.6945436000824,1337, 0.9999195021681733, 0.9906321167945862, 0.989728569984436, 0.021601844188243572, 0.05365805900404104, 0.055941162113502446, 5.00101957429111e-07, 4.354014109046161e-07, 2638, 0
1168, 1.0000, 1.859204326908146e-05, 1789.4532296657562,1341, 0.9999192613369636, 0.9906321167945862, 0.989728569984436, 0.021602002816546936, 0.053657566553822304, 0.05594114469194966, 4.924537607836621e-07, 4.407957460604137e-07, 2638, 0
1169, 1.0000, 1.8493894466582877e-05, 1790.2136685848236,1376, 0.9999171540638792, 0.9906321167945862, 0.989728569984436, 0.021602365798843316, 0.053657132016710136, 0.05594128671912673, 4.3453506812229925e-07, 4.4016564044331176e-07, 2638, 0
1170, 1.0000, 1.8442413112190436e-05, 1790.9832518100739,1364, 0.9999178765575081, 0.9906321167945862, 0.989728569984436, 0.021602365943522023, 0.0536567088457409, 0.05594109379775392, 4.2318020138792933e-07, 4.384368597933814e-07, 2638, 0
1171, 1.0000, 1.8357415640447394e-05, 1791.7222957611084,1387, 0.9999164917780526, 0.9906321167945862, 0.989728569984436, 0.021602610527774124, 0.0536563081278749, 0.055941089532238045, 4.007074006773248e-07, 4.345093127664003e-07, 2638, 0
1172, 1.0000, 1.822793224689892e-05, 1792.4604806900024,1409, 0.9999151672063995, 0.9906286001205444, 0.989728569984436, 0.021602935987834762, 0.05365579280272492, 0.055941094671285, 5.153120954115575e-07, 4.419836598615209e-07, 2638, 0
1173, 1.0000, 1.76472553965271e-05, 1793.1818585395813,1407, 0.9999152876220043, 0.9906286001205444, 0.989728569984436, 0.02160343741398, 0.05365528190064128, 0.05594119069955665, 5.109232197597624e-07, 4.484367087308413e-07, 2638, 0
1174, 1.0000, 1.7756383301155522e-05, 1793.9215354919434,1413, 0.9999149263751899, 0.9906286001205444, 0.989728569984436, 0.021603750578522714, 0.053654779694845695, 0.055941174687675475, 5.022080755145986e-07, 4.535439833007211e-07, 2638, 0
1175, 1.0000, 1.7745025873112664e-05, 1794.659473657608,1428, 0.9999140232581537, 0.9906286001205444, 0.989728569984436, 0.021604333053823716, 0.053654333466224294, 0.055941369058421675, 4.4623015497263774e-07, 4.5280723821110843e-07, 2638, 0
1176, 1.0000, 1.7670985661114528e-05, 1795.4175357818604,1417, 0.9999146855439802, 0.9906286001205444, 0.989728569984436, 0.02160477102906611, 0.05365391286033354, 0.05594148732630197, 4.2060064809473774e-07, 4.4947859868714475e-07, 2638, 0
1177, 1.0000, 1.7655262602461186e-05, 1796.1820259094238,1411, 0.9999150467907947, 0.9906286001205444, 0.989728569984436, 0.02160489894597215, 0.053653561085979476, 0.05594145407837796, 3.517679546746755e-07, 4.385950680294279e-07, 2638, 0
1178, 1.0000, 1.7659451778490396e-05, 1796.969486951828,1380, 0.9999169132326695, 0.9906286001205444, 0.989728569984436, 0.021604440010919244, 0.053653232954701424, 0.055941035575591644, 3.2813442715079466e-07, 4.260519419665897e-07, 2638, 0
1179, 1.0000, 1.758450260252569e-05, 1797.726760149002,1404, 0.9999154682454116, 0.9906286001205444, 0.989728569984436, 0.021604469459551454, 0.053652989829181236, 0.05594094660878439, 2.431239740710578e-07, 4.028089141102108e-07, 2638, 0
1180, 1.0000, 1.7585862240413138e-05, 1798.5034992694855,1385, 0.9999166121936575, 0.9906250238418579, 0.989728569984436, 0.021604157119508676, 0.05365273095131534, 0.05594058609774383, 2.5889016085772765e-07, 3.853902472394028e-07, 2638, 0
1181, 1.0000, 1.758770096468482e-05, 1799.2888162136078,1387, 0.9999164917780526, 0.9906250238418579, 0.989728569984436, 0.021604065961074448, 0.05365245963955702, 0.0559403384923854, 2.713088148448284e-07, 3.720977453672969e-07, 2638, 0
1182, 1.0000, 1.813762106868388e-05, 1800.0639953613281,1366, 0.9999177561419033, 0.9906286001205444, 0.989728569984436, 0.021603935096089724, 0.05365214461781199, 0.05594005662662062, 3.1502252274828724e-07, 3.659531545643474e-07, 2638, 0
1183, 1.0000, 1.813628685323462e-05, 1800.8265633583069,1365, 0.9999178163497057, 0.9906286001205444, 0.989728569984436, 0.021603913010893552, 0.05365186168028678, 0.055939831627114855, 2.82926793479521e-07, 3.566566725059599e-07, 2638, 0
1184, 1.0000, 1.813499270388951e-05, 1801.5897333621979,1353, 0.9999185388433347, 0.9906250238418579, 0.989728569984436, 0.021603884329974052, 0.05365153432208925, 0.0559395869649903, 3.2735078890622216e-07, 3.5361172534700993e-07, 2638, 0
1185, 1.0000, 1.8133036504800014e-05, 1802.3689405918121,1354, 0.9999184786355323, 0.9906250238418579, 0.9897428750991821, 0.021603940541023537, 0.05365116002860383, 0.05593930342882886, 3.743054983879057e-07, 3.556285444243117e-07, 2638, 0
1186, 1.0000, 1.8131990822974214e-05, 1803.1346156597137,1348, 0.9999188398823468, 0.9906250238418579, 0.9897428750991821, 0.021603964778710343, 0.05365069287668378, 0.055938941306432066, 4.671521748184082e-07, 3.654624728629808e-07, 2638, 0
1187, 1.0000, 1.8129577752698306e-05, 1803.8978488445282,1380, 0.9999169132326695, 0.9906286001205444, 0.9897428750991821, 0.021604238207004137, 0.05365013173493691, 0.055938541294118294, 5.611326476667733e-07, 3.8147410555038147e-07, 2638, 0
1188, 1.0000, 1.8152562948137435e-05, 1804.654082775116,1377, 0.9999170938560767, 0.9906321167945862, 0.9897428750991821, 0.02160428716727664, 0.05364952458096213, 0.05593802377803228, 6.071632017573547e-07, 3.996217352701689e-07, 2638, 0
1189, 1.0000, 1.8125476646995745e-05, 1805.412244796753,1389, 0.9999163713624478, 0.9906392693519592, 0.9897428750991821, 0.021604481895293563, 0.053648924087033756, 0.05593751791455565, 6.005060353142522e-07, 4.1623244376830567e-07, 2638, 0
1190, 1.0000, 1.8120914154584797e-05, 1806.1899418830872,1417, 0.9999146855439802, 0.9906392693519592, 0.9897428750991821, 0.02160479496885189, 0.05364827799430639, 0.055936968391305686, 6.460783504164125e-07, 4.3494150689320277e-07, 2638, 0
1191, 1.0000, 1.8114688759016576e-05, 1806.9363279342651,1444, 0.999913059933315, 0.9906428456306458, 0.9897428750991821, 0.0216050841600781, 0.053647630253058826, 0.05593637291179119, 6.477367596943728e-07, 4.5261362541116895e-07, 2638, 0
1192, 1.0000, 1.8110712651703994e-05, 1807.6957831382751,1444, 0.999913059933315, 0.9906499981880188, 0.9897428750991821, 0.021605178703208928, 0.05364701257856262, 0.05593580650377383, 6.176798122634053e-07, 4.669078784337094e-07, 2638, 0
1193, 1.0000, 1.8105473591562705e-05, 1808.450726032257,1464, 0.9999118557772668, 0.9906499981880188, 0.9897428750991821, 0.02160541482484929, 0.05364643008932864, 0.05593527590340597, 5.824858439335001e-07, 4.773496620479526e-07, 2638, 0
1194, 1.0000, 1.8300156227048223e-05, 1809.2199482917786,1477, 0.9999110730758354, 0.9906499981880188, 0.9897428750991821, 0.02160559246564218, 0.05364590441144017, 0.055934742355860476, 5.256768901146236e-07, 4.819753706391033e-07, 2638, 0
1195, 1.0000, 1.8312219464528548e-05, 1809.97900724411,1471, 0.9999114343226498, 0.9906499981880188, 0.9897428750991821, 0.021605489032166515, 0.05364545181601715, 0.0559343025263845, 4.525950516032218e-07, 4.789534892571734e-07, 2638, 0
1196, 1.0000, 1.832729704482627e-05, 1810.7390570640564,1472, 0.9999113741148474, 0.9906464219093323, 0.9897428750991821, 0.021605665609386808, 0.053645098632479155, 0.055933957953278886, 3.531887612651108e-07, 4.645844771525559e-07, 2638, 0
1197, 1.0000, 1.833055590405373e-05, 1811.5121970176697,1458, 0.9999122170240813, 0.9906499981880188, 0.9897428750991821, 0.02160565723466375, 0.05364475910981262, 0.055933620910891865, 3.3953088351967864e-07, 4.502421543308793e-07, 2638, 0
1198, 1.0000, 1.8331737077779397e-05, 1812.294559955597,1459, 0.9999121568162789, 0.9906464219093323, 0.9897428750991821, 0.02160570190424968, 0.05364440730359875, 0.05593327468220845, 3.518033591942693e-07, 4.3926999243809477e-07, 2638, 0
1199, 1.0000, 1.8324947888154892e-05, 1813.0680980682373,1456, 0.9999123374396861, 0.9906464219093323, 0.9897428750991821, 0.02160600012508209, 0.05364401601426734, 0.05593290470005573, 3.912917367621116e-07, 4.342186278362082e-07, 2638, 0
1200, 1.0000, 1.829011491026839e-05, 1813.8394429683685,1450, 0.9999126986865006, 0.9906464219093323, 0.9897428750991821, 0.02160597147377715, 0.05364353069363618, 0.055932424717705015, 4.85316852191775e-07, 4.390764485264081e-07, 2638, 0
1201, 1.0000, 1.8236689900002574e-05, 1814.6024708747864,1483, 0.9999107118290209, 0.9906535744667053, 0.9897428750991821, 0.02160645154319569, 0.05364310930967538, 0.05593202763318611, 4.213662439175869e-07, 4.3727243664508504e-07, 2638, 0
1202, 1.0000, 1.8187574664459435e-05, 1815.3630578517914,1471, 0.9999114343226498, 0.9906535744667053, 0.9897428750991821, 0.021606457972419182, 0.05364255408690337, 0.055931502225374186, 5.552397490463101e-07, 4.478421305608657e-07, 2638, 0
1203, 1.0000, 1.809913095557345e-05, 1816.1149597167969,1499, 0.9999097485041823, 0.9906464219093323, 0.9897428750991821, 0.021607098821325454, 0.05364212142001823, 0.055931076273976005, 4.326609954752314e-07, 4.4630034959440766e-07, 2638, 0
1204, 1.0000, 1.808170535268762e-05, 1816.8526027202606,1479, 0.9999109526602306, 0.9906571507453918, 0.9897428750991821, 0.02160705238550636, 0.053641662447658334, 0.05593060549177668, 4.5897191029709017e-07, 4.4755160097767114e-07, 2638, 0
1205, 1.0000, 1.8071723446791995e-05, 1817.6036305427551,1482, 0.9999107720368233, 0.9906499981880188, 0.9897428750991821, 0.02160726429654191, 0.05364130007965918, 0.055930269563715454, 3.623665665586362e-07, 4.382012535735841e-07, 2638, 0
1206, 1.0000, 1.7425989593688322e-05, 1818.3655226230621,1480, 0.9999108924524281, 0.9906499981880188, 0.9897428750991821, 0.021607693208035163, 0.05364097298392925, 0.05593001545117079, 3.2709066527525366e-07, 4.255720222757382e-07, 2638, 0
1207, 1.0000, 1.742400323668505e-05, 1819.1452195644379,1451, 0.9999126384786982, 0.9906464219093323, 0.9897428750991821, 0.02160742765681089, 0.053640574511314425, 0.05592967143871395, 3.9847731718445356e-07, 4.2278164346901295e-07, 2638, 0
1208, 1.0000, 1.779980604206498e-05, 1819.9049787521362,1451, 0.9999126384786982, 0.9906428456306458, 0.9897428750991821, 0.021607560547845763, 0.05364032835486826, 0.055929504363503954, 2.461561267597112e-07, 4.0052126148339134e-07, 2638, 0
1209, 1.0000, 1.741900593196322e-05, 1820.6591536998749,1414, 0.9999148661673875, 0.9906428456306458, 0.9897428750991821, 0.021607199247826926, 0.05364000801814375, 0.05592920338633954, 3.2035167572830314e-07, 3.916748789036298e-07, 2638, 0
1210, 1.0000, 1.741314748955049e-05, 1821.4111647605896,1411, 0.9999150467907947, 0.9906499981880188, 0.9897428750991821, 0.02160736092056162, 0.05363970160478858, 0.05592897793520656, 3.0639555398392915e-07, 3.82174223586618e-07, 2638, 0
1211, 1.0000, 1.787537232878118e-05, 1822.1621236801147,1403, 0.999915528453214, 0.9906499981880188, 0.9897428750991821, 0.021607110488113545, 0.05363930933171043, 0.055928580894336624, 3.922759813160259e-07, 3.831725811416564e-07, 2638, 0
1212, 1.0000, 1.757115199364954e-05, 1822.9134225845337,1394, 0.9999160703234357, 0.9906535744667053, 0.9897428750991821, 0.02160713114714984, 0.053638939399545796, 0.055928272824050676, 3.6993768887799705e-07, 3.818280591630214e-07, 2638, 0
1213, 1.0000, 1.756720951749127e-05, 1823.67400431633,1369, 0.999917575518496, 0.9906535744667053, 0.9897428750991821, 0.021607003375280365, 0.05363851919823749, 0.05592789466963413, 4.202030257499656e-07, 3.85502299994831e-07, 2638, 0
1214, 1.0000, 1.7551265870137685e-05, 1824.446370124817,1386, 0.999916551985855, 0.9906499981880188, 0.9897428750991821, 0.02160754035409524, 0.053638277724399615, 0.05592776399994008, 2.414584017312871e-07, 3.6788197410819374e-07, 2638, 0
1215, 1.0000, 1.7543811324329152e-05, 1825.2150461673737,1323, 0.999920345077407, 0.9906535744667053, 0.9897428750991821, 0.021606934897545012, 0.05363794157706419, 0.05592740255836106, 3.3617023446896876e-07, 3.645806233800616e-07, 2638, 0
1216, 1.0000, 1.760219172673784e-05, 1825.9693450927734,1376, 0.9999171540638792, 0.9906535744667053, 0.9897428750991821, 0.021607163406192665, 0.05363756601771151, 0.05592715371150318, 3.7554934751576896e-07, 3.6566292256275224e-07, 2638, 0
1217, 1.0000, 1.7545772715004198e-05, 1826.7400991916656,1368, 0.9999176357262984, 0.9906535744667053, 0.9897428750991821, 0.02160683495955551, 0.05363717274651628, 0.05592677272773588, 3.9326019374980037e-07, 3.683331713590078e-07, 2638, 0
1218, 1.0000, 1.7546440764875662e-05, 1827.512135028839,1371, 0.9999174551028912, 0.9906535744667053, 0.9897428750991821, 0.02160689277651949, 0.05363676890930024, 0.05592645863249654, 4.038458477698126e-07, 3.71739158315706e-07, 2638, 0
1219, 1.0000, 1.7545136240130433e-05, 1828.2768080234528,1382, 0.9999167928170647, 0.9906499981880188, 0.9897428750991821, 0.021606910780271476, 0.053636359190397914, 0.05592613439180201, 4.09715148426415e-07, 3.75372698368856e-07, 2638, 0
1220, 1.0000, 1.75441207875037e-05, 1829.0463111400604,1383, 0.9999167326092623, 0.9906464219093323, 0.9897428750991821, 0.021606793381767936, 0.05363591957465541, 0.05592574808360889, 4.3961031086225955e-07, 3.8134951735807863e-07, 2638, 0
1221, 1.0000, 1.8214260792769635e-05, 1829.7997262477875,1401, 0.9999156488688188, 0.9906464219093323, 0.9897428750991821, 0.02160713342605974, 0.053635523121235804, 0.05592547914716067, 3.964808493739369e-07, 3.8283629314694005e-07, 2638, 0
1222, 1.0000, 1.821221615744398e-05, 1830.5422041416168,1364, 0.9999178765575081, 0.9906464219093323, 0.9897571206092834, 0.021606921057727633, 0.053635117629713666, 0.055925079086291934, 4.054727343327791e-07, 3.8504186993738565e-07, 2638, 0
1223, 1.0000, 1.8232450112198345e-05, 1831.3103291988373,1361, 0.9999180571809153, 0.9906499981880188, 0.9897571206092834, 0.021607161866798234, 0.0536348085758626, 0.05592487219047526, 3.090586335463552e-07, 3.7667018905208574e-07, 2638, 0
1224, 1.0000, 1.8243358042575475e-05, 1832.081350326538,1356, 0.9999183582199275, 0.9906464219093323, 0.9897571206092834, 0.0216071925696514, 0.0536344691767109, 0.055924626741689985, 3.3941154554961717e-07, 3.7276728121900196e-07, 2638, 0
1225, 1.0000, 1.8258889926057342e-05, 1832.8393273353577,1370, 0.9999175153106936, 0.9906464219093323, 0.9897571206092834, 0.021607367466890272, 0.05363411991286469, 0.055924421745669174, 3.4926696758363907e-07, 3.703477912830745e-07, 2638, 0
1226, 1.0000, 1.8260526062601996e-05, 1833.6112043857574,1362, 0.9999179969731129, 0.9906464219093323, 0.9897571206092834, 0.021607354054338446, 0.05363371732836873, 0.05592412659257869, 4.0257307734603565e-07, 3.734506810304657e-07, 2638, 0
1227, 1.0000, 1.826951956798344e-05, 1834.3854644298553,1378, 0.9999170336482743, 0.9906499981880188, 0.9897714257240295, 0.02160789245042727, 0.05363350371273401, 0.055924118063504065, 2.1360163408867816e-07, 3.5315908852111753e-07, 2638, 0
1228, 1.0000, 1.823610116094797e-05, 1835.1396493911743,1334, 0.9999196827915805, 0.9906464219093323, 0.9897714257240295, 0.021607102523457523, 0.05363316459462094, 0.05592365582786826, 3.3913885382624853e-07, 3.517313697676456e-07, 2638, 0
1229, 1.0000, 1.823804993294924e-05, 1835.916067123413,1366, 0.9999177561419033, 0.9906821250915527, 0.989814281463623, 0.02160793387778511, 0.053633004218564664, 0.05592380048234896, 1.6037816070318955e-07, 3.2516554122133407e-07, 2638, 0
1230, 1.0000, 1.8187062263428077e-05, 1836.6552321910858,1320, 0.9999205257008144, 0.9906499981880188, 0.9897857308387756, 0.021607003123321412, 0.05363248784978926, 0.05592308066732857, 5.163706277913627e-07, 3.405573182933372e-07, 2638, 0
1231, 1.0000, 1.8163432392955664e-05, 1837.4104661941528,1344, 0.9999190807135564, 0.9906535744667053, 0.9897857308387756, 0.02160742125001846, 0.05363204864720713, 0.05592295179645342, 4.391697404002026e-07, 3.493288357788144e-07, 2638, 0
1232, 1.0000, 1.7948896965613836e-05, 1838.172767162323,1332, 0.9999198032071853, 0.9906535744667053, 0.9897857308387756, 0.021607113801241543, 0.05363157474623066, 0.0559225501852346, 4.739162222239246e-07, 3.6014811856028716e-07, 2638, 0
1233, 1.0000, 1.7951935916687556e-05, 1838.9335403442383,1336, 0.9999195623759757, 0.9906535744667053, 0.9897857308387756, 0.021607195304201746, 0.05363114241063234, 0.05592229974439221, 4.323550916729424e-07, 3.6678966752691704e-07, 2638, 0
1234, 1.0000, 1.7954541027367642e-05, 1839.6765022277832,1353, 0.9999185388433347, 0.9906607270240784, 0.9897857308387756, 0.021607379386767257, 0.053630675462623956, 0.055922029634094844, 4.6693301057609826e-07, 3.7575160263565577e-07, 2638, 0
1235, 1.0000, 1.7957444716033406e-05, 1840.4466452598572,1356, 0.9999183582199275, 0.9906571507453918, 0.9897857308387756, 0.021607629259098114, 0.05363016494334419, 0.055921738294877135, 5.105089696949561e-07, 3.8744592287970615e-07, 2638, 0
1236, 1.0000, 1.8082895040707738e-05, 1841.2032353878021,1355, 0.9999184184277299, 0.9906571507453918, 0.9897857308387756, 0.021608128867551625, 0.05362966538839158, 0.05592153825189526, 4.995689253176061e-07, 3.974198245065397e-07, 2638, 0
1237, 1.0000, 1.7961596512057597e-05, 1841.9645264148712,1347, 0.9999189000901492, 0.9906571507453918, 0.9897857308387756, 0.021608058881640736, 0.05362924445237165, 0.0559212234116004, 4.2092759851980466e-07, 3.997102770694055e-07, 2638, 0
1238, 1.0000, 1.796261535969774e-05, 1842.7309675216675,1345, 0.999919020505754, 0.9906571507453918, 0.9897857308387756, 0.02160806648058551, 0.05362896182922839, 0.05592107677220538, 2.826208582440426e-07, 3.860923568125663e-07, 2638, 0
1239, 1.0000, 1.7963526862595957e-05, 1843.4861364364624,1339, 0.9999193817525684, 0.9906607270240784, 0.9897857308387756, 0.021608028637468215, 0.05362868768916952, 0.0559209471017411, 2.741597337138635e-07, 3.730975960798865e-07, 2638, 0
1240, 1.0000, 1.7965009883187935e-05, 1844.2600274085999,1362, 0.9999179969731129, 0.9906607270240784, 0.9897857308387756, 0.021608109547112637, 0.053628368582937944, 0.05592085610314969, 3.1908704056088366e-07, 3.6730862157624324e-07, 2638, 0
1241, 1.0000, 1.7965394382356266e-05, 1845.009205341339,1371, 0.9999174551028912, 0.9906643033027649, 0.9897857308387756, 0.021608048722864454, 0.05362801736644003, 0.0559206771041451, 3.5121188435294215e-07, 3.6566629416054013e-07, 2638, 0
1242, 1.0000, 1.7775259756873236e-05, 1845.7818505764008,1377, 0.9999170938560767, 0.9906643033027649, 0.9897857308387756, 0.02160809933620431, 0.053627616075520745, 0.05592051310775234, 4.0129013272049985e-07, 3.690815072410159e-07, 2638, 0
1243, 1.0000, 1.7775504306158985e-05, 1846.5282917022705,1392, 0.9999161907390406, 0.9906643033027649, 0.9897857308387756, 0.02160816110854147, 0.0536272274872988, 0.05592034611906356, 3.8859489194520425e-07, 3.70987917629973e-07, 2638, 0
1244, 1.0000, 1.7649056016631536e-05, 1847.295833826065,1396, 0.9999159499078308, 0.9906678795814514, 0.9897857308387756, 0.02160815150916194, 0.05362683335716863, 0.05592015130427957, 3.94132071611375e-07, 3.732398160667717e-07, 2638, 0
1245, 1.0000, 1.7629939788604817e-05, 1848.0749926567078,1394, 0.9999160703234357, 0.9906714558601379, 0.9897857308387756, 0.021608350069598947, 0.053626414610778175, 0.055920085805973976, 4.187493830368205e-07, 3.7755879216120494e-07, 2638, 0
1246, 1.0000, 1.781725506798032e-05, 1848.8472616672516,1393, 0.9999161305312382, 0.9906714558601379, 0.9897857308387756, 0.021608644853537994, 0.05362591898713555, 0.05592004295271157, 4.956301662001339e-07, 3.8797335680709725e-07, 2638, 0
1247, 1.0000, 1.7816976949029273e-05, 1849.616221666336,1410, 0.9999151069985971, 0.9906643033027649, 0.9897857308387756, 0.02160899772063456, 0.05362545896180544, 0.05592007259531663, 4.6002421571350594e-07, 3.9463879969958254e-07, 2638, 0
1248, 1.0000, 1.7816339448266977e-05, 1850.3739516735077,1400, 0.9999157090766212, 0.9906643033027649, 0.9897857308387756, 0.021609050605901115, 0.053625047229064235, 0.05591994159529544, 4.1171727719474527e-07, 3.9631427221483997e-07, 2638, 0
1249, 1.0000, 1.8778488646406973e-05, 1851.1342306137085,1404, 0.9999154682454116, 0.9906643033027649, 0.9897857308387756, 0.021609383338845465, 0.053624705432586725, 0.05591995055994288, 3.418045671776948e-07, 3.904932467057977e-07, 2638, 0
1250, 1.0000, 1.873497092501127e-05, 1851.8876957893372,1380, 0.9999169132326695, 0.9906643033027649, 0.9897857308387756, 0.02160906840732944, 0.05362437717783246, 0.05591955001849429, 3.2825652408752237e-07, 3.8377219965091357e-07, 2638, 0
1251, 1.0000, 1.8717610410561937e-05, 1852.64360165596,1408, 0.9999152274142019, 0.9906607270240784, 0.9897857308387756, 0.021609250837215464, 0.053624078202117856, 0.055919436545189896, 2.98997523108524e-07, 3.7431128376799145e-07, 2638, 0
1252, 1.0000, 1.8683903507607012e-05, 1853.408002614975,1400, 0.9999157090766212, 0.9906607270240784, 0.9897857308387756, 0.021609237088592286, 0.05362373808195883, 0.055919178643341796, 3.4009681659091795e-07, 3.7074037428961547e-07, 2638, 0
1253, 1.0000, 1.8649785428591063e-05, 1854.1685247421265,1396, 0.9999159499078308, 0.9906571507453918, 0.9897857308387756, 0.02160929695997992, 0.05362337356927584, 0.05591893939484342, 3.645182335629271e-07, 3.7011341047012865e-07, 2638, 0
1254, 1.0000, 1.8146114713900934e-05, 1854.939659833908,1402, 0.9999155886610164, 0.9906535744667053, 0.9897857308387756, 0.021609263207713707, 0.053623048706489596, 0.055918639261832895, 3.2485699656692457e-07, 3.6531757128055126e-07, 2638, 0
1255, 1.0000, 1.8138875910988805e-05, 1855.6992437839508,1374, 0.999917274479484, 0.9906607270240784, 0.9897857308387756, 0.021608798925969678, 0.05362268772248048, 0.05591814214629291, 3.6096969700111226e-07, 3.6488043754196897e-07, 2638, 0
1256, 1.0000, 1.815533488054627e-05, 1856.4589021205902,1383, 0.9999167326092623, 0.9906535744667053, 0.9897857308387756, 0.021608816026978013, 0.05362238403602955, 0.055917853720274587, 3.036772477510441e-07, 3.5824220346092574e-07, 2638, 0
1257, 1.0000, 1.736436889237086e-05, 1857.249235868454,1386, 0.999916551985855, 0.9906499981880188, 0.9897857308387756, 0.021608551374144296, 0.053622036188533985, 0.05591745155223972, 3.478580143934096e-07, 3.5718998548543356e-07, 2638, 0
1258, 1.0000, 1.701328322734184e-05, 1858.0135610103607,1386, 0.999916551985855, 0.9906428456306458, 0.9897857308387756, 0.021608436208172224, 0.05362164859889738, 0.055917074997535066, 3.875894374200106e-07, 3.601194183379982e-07, 2638, 0
1259, 1.0000, 1.7340587718385176e-05, 1858.787870168686,1388, 0.9999164315702502, 0.9906428456306458, 0.989799976348877, 0.02160838542640401, 0.05362135290455001, 0.055916788534738734, 2.957125980890263e-07, 3.530928055670596e-07, 2638, 0
1260, 1.0000, 1.7339448904377545e-05, 1859.5600893497467,1384, 0.9999166724014599, 0.9906464219093323, 0.989799976348877, 0.02160820697520793, 0.05362102641094808, 0.05591645843235922, 3.264734855096263e-07, 3.503360051295222e-07, 2638, 0
1261, 1.0000, 1.7463382515897174e-05, 1860.3237273693085,1372, 0.9999173948950888, 0.9906428456306458, 0.989799976348877, 0.02160816089653265, 0.053620656633854666, 0.05591609723864038, 3.6980453632651233e-07, 3.522358206603665e-07, 2638, 0
1262, 1.0000, 1.8136395585827594e-05, 1861.0814154148102,1375, 0.9999172142716816, 0.9906464219093323, 0.989799976348877, 0.021608270952543626, 0.053620270258648586, 0.05591575233442501, 3.8636944289793806e-07, 3.5550887311833974e-07, 2638, 0
1263, 1.0000, 1.7643207974266918e-05, 1861.8519554138184,1377, 0.9999170938560767, 0.9906464219093323, 0.989799976348877, 0.021608346819929354, 0.05361992104809131, 0.05591544087624384, 3.4919754351991905e-07, 3.548726407175556e-07, 2638, 0
1264, 1.0000, 1.712000621425318e-05, 1862.607678413391,1352, 0.9999185990511371, 0.9906464219093323, 0.989799976348877, 0.021608198217334628, 0.05361959416070666, 0.05591514370063093, 3.2689571194399747e-07, 3.519704381485484e-07, 2638, 0
1265, 1.0000, 1.7644525083710676e-05, 1863.3700885772705,1356, 0.9999183582199275, 0.9906464219093323, 0.989799976348877, 0.02160827269753363, 0.053619340069238366, 0.05591495334608944, 2.540842711229452e-07, 3.406852632464612e-07, 2638, 0
1266, 1.0000, 1.7067789304510055e-05, 1864.1306664943695,1345, 0.999919020505754, 0.9906464219093323, 0.989799976348877, 0.0216082324375457, 0.05361908185058464, 0.05591477591302352, 2.5823412140579816e-07, 3.313747216180466e-07, 2638, 0
1267, 1.0000, 1.7748888551021847e-05, 1864.915165424347,1331, 0.9999198634149877, 0.9906428456306458, 0.989799976348877, 0.02160807411129609, 0.05361880949637453, 0.05591460097529212, 2.72339200670102e-07, 3.249364670239076e-07, 2638, 0
1268, 1.0000, 1.7748138129088415e-05, 1865.6809482574463,1333, 0.9999197429993829, 0.9906464219093323, 0.989799976348877, 0.02160794718412488, 0.05361856914437489, 0.055914458152556204, 2.4034166603431606e-07, 3.152836977780266e-07, 2638, 0
1269, 1.0000, 1.7418654217217924e-05, 1866.4298012256622,1328, 0.999920044038395, 0.9906464219093323, 0.989799976348877, 0.021607824794195343, 0.05361832593923321, 0.055914291970699595, 2.432030300481003e-07, 3.0720498739232426e-07, 2638, 0
1270, 1.0000, 1.8666140406568703e-05, 1867.1874895095825,1340, 0.999919321544766, 0.9906464219093323, 0.989799976348877, 0.0216077601500462, 0.0536180716982855, 0.055914138455784364, 2.542518343084943e-07, 3.0144761027724686e-07, 2638, 0
1271, 1.0000, 1.866909917723973e-05, 1867.9602375030518,1333, 0.9999197429993829, 0.9906464219093323, 0.989799976348877, 0.021607662264800123, 0.05361781858393387, 0.055913969524222756, 2.531184340945347e-07, 2.962259072915578e-07, 2638, 0
1272, 1.0000, 1.8782521455503185e-05, 1868.714569568634,1324, 0.9999202848696046, 0.9906464219093323, 0.989799976348877, 0.02160756220170197, 0.053617598889663214, 0.05591379683716312, 2.1968718787873653e-07, 2.875022232684037e-07, 2638, 0
1273, 1.0000, 1.878665135147457e-05, 1869.4952006340027,1319, 0.9999205859086168, 0.9906464219093323, 0.989799976348877, 0.021607467147338865, 0.05361741081055482, 0.055913632994319507, 1.880947043397807e-07, 2.7555909106864477e-07, 2638, 0
1274, 1.0000, 1.8802164674996337e-05, 1870.2667875289917,1320, 0.9999205257008144, 0.9906464219093323, 0.989799976348877, 0.0216074253963069, 0.0536172233560379, 0.05591350174999837, 1.87448844196636e-07, 2.6514384253246584e-07, 2638, 0
1275, 1.0000, 1.8785893045873637e-05, 1871.0355722904205,1313, 0.9999209471554312, 0.9906464219093323, 0.989799976348877, 0.021607325332453013, 0.053616994616710406, 0.05591332847828762, 2.2875556500434602e-07, 2.6125857764563977e-07, 2638, 0
1276, 1.0000, 1.7702671080069736e-05, 1871.7927203178406,1308, 0.9999212481944433, 0.9906464219093323, 0.9897857308387756, 0.021607287623050975, 0.05361674867469886, 0.055913182242092026, 2.4591224753733876e-07, 2.596818032190756e-07, 2638, 0
1277, 1.0000, 1.77025610435568e-05, 1872.5602674484253,1303, 0.9999215492334553, 0.9906464219093323, 0.9897857308387756, 0.02160717169626857, 0.05361649687005532, 0.05591297690917664, 2.518242464971676e-07, 2.5888513883645467e-07, 2638, 0
1278, 1.0000, 1.770245809260505e-05, 1873.3030037879944,1300, 0.9999217298568626, 0.9906464219093323, 0.9897857308387756, 0.021607133344485635, 0.053616294133652195, 0.05591282366121408, 2.0272419661016006e-07, 2.526311897942693e-07, 2638, 0
1279, 1.0000, 1.7702185381600215e-05, 1874.0643937587738,1294, 0.999922091103677, 0.9906464219093323, 0.9897857308387756, 0.021606988486920123, 0.05361607499692527, 0.055912625610570726, 2.1912442275257016e-07, 2.4906193002209924e-07, 2638, 0
1280, 1.0000, 1.770153786294937e-05, 1874.8158009052277,1297, 0.9999219104802698, 0.9906499981880188, 0.9897857308387756, 0.021606999332782418, 0.053615915078476836, 0.05591255098381129, 1.5993409088060906e-07, 2.3827074288653562e-07, 2638, 0
1281, 1.0000, 1.760365304305962e-05, 1875.5808141231537,1286, 0.9999225727660963, 0.9906499981880188, 0.9897857308387756, 0.021606793177496305, 0.05361571484270419, 0.055912355043335776, 2.0024439180421627e-07, 2.3416376008338932e-07, 2638, 0
1282, 1.0000, 1.7599403714571063e-05, 1876.337500333786,1285, 0.9999226329738988, 0.9906464219093323, 0.9897857308387756, 0.02160670411282778, 0.05361552264076196, 0.055912205357474674, 1.9218889459049482e-07, 2.2958343197285895e-07, 2638, 0
1283, 1.0000, 1.7596758470740938e-05, 1877.084879398346,1291, 0.9999222717270843, 0.9906464219093323, 0.9897857308387756, 0.021606563928272763, 0.053615315234783245, 0.055912010703296294, 2.074148338360171e-07, 2.2726390809149608e-07, 2638, 0
1284, 1.0000, 1.7593184721013302e-05, 1877.8639023303986,1295, 0.9999220308958746, 0.9906428456306458, 0.9897857308387756, 0.021606486489387938, 0.053615085919313354, 0.05591183400057033, 2.293167967737375e-07, 2.2746836722858422e-07, 2638, 0
1285, 1.0000, 1.7589055158347823e-05, 1878.6353752613068,1308, 0.9999212481944433, 0.9906392693519592, 0.9897857308387756, 0.021606457803978078, 0.053614830724027465, 0.05591164922166744, 2.551838139963625e-07, 2.300987299995776e-07, 2638, 0
1286, 1.0000, 1.75858027973945e-05, 1879.394971370697,1308, 0.9999212481944433, 0.9906356930732727, 0.9897857308387756, 0.021606479604321695, 0.05361454869742495, 0.0559114277487474, 2.820419930105178e-07, 2.3483032381536577e-07, 2638, 0
1287, 1.0000, 1.7849650226504416e-05, 1880.1498594284058,1297, 0.9999219104802698, 0.9906356930732727, 0.9897857308387756, 0.021606381027416337, 0.05361428131931062, 0.05591117052705731, 2.6736889030543054e-07, 2.3789748271622134e-07, 2638, 0
1288, 1.0000, 1.7847064174599297e-05, 1880.9072422981262,1300, 0.9999217298568626, 0.9906321167945862, 0.9897857308387756, 0.021606461371119594, 0.05361405630922614, 0.05591099209464321, 2.2499951916887806e-07, 2.3657509380417743e-07, 2638, 0
1289, 1.0000, 1.7624236101817827e-05, 1881.683411359787,1294, 0.999922091103677, 0.9906321167945862, 0.9897857308387756, 0.02160634940649409, 0.05361379935446886, 0.0559107216772301, 2.5696370269112645e-07, 2.3853894658301427e-07, 2638, 0
1290, 1.0000, 1.7622393776565827e-05, 1882.439334154129,1311, 0.999921067571036, 0.9906356930732727, 0.9897857308387756, 0.02160645200171949, 0.05361358699625311, 0.0559105352627942, 2.123460030589719e-07, 2.3578044140108833e-07, 2638, 0
1291, 1.0000, 1.7352576455049682e-05, 1883.1575372219086,1298, 0.9999218502724674, 0.9906356930732727, 0.9897857308387756, 0.02160615231899534, 0.05361333384557143, 0.055910242327025614, 2.531711260009284e-07, 2.3746434830329206e-07, 2638, 0
1292, 1.0000, 1.7370403865885113e-05, 1883.8782970905304,1305, 0.9999214288178505, 0.9906286001205444, 0.9897857308387756, 0.021606225248616762, 0.05361316047224113, 0.05591006775155499, 1.7336307259890882e-07, 2.301093332445224e-07, 2638, 0
1293, 1.0000, 1.736499908063113e-05, 1884.6086943149567,1292, 0.9999222115192818, 0.9906286001205444, 0.9897857308387756, 0.02160594628703485, 0.053612910964788346, 0.05590978668869044, 2.49519082673455e-07, 2.3198034348273174e-07, 2638, 0
1294, 1.0000, 1.738600298697022e-05, 1885.3574004173279,1289, 0.9999223921426891, 0.9906321167945862, 0.9897857308387756, 0.02160584794842166, 0.053612676714991134, 0.05590952415986071, 2.3422885407631266e-07, 2.3220421978659353e-07, 2638, 0
1295, 1.0000, 1.7740272048338273e-05, 1886.0827701091766,1289, 0.9999223921426891, 0.9906321167945862, 0.9897857308387756, 0.021605743319669628, 0.053612426919078485, 0.05590923910989689, 2.498074719720078e-07, 2.3390722651454078e-07, 2638, 0
1296, 1.0000, 1.7802827825873667e-05, 1886.832926273346,1290, 0.9999223319348867, 0.9906321167945862, 0.9897857308387756, 0.021605644098693984, 0.053612158494600645, 0.05590895297213338, 2.684233958438753e-07, 2.3714900789925573e-07, 2638, 0
1297, 1.0000, 1.7801787930232363e-05, 1887.6139752864838,1293, 0.9999221513114794, 0.9906321167945862, 0.9897857308387756, 0.02160563450702735, 0.053611936038501146, 0.05590871050925919, 2.2245551997701618e-07, 2.356370079759137e-07, 2638, 0
1298, 1.0000, 1.774730335412762e-05, 1888.3622465133667,1290, 0.9999223319348867, 0.9906321167945862, 0.9897857308387756, 0.021605512626444875, 0.053611709782734024, 0.05590847092138922, 2.2627294093274797e-07, 2.346834217877792e-07, 2638, 0
1299, 1.0000, 1.77528586818635e-05, 1889.122098684311,1287, 0.9999225125582939, 0.9906321167945862, 0.9897857308387756, 0.021605533902548418, 0.053611537371577464, 0.055908247036733194, 1.7239746096658903e-07, 2.2755545824740008e-07, 2638, 0
1300, 1.0000, 1.775434024221427e-05, 1889.8847727775574,1280, 0.9999229340129109, 0.9906321167945862, 0.9897857308387756, 0.021605372399228755, 0.053611341855023975, 0.05590802997408224, 1.9551177825316568e-07, 2.24127849453068e-07, 2638, 0
1301, 1.0000, 1.7757087334298674e-05, 1890.6995515823364,1273, 0.9999233554675278, 0.9906321167945862, 0.9897857308387756, 0.02160536888721198, 0.05361117825034187, 0.0559078279665982, 1.6360904903089946e-07, 2.1718357299609002e-07, 2638, 0
1302, 1.0000, 1.7755344725053355e-05, 1891.4580745697021,1273, 0.9999233554675278, 0.9906286001205444, 0.9897857308387756, 0.021605203037353266, 0.05361097512548868, 0.05590761843268764, 2.0311818738072418e-07, 2.1573427894962197e-07, 2638, 0
1303, 1.0000, 1.775544382675969e-05, 1892.2032117843628,1267, 0.9999237167143422, 0.9906286001205444, 0.9897857308387756, 0.021605124427946973, 0.053610786978967664, 0.05590741975471347, 1.8815252306875196e-07, 2.1280324512120556e-07, 2638, 0
1304, 1.0000, 1.79307320366799e-05, 1892.9457569122314,1266, 0.9999237769221446, 0.9906250238418579, 0.9897857308387756, 0.021605041049225088, 0.053610585700218094, 0.055907227401075156, 2.012885446378565e-07, 2.1162273736851803e-07, 2638, 0
1305, 1.0000, 1.792813685449213e-05, 1893.6957230567932,1273, 0.9999233554675278, 0.9906250238418579, 0.9897857308387756, 0.021604985876098205, 0.053610385908694144, 0.055907057968475754, 1.99789888390145e-07, 2.104085799899733e-07, 2638, 0
1306, 1.0000, 1.7747221377997668e-05, 1894.4916579723358,1264, 0.9999238973377494, 0.9906250238418579, 0.9897857308387756, 0.021604958221980056, 0.053610185029772245, 0.055906906068941026, 2.008617519116962e-07, 2.0943382545286113e-07, 2638, 0
1307, 1.0000, 1.774211618845608e-05, 1895.2331008911133,1264, 0.9999238973377494, 0.9906250238418579, 0.9897857308387756, 0.021604908678502684, 0.05360998540992332, 0.055906754967363324, 1.9962641172044382e-07, 2.0843178267567564e-07, 2638, 0
1308, 1.0000, 1.773778935431186e-05, 1895.9867706298828,1263, 0.9999239575455519, 0.9906250238418579, 0.9897857308387756, 0.021604858473306374, 0.05360982383091295, 0.05590663129308042, 1.6158601123805738e-07, 2.0319261742703746e-07, 2638, 0
1309, 1.0000, 1.7735344525338622e-05, 1896.7477958202362,1260, 0.9999241381689591, 0.9906250238418579, 0.9897857308387756, 0.02160477661044049, 0.05360969224820171, 0.05590651761192733, 1.31599455548137e-07, 1.945550649566047e-07, 2638, 0
1310, 1.0000, 1.7732244952519645e-05, 1897.5102877616882,1252, 0.9999246198313784, 0.9906250238418579, 0.9897857308387756, 0.021604731911391086, 0.05360956087346333, 0.055906405678250934, 1.3135606318631643e-07, 1.8706102070130853e-07, 2638, 0
1311, 1.0000, 1.773274493162038e-05, 1898.2510826587677,1248, 0.9999248606625881, 0.9906250238418579, 0.9897857308387756, 0.021604604998751786, 0.0536094141099623, 0.05590624100528237, 1.4676873198032903e-07, 1.82577948954239e-07, 2638, 0
1312, 1.0000, 1.7734401579424702e-05, 1899.0233104228973,1237, 0.9999255229484146, 0.9906250238418579, 0.9897857308387756, 0.021604509732780833, 0.05360925804316172, 0.05590605633701519, 1.5606495182979296e-07, 1.7973556857749683e-07, 2638, 0
1313, 1.0000, 1.7274701120459105e-05, 1899.7886402606964,1236, 0.999925583156217, 0.9906250238418579, 0.9897857308387756, 0.021604437106240826, 0.05360912854479889, 0.05590587872793208, 1.2949428779274186e-07, 1.73938486981549e-07, 2638, 0
1314, 1.0000, 1.7596887220443867e-05, 1900.5392043590546,1233, 0.9999257637796243, 0.9906250238418579, 0.9897857308387756, 0.02160428095368127, 0.05360896969012787, 0.055905669400785764, 1.5885938015047785e-07, 1.7236830285708988e-07, 2638, 0
1315, 1.0000, 1.783133060804145e-05, 1901.2885451316833,1243, 0.9999251617016002, 0.9906214475631714, 0.9897857308387756, 0.021604220718612687, 0.0536088520677474, 0.055905467487424296, 1.1761897913964425e-07, 1.659049735311534e-07, 2638, 0
1316, 1.0000, 1.7573603394504788e-05, 1902.0548422336578,1236, 0.999925583156217, 0.9906214475631714, 0.9897857308387756, 0.021604106387939383, 0.053608710616579264, 0.05590526560358844, 1.4143807814531728e-07, 1.632789126983865e-07, 2638, 0
1317, 1.0000, 1.7721294770387412e-05, 1902.8247373104095,1236, 0.999925583156217, 0.9906214475631714, 0.9897857308387756, 0.02160404609158393, 0.05360855584940809, 0.055905009592439804, 1.5478994903200816e-07, 1.624094761093213e-07, 2638, 0
1318, 1.0000, 1.7660858762503193e-05, 1903.5819163322449,1236, 0.999925583156217, 0.9906214475631714, 0.9897857308387756, 0.021603942259466803, 0.05360835803569888, 0.05590474077499882, 1.977914326559138e-07, 1.656421948502318e-07, 2638, 0
1319, 1.0000, 1.765209927123522e-05, 1904.3465223312378,1241, 0.999925282117205, 0.9906214475631714, 0.9897857308387756, 0.02160391073296742, 0.05360816919959146, 0.05590440785033034, 1.8884153085707567e-07, 1.67827695087597e-07, 2638, 0
1320, 1.0000, 1.7711714404319702e-05, 1905.10231423378,1241, 0.999925282117205, 0.9906250238418579, 0.9897857308387756, 0.021603819236419273, 0.05360791534918455, 0.055904057263218315, 2.5386556271739247e-07, 1.7491926600784428e-07, 2638, 0
1321, 1.0000, 1.771883443053752e-05, 1905.8626220226288,1239, 0.9999254025328098, 0.9906250238418579, 0.9897857308387756, 0.02160384918346977, 0.05360769651997607, 0.05590370139064482, 2.188228824945293e-07, 1.788805638411694e-07, 2638, 0
1322, 1.0000, 1.728391171374412e-05, 1906.6206459999084,1234, 0.9999257035718219, 0.9906214475631714, 0.9897857308387756, 0.02160372780299911, 0.05360746854877137, 0.055903448105943984, 2.279710859531825e-07, 1.8327145021849735e-07, 2638, 0
1323, 1.0000, 1.7900358578628587e-05, 1907.3687069416046,1244, 0.9999251014937978, 0.9906214475631714, 0.9897857308387756, 0.021603787007162267, 0.053607301996094425, 0.05590313763138609, 1.6653079223244438e-07, 1.815243078977654e-07, 2638, 0
1324, 1.0000, 1.812521056615396e-05, 1908.119360923767,1234, 0.9999257035718219, 0.9906214475631714, 0.9897857308387756, 0.021603650991922508, 0.05360711285102082, 0.055902902906487514, 1.891786573712806e-07, 1.8227559497714305e-07, 2638, 0
1325, 1.0000, 1.815886864625317e-05, 1908.8874549865723,1231, 0.9999258841952291, 0.9906214475631714, 0.9897857308387756, 0.02160359935055839, 0.0536069375118794, 0.05590264061576316, 1.7532426999089523e-07, 1.8156823672024306e-07, 2638, 0
1326, 1.0000, 1.7281987583129674e-05, 1909.6424429416656,1234, 0.9999257035718219, 0.9906214475631714, 0.9897857308387756, 0.021603533251790926, 0.053606770595902284, 0.055902407908231366, 1.6691209914904137e-07, 1.800464945859843e-07, 2638, 0
1327, 1.0000, 1.7252666086115477e-05, 1910.39337682724,1249, 0.9999248004547857, 0.9906250238418579, 0.9897857308387756, 0.021603482643685685, 0.05360657984949499, 0.055902133558458814, 1.9075066826079734e-07, 1.8108930838382935e-07, 2638, 0
1328, 1.0000, 1.779779848776336e-05, 1911.158062696457,1264, 0.9999238973377494, 0.9906250238418579, 0.9897857308387756, 0.021603480687239572, 0.05360637710360353, 0.055901803488863366, 2.027538112681082e-07, 1.8314726253219098e-07, 2638, 0
1329, 1.0000, 1.77405595048406e-05, 1911.9074347019196,1265, 0.999923837129947, 0.9906286001205444, 0.9897857308387756, 0.02160345980861471, 0.05360619673736317, 0.05590151981817935, 1.8036305699659083e-07, 1.8286691878852188e-07, 2638, 0
1330, 1.0000, 1.7742672920992546e-05, 1912.6578087806702,1263, 0.9999239575455519, 0.9906286001205444, 0.989799976348877, 0.02160348436485951, 0.053606045067401485, 0.05590124459074713, 1.5165948884232616e-07, 1.7947691312771816e-07, 2638, 0
1331, 1.0000, 1.7415702311935806e-05, 1913.4043760299683,1258, 0.9999242585845639, 0.9906286001205444, 0.989799976348877, 0.021603432788003685, 0.05360591485981979, 0.055901052509517976, 1.302303792305448e-07, 1.7381168217745547e-07, 2638, 0
1332, 1.0000, 1.788136009895365e-05, 1914.1617367267609,1256, 0.9999243790001687, 0.9906250238418579, 0.989799976348877, 0.021603407999046254, 0.05360579434081497, 0.05590085028862102, 1.2050953790421204e-07, 1.6756110226008292e-07, 2638, 0
1333, 1.0000, 1.788179945631016e-05, 1914.9231786727905,1258, 0.9999242585845639, 0.9906250238418579, 0.9897857308387756, 0.021603317842004612, 0.05360566319518448, 0.05590066053112559, 1.3114184743701074e-07, 1.6350461580262938e-07, 2638, 0
1334, 1.0000, 1.7882183910887427e-05, 1915.670997619629,1258, 0.9999242585845639, 0.9906250238418579, 0.9897857308387756, 0.021603213545414654, 0.05360553273723282, 0.055900477452149815, 1.3045256455623822e-07, 1.5985354720618086e-07, 2638, 0
1335, 1.0000, 1.788205409655625e-05, 1916.4387385845184,1252, 0.9999246198313784, 0.9906214475631714, 0.9897857308387756, 0.02160311857976615, 0.05360540154292605, 0.05590030202654096, 1.3119837329045314e-07, 1.567266660120878e-07, 2638, 0
1336, 1.0000, 1.788157391592084e-05, 1917.199651479721,1253, 0.999924559623576, 0.9906214475631714, 0.9897857308387756, 0.021603051822939645, 0.0536052835647676, 0.05590014243762737, 1.1796708970779335e-07, 1.5233675215686163e-07, 2638, 0
1337, 1.0000, 1.7880575183775922e-05, 1917.958146572113,1248, 0.9999248606625881, 0.9906214475631714, 0.9897857308387756, 0.02160291669925221, 0.053605144279500874, 0.055900037515062624, 1.393083185891042e-07, 1.509808715212945e-07, 2638, 0
1338, 1.0000, 1.7879739276786058e-05, 1918.724044561386,1251, 0.9999246800391808, 0.9906214475631714, 0.9897857308387756, 0.021602875036182544, 0.05360505839155035, 0.05589990138910063, 8.587478836363793e-08, 1.4269747983114413e-07, 2638, 0
1339, 1.0000, 1.7879006243696267e-05, 1919.4901633262634,1242, 0.9999252219094026, 0.9906214475631714, 0.9897857308387756, 0.021602723656750283, 0.05360489649678251, 0.05589978266926447, 1.6188787937271298e-07, 1.4450940278970665e-07, 2638, 0
1340, 1.0000, 1.7878034118338374e-05, 1920.2478005886078,1238, 0.9999254627406122, 0.9906214475631714, 0.9897857308387756, 0.02160261322313878, 0.05360472363312345, 0.05589955632380675, 1.728767578049184e-07, 1.471228592290991e-07, 2638, 0
1341, 1.0000, 1.787747301468259e-05, 1921.0046126842499,1242, 0.9999252219094026, 0.9906178712844849, 0.9897857308387756, 0.021602485628127034, 0.053604524887903016, 0.05589932750021747, 1.9874285785148604e-07, 1.516146940643852e-07, 2638, 0
1342, 1.0000, 1.787612010093287e-05, 1921.7761495113373,1240, 0.9999253423250074, 0.9906142950057983, 0.9897857308387756, 0.021602396054841117, 0.05360432764506348, 0.0558990865814543, 1.972341877529149e-07, 1.5565582732862492e-07, 2638, 0
1343, 1.0000, 1.7874577885510236e-05, 1922.5299203395844,1243, 0.9999251617016002, 0.9906142950057983, 0.9897857308387756, 0.021602309966061585, 0.05360409698560587, 0.05589879874076114, 2.3067386849956462e-07, 1.6190068475969443e-07, 2638, 0
1344, 1.0000, 1.7684460787032915e-05, 1923.3127083778381,1245, 0.9999250412859954, 0.9906107187271118, 0.9897857308387756, 0.021602242828801438, 0.05360386253200322, 0.0558985091643517, 2.3445581009279293e-07, 1.680079826217704e-07, 2638, 0
1345, 1.0000, 1.772463663663177e-05, 1924.057555437088,1247, 0.9999249208703905, 0.9906107187271118, 0.9897857308387756, 0.021602237926138815, 0.05360365783805688, 0.05589822147061915, 2.0467892045128444e-07, 1.7135794176500828e-07, 2638, 0
1346, 1.0000, 1.7757359830021607e-05, 1924.8228344917297,1240, 0.9999253423250074, 0.9906107187271118, 0.9897857308387756, 0.02160218635989895, 0.05360342318821934, 0.055897923021004645, 2.3464915809706666e-07, 1.7682990491365836e-07, 2638, 0
1347, 1.0000, 1.779820528563939e-05, 1925.5715734958649,1232, 0.9999258239874267, 0.9906107187271118, 0.9897857308387756, 0.021602163433187962, 0.05360318485377534, 0.055897605317813626, 2.3833931739325465e-07, 1.821879760248611e-07, 2638, 0
1348, 1.0000, 1.783467784495497e-05, 1926.3322014808655,1229, 0.9999260046108339, 0.9906107187271118, 0.9897857308387756, 0.021602154232641477, 0.05360296229886989, 0.05589731246919283, 2.225427171639871e-07, 1.8586990573731418e-07, 2638, 0
1349, 1.0000, 1.785228360050155e-05, 1927.0846774578094,1230, 0.9999259444030315, 0.9906107187271118, 0.9897857308387756, 0.021602059346192873, 0.05360277892128017, 0.05589710815046643, 1.8339007181594758e-07, 1.856204207997542e-07, 2638, 0
1350, 1.0000, 1.788696545396197e-05, 1927.850338459015,1240, 0.9999253423250074, 0.9906107187271118, 0.9897857308387756, 0.021602043032755366, 0.05360259756383, 0.05589686505046536, 1.8136103602933717e-07, 1.8519001906429035e-07, 2638, 0
1351, 1.0000, 1.7574387150335107e-05, 1928.598341703415,1247, 0.9999249208703905, 0.9906107187271118, 0.9897857308387756, 0.021601958616354926, 0.05360242415213552, 0.05589664877763685, 1.7340722915232254e-07, 1.839765788458141e-07, 2638, 0
1352, 1.0000, 1.7559514805073986e-05, 1929.3627288341522,1251, 0.9999246800391808, 0.9906071424484253, 0.9897857308387756, 0.021601873203506247, 0.05360224935798854, 0.055896427980015366, 1.7479556993493794e-07, 1.830371845551935e-07, 2638, 0
1353, 1.0000, 1.753676826381306e-05, 1930.1449089050293,1272, 0.9999234156753302, 0.9906107187271118, 0.9897857308387756, 0.02160182241750438, 0.05360206037299099, 0.05589616493308815, 1.889947820882254e-07, 1.836243940413965e-07, 2638, 0
1354, 1.0000, 1.752696730936272e-05, 1930.9149749279022,1273, 0.9999233554675278, 0.9906107187271118, 0.9897857308387756, 0.021601720267164757, 0.0536018648895486, 0.055895897560367086, 1.9546316987195667e-07, 1.8477526415739372e-07, 2638, 0
1355, 1.0000, 1.8807436323310434e-05, 1931.692666053772,1279, 0.9999229942207133, 0.9906142950057983, 0.9897857308387756, 0.021601707771862117, 0.05360166306529117, 0.05589557557369952, 2.018196608583045e-07, 1.8641282835299725e-07, 2638, 0
1356, 1.0000, 1.887634050994021e-05, 1932.4386529922485,1285, 0.9999226329738988, 0.9906142950057983, 0.9897857308387756, 0.021601690893501047, 0.0536014395284834, 0.05589521356752275, 2.2354876126617906e-07, 1.8983026020250177e-07, 2638, 0
1357, 1.0000, 1.8967934721121718e-05, 1933.208778142929,1288, 0.9999224523504915, 0.9906178712844849, 0.9897857308387756, 0.021601762228301596, 0.05360123741347756, 0.05589483210227239, 2.021141433106166e-07, 1.9102427903485473e-07, 2638, 0
1358, 1.0000, 1.8977788567327977e-05, 1933.9726531505585,1278, 0.9999230544285157, 0.9906178712844849, 0.9897857308387756, 0.02160172465743459, 0.053600996398253185, 0.05589446076494893, 2.410129945479289e-07, 1.9551665486707785e-07, 2638, 0
1359, 1.0000, 1.9034927963430053e-05, 1934.7442121505737,1282, 0.9999228135973061, 0.9906178712844849, 0.9897857308387756, 0.021601800356711713, 0.053600819291960734, 0.055894106474056765, 1.7710217194155664e-07, 1.9359216250680799e-07, 2638, 0
1360, 1.0000, 1.7369129646237423e-05, 1935.5207123756409,1271, 0.9999234758831326, 0.9906178712844849, 0.9897857308387756, 0.021601671682168738, 0.05360062992181373, 0.05589387075075419, 1.8937414204833747e-07, 1.9316616684144318e-07, 2638, 0
1361, 1.0000, 1.751676624692511e-05, 1936.305986404419,1268, 0.9999236565065398, 0.9906142950057983, 0.9897857308387756, 0.021601676205189265, 0.05360046021285993, 0.05589354111350267, 1.697063359701323e-07, 1.9068114949211574e-07, 2638, 0
1362, 1.0000, 1.763840250277628e-05, 1937.0761444568634,1270, 0.999923536090935, 0.9906142950057983, 0.9897857308387756, 0.02160159713121287, 0.053600274293544525, 0.05589321583314988, 1.8592495193425762e-07, 1.902001052808549e-07, 2638, 0
1363, 1.0000, 1.782000813518677e-05, 1937.8449547290802,1279, 0.9999229942207133, 0.9906142950057983, 0.989799976348877, 0.021601561587574456, 0.0536000626996697, 0.05589280836955843, 2.115840018468429e-07, 1.9223743380439197e-07, 2638, 0
1364, 1.0000, 1.9413158430467332e-05, 1938.6751070022583,1294, 0.999922091103677, 0.9906142950057983, 0.989799976348877, 0.021601569801322478, 0.0535998504256885, 0.05589238142869457, 2.1229092570657082e-07, 1.941544314280509e-07, 2638, 0
1365, 1.0000, 1.9486264850985005e-05, 1939.479276895523,1299, 0.999921790064665, 0.9906142950057983, 0.9897857308387756, 0.021601610376182457, 0.05359961951364681, 0.05589188990491635, 2.3090848047524482e-07, 1.9754978666906948e-07, 2638, 0
1366, 1.0000, 1.9573350059108766e-05, 1940.2922148704529,1318, 0.9999206461164192, 0.9906142950057983, 0.989799976348877, 0.021601673269944267, 0.05359935592347449, 0.05589133369554411, 2.6357481001243466e-07, 2.033289878296909e-07, 2638, 0
1367, 1.0000, 1.968821873051715e-05, 1941.0960109233856,1325, 0.9999202246618022, 0.9906107187271118, 0.989799976348877, 0.021601810637527443, 0.05359907513991337, 0.055890680106278456, 2.807969369314489e-07, 2.0999966670983405e-07, 2638, 0
1368, 1.0000, 1.9790739892237893e-05, 1941.920315027237,1322, 0.9999204052852094, 0.9906142950057983, 0.989799976348877, 0.021601961942740517, 0.05359882393973198, 0.05589008963977689, 2.51190193693851e-07, 2.137947385036411e-07, 2638, 0
1369, 1.0000, 1.9767008188710898e-05, 1942.7394151687622,1303, 0.9999215492334553, 0.9906142950057983, 0.989799976348877, 0.021601719513488153, 0.053598582919119606, 0.055889868536680085, 2.4102142032189633e-07, 2.1637290496558103e-07, 2638, 0
1370, 1.0000, 1.9850739532546476e-05, 1943.5589673519135,1306, 0.9999213686100481, 0.9906142950057983, 0.989799976348877, 0.021601994524115438, 0.05359839707756669, 0.0558892176128611, 1.8583860553200715e-07, 2.1310624760877483e-07, 2638, 0
1371, 1.0000, 1.9789445044761616e-05, 1944.3919653892517,1289, 0.9999223921426891, 0.9906142950057983, 0.989799976348877, 0.021601768767551512, 0.05359811669466395, 0.055888837149057125, 2.8039482224961887e-07, 2.1903502306618356e-07, 2638, 0
1372, 1.0000, 1.9711741481989725e-05, 1945.2060327529907,1293, 0.9999221513114794, 0.9906178712844849, 0.989799976348877, 0.021601675957360435, 0.053597887606475166, 0.055888388234784814, 2.2907846174841096e-07, 2.2001922590152043e-07, 2638, 0
1373, 1.0000, 1.959897698078161e-05, 1946.0146765708923,1284, 0.9999226931817012, 0.9906178712844849, 0.989799976348877, 0.021601479985537225, 0.05359764918396413, 0.05588803306484935, 2.3842107353677644e-07, 2.2179361169282692e-07, 2638, 0
1374, 1.0000, 1.94541321505552e-05, 1946.8368954658508,1287, 0.9999225125582939, 0.9906214475631714, 0.989799976348877, 0.02160137525760519, 0.05359744715709652, 0.055887630395586904, 2.0203796500389837e-07, 2.197340843302117e-07, 2638, 0
1375, 1.0000, 1.935286395101283e-05, 1947.660210609436,1283, 0.9999227533895036, 0.9906250238418579, 0.989799976348877, 0.02160121917098695, 0.05359723144616095, 0.055887317641163906, 2.1570309884089145e-07, 2.1932761894832113e-07, 2638, 0
1376, 1.0000, 1.9216702675256923e-05, 1948.4833345413208,1288, 0.9999224523504915, 0.9906250238418579, 0.989799976348877, 0.021601109571409056, 0.05359704023370654, 0.05588697721154072, 1.9122506819679863e-07, 2.1634082122460744e-07, 2638, 0
1377, 1.0000, 1.7579762831753174e-05, 1949.2674944400787,1282, 0.9999228135973061, 0.9906250238418579, 0.989799976348877, 0.021600981657671884, 0.053596797308156585, 0.05588652303137162, 2.4290078316779873e-07, 2.1886056601667154e-07, 2638, 0
1378, 1.0000, 1.8076150234749074e-05, 1950.0874211788177,1278, 0.9999230544285157, 0.9906250238418579, 0.989799976348877, 0.021600883310605844, 0.05359656561339568, 0.055886069360993745, 2.3171982253822332e-07, 2.201137054985951e-07, 2638, 0
1379, 1.0000, 1.8041867495237464e-05, 1950.9085330963135,1277, 0.9999231146363181, 0.9906250238418579, 0.989799976348877, 0.021600743475592096, 0.053596337610669786, 0.05588574470408032, 2.2799570013887216e-07, 2.2088948473806414e-07, 2638, 0
1380, 1.0000, 1.800638142250596e-05, 1951.699261188507,1281, 0.9999228738051085, 0.9906250238418579, 0.989799976348877, 0.02160068959489476, 0.053596155813567456, 0.05588539464370314, 1.818059509814396e-07, 2.1662987413830708e-07, 2638, 0
1381, 1.0000, 1.7952204172689078e-05, 1952.5075905323029,1261, 0.9999240779611567, 0.9906250238418579, 0.989799976348877, 0.02160057192179401, 0.05359594167198041, 0.05588508584553374, 2.14151917872496e-07, 2.1638079369117076e-07, 2638, 0
1382, 1.0000, 1.787233320343388e-05, 1953.299343585968,1259, 0.9999241983767615, 0.9906250238418579, 0.989799976348877, 0.02160053782130357, 0.053595749662673164, 0.055884701888365716, 1.91996129585148e-07, 2.1380905101192573e-07, 2638, 0
1383, 1.0000, 1.7810812487381625e-05, 1954.0924625396729,1256, 0.9999243790001687, 0.9906250238418579, 0.989799976348877, 0.021600439433630318, 0.05359554655073654, 0.05588436177727704, 2.03088775928284e-07, 2.1271203845016073e-07, 2638, 0
1384, 1.0000, 1.7751357469335433e-05, 1954.9098703861237,1256, 0.9999243790001687, 0.9906250238418579, 0.989799976348877, 0.02160038100796198, 0.05359536628667066, 0.05588400782212931, 1.80285802800495e-07, 2.0922280263890524e-07, 2638, 0
1385, 1.0000, 1.762541105484143e-05, 1955.7081153392792,1250, 0.9999247402469832, 0.9906250238418579, 0.989799976348877, 0.021600260913040105, 0.05359518473681574, 0.05588373020349263, 1.8153687177807631e-07, 2.0627405140095934e-07, 2638, 0
1386, 1.0000, 1.7621549803781332e-05, 1956.503083229065,1246, 0.9999249810781929, 0.9906250238418579, 0.989814281463623, 0.02160018155168302, 0.053595037190546736, 0.05588345035315638, 1.4756451042347019e-07, 1.9947952750451184e-07, 2638, 0
1387, 1.0000, 1.787706658985476e-05, 1957.3164489269257,1247, 0.9999249208703905, 0.9906250238418579, 0.989814281463623, 0.02160009037469077, 0.053594886930431795, 0.05588316335611157, 1.50258013954796e-07, 1.9390645300881403e-07, 2638, 0
1388, 1.0000, 1.8169089101724295e-05, 1958.127103805542,1245, 0.9999250412859954, 0.9906250238418579, 0.989814281463623, 0.021599994223997544, 0.053594740454469325, 0.05588288560622952, 1.464810046175602e-07, 1.885433272907205e-07, 2638, 0
1389, 1.0000, 1.8252016067841357e-05, 1958.9288609027863,1244, 0.9999251014937978, 0.9906250238418579, 0.989814281463623, 0.02159992553956463, 0.053594606570249614, 0.055882589521667456, 1.338607591022667e-07, 1.8219454868595153e-07, 2638, 0
1390, 1.0000, 1.739120795086683e-05, 1959.729297876358,1240, 0.9999253423250074, 0.9906286001205444, 0.989814281463623, 0.021599830158313994, 0.053594464481638876, 0.055882324600937595, 1.4208855943914633e-07, 1.7772059225978488e-07, 2638, 0
1391, 1.0000, 1.744807270406466e-05, 1960.5524938106537,1237, 0.9999255229484146, 0.9906286001205444, 0.989814281463623, 0.021599739200179394, 0.05359432854686316, 0.05588207269349674, 1.3595965452084524e-07, 1.7302345579283304e-07, 2638, 0
1392, 1.0000, 1.7507714343855796e-05, 1961.3615198135376,1236, 0.999925583156217, 0.9906250238418579, 0.989814281463623, 0.021599653865857348, 0.05359419174741387, 0.055881803986560064, 1.3678834328428868e-07, 1.690049374703377e-07, 2638, 0
1393, 1.0000, 1.783868080978554e-05, 1962.1788799762726,1239, 0.9999254025328098, 0.9906250238418579, 0.989814281463623, 0.02159954877499919, 0.05359403514508482, 0.05588153482902493, 1.5658867622697636e-07, 1.6772024521383192e-07, 2638, 0
1394, 1.0000, 1.7838706907889695e-05, 1962.98131108284,1236, 0.999925583156217, 0.9906250238418579, 0.989814281463623, 0.02159946117422629, 0.05359386718785929, 0.05588118062101835, 1.679719348196551e-07, 1.6774539719412596e-07, 2638, 0
1395, 1.0000, 1.799080703928616e-05, 1963.7898120880127,1234, 0.9999257035718219, 0.9906250238418579, 0.989814281463623, 0.021599378884886847, 0.053593703303940254, 0.055880852749421596, 1.6387409779161644e-07, 1.673541870312433e-07, 2638, 0
1396, 1.0000, 1.799229899285572e-05, 1964.591144323349,1230, 0.9999259444030315, 0.9906250238418579, 0.989814281463623, 0.02159923990077299, 0.053593518002920164, 0.055880628030746504, 1.8530257636650838e-07, 1.690678656066308e-07, 2638, 0
1397, 1.0000, 1.801178356042336e-05, 1965.394216299057,1225, 0.9999262454420436, 0.9906250238418579, 0.989814281463623, 0.021599176220494985, 0.05359335368129467, 0.05588027625061459, 1.6432398436405649e-07, 1.6858737893081292e-07, 2638, 0
1398, 1.0000, 1.801008712434641e-05, 1966.2083613872528,1222, 0.9999264260654508, 0.9906250238418579, 0.989814281463623, 0.02159907753153869, 0.05359318879221188, 0.05588003792625575, 1.6489523606971757e-07, 1.6821447467486937e-07, 2638, 0
1399, 1.0000, 1.801597391125141e-05, 1967.0089175701141,1231, 0.9999258841952291, 0.9906250238418579, 0.989814281463623, 0.021599006710777365, 0.0535930261246761, 0.05587972833769919, 1.6265703044887614e-07, 1.6765029085236297e-07, 2638, 0
1400, 1.0000, 1.801109352805654e-05, 1967.8247842788696,1232, 0.9999258239874267, 0.9906250238418579, 0.989814281463623, 0.021598911598496202, 0.05359286122544859, 0.05587947946910552, 1.6490709484062727e-07, 1.6737393020499662e-07, 2638, 0
1401, 1.0000, 1.8009064011627484e-05, 1968.68981051445,1232, 0.9999258239874267, 0.9906250238418579, 0.989814281463623, 0.02159885054358021, 0.05359270108465711, 0.05587917969842312, 1.601346168098039e-07, 1.6663551008723548e-07, 2638, 0
1402, 1.0000, 1.8005304487996805e-05, 1969.494680404663,1237, 0.9999255229484146, 0.9906250238418579, 0.989814281463623, 0.02159879482422598, 0.053592518469243414, 0.05587881254125576, 1.8261651518053368e-07, 1.6816855977348043e-07, 2638, 0
1403, 1.0000, 1.800171693004854e-05, 1970.3040952682495,1226, 0.9999261852342411, 0.9906250238418579, 0.989814281463623, 0.021598698005978075, 0.0535923345968357, 0.055878521226100125, 1.8388288638981898e-07, 1.6967757768043022e-07, 2638, 0
1404, 1.0000, 1.853377179916414e-05, 1971.1053652763367,1222, 0.9999264260654508, 0.9906214475631714, 0.989814281463623, 0.021598639084862044, 0.05359218069439873, 0.05587822827979504, 1.5390024950961978e-07, 1.6802965759358804e-07, 2638, 0
1405, 1.0000, 1.8561084803504514e-05, 1971.8908503055573,1225, 0.9999262454420436, 0.9906250238418579, 0.989814281463623, 0.021598633159485372, 0.053592055616724504, 0.05587791756556562, 1.250745890954419e-07, 1.6314142695011572e-07, 2638, 0
1406, 1.0000, 1.79811985838704e-05, 1972.6893754005432,1220, 0.9999265464810556, 0.9906250238418579, 0.989814281463623, 0.021598505605552022, 0.05359190380032163, 0.055877737461193275, 1.518071140321764e-07, 1.619709179017948e-07, 2638, 0
1407, 1.0000, 1.7968330343340937e-05, 1973.4732193946838,1219, 0.999926606688858, 0.9906286001205444, 0.989814281463623, 0.02159844859412497, 0.05359176474122226, 0.055877454370831296, 1.3907102502930258e-07, 1.595206845314182e-07, 2638, 0
1408, 1.0000, 1.7956355592760043e-05, 1974.2360563278198,1219, 0.999926606688858, 0.9906286001205444, 0.989799976348877, 0.021598326909268138, 0.05359160052647377, 0.055877206645517555, 1.642116897876411e-07, 1.5998369060909382e-07, 2638, 0
1409, 1.0000, 1.774769304175445e-05, 1974.983056306839,1227, 0.9999261250264387, 0.9906321167945862, 0.989814281463623, 0.021598241549014564, 0.05359140422191851, 0.05587680098006083, 1.9628981404867796e-07, 1.632893711090972e-07, 2638, 0
1410, 1.0000, 1.7755472686127926e-05, 1975.7260715961456,1231, 0.9999258841952291, 0.9906321167945862, 0.989814281463623, 0.02159817056011209, 0.05359120073576443, 0.055876345444538573, 2.03507212200027e-07, 1.6692450815946076e-07, 2638, 0
1411, 1.0000, 1.7455088606606584e-05, 1976.4807102680206,1237, 0.9999255229484146, 0.9906356930732727, 0.989814281463623, 0.021598095451464364, 0.05359098942822541, 0.05587590677840684, 2.1129973049038853e-07, 1.7090626731345476e-07, 2638, 0
1412, 1.0000, 1.7450367898057248e-05, 1977.2628154754639,1236, 0.999925583156217, 0.9906321167945862, 0.989814281463623, 0.021598049085640208, 0.053590798054922534, 0.05587549624314343, 1.913873226289109e-07, 1.728516409566359e-07, 2638, 0
1413, 1.0000, 1.744474116367981e-05, 1978.0646884441376,1235, 0.9999256433640195, 0.9906321167945862, 0.989814281463623, 0.021597983510952736, 0.0535906142706014, 0.05587515861960499, 1.837690639383549e-07, 1.7391354050469027e-07, 2638, 0
1414, 1.0000, 1.7779154744586337e-05, 1978.8549282550812,1238, 0.9999254627406122, 0.9906286001205444, 0.989814281463623, 0.021597939746680447, 0.05359043266598007, 0.05587479822711103, 1.8160822629759155e-07, 1.7466810498699044e-07, 2638, 0
1415, 1.0000, 1.777933659403187e-05, 1979.6590354442596,1236, 0.999925583156217, 0.9906286001205444, 0.989814281463623, 0.02159787412661668, 0.05359025315126045, 0.055874485180032116, 1.7951518504338848e-07, 1.7514686443590775e-07, 2638, 0
1416, 1.0000, 1.7556166249668467e-05, 1980.4546885490417,1235, 0.9999256433640195, 0.9906286001205444, 0.989814281463623, 0.02159784150659035, 0.053590080568416174, 0.05587413784966477, 1.7259072255387808e-07, 1.7488955583815416e-07, 2638, 0
1417, 1.0000, 1.7676108152867614e-05, 1981.2612953186035,1227, 0.9999261250264387, 0.9906286001205444, 0.989814281463623, 0.021597755429676336, 0.053589902436325526, 0.055873867694227156, 1.7812333664296576e-07, 1.7521027428426982e-07, 2638, 0
1418, 1.0000, 1.7676677104548877e-05, 1982.0799193382263,1226, 0.9999261852342411, 0.9906321167945862, 0.989814281463623, 0.021597689070898242, 0.05358974925973055, 0.05587362869399131, 1.5317097444567107e-07, 1.7287064805260022e-07, 2638, 0
1419, 1.0000, 1.767727239266579e-05, 1982.8807353973389,1234, 0.9999257035718219, 0.9906392693519592, 0.989814281463623, 0.0215976237962517, 0.05358960157123911, 0.05587340515315186, 1.4767457744147006e-07, 1.7016871044587597e-07, 2638, 0
1420, 1.0000, 1.797800667777643e-05, 1983.6829044818878,1237, 0.9999255229484146, 0.9906392693519592, 0.989814281463623, 0.021597591977863227, 0.05358946351380335, 0.05587314164766427, 1.38069346483638e-07, 1.666485210884037e-07, 2638, 0
1421, 1.0000, 1.767799934040695e-05, 1984.4879643917084,1235, 0.9999256433640195, 0.9906356930732727, 0.989814281463623, 0.021597504556905987, 0.05358931442961824, 0.055872921037657494, 1.4907809296749175e-07, 1.648020844198e-07, 2638, 0
1422, 1.0000, 1.7678365011825326e-05, 1985.2760603427887,1239, 0.9999254025328098, 0.9906356930732727, 0.989814281463623, 0.021597457648616293, 0.05358917804985832, 0.05587267793639039, 1.363942981613686e-07, 1.617134162643839e-07, 2638, 0
1423, 1.0000, 1.7678567960368558e-05, 1986.0945472717285,1235, 0.9999256433640195, 0.9906356930732727, 0.989814281463623, 0.021597380281307647, 0.053589014449331465, 0.05587241697339773, 1.6359430921042417e-07, 1.6190052829801128e-07, 2638, 0
1424, 1.0000, 1.772958151087432e-05, 1986.8822174072266,1242, 0.9999252219094026, 0.9906356930732727, 0.989814281463623, 0.02159734237160986, 0.05358884960759167, 0.05587210833292078, 1.6483744890577468e-07, 1.6219185010041376e-07, 2638, 0
1425, 1.0000, 1.7740339873734807e-05, 1987.666570186615,1244, 0.9999251014937978, 0.9906286001205444, 0.989814281463623, 0.02159725577165235, 0.05358865540133396, 0.05587182314080899, 1.9422735846735817e-07, 1.6514185756618458e-07, 2638, 0
1426, 1.0000, 1.775376350700628e-05, 1988.4544031620026,1248, 0.9999248606625881, 0.9906286001205444, 0.989814281463623, 0.02159720345075159, 0.053588481488222504, 0.05587153916805397, 1.7390384558779726e-07, 1.6599781342202446e-07, 2638, 0
1427, 1.0000, 1.7770064899552676e-05, 1989.2596991062164,1245, 0.9999250412859954, 0.9906286001205444, 0.989814281463623, 0.021597144572007267, 0.05358829151806634, 0.05587126954632638, 1.8997119795999273e-07, 1.6825226013016382e-07, 2638, 0
1428, 1.0000, 1.7991425700214362e-05, 1990.0520401000977,1242, 0.9999252219094026, 0.9906321167945862, 0.989814281463623, 0.02159710167237772, 0.05358809764212838, 0.055871021318238595, 1.9387334609238804e-07, 1.7065406069141515e-07, 2638, 0
1429, 1.0000, 1.8393670232593276e-05, 1990.8412721157074,1244, 0.9999251014937978, 0.9906428456306458, 0.989814281463623, 0.02159714191977204, 0.0535879429073043, 0.05587081001837434, 1.5473708971092126e-07, 1.6899132319949377e-07, 2638, 0
1430, 1.0000, 1.83655569778519e-05, 1991.6289703845978,1233, 0.9999257637796243, 0.9906428456306458, 0.989814281463623, 0.021596992577516745, 0.053587772007885885, 0.05587069990819997, 1.7088713034213443e-07, 1.6917995360482552e-07, 2638, 0
1431, 1.0000, 1.8306259470402592e-05, 1992.4314563274384,1232, 0.9999258239874267, 0.9906428456306458, 0.989814281463623, 0.02159703786488091, 0.05358762784377103, 0.055870494484114026, 1.4418444175406941e-07, 1.6649678483387402e-07, 2638, 0
1432, 1.0000, 1.8271136610670193e-05, 1993.2361254692078,1227, 0.9999261250264387, 0.9906428456306458, 0.989814281463623, 0.02159686739317169, 0.053587460278886605, 0.05587034689778351, 1.6755244701405214e-07, 1.6660205105474228e-07, 2638, 0
1433, 1.0000, 1.8217969889300612e-05, 1994.025868654251,1228, 0.9999260648186363, 0.9906428456306458, 0.989814281463623, 0.02159678556416139, 0.05358731015964801, 0.05587017612836964, 1.500988749472687e-07, 1.648731946462955e-07, 2638, 0
1434, 1.0000, 1.801718681680051e-05, 1994.8574056625366,1215, 0.9999268475200677, 0.9906499981880188, 0.989814281463623, 0.02159659761590237, 0.05358714086008537, 0.055870032095878305, 1.6931826793409321e-07, 1.6531239942116975e-07, 2638, 0
1435, 1.0000, 1.803082742640776e-05, 1995.6641035079956,1215, 0.9999268475200677, 0.9906499981880188, 0.989814281463623, 0.021596470355360775, 0.05358698782099187, 0.055869917630086814, 1.5304311792169178e-07, 1.6404245759445301e-07, 2638, 0
1436, 1.0000, 1.803264576011535e-05, 1996.4510555267334,1214, 0.9999269077278701, 0.9906499981880188, 0.989814281463623, 0.021596335130459873, 0.053586813478893526, 0.05586978721526478, 1.7434551462941483e-07, 1.650447515324263e-07, 2638, 0
1437, 1.0000, 1.7761186279180772e-05, 1997.261670589447,1223, 0.9999263658576484, 0.9906464219093323, 0.989814281463623, 0.021596226219182838, 0.05358664696464477, 0.055869635702728265, 1.6651159781555513e-07, 1.6519085279049125e-07, 2638, 0
1438, 1.0000, 1.7751037060990524e-05, 1998.047742843628,1223, 0.9999263658576484, 0.9906464219093323, 0.989814281463623, 0.02159612713298622, 0.053586479269812935, 0.05586947632968876, 1.6769572740160665e-07, 1.6543964726577453e-07, 2638, 0
1439, 1.0000, 1.773869581572274e-05, 1998.8527517318726,1230, 0.9999259444030315, 0.9906428456306458, 0.989814281463623, 0.02159603224008769, 0.05358632186110508, 0.05586932588979206, 1.5739668018238673e-07, 1.6461719328089935e-07, 2638, 0
1440, 1.0000, 1.772252090311985e-05, 1999.6383438110352,1226, 0.9999261852342411, 0.9906392693519592, 0.989814281463623, 0.02159595384431265, 0.05358616295444173, 0.05586918805863664, 1.589159570394849e-07, 1.6403798436414642e-07, 2638, 0
1441, 1.0000, 1.7545844566881636e-05, 2000.4284358024597,1223, 0.9999263658576484, 0.9906392693519592, 0.989814281463623, 0.021595871339860007, 0.0535859832675355, 0.055869030417906265, 1.7967742835245382e-07, 1.6553862140162055e-07, 2638, 0
1442, 1.0000, 1.778835115870926e-05, 2001.2142436504364,1221, 0.9999264862732532, 0.9906392693519592, 0.989814281463623, 0.02159577169344868, 0.05358581013220294, 0.05586887313513826, 1.7314871081364203e-07, 1.662843307742638e-07, 2638, 0
1443, 1.0000, 1.7806129801934743e-05, 2001.998111963272,1213, 0.9999269679356725, 0.9906356930732727, 0.9898285865783691, 0.021595713313695378, 0.05358566739751121, 0.05586875890249321, 1.4272576339541265e-07, 1.6376324361104826e-07, 2638, 0
1444, 1.0000, 1.7805528215763463e-05, 2002.787440776825,1210, 0.9999271485590798, 0.9906356930732727, 0.9898285865783691, 0.021595668975994593, 0.053585541998521724, 0.05586867141456975, 1.2539991710996956e-07, 1.5944999628424467e-07, 2638, 0
1445, 1.0000, 1.7293525778100916e-05, 2003.5732917785645,1212, 0.999927028143475, 0.9906356930732727, 0.9898285865783691, 0.02159558685808019, 0.053585434688170716, 0.05586859134518355, 1.0731131431379604e-07, 1.53259220914519e-07, 2638, 0
1446, 1.0000, 1.704897368052396e-05, 2004.3545649051666,1210, 0.9999271485590798, 0.9906356930732727, 0.9898285865783691, 0.021595530809477893, 0.05358534039276787, 0.05586853474461774, 9.429517724979242e-08, 1.4599329156463266e-07, 2638, 0
1447, 1.0000, 1.7693392019253673e-05, 2005.1609468460083,1210, 0.9999271485590798, 0.9906392693519592, 0.9898285865783691, 0.021595456327565935, 0.05358525205585843, 0.05586848755691266, 8.832949201925677e-08, 1.3883858650561045e-07, 2638, 0
1448, 1.0000, 1.7690570169589505e-05, 2005.9628019332886,1203, 0.9999275700136967, 0.9906392693519592, 0.9898285865783691, 0.021595382306763344, 0.05358515865058873, 0.055868436810365005, 9.339414264869506e-08, 1.334415657462423e-07, 2638, 0
1449, 1.0000, 1.773465187504406e-05, 2006.761568069458,1202, 0.9999276302214991, 0.9906392693519592, 0.9898285865783691, 0.021595310631387612, 0.05358506854075448, 0.05586838052232289, 9.012337938429926e-08, 1.2830564465218712e-07, 2638, 0
1450, 1.0000, 1.7732189777622256e-05, 2007.5504789352417,1201, 0.9999276904293015, 0.9906356930732727, 0.9898285865783691, 0.021595237055440794, 0.053584982839724876, 0.05586831320938961, 8.569814011205601e-08, 1.2323053286017416e-07, 2638, 0
1451, 1.0000, 1.773048369846854e-05, 2008.3342061042786,1204, 0.9999275098058943, 0.9906356930732727, 0.9898285865783691, 0.021595176401819998, 0.05358491388395996, 0.05586825879701103, 6.894489257280867e-08, 1.1627777254643866e-07, 2638, 0
1452, 1.0000, 1.7728763580749337e-05, 2009.1188561916351,1208, 0.9999272689746846, 0.9906356930732727, 0.9898285865783691, 0.021595107916559025, 0.05358484017351926, 0.055868198741407034, 7.372628836599393e-08, 1.1109877501176012e-07, 2638, 0
1453, 1.0000, 1.772806151866411e-05, 2009.9225134849548,1206, 0.9999273893902895, 0.9906356930732727, 0.9898285865783691, 0.021595035293762062, 0.05358476455591926, 0.055868131636531655, 7.56283834030258e-08, 1.0690716798735744e-07, 2638, 0
1454, 1.0000, 1.752589495894507e-05, 2010.7217502593994,1201, 0.9999276904293015, 0.9906286001205444, 0.9898285865783691, 0.02159495670455274, 0.053584681967167244, 0.05586805875556375, 8.257025220503866e-08, 1.0418099565889471e-07, 2638, 0
1455, 1.0000, 1.746541415810694e-05, 2011.5284032821655,1201, 0.9999276904293015, 0.9906286001205444, 0.9898285865783691, 0.021594877486568326, 0.05358459528811699, 0.05586798519323107, 8.668329372352179e-08, 1.0228293787905028e-07, 2638, 0
1456, 1.0000, 1.7569917875527284e-05, 2012.3308312892914,1202, 0.9999276302214991, 0.9906286001205444, 0.9898285865783691, 0.021594795096730325, 0.05358450936923646, 0.055867889903421585, 8.59233176969676e-08, 1.005157177594875e-07, 2638, 0
1457, 1.0000, 1.7569905716040203e-05, 2013.1210641860962,1198, 0.9999278710527087, 0.9906286001205444, 0.9898285865783691, 0.02159472541662804, 0.05358444381387885, 0.05586782469646295, 6.557535520146374e-08, 9.631294120512962e-08, 2638, 0
1458, 1.0000, 1.7234501103350046e-05, 2013.9245910644531,1196, 0.9999279914683136, 0.9906250238418579, 0.9898285865783691, 0.02159464384951117, 0.05358437310763746, 0.05586774908639372, 7.069179837337902e-08, 9.33798310861215e-08, 2638, 0
1459, 1.0000, 1.7645435162246533e-05, 2014.7258341312408,1198, 0.9999278710527087, 0.9906250238418579, 0.9898285865783691, 0.02159455734888004, 0.05358429571226868, 0.05586766317115899, 7.738147256297623e-08, 9.164134922018782e-08, 2638, 0
1460, 1.0000, 1.788381238625755e-05, 2015.5263199806213,1198, 0.9999278710527087, 0.9906250238418579, 0.9898285865783691, 0.02159445945259812, 0.05358420758950312, 0.055867566347510764, 8.814160887271605e-08, 9.128521116005156e-08, 2638, 0
1461, 1.0000, 1.7882149407177432e-05, 2016.3082437515259,1196, 0.9999279914683136, 0.9906250238418579, 0.9898285865783691, 0.02159437697553444, 0.053584122924448974, 0.05586748111288378, 8.46693841635715e-08, 9.060100645916472e-08, 2638, 0
1462, 1.0000, 1.7711547337444855e-05, 2017.116218805313,1199, 0.9999278108449063, 0.9906250238418579, 0.9898285865783691, 0.021594296524918732, 0.053584039489316025, 0.055867389643786604, 8.342490568497007e-08, 8.985645737484915e-08, 2638, 0
1463, 1.0000, 1.7713957432623188e-05, 2017.9185647964478,1198, 0.9999278710527087, 0.9906250238418579, 0.9898428320884705, 0.021594222118225294, 0.053583957718299345, 0.05586729389629079, 8.17753985915548e-08, 8.901365419618681e-08, 2638, 0
1464, 1.0000, 1.771774602311116e-05, 2018.7221488952637,1194, 0.9999281118839184, 0.9906250238418579, 0.9898428320884705, 0.021594160882300893, 0.053583900250243226, 0.05586721188165031, 5.7462468026903135e-08, 8.520192255507643e-08, 2638, 0
1465, 1.0000, 1.7453330010655742e-05, 2019.5114226341248,1193, 0.9999281720917208, 0.9906250238418579, 0.9898428320884705, 0.021594082101304923, 0.0535838259417167, 0.0558671207621494, 7.432286214248407e-08, 8.404593203906652e-08, 2638, 0
1466, 1.0000, 1.7749213665503688e-05, 2020.3095145225525,1187, 0.9999285333385353, 0.9906214475631714, 0.9898428320884705, 0.021594000182784862, 0.05358375926917763, 0.0558670217011977, 6.664978731418802e-08, 8.21192368500873e-08, 2638, 0
1467, 1.0000, 1.7749250238766946e-05, 2021.095962524414,1187, 0.9999285333385353, 0.9906214475631714, 0.9898428320884705, 0.021593918211063694, 0.05358369292367336, 0.05586692833971034, 6.634197458055269e-08, 8.038578434028864e-08, 2638, 0
1468, 1.0000, 1.7749301780280428e-05, 2021.899732351303,1185, 0.9999286537541401, 0.9906214475631714, 0.9898428320884705, 0.0215938270920076, 0.05358361423638892, 0.055866816776566984, 7.870397335935087e-08, 8.02159985490576e-08, 2638, 0
1469, 1.0000, 1.7749372416852164e-05, 2022.7003502845764,1183, 0.9999287741697449, 0.9906214475631714, 0.9898428320884705, 0.021593737434203664, 0.05358353968575841, 0.05586669231302284, 7.454376279442121e-08, 7.962987349582894e-08, 2638, 0
1470, 1.0000, 1.774937154507646e-05, 2023.9021191596985,1183, 0.9999287741697449, 0.9906214475631714, 0.9898428320884705, 0.021593725433499147, 0.05358352671125383, 0.05586667868197684, 1.2738101025366877e-08, 6.629471258422188e-08, 6137, 0
1471, 1.0000, 1.7749366921543735e-05, 2025.1083002090454,1183, 0.9999287741697449, 0.9906178712844849, 0.9898428320884705, 0.021593678750812348, 0.05358346655886043, 0.055866611272767014, 6.019319444272586e-08, 6.565771161436897e-08, 6137, 0
1472, 1.0000, 1.774937730904085e-05, 2026.3437781333923,1182, 0.9999288343775473, 0.9906178712844849, 0.9898428320884705, 0.021593640308531187, 0.05358343659565058, 0.05586658297121272, 2.995610166173224e-08, 6.070237697459157e-08, 6137, 0
1473, 1.0000, 1.7749385424590266e-05, 2027.557293176651,1181, 0.9999288945853497, 0.9906178712844849, 0.9898428320884705, 0.021593606657946282, 0.05358341588664927, 0.055866557555687285, 2.069489660194712e-08, 5.450940654352341e-08, 6137, 0
1474, 1.0000, 1.774939620807518e-05, 2028.7644443511963,1181, 0.9999288945853497, 0.9906178712844849, 0.9898428320884705, 0.021593559230583224, 0.05358338544242691, 0.055866527069097734, 3.0456543467782815e-08, 5.142713964866186e-08, 6137, 0
1475, 1.0000, 1.7244475367334363e-05, 2029.980045080185,1178, 0.999929075208757, 0.9906178712844849, 0.9898428320884705, 0.021593475314195195, 0.053583354892573654, 0.05586649282150501, 3.053146582776556e-08, 4.881439356575107e-08, 6137, 0
1476, 1.0000, 1.716135829411258e-05, 2031.1944749355316,1177, 0.9999291354165594, 0.9906178712844849, 0.9898428320884705, 0.021593419129405753, 0.05358330877821168, 0.05586644772729807, 4.6133769235345845e-08, 4.853946691538179e-08, 6137, 0
1477, 1.0000, 1.722451147854789e-05, 2032.419704914093,1176, 0.9999291956243619, 0.9906178712844849, 0.9898428320884705, 0.021593341814170244, 0.05358327720691666, 0.05586641240438055, 3.1567604058535537e-08, 4.649536530404409e-08, 6137, 0
1478, 1.0000, 1.716113928615812e-05, 2033.6509938240051,1176, 0.9999291956243619, 0.9906178712844849, 0.9898428320884705, 0.021593360369080737, 0.05358326236155241, 0.055866396268354386, 1.4842746580423505e-08, 4.1478221364329554e-08, 6137, 0
1479, 1.0000, 1.716085260385956e-05, 2036.0808548927307,1175, 0.9999292558321643, 0.9906178712844849, 0.9898428320884705, 0.021593315594049624, 0.05358323853957816, 0.05586637133086545, 2.382292819957943e-08, 3.924077957890009e-08, 6137, 0
1480, 1.0000, 1.7160750632470283e-05, 2038.476037979126,1173, 0.9999293762477691, 0.9906178712844849, 0.9898428320884705, 0.021593302095487252, 0.05358323167105264, 0.0558663639212624, 6.869247844154547e-09, 3.296512923451264e-08, 6137, 0
1481, 1.0000, 1.6978315013853482e-05, 2039.6999680995941,1171, 0.9999294966633739, 0.9906178712844849, 0.9898428320884705, 0.021593237760204977, 0.053583209148231725, 0.055866336803028126, 2.2518661740855705e-08, 3.173244691017097e-08, 6137, 0
1482, 1.0000, 1.71600293044949e-05, 2040.920044183731,1171, 0.9999294966633739, 0.9906178712844849, 0.9898428320884705, 0.021593219713749733, 0.05358317548570998, 0.055866304427963184, 3.367161979794808e-08, 3.192122922255792e-08, 6137, 0
1483, 1.0000, 1.6503934670636082e-05, 2043.3438460826874,1171, 0.9999294966633739, 0.9906178712844849, 0.9898428320884705, 0.021593197239695192, 0.053583165789730755, 0.05586629395934675, 9.684137061705123e-09, 2.8332032993625934e-08, 6137, 0
1484, 1.0000, 1.6593302311831088e-05, 2045.7548871040344,1171, 0.9999294966633739, 0.9906178712844849, 0.9898428320884705, 0.02159319302165643, 0.05358316394028471, 0.05586629203245232, 1.8616800739890138e-09, 2.1579454894261145e-08, 6137, 0
1485, 1.0000, 1.75180498670925e-05, 2046.9718551635742,1170, 0.9999295568711764, 0.9906178712844849, 0.9898428320884705, 0.021593161387442467, 0.05358315372783381, 0.055866280870575054, 1.0192350630156e-08, 2.001999010925255e-08, 6137, 0
1486, 1.0000, 1.6537100349871622e-05, 2048.192154407501,1170, 0.9999295568711764, 0.9906178712844849, 0.9898428320884705, 0.021593134131911818, 0.05358313182595435, 0.05586626176797746, 2.1917003663329826e-08, 2.020205693551478e-08, 6137, 0
1487, 1.0000, 1.697472389887255e-05, 2049.408280611038,1170, 0.9999295568711764, 0.9906178712844849, 0.9898428320884705, 0.021593094141103965, 0.05358310933038289, 0.05586623921129667, 2.2502888163966617e-08, 2.0421134129450753e-08, 6137, 0
1488, 1.0000, 1.6734101777109275e-05, 2050.629052877426,1171, 0.9999294966633739, 0.9906178712844849, 0.9898428320884705, 0.021593099977236206, 0.053583101152274784, 0.055866234830553245, 8.18604541791279e-09, 1.863714083517778e-08, 6137, 0
1489, 1.0000, 1.7276878196141633e-05, 2053.0517349243164,1170, 0.9999295568711764, 0.9906142950057983, 0.9898428320884705, 0.021593037542544897, 0.05358309186926431, 0.055866222697450035, 9.247189486361052e-09, 1.7375700975379393e-08, 6137, 0
1490, 1.0000, 1.7514785072491305e-05, 2054.2531638145447,1169, 0.9999296170789788, 0.9906178712844849, 0.9898428320884705, 0.02159303828967144, 0.053583068143317904, 0.05586620332195709, 2.3741459319326363e-08, 1.7926637710404103e-08, 6137, 0
1491, 1.0000, 1.773153766759957e-05, 2055.4628109931946,1174, 0.9999293160399667, 0.9906142950057983, 0.9898428320884705, 0.02159296014067269, 0.0535830428844713, 0.05586617897481589, 2.52613169687832e-08, 1.8552163211468474e-08, 6137, 0
1492, 1.0000, 1.6982059600930647e-05, 2056.6681768894196,1174, 0.9999293160399667, 0.9906142950057983, 0.9898428320884705, 0.021592928623552787, 0.05358300856946853, 0.05586614819361521, 3.43105073449812e-08, 1.9728670282971402e-08, 6137, 0
1493, 1.0000, 1.7515446165892925e-05, 2057.8872549533844,1172, 0.9999294364555715, 0.9906142950057983, 0.9898428320884705, 0.021592860015375547, 0.053582978227040334, 0.05586612147150564, 3.034128548407011e-08, 2.0596405372604266e-08, 6137, 0
1494, 1.0000, 1.741681540270571e-05, 2059.0978338718414,1171, 0.9999294966633739, 0.9906142950057983, 0.9898428320884705, 0.021592804916992538, 0.05358294401035852, 0.055866090503037244, 3.4228011952519566e-08, 2.1669578074298507e-08, 6137, 0
1495, 1.0000, 1.751631449138197e-05, 2060.2990107536316,1170, 0.9999295568711764, 0.9906142950057983, 0.9898428320884705, 0.021592749633753187, 0.053582913782927497, 0.055866063577715355, 3.0213061830153265e-08, 2.24019015202501e-08, 6137, 0
1496, 1.0000, 1.750495272429391e-05, 2061.5053927898407,1171, 0.9999294966633739, 0.9906142950057983, 0.9898428320884705, 0.021592691834032125, 0.05358288128723007, 0.055866033482745416, 3.2505558217321706e-08, 2.3251563330118748e-08, 6137, 0
1497, 1.0000, 1.731157023391756e-05, 2062.703715801239,1166, 0.999929797702386, 0.9906142950057983, 0.9898428320884705, 0.021592623227765846, 0.05358285501434292, 0.055866009792046326, 2.6272449826780786e-08, 2.3537319334378488e-08, 6137, 0
1498, 1.0000, 1.745744526848854e-05, 2063.9786818027496,1166, 0.999929797702386, 0.9906142950057983, 0.9898428320884705, 0.02159257692198256, 0.05358282565352078, 0.05586598184459646, 2.935434342821175e-08, 2.4062931605494583e-08, 6137, 0
1499, 1.0000, 1.6808605250984838e-05, 2065.2173187732697,1166, 0.999929797702386, 0.9906142950057983, 0.9898428320884705, 0.02159256610094127, 0.053582803426941945, 0.0558659619101374, 2.2228096932530583e-08, 2.3872830317631803e-08, 6137, 0
1500, 1.0000, 1.7457533300310196e-05, 2066.4281446933746,1163, 0.9999299783257932, 0.9906142950057983, 0.9898428320884705, 0.02159251747900527, 0.053582787956201736, 0.05586595100388492, 1.547512127469952e-08, 2.286003685283625e-08, 6137, 0
1501, 1.0000, 1.6455409011964743e-05, 2067.6571056842804,1164, 0.9999299181179908, 0.9906142950057983, 0.9898428320884705, 0.021592505010652848, 0.053582770937053575, 0.05586593785432528, 1.7003312542673843e-08, 2.2193335952185874e-08, 6137, 0
1502, 1.0000, 1.703016894207934e-05, 2068.8693747520447,1163, 0.9999299783257932, 0.9906142950057983, 0.9898428320884705, 0.02159247470079906, 0.05358275649155668, 0.05586592683557924, 1.4468878990758771e-08, 2.1263943863095686e-08, 6137, 0
1503, 1.0000, 1.7030948153931973e-05, 2070.0982716083527,1164, 0.9999299181179908, 0.9906142950057983, 0.9898428320884705, 0.021592446772766123, 0.053582746183591844, 0.05586592072548993, 1.0285260178266586e-08, 1.9774292939411726e-08, 6137, 0
1504, 1.0000, 1.7031346010529937e-05, 2071.295112848282,1165, 0.9999298579101884, 0.9906142950057983, 0.9898428320884705, 0.021592422671420603, 0.05358273329978484, 0.05586590892846893, 1.2898879700462551e-08, 1.894724480783623e-08, 6137, 0
1505, 1.0000, 1.771394824240592e-05, 2072.5265057086945,1167, 0.9999297374945836, 0.9906142950057983, 0.9898428320884705, 0.021592391376388596, 0.05358272545553769, 0.05586590525636199, 7.829381212798303e-09, 1.7344596610305977e-08, 6137, 0
1506, 1.0000, 1.7335057307456336e-05, 2073.760054588318,1167, 0.9999297374945836, 0.9906142950057983, 0.9898428320884705, 0.0215923789470829, 0.05358271814567767, 0.055865897542646606, 7.333882404148007e-09, 1.5914066831828683e-08, 6137, 0
1507, 1.0000, 1.7701721498479568e-05, 2074.9762275218964,1165, 0.9999298579101884, 0.9906142950057983, 0.9898428320884705, 0.021592324379131028, 0.05358271370240893, 0.05586590273854704, 4.4435271018272715e-09, 1.4007990648441535e-08, 6137, 0
1508, 1.0000, 1.7333494568081382e-05, 2076.1870896816254,1165, 0.9999298579101884, 0.9906142950057983, 0.9898428320884705, 0.021592327550741527, 0.05358270262381565, 0.05586588954874694, 1.1064193845833348e-08, 1.3681390422742324e-08, 6137, 0
1509, 1.0000, 1.7448026654997938e-05, 2077.3999066352844,1161, 0.999930098741398, 0.9906142950057983, 0.9898428320884705, 0.02159226559902357, 0.05358269498279124, 0.05586589286998844, 7.652723614526291e-09, 1.2909184732136868e-08, 6137, 0
1510, 1.0000, 1.6976311343247985e-05, 2078.6002147197723,1164, 0.9999299181179908, 0.9906142950057983, 0.9898428320884705, 0.021592287822482487, 0.0535826872102146, 0.0558658805319747, 7.759237627413818e-09, 1.2268482261847946e-08, 6137, 0
1511, 1.0000, 1.7444777177102263e-05, 2079.815784931183,1159, 0.9999302191570029, 0.9906142950057983, 0.9898428320884705, 0.021592210548073237, 0.05358268313399639, 0.05586589115053871, 4.086389789048628e-09, 1.09912157900728e-08, 6137, 0
1512, 1.0000, 1.646880845907018e-05, 2081.0372359752655,1163, 0.9999299783257932, 0.9906142950057983, 0.9898428320884705, 0.02159225327006591, 0.05358267442849268, 0.05586587317488574, 8.697093052678628e-09, 1.0736891703475309e-08, 6137, 0
1513, 1.0000, 1.7702514036624922e-05, 2082.2608819007874,1156, 0.9999303997804101, 0.9906142950057983, 0.9898428320884705, 0.021592170776865333, 0.05358266466897349, 0.0558658770690917, 9.781720565482654e-09, 1.0637320401685381e-08, 6137, 0
1514, 1.0000, 1.690429877496263e-05, 2083.4569108486176,1159, 0.9999302191570029, 0.9906142950057983, 0.9898428320884705, 0.021592172698888898, 0.05358265184408628, 0.0558658626374765, 1.2811027884362947e-08, 1.0836958598731111e-08, 6137, 0
1515, 1.0000, 1.7313614960967066e-05, 2084.660193681717,1156, 0.9999303997804101, 0.9906142950057983, 0.9898428320884705, 0.021592133589538636, 0.05358264353915687, 0.05586586143303236, 8.307327672985032e-09, 1.0552680926147237e-08, 6137, 0
1516, 1.0000, 1.731366270144474e-05, 2085.8602006435394,1155, 0.9999304599882125, 0.9906178712844849, 0.9898428320884705, 0.021592120194253443, 0.05358263598459066, 0.055865855917708054, 7.535269866409955e-09, 1.020320017902878e-08, 6137, 0
1517, 1.0000, 1.7219426778855365e-05, 2087.0651586055756,1153, 0.9999305804038173, 0.9906178712844849, 0.9898428320884705, 0.02159210062059204, 0.05358263038917134, 0.05586585417672591, 5.615656703539251e-09, 9.611757862308024e-09, 6137, 0


==> data/owlqn_outs/webspam_wc_normalized_trigram.svm_0.01.csv <==
iteration,C, tol, seconds, nnz, sparsity, train_acc, test_acc, norm_penality, train_loss, test_loss
0,0.01,0.07464082844550830,13.241225004196200,2248,0.9998646528601750,0.6080464124679570,0.6057285666465760,0.007267774391056250,0.5918337904537360,0.5924183286523380
1,0.01,0.052741015579517700,21.669023036956800,1674,0.99989921213876,0.636814296245575,0.6349142789840700,0.016259730023983800,0.525821420976145,0.5266587231149620
2,0.01,0.03171152155996890,29.87203598022460,1512,0.9999089658027510,0.7780464291572570,0.781242847442627,0.024867123192563300,0.4695595924241520,0.46889061637591300
3,0.01,0.0145034248075088,38.30849885940550,1144,0.999931122274039,0.8448785543441770,0.8454999923706060,0.04184491216883500,0.4148543558012660,0.41368223110416100
4,0.01,0.01017255881155790,46.766807079315200,942,0.9999432842501270,0.8894178867340090,0.890842854976654,0.058202276743614500,0.38564278369778600,0.38507199341553600
5,0.01,0.01816029533939110,55.302128076553300,699,0.9999579147461130,0.8906000256538390,0.8918856978416440,0.07337434816784100,0.36437808490510400,0.36382373473804100
6,0.01,0.008222999990753960,63.805692195892300,675,0.9999593597333710,0.9009607434272770,0.9014571309089660,0.0784382054682619,0.3555651169844810,0.3556238381255650
7,0.01,0.008823705177089490,72.37338304519650,619,0.9999627313703060,0.904628574848175,0.905657172203064,0.08171011785370870,0.34995119466658200,0.3501063165006900
8,0.01,0.0067996058632905600,80.9136130809784,530,0.9999680898647210,0.911260724067688,0.9119285941123960,0.08679352571950340,0.34270290915707500,0.3434571951398810
9,0.01,0.007645719937122730,89.44647693634030,446,0.9999731473201240,0.9133785963058470,0.914471447467804,0.08916894604817420,0.33814300382599900,0.3388491179065430
10,0.01,0.0077193236714794000,98.04384899139400,428,0.999974231060567,0.9173499941825870,0.9173571467399600,0.08960104387033350,0.33425387825715000,0.3353922197337440
11,0.01,0.005758311584328830,106.63132214546200,364,0.9999780843599220,0.9182321429252630,0.9186857342720030,0.09053632061032950,0.3301338692794210,0.3312270927713880
12,0.01,0.008211987280656660,115.31831383705100,305,0.999981636620264,0.9211464524269100,0.9212142825126650,0.09178836668982350,0.3256234371684970,0.32709546622474400
13,0.01,0.007594412460901940,123.84016299247700,283,0.999982961191917,0.9231964349746700,0.9231571555137630,0.0950269554098293,0.3227100836531690,0.3239332766555840
14,0.01,0.004104985007849510,132.42590308189400,283,0.999982961191917,0.9247785806655880,0.9249285459518430,0.09487077328863730,0.3203578255992800,0.32175799672669700
15,0.01,0.003125180101471570,140.90249395370500,256,0.9999845868025820,0.9258999824523930,0.9257143139839170,0.09762349763636010,0.3187017989873970,0.31999452034115600
16,0.01,0.003246336575582930,149.4821949005130,241,0.9999854899196180,0.9262214303016660,0.9259714484214780,0.09965689155596620,0.31703960223347000,0.31837798884264200
17,0.01,0.002813022055879370,158.0648009777070,222,0.9999866338678640,0.9283678531646730,0.9279999732971190,0.10114373173985400,0.3157165481122650,0.31704366867599400
18,0.01,0.0019001748353233900,166.7142472267150,193,0.9999883798941340,0.9278785586357120,0.9273428320884710,0.10019735116377800,0.3145247506590270,0.315868180207939
19,0.01,0.001506338986955810,175.33051109314000,158,0.9999904871672190,0.9273321628570560,0.9272714257240300,0.09674164121081210,0.31219543827832400,0.31352840745566900
20,0.01,0.004677691731316640,183.93292117118800,118,0.9999928954793150,0.9272071719169620,0.9269285798072820,0.09294578183151300,0.3097576824778190,0.3110196763385910
21,0.01,0.0018137194414355500,196.2982521057130,151,0.9999909086218360,0.927174985408783,0.9267285466194150,0.09203084039406940,0.30911839907812100,0.31051496830286300
22,0.01,0.0014798928389390200,204.95235395431500,130,0.9999921729856860,0.9268214106559750,0.9264285564422610,0.08945761807308680,0.3085995216805850,0.309885972755638
23,0.01,0.0029242623143012300,213.58532905578600,115,0.9999930761027230,0.9259607195854190,0.9256428480148320,0.0878463118978324,0.3081872305993090,0.3094958995932810
24,0.01,0.001454717995165270,225.9885151386260,111,0.9999933169339320,0.9257357120513920,0.9251999855041500,0.08782152366489050,0.3078843645451160,0.3090534009634310
25,0.01,0.0025715651673078500,234.58307099342300,104,0.999993738388549,0.9262499809265140,0.9259428381919860,0.08722367981776960,0.3074698199505960,0.30869462161957900
26,0.01,0.0011801318892185300,246.99669909477200,95,0.9999942802587710,0.9256071448326110,0.9251999855041500,0.08773063160451250,0.3072329699191540,0.3083403575121040
27,0.01,0.0035605239277758200,255.66173887252800,91,0.9999945210899800,0.9262642860412600,0.9259714484214780,0.0881299616226651,0.3071481659635580,0.308433895055904
28,0.01,0.000712581945516522,268.34445214271500,102,0.9999938588041540,0.9256643056869510,0.9248714447021480,0.08855361144588780,0.3068518151208980,0.30802113557710300
29,0.01,0.002120055085439370,280.96615386009200,100,0.9999939792197590,0.9265821576118470,0.9262999892234800,0.08861115354186810,0.30679727584969500,0.3080798878809860
30,0.01,0.0014738116696571100,289.7753782272340,100,0.9999939792197590,0.9256749749183660,0.9250142574310300,0.08869237415128550,0.3067562639675390,0.3079193430544430
31,0.01,0.0006249816099150250,306.1422550678250,100,0.9999939792197590,0.925132155418396,0.9244999885559080,0.08873294786794630,0.3066442005091890,0.3078672805844470
32,0.01,0.0006336595662314430,314.91816210746800,98,0.9999940996353640,0.9255964159965520,0.9250571131706240,0.08915752736142250,0.30654111522330800,0.3077498705036750
33,0.01,0.001167942677104510,323.69965624809300,90,0.9999945812977830,0.926753580570221,0.9264714121818540,0.08979200538974880,0.30635758668555700,0.3076775234717360
34,0.01,0.0010146533623091200,336.30410504341100,90,0.9999945812977830,0.925724983215332,0.9252142906188970,0.09014193354833180,0.30621050710091800,0.3074894873212100
35,0.01,0.0008532235528564760,348.9118571281430,87,0.9999947619211900,0.9268714189529420,0.9266142845153810,0.09019955057509200,0.30611655932032400,0.30745201535048800
36,0.01,0.0016260562120321400,357.6558299064640,82,0.9999950629602020,0.9263392686843870,0.9256714582443240,0.09066847623920670,0.30604831958360000,0.30733863066198300
37,0.01,0.0005871205824185900,366.36864709854100,84,0.9999949425445970,0.9269999861717220,0.9265999794006350,0.09049787360170910,0.30595567418444800,0.30731409261055600
38,0.01,0.0004386620153655690,375.2538118362430,81,0.9999951231680050,0.9273285865783690,0.926800012588501,0.09064508778214560,0.3059051471127650,0.3072685685356660
39,0.01,0.0003285095810127120,384.0561981201170,79,0.9999952435836090,0.9272857308387760,0.9267714023590090,0.0902715903282745,0.3058483069090290,0.30720439204524200
40,0.01,0.0012372478327373200,392.87380504608200,73,0.9999956048304240,0.9266214370727540,0.9266428351402280,0.08843934022359880,0.30573796374548500,0.3070481889693850
41,0.01,0.0013420945671339100,401.68653988838200,76,0.9999954242070170,0.9259392619133000,0.9251999855041500,0.08906219167238480,0.3057367495208010,0.30701886993829400
42,0.01,0.0006884701876269290,410.52013206481900,79,0.9999952435836090,0.9264678359031680,0.9264857172966000,0.08865030000824830,0.3056959196521170,0.306999461598823
43,0.01,0.0005183797890839560,419.2632329463960,76,0.9999954242070170,0.9256142973899840,0.9253714084625240,0.08864802433989010,0.3056661066022450,0.30697471390948800
44,0.01,0.0003309489723507930,428.1025378704070,77,0.9999953639992140,0.926760733127594,0.926714301109314,0.08858126284901230,0.30564893484107400,0.30696737080360100
45,0.01,0.0005141319803966410,436.9061110019680,73,0.9999956048304240,0.9266250133514400,0.9264571666717530,0.08841941832789210,0.30560383731007100,0.3069454882332510
46,0.01,0.0005710642367462860,446.0151870250700,72,0.9999956650382260,0.9264964461326600,0.9261285662651060,0.08762497507807930,0.3054560458878120,0.306822214926463
47,0.01,0.0025033348570119200,454.8654260635380,69,0.9999958456616340,0.9250107407569890,0.9241714477539060,0.08752782665185270,0.30544404466090900,0.30674327526628400
48,0.01,0.0009832818964371310,463.7209231853490,75,0.999995484414819,0.9259999990463260,0.9256571531295780,0.08674313027110790,0.3053028326497490,0.3066983200358110
49,0.01,0.0009519273382500190,472.4870629310610,69,0.9999958456616340,0.9252392649650570,0.9245857000350950,0.0869525001981856,0.30527944392381300,0.3066486360009320
50,0.01,0.0004997043440605440,481.2990939617160,74,0.9999955446226210,0.9261285662651060,0.9258142709732060,0.08678906495443180,0.30525293924997400,0.3066480873078360
51,0.01,0.0003887885655350700,490.23194217681900,74,0.9999955446226210,0.9261214137077330,0.9258142709732060,0.08685150157409120,0.30522304728456500,0.30659932731049000
52,0.01,0.0003413520209758170,499.1279048919680,72,0.9999956650382260,0.9261178374290470,0.9258142709732060,0.08701752031152310,0.30517296783137400,0.3065430629722170
53,0.01,0.0011377148185273400,511.79773688316300,70,0.999995785453831,0.9258999824523930,0.9256428480148320,0.08760704965431240,0.3051263866276350,0.30651456285249300
54,0.01,0.0008649362288902790,524.3639762401580,69,0.9999958456616340,0.9251571297645570,0.9243714213371280,0.08779043206000720,0.3050823847427620,0.3064068992510350
55,0.01,0.000948063182810932,533.1335780620580,71,0.9999957252460290,0.9260678291320800,0.9257428646087650,0.08812426999908140,0.30508080105694800,0.30646332141928200
56,0.01,0.0006433081973870620,541.8580451011660,69,0.9999958456616340,0.9251428842544560,0.9243571162223820,0.0882355992938333,0.3050502494792080,0.3063834827430240
57,0.01,0.0002871640862656920,550.682373046875,69,0.9999958456616340,0.9263214468955990,0.9257857203483580,0.08822914409137430,0.3050307827831230,0.30639846010572000
58,0.01,0.00022714359546460800,559.518837928772,68,0.9999959058694360,0.9252714514732360,0.9246000051498410,0.08824289440794040,0.30502196250388400,0.3063911782792070
